First-principle quantum Monte-Carlo study of charge carrier mobility in organic molecular semiconductors

We present a first-principle numerical study of charge transport in a realistic two-dimensional tight-binding model of organic molecular semiconductors. We use the Hybrid Monte Carlo (HMC) algorithm to simulate the full quantum dynamics of phonons and either a single or multiple charge carriers without any tunable parameters. We introduce a number of algorithmic improvements, including efficient Metropolis updates for phonon fields based on analytic insights, which lead to negligible autocorrelation times and allow to reach sub-permille precisions at small computational cost of $O(1)$ CPU-hour. Our simulations produce charge mobility estimates that are in good agreement with experiment and that also justify the phenomenological Transient Localisation approach.

==> data/corr_L_15_15_Nt_48_mu0_-0.05_b_40_hop_1_th_3.csv <==
1
0.562816
0.330736
0.195519
0.119761
0.068829
0.040167
0.0233889
0.00538883
-0.00272693
-0.023362
-0.0315714
-0.0337532
-0.0228892
-0.020537
-0.0122897
-0.0126193
-0.00607771
-0.0131062
-0.00732596
0.00188927
-0.00517484
-0.00327798
-0.0113907
-0.0111223
-0.00673182
-0.00548103
0.00638172
0.0146469
0.00796599
0.00345009
0.00169704
0.0047033
0.00797513
0.00709989
0.00963395
0.0042654
0.00410005
0.00093316
-0.00590514
-0.017188
-0.0225922
-0.023063
-0.0150322
-0.0106961
-0.011505
-0.0099493
-0.019339
-0.0402978
-0.0297067
-0.0245769
-0.0039755
0.00931945
0.00353827
0.00294278
0.00360544
-0.011628
-0.00754502
-0.0144145
-0.0145698
-0.0101578
-0.0242688
-0.0271847
-0.0216687
-0.0231775
-0.0171676
-0.00851853
-0.0112089
-0.00721605
0.00330438
0.00311852
-0.0105999
-0.00511143
-0.00594354
-0.00261109
0.00019028
0.00210815
0.00575737
0.00481863
0.00422919
-0.00961354
-0.00148217
0.01567
0.0113738
0.0163838
0.0124671
0.0134823
0.00417676
0.00603951
0.0169344
0.0218574
0.0180376
0.00458454
0.000460207
-0.0143568
-0.0131503
-0.0104153
-0.00104097
-0.00115784
-0.00537808


==> data/mat_mobilities-abb-sp-h.csv <==
	9.25	0.75	8.73
	6	1.1	1.85
	8.5	1	1.85
	12.1	2.8	1.85
	4.6	0.5	27.37


==> data/mat_mobilities-abb-sp.csv <==
	9.25	0.75	8.73
	6	1.1	1.85
	8.5	1	1.85
	12.1	2.8	1.85
	4.6	0.5	27.37


==> data/mat_mobilities-abb-zf-h.csv <==
	9.25	0.75	8.73
	6	1.1	1.85
	8.5	1	1.85
	12.1	2.8	1.85
	4.6	0.5	27.37


==> data/mat_mobilities-abb-zf.csv <==
	9.25	0.75	8.73
	6	1.1	1.85
	8.5	1	1.85
	12.1	2.8	1.85
	4.6	0.5	27.37


==> data/mat_mobilities.csv <==
	48	0	40	Rubrene+f	51.48	-0.000501352	0.000781559	0.497952	0.0649325	8.85885e-05	0.502554	0.16505	0.0002458	0.504354	1	1	3.70659	0.00232486	0.529167	2.53835	0.000634655	0.483597	0.185483 0.000294881	0.182727 0.000283953	9.25	0.75	8.73
15	48	0	40	C8-BTBT+f	22.57	-0.000135397	0.000790246	0.498709	0.100136	0.000200719	0.500822	0.187598	0.000423073	0.501659	1	1	3.70378	0.00228983	0.501672	1.8657	0.000824538	0.507846	0.196118 0.000436191	0.194584 0.000404875	6	1.1	1.85
15	48	0	40	TIPS-PN+f	28.88	0.000917524	0.000782771	0.494454	0.366166	0.000335835	0.516003	0.307993	0.000393672	0.522221	1	1	3.70761	0.00228616	0.502151	0.838777	0.000362346	0.528823	0.320703 0.000373717	0.318722 0.000317642	0.65	0.35	1.06
15	48	0	40	TESADT+f	49.32	-0.00110132	0.000790709	0.511982	0.0682298	0.000116646	0.493081	0.190945	0.000352457	0.49611	1	1	3.70633	0.0022818	0.498768	2.79359	0.000897079	0.49819	0.209927 0.000458752	0.207352 0.00047232	1.2	0.2	1.87
15	48	0	40	diFTESADT+f	56.93	-0.000535876	0.000766408	0.481566	0.0622024	8.96765e-05	0.487158	0.187065	0.000289853	0.487152	1	1	3.70426	0.00227278	0.51272	3.00341	0.000759912	0.501585	0.210088 0.000286842	0.207006 0.00028805	2.2	1.1	2.27


==> data/mat_mobilities_abb-sp-h.csv <==
	9.25	0.75	8.73
	6	1.1	1.85
	8.5	1	1.85
	12.1	2.8	1.85
	4.6	0.5	27.37
	0.65	0.35	1.06


==> data/mat_mobilities_abb-sp.csv <==
15	48	0	40	Rubrene	1	-0.00701625	0.00144506	1.69645	14.8765	0.0389214	1.81475	137.508	0.0608225	1.48846	0.7413	1.00073	3.68454	0.00351007	1.19299	9.40261	0.0223985	1.74633	154.622 0.123031	152.321 0.104984	9.25	0.75	8.73
15	48	0	40	C8-BTBT	1	-0.011068	0.00188477	2.89015	23.4735	0.128931	3.6705	53.1658	0.0545457	2.77486	0.5592	0.981955	3.69521	0.00495539	2.38816	2.34796	0.0105788	2.99779	55.7024 0.0791507	55.2906 0.0667767	6	1.1	1.85
15	48	0	40	C10-DNTT	1	-0.0122526	0.00170727	2.38612	12.9855	0.0613658	2.82117	81.7944	0.0534327	2.08827	0.6137	0.996658	3.69302	0.00456996	2.00028	6.53241	0.0269929	2.42009	90.3858 0.106658	89.2559 0.0875081	8.5	1	1.85
15	48	0	40	C10-DNBDT	1	-0.012912	0.00156029	1.98154	15.2481	0.0562848	2.13006	67.6792	0.0430141	1.83996	0.6565	1.00831	3.69102	0.00419982	1.69922	4.56674	0.0148006	1.96656	74.3028 0.0870458	73.3819 0.0712213	12.1	2.8	1.85
15	48	0	40	C8-DNTT-C8	1	-0.0102061	0.00140971	1.64519	10.9521	0.0257463	1.54106	75.1635	0.0256773	1.45641	0.7856	1.00457	3.68928	0.00331445	1.07113	6.97466	0.0145876	1.45475	86.4306 0.0497807	84.8786 0.0475721	4.6	0.5	27.37
15	48	0	40	TIPS-PN	1	-0.00432913	0.00228357	4.29392	533.211	2.69271	6.52177	48.0621	0.0875872	3.56851	0.4999	0.971121	3.71287	0.00622424	3.66034	0.0914503	0.000359961	5.57267	43.9833 0.187243	44.3266 0.132127	0.65	0.35	1.06


==> data/mat_mobilities_abb-tl-h.csv <==
Rubrene-abb-tl-h	0.0270361	0	0.0204585	1.28042	1.41948		9.25	0.75	8.73
C8-BTBT-abb-tl-h	0.0142558	0	0.00323066	0.173953	0.208203		6	1.1	1.85
C10-DNTT-abb-tl-h	0.00229566	0	0.00138767	0.0498084	0.0536341		8.5	1	1.85
C10-DNBDT-abb-tl-h	0.00463187	0	0.00150944	0.07305	0.0818119		12.1	2.8	1.85
C8-DNTT-C8-abb-tl-h	0.00308633	0	0.00266989	0.083519	0.0739535		4.6	0.5	27.37
TIPS-PN-abb-tl-h	2.32316	0	-nan	-nan	-nan		0.65	0.35	1.06


==> data/mat_mobilities_abb-tl.csv <==
Rubrene-abb-tl	0.0650296	0	0.164884	7.28652	5.60146		9.25	0.75	8.73
C8-BTBT-abb-tl	0.100431	0	0.0350433	2.57308	2.72344		6	1.1	1.85
C10-DNTT-abb-tl	0.0556084	0	0.0396171	3.03749	2.65486		8.5	1	1.85
C10-DNBDT-abb-tl	0.0658054	0	0.0448644	2.87803	2.55482		12.1	2.8	1.85
C8-DNTT-C8-abb-tl	0.0477167	0	0.0656971	3.51528	2.42399		4.6	0.5	27.37
TIPS-PN-abb-tl	2.32072	0	0.168779	28.9103	44.2746		0.65	0.35	1.06


==> data/mat_mobilities_abb-zf-h.csv <==
15	48	0	40	Rubrene-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0269169	3.75794e-05	0.499624	2.83384	0.00436612	0.501435	1	1	3.68679	0.00220947	0.482883	105.128	0.0353797	0.494976	3.00164 0.0051145	2.98006 0.0049073	9.25	0.75	8.73
15	48	0	40	C8-BTBT-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0141719	1.65009e-05	0.498162	0.461273	0.000589339	0.491753	1	1	3.68679	0.00220947	0.482883	32.5188	0.0106971	0.499551	0.450129 0.000580608	0.45006 0.000547679	6	1.1	1.85
15	48	0	40	C10-DNTT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00228798	2.47922e-06	0.501979	0.111289	0.00012952	0.505019	1	1	3.68461	0.0022793	0.509402	48.6169	0.0134196	0.530986	0.113304 0.000146814	0.112852 0.000144247	8.5	1	1.85
15	48	0	40	C10-DNBDT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00461474	4.65464e-06	0.496739	0.174695	0.000208799	0.500697	1	1	3.68461	0.0022793	0.509402	37.7993	0.0121323	0.530175	0.175082 0.000248848	0.174659 0.000246051	12.1	2.8	1.85
15	48	0	40	C8-DNTT-C8-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00308005	2.01548e-06	0.49963	0.13403	9.76216e-05	0.499147	1	1	3.68461	0.0022793	0.509402	43.4992	0.00726132	0.526535	0.145206 0.00012193	0.143661 0.000118995	4.6	0.5	27.37
	0.65	0.35	1.06


==> data/mat_mobilities_abb-zf.csv <==
15	48	0	40	Rubrene-abb-zf	1	0.000220401	0.000783671	0.498067	0.0647909	8.90754e-05	0.497361	8.90879	0.0133029	0.497952	1	1	3.68277	0.00227661	0.501221	137.313	0.0356374	0.522916	10.0221 0.0171063	9.8718 0.0169693	9.25	0.75	8.73
15	48	0	40	C8-BTBT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0997525	0.000197674	0.49936	5.30597	0.0114792	0.495563	1	1	3.68277	0.00227661	0.501221	53.0303	0.0219818	0.501173	5.5745 0.0121543	5.5274 0.0119875	6	1.1	1.85
15	48	0	40	C10-DNTT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0552909	0.000107853	0.497071	4.52299	0.00932665	0.495414	1	1	3.68277	0.00227661	0.501221	81.6558	0.0257652	0.498574	5.00462 0.010655	4.93907 0.0105195	8.5	1	1.85
15	48	0	40	C10-DNBDT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0654312	0.000116348	0.497714	4.42502	0.0086549	0.49744	1	1	3.68277	0.00227661	0.501221	67.4428	0.0221534	0.505058	4.8601 0.0102242	4.79765 0.0100688	12.1	2.8	1.85
15	48	0	40	C8-DNTT-C8-abb-zf	1	0.000220401	0.000783671	0.498067	0.0475704	6.3369e-05	0.497468	3.57596	0.00520789	0.49534	1	1	3.68277	0.00227661	0.501221	75.0547	0.0151163	0.501687	4.11248 0.00628994	4.03881 0.00616125	4.6	0.5	27.37
15	48	0	40	TIPS-PN-abb-zf	1	0.00145298	0.000944528	0.502666	2.3072	0.00361641	0.488891	110.564	0.231991	0.503047	1	1	3.6881	0.00255711	0.472242	47.7229	0.0373669	0.506331	101.443 0.186039	102.114 0.205674	0.65	0.35	1.06


==> data/mat_mobilities_abb.csv <==
15	48	0	40	Rubrene-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0269169	3.75794e-05	0.499624	2.83384	0.00436612	0.501435	1	1	3.68679	0.00220947	0.482883	105.128	0.0353797	0.494976	3.00164 0.0051145	2.98006 0.0049073	9.25	0.75	8.73
15	48	0	40	C8-BTBT-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0141719	1.65009e-05	0.498162	0.461273	0.000589339	0.491753	1	1	3.68679	0.00220947	0.482883	32.5188	0.0106971	0.499551	0.450129 0.000580608	0.45006 0.000547679	6	1.1	1.85
15	48	0	40	C10-DNTT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00228798	2.47922e-06	0.501979	0.111289	0.00012952	0.505019	1	1	3.68461	0.0022793	0.509402	48.6169	0.0134196	0.530986	0.113304 0.000146814	0.112852 0.000144247	8.5	1	1.85
15	48	0	40	C10-DNBDT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00461474	4.65464e-06	0.496739	0.174695	0.000208799	0.500697	1	1	3.68461	0.0022793	0.509402	37.7993	0.0121323	0.530175	0.175082 0.000248848	0.174659 0.000246051	12.1	2.8	1.85
15	48	0	40	C8-DNTT-C8-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00308005	2.01548e-06	0.49963	0.13403	9.76216e-05	0.499147	1	1	3.68461	0.0022793	0.509402	43.4992	0.00726132	0.526535	0.145206 0.00012193	0.143661 0.000118995	4.6	0.5	27.37


==> data/mat_mobilities_geom.csv <==
15	48	0	40	Rubrene+f	51.48	-0.000501352	0.000781559	0.497952	0.0649325	8.85885e-05	0.502554	0.16505	0.0002458	0.504354	1	1	3.70659	0.00232486	0.529167	2.53835	0.000634655	0.483597	0.185483 0.000294881	0.182727 0.000283953	102.96	51.48	9.25
15	48	0	40	C8-BTBT+f	22.57	-0.000135397	0.000790246	0.498709	0.100136	0.000200719	0.500822	0.187598	0.000423073	0.501659	1	1	3.70378	0.00228983	0.501672	1.8657	0.000824538	0.507846	0.196118 0.000436191	0.194584 0.000404875	45.14	22.57	6
15	48	0	40	TIPS-PN+f	28.88	0.000917524	0.000782771	0.494454	0.366166	0.000335835	0.516003	0.307993	0.000393672	0.522221	1	1	3.70761	0.00228616	0.502151	0.838777	0.000362346	0.528823	0.320703 0.000373717	0.318722 0.000317642	57.75	28.875	0.65
15	48	0	40	TESADT+f	49.32	-0.00110132	0.000790709	0.511982	0.0682298	0.000116646	0.493081	0.190945	0.000352457	0.49611	1	1	3.70633	0.0022818	0.498768	2.79359	0.000897079	0.49819	0.209927 0.000458752	0.207352 0.00047232	98.64	49.32	1.2
15	48	0	40	diFTESADT+f	56.93	-0.000535876	0.000766408	0.481566	0.0622024	8.96765e-05	0.487158	0.187065	0.000289853	0.487152	1	1	3.70426	0.00227278	0.51272	3.00341	0.000759912	0.501585	0.210088 0.000286842	0.207006 0.00028805	113.85	56.925	2.2


==> data/mat_mobilities_largeN.csv <==
15	48	-0.25	40	TIPS-PN-abb-sp	1	-0.00240745	0.000404394	0.530858	529.036	0.397505	0.577921	47.9209	0.0171219	0.568799	0.93535	1.0004	3.70222	0.00122364	0.573144	0.0918556	5.66511e-05	0.580182	43.923 0.0285704	44.2274 0.0258473	0.65	0.35	1.06
15	48	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.00961969	0.000388027	0.489079	10.923	0.00733747	0.500184	75.1864	0.0076993	0.503615	0.9765	0.999977	3.68963	0.00116212	0.520947	6.99554	0.00433705	0.51335	86.4056 0.0181405	84.8903 0.0141102	4.6	0.5	27.37
15	48	-0.25	40	C8-BTBT-abb-sp	1	-0.0125354	0.000401428	0.522748	23.4386	0.0247187	0.543536	53.2329	0.0116902	0.536431	0.9453	0.999485	3.6953	0.00120653	0.558707	2.35395	0.00229687	0.563715	55.8483 0.0227081	55.4208 0.0180714	6	1.1	1.85
15	48	-0.25	40	C10-DNTT-abb-sp	1	-0.0132485	0.000397228	0.513337	12.9798	0.0132605	0.528172	81.814	0.0136535	0.530011	0.955525	0.99969	3.69292	0.00118892	0.542659	6.5353	0.00641343	0.548137	90.4296 0.0285563	89.2918 0.0222826	8.5	1	1.85
15	48	-0.25	40	Rubrene-abb-sp	1	-0.00663067	0.000387668	0.489419	14.8713	0.0102179	0.497802	137.516	0.0179252	0.517048	0.9717	0.999635	3.69176	0.00116802	0.528468	9.40764	0.00609173	0.510937	154.699 0.0372386	152.386 0.0245	9.25	0.75	8.73
15	48	-0.25	40	C10-DNBDT-abb-sp	1	-0.0124556	0.000395634	0.508565	15.2584	0.013995	0.518232	67.6531	0.0114919	0.521852	0.9596	0.999754	3.69287	0.0011848	0.538942	4.56293	0.00387355	0.536242	74.2211 0.0234989	73.3112 0.0168382	12.1	2.8	8.73


==> data/summary_angle_calc.csv <==
15	32	-0,05	20	0,005	0	-0,00161743	0,00199328	1,60792	0,232665	1,17991e-06	1,56306	0,00141397	1,40501e-06	1,56096	0,9992	1	7,84404	0,00603617	0,886542	0,00607719	6,00776e-06	1,56093
15	32	-0,05	20	0,005	0,314159	-0,00153629	0,00199407	1,60867	0,219154	1,08017e-06	1,5703	0,00136327	1,2313e-06	1,56997	0,9993	1	7,84391	0,00603625	0,886613	0,00622054	5,58761e-06	1,56996
15	32	-0,05	20	0,005	0,628319	-0,0015123	0,00199378	1,60841	0,210679	8,38922e-07	1,58938	0,001342	9,48677e-07	1,59714	0,9995	1	7,84391	0,00603466	0,886364	0,00636984	4,47745e-06	1,59715
15	32	-0,05	20	0,005	0,942478	-0,00151916	0,00199421	1,60906	0,20766	6,88886e-07	1,56733	0,00133775	7,88631e-07	1,57584	0,9996	1	7,84401	0,00603813	0,887385	0,00644197	3,77628e-06	1,57587
15	32	-0,05	20	0,005	1,25664	-0,00153419	0,00199366	1,60839	0,210224	7,52846e-07	1,50481	0,00134025	8,53673e-07	1,51203	0,9997	1	7,84401	0,00603753	0,887546	0,00637528	4,03788e-06	1,51206
15	32	-0,05	20	0,005	1,5708	-0,00152499	0,00199353	1,60803	0,218264	8,16443e-07	1,48649	0,00135134	9,25827e-07	1,48725	0,9996	1	7,84402	0,0060376	0,887561	0,00619128	4,21855e-06	1,48725
15	32	-0,05	20	0,02	0	-0,0192815	0,00201069	1,63224	0,15905	1,68327e-05	1,6188	0,0158536	1,61528e-05	1,61882	0,989	0,999965	7,86935	0,00610599	0,899765	0,099647	9,09837e-05	1,61857
15	32	-0,05	20	0,02	0,314159	-0,0161773	0,00201061	1,63164	0,123354	1,37511e-05	1,62248	0,0131792	1,23284e-05	1,62857	0,9912	0,999951	7,86319	0,00607958	0,894802	0,106811	8,80061e-05	1,6291
15	32	-0,05	20	0,02	0,628319	-0,0150186	0,00200143	1,61897	0,104245	9,97971e-06	1,62628	0,0121805	9,18865e-06	1,64086	0,9938	0,999963	7,85975	0,00607294	0,894794	0,116823	7,695e-05	1,6424
15	32	-0,05	20	0,02	0,942478	-0,0149936	0,00199569	1,61297	0,0980843	8,25817e-06	1,5862	0,0119786	7,97884e-06	1,60845	0,9951	0,999972	7,85918	0,00607473	0,895761	0,122107	7,10479e-05	1,61055
15	32	-0,05	20	0,02	1,25664	-0,0150196	0,00199679	1,61399	0,103257	8,95113e-06	1,53004	0,0121024	8,39031e-06	1,55336	0,9942	0,999979	7,86056	0,0060672	0,894046	0,117187	7,10919e-05	1,55613
15	32	-0,05	20	0,02	1,5708	-0,0152505	0,00199426	1,61117	0,120917	1,00044e-05	1,49866	0,012649	9,07697e-06	1,51103	0,9926	0,999969	7,86327	0,00607821	0,895006	0,104591	6,63994e-05	1,51229
15	32	-0,05	20	0,04	0	-0,0506107	0,00206466	1,70312	0,116389	4,82265e-05	1,71983	0,0398819	4,65202e-05	1,71819	0,9713	0,999879	7,92597	0,00635362	0,95478	0,342357	0,000259296	1,6982
15	32	-0,05	20	0,04	0,314159	-0,0347219	0,00203817	1,6639	0,0708485	3,1645e-05	1,66981	0,0270089	2,99156e-05	1,68063	0,9837	0,99993	7,89319	0,00622899	0,928489	0,380892	0,000253674	1,66983
15	32	-0,05	20	0,04	0,628319	-0,0307122	0,00201942	1,63729	0,0522335	2,11628e-05	1,66311	0,0232546	2,22161e-05	1,67929	0,9892	0,999891	7,87687	0,00612893	0,907105	0,444913	0,000246263	1,67581
15	32	-0,05	20	0,04	0,942478	-0,0297021	0,00202245	1,64527	0,0471897	1,81049e-05	1,64747	0,0225216	2,03241e-05	1,66727	0,9896	0,999869	7,87202	0,00614199	0,911148	0,476976	0,000248093	1,66869
15	32	-0,05	20	0,04	1,25664	-0,0302257	0,00202123	1,64382	0,0512986	1,93441e-05	1,58033	0,0230347	2,08483e-05	1,60602	0,9883	0,999894	7,87596	0,00614514	0,911173	0,448756	0,00023806	1,61305
15	32	-0,05	20	0,04	1,5708	-0,031785	0,00203554	1,6654	0,0671735	2,28196e-05	1,54229	0,0252833	2,2675e-05	1,56659	0,9856	0,999954	7,88922	0,00618821	0,920716	0,376164	0,000210381	1,57074
15	32	-0,05	20	0,06	0	-0,082607	0,00212258	1,79499	0,102142	7,95597e-05	1,7841	0,0618374	8,84623e-05	1,79986	0,9514	1,00008	8,01071	0,00678995	1,04136	0,604617	0,000415013	1,68908
15	32	-0,05	20	0,06	0,314159	-0,0476948	0,00207645	1,729	0,0505435	4,26042e-05	1,61875	0,0351142	4,85307e-05	1,63425	0,9731	0,999919	7,92555	0,00651316	0,981919	0,693825	0,000396667	1,56742
15	32	-0,05	20	0,06	0,628319	-0,040541	0,00205105	1,68769	0,0344629	2,68877e-05	1,58288	0,0289617	3,54991e-05	1,58571	0,9849	0,999973	7,89515	0,00636135	0,952022	0,839485	0,000392656	1,56889
15	32	-0,05	20	0,06	0,942478	-0,0392758	0,00203709	1,66784	0,030693	2,35227e-05	1,61306	0,0277904	3,32798e-05	1,62447	0,9865	0,999942	7,88714	0,00632481	0,945767	0,904534	0,000397994	1,59383
15	32	-0,05	20	0,06	1,25664	-0,0404937	0,00202885	1,65921	0,0337009	2,61737e-05	1,68329	0,0286733	3,53437e-05	1,69182	0,9854	1,00002	7,89321	0,00631865	0,942196	0,849955	0,00039623	1,64025
15	32	-0,05	20	0,06	1,5708	-0,0441378	0,00202875	1,66309	0,046317	3,29266e-05	1,71622	0,0325788	3,98931e-05	1,73372	0,9799	1,00006	7,9137	0,00636429	0,95314	0,702675	0,000368179	1,68629
15	32	-0,05	20	0,08	0	-0,118053	0,00219341	1,88819	0,0998554	0,000111763	1,92792	0,0832326	0,000142789	1,91979	0,9283	1,00025	8,11348	0,00713676	1,11468	0,832309	0,00057766	1,60513
15	32	-0,05	20	0,08	0,314159	-0,0589845	0,00211566	1,77173	0,0414142	5,13303e-05	1,64624	0,0408366	7,02135e-05	1,6755	0,963	1,00004	7,94785	0,0066724	1,01935	0,984519	0,000544603	1,45083
15	32	-0,05	20	0,08	0,628319	-0,0483841	0,00209299	1,7331	0,026974	3,165e-05	1,6055	0,0327983	5,19122e-05	1,63299	0,9799	0,999968	7,90456	0,00641653	0,962767	1,21426	0,000541664	1,53498
15	32	-0,05	20	0,08	0,942478	-0,0462541	0,00206857	1,70187	0,0238853	2,78676e-05	1,64028	0,0312719	4,87161e-05	1,65973	0,9829	0,999931	7,89407	0,00638203	0,958341	1,30754	0,000541359	1,57406
15	32	-0,05	20	0,08	1,25664	-0,0480649	0,00204373	1,67096	0,0263192	3,06069e-05	1,67031	0,03245	5,10337e-05	1,68952	0,9803	0,999986	7,90052	0,00635283	0,950095	1,2313	0,000536881	1,57357
15	32	-0,05	20	0,08	1,5708	-0,0535442	0,00205519	1,69352	0,0369469	4,00135e-05	1,7387	0,0376917	5,85617e-05	1,75667	0,9738	1,00003	7,92909	0,00642184	0,966661	1,01878	0,000509064	1,61297
15	32	-0,05	20	0,1	0	-0,158608	0,00226739	1,99903	0,10389	0,000140824	2,13157	0,105907	0,000204842	2,0624	0,9063	1,00204	8,25129	0,00733704	1,1689	1,01799	0,000767499	1,47848
15	32	-0,05	20	0,1	0,314159	-0,0691803	0,00208391	1,73028	0,0369643	5,97254e-05	1,74808	0,0459969	9,40874e-05	1,74749	0,9543	1,00117	7,96754	0,00661925	1,01637	1,24237	0,000720064	1,3029
15	32	-0,05	20	0,1	0,628319	-0,0556808	0,00211552	1,74981	0,0232733	3,61317e-05	1,63042	0,036257	7,02663e-05	1,66647	0,9743	1,00002	7,91408	0,00648096	0,974766	1,5554	0,000701558	1,45305
15	32	-0,05	20	0,1	0,942478	-0,0530902	0,00209473	1,72484	0,0205065	3,16563e-05	1,64994	0,0344088	6,57838e-05	1,67995	0,9785	0,999946	7,90193	0,0064034	0,961618	1,67536	0,000692036	1,50182
15	32	-0,05	20	0,1	1,25664	-0,0551117	0,00208263	1,71245	0,0226726	3,50358e-05	1,69588	0,0358484	6,92367e-05	1,72499	0,976	1,00002	7,90932	0,00642726	0,967861	1,57867	0,000691541	1,50295
15	32	-0,05	20	0,1	1,5708	-0,0632464	0,00208277	1,71634	0,0323253	4,65847e-05	1,76319	0,0423008	7,97749e-05	1,78831	0,9659	0,999948	7,94646	0,00649977	0,985671	1,3065	0,000659036	1,52517
15	32	-0,05	30	0,005	0	-0,00373025	0,00168663	1,67367	0,144298	2,35604e-06	1,45841	0,00218574	2,12046e-06	1,46127	0,9987	1	5,06791	0,00416133	0,93411	0,0151466	1,44467e-05	1,46128
15	32	-0,05	30	0,005	0,314159	-0,00358034	0,00168659	1,67363	0,130605	2,05488e-06	1,46555	0,00203416	1,79378e-06	1,46951	0,9987	1	5,06766	0,00416109	0,934085	0,0155742	1,34884e-05	1,46954
15	32	-0,05	30	0,005	0,628319	-0,0035104	0,00168713	1,67466	0,122325	1,58547e-06	1,51291	0,00197355	1,3881e-06	1,52062	0,9989	1	5,06764	0,00416071	0,934064	0,0161332	1,11379e-05	1,52071
15	32	-0,05	30	0,005	0,942478	-0,00344228	0,00168602	1,67209	0,119435	1,37313e-06	1,63052	0,00196141	1,22179e-06	1,63408	0,9995	1	5,06775	0,00415706	0,932222	0,0164221	1,00403e-05	1,63406
15	32	-0,05	30	0,005	1,25664	-0,00340354	0,00168803	1,67494	0,121886	1,54747e-06	1,68562	0,00196857	1,35801e-06	1,68858	0,9994	1	5,06788	0,00415752	0,932306	0,0161505	1,09359e-05	1,68858
15	32	-0,05	30	0,005	1,5708	-0,0034359	0,00168765	1,67476	0,129711	1,7029e-06	1,67887	0,00200089	1,48067e-06	1,6811	0,9993	1	5,06799	0,00415952	0,932917	0,0154253	1,1212e-05	1,68112
15	32	-0,05	30	0,02	0	-0,0185049	0,00164267	1,69363	0,0873642	2,51332e-05	1,62339	0,0192258	2,17878e-05	1,6528	0,984	0,999918	5,09137	0,00395437	0,848168	0,219904	0,000186478	1,66297
15	32	-0,05	30	0,02	0,314159	-0,0132947	0,00164063	1,68666	0,0584477	1,70908e-05	1,61367	0,0139895	1,45701e-05	1,64388	0,9897	0,999968	5,0839	0,0039431	0,849311	0,239192	0,000179692	1,65595
15	32	-0,05	30	0,02	0,628319	-0,0146246	0,00170568	1,70097	0,0454655	1,16922e-05	1,55883	0,0123786	1,07238e-05	1,57861	0,9949	0,999996	5,07769	0,00418295	0,941346	0,272129	0,000165993	1,5827
15	32	-0,05	30	0,02	0,942478	-0,0143764	0,00169544	1,68432	0,0416878	1,02899e-05	1,64925	0,0120582	9,93641e-06	1,65175	0,9961	1	5,07675	0,00419206	0,947776	0,289125	0,000166952	1,64903
15	32	-0,05	30	0,02	1,25664	-0,0144751	0,00169721	1,68876	0,044811	1,13512e-05	1,69181	0,012274	1,05508e-05	1,69394	0,9965	1,00001	5,07834	0,0041846	0,944839	0,273783	0,000166143	1,6914
15	32	-0,05	30	0,02	1,5708	-0,0151058	0,00169998	1,69309	0,0563148	1,33664e-05	1,69401	0,0132303	1,1648e-05	1,70221	0,9951	1,00001	5,08146	0,00420544	0,952859	0,234829	0,000151139	1,70306
15	32	-0,05	30	0,04	0	-0,0448544	0,00171898	1,83131	0,0687605	6,13443e-05	1,75977	0,0423112	6,6206e-05	1,78761	0,9616	0,999972	5,14086	0,00415777	0,916686	0,61439	0,000435457	1,69577
15	32	-0,05	30	0,04	0,314159	-0,0246696	0,0016703	1,73223	0,0327933	3,06381e-05	1,6577	0,0231399	3,49132e-05	1,69928	0,9804	0,999999	5,09979	0,00398115	0,858621	0,704587	0,000425552	1,65502
15	32	-0,05	30	0,04	0,628319	-0,0206024	0,00165547	1,70584	0,0222796	1,93258e-05	1,65274	0,0190055	2,55351e-05	1,67471	0,9891	0,999962	5,08627	0,00393932	0,849144	0,852034	0,000418385	1,64348
15	32	-0,05	30	0,04	0,942478	-0,0200613	0,00164343	1,67924	0,0198337	1,66672e-05	1,63214	0,0182114	2,34124e-05	1,64178	0,9915	0,999948	5,08387	0,00394514	0,852513	0,917185	0,000416572	1,60963
15	32	-0,05	30	0,04	1,25664	-0,0205694	0,0016404	1,67513	0,0217722	1,81353e-05	1,62451	0,0187979	2,43219e-05	1,63168	0,9896	0,999925	5,08553	0,00395764	0,857095	0,862403	0,000407584	1,58535
15	32	-0,05	30	0,04	1,5708	-0,0226572	0,00164127	1,67774	0,0299998	2,29292e-05	1,62238	0,0214558	2,74238e-05	1,63254	0,9862	0,9999	5,0949	0,00398386	0,863374	0,714366	0,000376324	1,58734
15	32	-0,05	30	0,06	0	-0,0770512	0,00181045	1,96615	0,0700672	0,0001035	1,97201	0,0659357	0,000137063	1,96974	0,9281	1,0002	5,22445	0,00436354	0,981951	0,939338	0,000688935	1,47766
15	32	-0,05	30	0,06	0,314159	-0,0339284	0,00170408	1,78887	0,0254827	4,0541e-05	1,68438	0,0288697	6,02878e-05	1,73742	0,9683	1,00014	5,11638	0,00406936	0,887457	1,13078	0,00067384	1,43141
15	32	-0,05	30	0,06	0,628319	-0,0269341	0,00167742	1,7317	0,016236	2,45132e-05	1,65269	0,0228105	4,38984e-05	1,68101	0,9834	1	5,09246	0,00396656	0,856346	1,40255	0,000643672	1,49283
15	32	-0,05	30	0,06	0,942478	-0,0256478	0,00166784	1,70892	0,0143207	2,11874e-05	1,63345	0,0216401	4,03798e-05	1,64924	0,9868	0,999923	5,08786	0,00394395	0,851782	1,50863	0,000631016	1,49845
15	32	-0,05	30	0,06	1,25664	-0,0266296	0,00166686	1,71112	0,0158058	2,30624e-05	1,61505	0,0225162	4,18921e-05	1,63356	0,9839	0,999817	5,0914	0,00398359	0,867204	1,42217	0,00062814	1,48426
15	32	-0,05	30	0,06	1,5708	-0,0305123	0,00168688	1,74672	0,0224513	3,08998e-05	1,66273	0,0265337	4,89138e-05	1,68139	0,9775	0,999756	5,10562	0,00401421	0,875023	1,17975	0,000605526	1,50797
15	32	-0,05	30	0,08	0	-0,124626	0,00195693	2,21716	0,0805627	0,000158023	2,36371	0,0944022	0,00023864	2,25958	0,8844	0,999811	5,35919	0,00493475	1,16727	1,16993	0,00103772	1,38066
15	32	-0,05	30	0,08	0,314159	-0,0443284	0,00177031	1,88209	0,0233452	5,1843e-05	1,74177	0,0346895	9,27755e-05	1,81992	0,9517	1,00043	5,13888	0,00418362	0,925813	1,48328	0,000988764	1,18772
15	32	-0,05	30	0,08	0,628319	-0,0337962	0,00171183	1,77979	0,0141103	3,01923e-05	1,69148	0,0266184	6,6925e-05	1,72289	0,9753	1,00005	5,0994	0,00398565	0,861691	1,88277	0,000904048	1,29591
15	32	-0,05	30	0,08	0,942478	-0,0318141	0,00169817	1,74886	0,0123154	2,57489e-05	1,64594	0,0250339	6,1134e-05	1,67295	0,9801	0,999871	5,09316	0,00397423	0,864095	2,02883	0,000882995	1,35434
15	32	-0,05	30	0,08	1,25664	-0,0333293	0,00170352	1,76121	0,0136866	2,83065e-05	1,63858	0,0262102	6,39085e-05	1,67252	0,9754	0,999652	5,09778	0,00400241	0,873121	1,91126	0,000896801	1,37405
15	32	-0,05	30	0,08	1,5708	-0,0395861	0,00174433	1,84528	0,0199525	3,92605e-05	1,7064	0,0315917	7,608e-05	1,74452	0,9673	0,999583	5,11814	0,00404727	0,886945	1,58003	0,000864144	1,37976
15	32	-0,05	30	0,1	0	-0,196258	0,00218205	2,54551	0,0984779	0,000220737	2,81921	0,129473	0,000370777	2,57265	0,8435	1,00471	5,58775	0,00586657	1,47442	1,31306	0,00146295	1,42015
15	32	-0,05	30	0,1	0,314159	-0,0612009	0,00186804	1,98581	0,023588	6,71592e-05	1,87984	0,0417051	0,00013162	1,87012	0,9372	0,999971	5,17176	0,00448316	1,04954	1,7663	0,00136689	1,02833
15	32	-0,05	30	0,1	0,628319	-0,0406433	0,00185218	1,94294	0,0134103	3,852e-05	1,8826	0,03095	0,000100114	1,94667	0,967	0,999934	5,11804	0,00430845	0,980446	2,30369	0,00127762	1,18298
15	32	-0,05	30	0,1	0,942478	-0,0374513	0,00184526	1,9259	0,0115696	3,3102e-05	1,85862	0,0288797	9,2343e-05	1,9059	0,9745	1,0002	5,1089	0,00426546	0,970035	2,4914	0,00124939	1,23778
15	32	-0,05	30	0,1	1,25664	-0,0398444	0,00184102	1,92623	0,0129808	3,5949e-05	1,78791	0,0304538	9,52801e-05	1,85119	0,9683	1,00006	5,1157	0,00432954	0,994442	2,34152	0,00128502	1,26852
15	32	-0,05	30	0,1	1,5708	-0,0490455	0,00185522	1,96104	0,0194808	4,94308e-05	1,77609	0,0374603	0,000111242	1,84615	0,9542	0,999653	5,14555	0,00436522	1,00257	1,9189	0,00124259	1,29776
15	32	-0,05	40	0,005	0	-0,00412418	0,00147975	1,77713	0,0863642	3,25831e-06	1,60811	0,0024588	2,54469e-06	1,61347	0,9986	1	3,68769	0,0030873	0,928036	0,0284668	2,83822e-05	1,61327
15	32	-0,05	40	0,005	0,314159	-0,00384486	0,00147807	1,77212	0,0749815	2,69082e-06	1,61211	0,00220245	2,06451e-06	1,61953	0,9989	1	3,68726	0,00308777	0,928476	0,0293703	2,64715e-05	1,61938
15	32	-0,05	40	0,005	0,628319	-0,00378171	0,00147518	1,76732	0,0683777	2,00429e-06	1,63853	0,00210451	1,56119e-06	1,65064	0,9994	1	3,68709	0,00308587	0,928063	0,0307757	2,19236e-05	1,65059
15	32	-0,05	40	0,005	0,942478	-0,00379131	0,00147489	1,76703	0,066126	1,68566e-06	1,68585	0,00208425	1,3436e-06	1,69452	0,9995	1	3,68698	0,00308717	0,929172	0,0315179	1,95112e-05	1,69438
15	32	-0,05	40	0,005	1,25664	-0,00378362	0,00147398	1,76532	0,0680298	1,86035e-06	1,68167	0,00209526	1,45398e-06	1,68562	0,9992	1	3,68695	0,00308673	0,928917	0,0307975	2,05275e-05	1,68546
15	32	-0,05	40	0,005	1,5708	-0,00383695	0,00147476	1,76682	0,0742334	2,0768e-06	1,67033	0,00214787	1,58882e-06	1,66963	0,9989	0,999999	3,68699	0,00308809	0,929661	0,0289322	2,05909e-05	1,66937
15	32	-0,05	40	0,02	0	-0,0180526	0,00149662	1,81146	0,0498099	2,67823e-05	1,66778	0,017863	2,33991e-05	1,66202	0,9869	0,999976	3,70529	0,0031452	0,950814	0,358187	0,000278157	1,63176
15	32	-0,05	40	0,02	0,314159	-0,0125803	0,00148944	1,79645	0,0289432	1,54655e-05	1,63477	0,0114824	1,3912e-05	1,64079	0,9949	1,00001	3,69701	0,00311785	0,940056	0,396294	0,000269573	1,61911
15	32	-0,05	40	0,02	0,628319	-0,0112436	0,00148952	1,79546	0,0211467	1,03419e-05	1,68447	0,0098148	1,04364e-05	1,69882	0,9966	0,999994	3,69312	0,00311723	0,939341	0,463751	0,000266966	1,68735
15	32	-0,05	40	0,02	0,942478	-0,0110369	0,00148535	1,78307	0,0190826	8,98623e-06	1,71891	0,00948864	9,62839e-06	1,72237	0,9976	1,00001	3,69224	0,00311645	0,942252	0,496874	0,000270235	1,70625
15	32	-0,05	40	0,02	1,25664	-0,0111134	0,00148512	1,78371	0,0207567	9,76947e-06	1,71683	0,00971643	1,00285e-05	1,71463	0,9966	1,00002	3,69271	0,00311849	0,942646	0,467754	0,000263208	1,69466
15	32	-0,05	40	0,02	1,5708	-0,0117084	0,00148168	1,77849	0,0273475	1,18204e-05	1,68875	0,0107468	1,10675e-05	1,68292	0,995	1,00002	3,6954	0,0031175	0,941748	0,392675	0,000235309	1,66349
15	32	-0,05	40	0,04	0	-0,0371286	0,00156893	1,93358	0,0452435	6,37018e-05	1,76892	0,0384965	7,79526e-05	1,78398	0,9548	1,00061	3,74631	0,00332232	1,03686	0,849098	0,000608294	1,494
15	32	-0,05	40	0,04	0,314159	-0,0160894	0,00153075	1,8478	0,0172974	2,50518e-05	1,59433	0,0174373	3,4154e-05	1,62895	0,9821	1,00036	3,70515	0,00321544	0,9881	1,00607	0,000591506	1,46949
15	32	-0,05	40	0,04	0,628319	-0,0127106	0,00153006	1,84019	0,0111912	1,56484e-05	1,63826	0,0138645	2,55616e-05	1,66431	0,9915	1,00018	3,69581	0,00317638	0,968311	1,2367	0,000598328	1,59076
15	32	-0,05	40	0,04	0,942478	-0,0119621	0,00152545	1,83119	0,00988257	1,38466e-05	1,67355	0,013155	2,40655e-05	1,6906	0,9931	1,0001	3,69392	0,00316466	0,962855	1,32887	0,000605735	1,63551
15	32	-0,05	40	0,04	1,25664	-0,0123496	0,00153218	1,85319	0,0108818	1,52363e-05	1,691	0,0136513	2,52835e-05	1,71083	0,9928	1,00008	3,69546	0,00317	0,96487	1,2523	0,00060707	1,64465
15	32	-0,05	40	0,04	1,5708	-0,0139175	0,00153556	1,86121	0,0153533	1,99062e-05	1,68013	0,0159897	2,89479e-05	1,70482	0,9885	1,00005	3,70171	0,00318374	0,971797	1,03953	0,00057377	1,63767
15	32	-0,05	40	0,06	0	-0,0733055	0,00165685	2,06196	0,0550158	0,00012665	2,26393	0,0648294	0,000182972	2,13487	0,8947	0,995782	3,83373	0,00376297	1,23778	1,17617	0,00104207	1,24617
15	32	-0,05	40	0,06	0,314159	-0,0240897	0,00157558	1,93319	0,0151616	3,62198e-05	1,63415	0,0227265	6,43293e-05	1,69877	0,9649	1,00101	3,71796	0,00328718	1,02344	1,49585	0,00101203	1,17297
15	32	-0,05	40	0,06	0,628319	-0,0175689	0,00154618	1,85717	0,0090969	2,07457e-05	1,59344	0,0172618	4,64044e-05	1,6528	0,9842	1,00044	3,70034	0,00321628	0,9873	1,89321	0,000989122	1,43023
15	32	-0,05	40	0,06	0,942478	-0,0161268	0,00154789	1,86602	0,00790918	1,81699e-05	1,64067	0,0161569	4,35386e-05	1,69186	0,9872	1,00016	3,69733	0,00316862	0,966626	2,03811	0,000987556	1,51348
15	32	-0,05	40	0,06	1,25664	-0,0169023	0,00155161	1,87847	0,00878655	2,01552e-05	1,65586	0,0169164	4,57555e-05	1,70092	0,9863	1,00009	3,69909	0,0031929	0,976676	1,92071	0,000983915	1,48051
15	32	-0,05	40	0,06	1,5708	-0,0205044	0,00155613	1,89401	0,0128667	2,80306e-05	1,68776	0,0205049	5,43265e-05	1,72767	0,9795	1,00024	3,71015	0,00322707	0,986958	1,5896	0,000936627	1,45468
15	32	-0,05	40	0,08	0	-0,141472	0,00176827	2,26987	0,0763164	0,000205467	2,76174	0,102723	0,000333575	2,48079	0,8399	1,00107	4,01423	0,00438142	1,4981	1,34457	0,00169982	1,34218
15	32	-0,05	40	0,08	0,314159	-0,0384994	0,00155551	1,87174	0,0158315	5,23379e-05	1,75382	0,0295217	0,000106071	1,7852	0,9402	0,999466	3,73767	0,00334377	1,04656	1,86398	0,0016815	0,998834
15	32	-0,05	40	0,08	0,628319	-0,0267582	0,00151774	1,79666	0,00876107	2,71501e-05	1,58375	0,0214812	7,38399e-05	1,64958	0,9734	0,999872	3,70627	0,00317589	0,969847	2,44724	0,00146914	1,09546
15	32	-0,05	40	0,08	0,942478	-0,0251156	0,0015086	1,77983	0,00750566	2,28427e-05	1,56103	0,019936	6,7029e-05	1,61501	0,9795	1,0003	3,70183	0,003148	0,955966	2,65072	0,00139604	1,10979
15	32	-0,05	40	0,08	1,25664	-0,0252006	0,00154397	1,7946	0,00846121	2,64436e-05	1,60371	0,021111	7,37321e-05	1,68139	0,9735	0,999429	3,70739	0,00332074	1,03592	2,48965	0,00145863	1,17281
15	32	-0,05	40	0,08	1,5708	-0,0317167	0,00154603	1,81339	0,0129349	3,81582e-05	1,66223	0,02641	8,90481e-05	1,72704	0,9585	0,998911	3,7223	0,00336351	1,05165	2,03697	0,00142072	1,21502
15	32	-0,05	40	0,1	0	-0,255899	0,00208296	2,84781	0,109827	0,000283294	3,49809	0,152342	0,000540539	2,97405	0,7502	0,997462	4,3897	0,00565454	2,10237	1,38576	0,00270748	1,98323
15	32	-0,05	40	0,1	0,314159	-0,0571865	0,00162823	1,94225	0,0183048	7,43132e-05	2,01086	0,0387655	0,000166633	2,06551	0,9134	0,999498	3,77434	0,00354823	1,14553	2,12254	0,00273365	1,08655
15	32	-0,05	40	0,1	0,628319	-0,0371449	0,00155989	1,81688	0,00925241	3,6568e-05	1,72442	0,0269694	0,000113597	1,79367	0,9613	0,999493	3,71655	0,00324315	0,993101	2,91356	0,00225392	0,980641
15	32	-0,05	40	0,1	0,942478	-0,0330711	0,00155606	1,79944	0,00774104	3,11099e-05	1,71683	0,0245751	0,000105404	1,78903	0,9698	1,00024	3,70978	0,00321914	0,982353	3,17173	0,00220706	1,00538
15	32	-0,05	40	0,1	1,25664	-0,0353347	0,00155786	1,80178	0,00884942	3,52094e-05	1,71969	0,0262329	0,00011176	1,7903	0,9664	1,00119	3,7154	0,0032503	0,992713	2,96173	0,0022328	1,0124
15	32	-0,05	40	0,1	1,5708	-0,043631	0,00158563	1,92962	0,0140873	5,10635e-05	1,8157	0,0336484	0,00013363	1,87816	0,9474	0,999818	3,74264	0,0033354	1,05341	2,3862	0,00205081	1,03482
15	32	-0,05	50	0,005	0	-0,00168099	0,00124157	1,59805	0,0506556	3,20691e-06	1,57407	0,00230213	2,33213e-06	1,57712	0,9984	1	2,86006	0,00252172	0,945875	0,0454381	4,31448e-05	1,57707
15	32	-0,05	50	0,005	0,314159	-0,00144667	0,00124217	1,59899	0,0421923	2,50947e-06	1,56717	0,00198677	1,81163e-06	1,57058	0,9986	1	2,85977	0,00252168	0,945987	0,0470809	4,01241e-05	1,57062
15	32	-0,05	50	0,005	0,628319	-0,00131379	0,00124577	1,60647	0,0374916	1,812e-06	1,54611	0,00187316	1,34348e-06	1,55149	0,999	0,999999	2,85961	0,00252007	0,945507	0,0499568	3,34153e-05	1,55176
15	32	-0,05	50	0,005	0,942478	-0,00129657	0,00124489	1,60422	0,0359283	1,5116e-06	1,51028	0,00185113	1,15603e-06	1,51893	0,999	0,999997	2,85942	0,00252122	0,947012	0,0515187	3,00033e-05	1,51922
15	32	-0,05	50	0,005	1,25664	-0,00131099	0,00124474	1,60272	0,0372487	1,69064e-06	1,5174	0,00186588	1,26245e-06	1,52209	0,9992	0,999998	2,85956	0,00252184	0,947115	0,0500876	3,1613e-05	1,52205
15	32	-0,05	50	0,005	1,5708	-0,00135657	0,00124379	1,60108	0,0416356	1,92702e-06	1,52341	0,00192995	1,39532e-06	1,52512	0,9992	0,999999	2,85969	0,00252047	0,946146	0,0463485	3,13633e-05	1,525
15	32	-0,05	50	0,02	0	-0,0115457	0,00126026	1,63739	0,0293121	2,26618e-05	1,57989	0,0145579	2,13454e-05	1,5678	0,9874	1,00019	2,87208	0,00254624	0,960182	0,495838	0,000351888	1,49934
15	32	-0,05	50	0,02	0,314159	-0,00686142	0,00125701	1,63109	0,0149392	1,1348e-05	1,55531	0,00835889	1,13431e-05	1,55252	0,9941	1,00008	2,86514	0,00253116	0,951148	0,558737	0,000341066	1,49782
15	32	-0,05	50	0,02	0,628319	-0,00602135	0,00125299	1,61835	0,0104444	7,27385e-06	1,54105	0,00697497	8,3637e-06	1,54682	0,9973	1,00003	2,86316	0,00252445	0,94643	0,667082	0,000339991	1,51923
15	32	-0,05	50	0,02	0,942478	-0,00580656	0,00124859	1,60778	0,00934537	6,32461e-06	1,52517	0,00670873	7,7355e-06	1,53222	0,9978	0,999995	2,86215	0,00252758	0,949131	0,717124	0,000344116	1,51515
15	32	-0,05	50	0,02	1,25664	-0,00587781	0,00125021	1,61118	0,010233	6,96784e-06	1,53269	0,00691094	8,15454e-06	1,53916	0,9968	0,99998	2,86262	0,00251971	0,943945	0,67463	0,000339769	1,5164
15	32	-0,05	50	0,02	1,5708	-0,00637685	0,00125073	1,61367	0,0138923	8,82455e-06	1,54255	0,00781181	9,27349e-06	1,54722	0,9953	0,999987	2,8646	0,0025276	0,947589	0,561686	0,000313102	1,52316
15	32	-0,05	50	0,04	0	-0,0303348	0,00130393	1,72239	0,0316019	6,16429e-05	1,7253	0,0328214	8,38258e-05	1,71713	0,9502	1,00171	2,90783	0,00265008	1,02046	1,03583	0,000839114	1,26628
15	32	-0,05	50	0,04	0,314159	-0,0119431	0,00127271	1,65925	0,00985995	1,93629e-05	1,51451	0,012584	3,04951e-05	1,52874	0,9836	1,00047	2,8709	0,00255977	0,972271	1,27318	0,000773489	1,19812
15	32	-0,05	50	0,04	0,628319	-0,00936256	0,00126959	1,64638	0,00614367	1,14e-05	1,51818	0,00976708	2,2033e-05	1,53452	0,9926	1,00004	2,86531	0,00252486	0,94762	1,5863	0,000738832	1,32849
15	32	-0,05	50	0,04	0,942478	-0,00898728	0,00126101	1,62707	0,00540083	9,90348e-06	1,5081	0,00922878	2,04403e-05	1,52627	0,9943	0,999961	2,86432	0,00253359	0,951882	1,70518	0,0007281	1,36852
15	32	-0,05	50	0,04	1,25664	-0,00932469	0,00126582	1,6376	0,00598739	1,11032e-05	1,5289	0,00965593	2,17833e-05	1,54582	0,9931	0,999941	2,86529	0,00252845	0,945898	1,60916	0,000728609	1,35454
15	32	-0,05	50	0,04	1,5708	-0,0109028	0,0012742	1,65874	0,00863307	1,5284e-05	1,54777	0,0115773	2,58949e-05	1,55942	0,9898	0,999946	2,86959	0,00254359	0,954606	1,3378	0,000702103	1,3398
15	32	-0,05	50	0,06	0	-0,0757046	0,00152345	2,07273	0,0477879	0,000135388	2,0964	0,0631717	0,000213077	2,05756	0,8757	0,998257	3,00594	0,0031239	1,30347	1,32033	0,00163697	1,27728
15	32	-0,05	50	0,06	0,314159	-0,021079	0,00135678	1,74855	0,00991051	3,06617e-05	1,39702	0,017819	6,12035e-05	1,47845	0,9625	1,00027	2,87959	0,00261704	1,00841	1,79626	0,00156877	1,0512
15	32	-0,05	50	0,06	0,628319	-0,0149589	0,00135204	1,73534	0,00557956	1,71572e-05	1,46986	0,0130182	4,49423e-05	1,54269	0,9858	1,00017	2,86517	0,00252736	0,951837	2,32753	0,00137186	1,17624
15	32	-0,05	50	0,06	0,942478	-0,0139043	0,00135199	1,73877	0,0047926	1,51759e-05	1,57595	0,0120844	4,23239e-05	1,60872	0,9899	1,00015	2,86367	0,00252277	0,950944	2,51507	0,00128413	1,14391
15	32	-0,05	50	0,06	1,25664	-0,0132111	0,00130518	1,70984	0,00537584	1,63294e-05	1,52955	0,0127442	4,32279e-05	1,58203	0,9845	0,99977	2,86844	0,00256068	0,964684	2,36491	0,00126814	1,10487
15	32	-0,05	50	0,06	1,5708	-0,0165046	0,00131313	1,72766	0,00818997	2,40059e-05	1,5592	0,0159598	5,34178e-05	1,60224	0,9757	0,999811	2,87584	0,00258531	0,980292	1,94333	0,00122336	1,0907
15	32	-0,05	50	0,08	0	-0,169381	0,00184214	2,74062	0,0810038	0,000262433	3,3537	0,111749	0,000438295	2,81105	0,7777	0,996488	3,27137	0,00431064	1,99065	1,37925	0,00267052	1,69055
15	32	-0,05	50	0,08	0,314159	-0,0333594	0,00144379	1,90729	0,0119598	5,11757e-05	1,62352	0,0254929	0,000112809	1,69606	0,9306	1,00104	2,90254	0,00276431	1,09596	2,14007	0,00295346	1,08346
15	32	-0,05	50	0,08	0,628319	-0,0214765	0,00139008	1,79415	0,00597346	2,51162e-05	1,50373	0,0174641	7,82389e-05	1,59871	0,9755	1,00022	2,87125	0,0025627	0,971699	2,92266	0,00234972	0,985682
15	32	-0,05	50	0,08	0,942478	-0,0193326	0,00139281	1,79695	0,00499445	2,16963e-05	1,58833	0,0159215	7,3256e-05	1,6593	0,9827	1,00033	2,86815	0,00254372	0,961279	3,18475	0,0021596	0,927652
15	32	-0,05	50	0,08	1,25664	-0,0210504	0,00138739	1,78541	0,00573593	2,51177e-05	1,63777	0,0171077	7,90271e-05	1,69585	0,9774	1,00036	2,87131	0,0025657	0,975308	2,98003	0,00209425	0,879845
15	32	-0,05	50	0,08	1,5708	-0,0272005	0,00140232	1,83026	0,00926781	3,89133e-05	1,77089	0,0222703	0,000100799	1,82321	0,9579	0,999694	2,88437	0,00267328	1,04782	2,39998	0,00204663	0,961798
15	32	-0,05	50	0,1	0	-0,343807	0,00242027	4,33982	0,132586	0,000398136	5,42775	0,172233	0,000838184	4,05612	0,6536	1,00971	3,85811	0,00660288	3,28389	1,29764	0,00396738	2,53589
15	32	-0,05	50	0,1	0,314159	-0,0555616	0,00158629	2,15823	0,0160062	8,49503e-05	2,11929	0,0365818	0,000191765	2,06729	0,8968	0,999851	2,94429	0,00302729	1,23893	2,30786	0,00484227	1,24612
15	32	-0,05	50	0,1	0,628319	-0,0312061	0,00144339	1,87242	0,00699122	3,66727e-05	1,64552	0,0235469	0,000126622	1,75301	0,9584	1,00026	2,88193	0,00265432	1,03152	3,38241	0,00391796	0,966743
15	32	-0,05	50	0,1	0,942478	-0,0271558	0,00142668	1,82693	0,00567061	3,04834e-05	1,64627	0,0210603	0,000115823	1,73398	0,9701	1,00021	2,87511	0,00257085	0,980187	3,72478	0,00354123	0,860489
15	32	-0,05	50	0,1	1,25664	-0,0299223	0,00143731	1,84847	0,00664376	3,62206e-05	1,76239	0,0229277	0,000126478	1,81131	0,9624	1,00008	2,87962	0,00260045	0,996725	3,46185	0,00341704	0,825602
15	32	-0,05	50	0,1	1,5708	-0,0419575	0,00149651	1,99701	0,011435	5,86961e-05	2,01108	0,0310331	0,00016532	2,04023	0,9323	0,998945	2,90266	0,0027948	1,11887	2,71952	0,00327448	0,955554
15	32	-0,05	60	0,005	0	-0,00185741	0,00119732	1,75213	0,0294247	2,95136e-06	1,65057	0,00193964	2,08189e-06	1,65745	0,9981	0,999999	2,30999	0,00199573	0,881472	0,0658994	6,41408e-05	1,65782
15	32	-0,05	60	0,005	0,314159	-0,00166616	0,00119907	1,75501	0,0235337	2,21092e-06	1,64946	0,00161425	1,56243e-06	1,65691	0,9987	1	2,30989	0,00199089	0,878221	0,068576	5,99503e-05	1,65744
15	32	-0,05	60	0,005	0,628319	-0,00162322	0,00119805	1,75299	0,0204006	1,58099e-06	1,65549	0,00150102	1,16024e-06	1,66412	0,9993	1	2,30982	0,00199056	0,87791	0,0735653	5,11812e-05	1,66486
15	32	-0,05	60	0,005	0,942478	-0,00160273	0,00119741	1,75154	0,0193824	1,34192e-06	1,68315	0,00147771	1,01987e-06	1,68919	0,9997	1	2,30977	0,00199069	0,878298	0,0762298	4,73424e-05	1,68952
15	32	-0,05	60	0,005	1,25664	-0,00163096	0,00119581	1,74792	0,0202368	1,48363e-06	1,6824	0,0014909	1,09709e-06	1,68555	0,9999	1	2,30986	0,00198801	0,876478	0,0736619	4,8803e-05	1,68541
15	32	-0,05	60	0,005	1,5708	-0,00164694	0,00119585	1,74787	0,0231357	1,69556e-06	1,66613	0,00155397	1,20227e-06	1,66283	0,9996	1	2,31002	0,00199024	0,877982	0,0671573	4,70302e-05	1,66199
15	32	-0,05	60	0,02	0	-0,00954886	0,00120203	1,74753	0,0177678	1,96774e-05	1,6601	0,0111741	2,00565e-05	1,64778	0,9873	0,999927	2,32067	0,00214445	0,982594	0,627531	0,000451553	1,48714
15	32	-0,05	60	0,02	0,314159	-0,00567694	0,00119183	1,72662	0,00802456	8,57554e-06	1,62248	0,00578678	9,53696e-06	1,62425	0,9956	0,999969	2,31511	0,00211768	0,967002	0,719829	0,000435276	1,50685
15	32	-0,05	60	0,02	0,628319	-0,00491606	0,00119386	1,73258	0,00543135	5,42332e-06	1,63934	0,00473202	7,05496e-06	1,64212	0,9978	0,999979	2,31336	0,00211947	0,971075	0,869977	0,000441643	1,58662
15	32	-0,05	60	0,02	0,942478	-0,00478878	0,00119359	1,73258	0,00483514	4,73857e-06	1,63454	0,00452879	6,54687e-06	1,63072	0,9981	0,999991	2,31301	0,0021167	0,969815	0,935356	0,000443981	1,58104
15	32	-0,05	60	0,02	1,25664	-0,00496501	0,00119184	1,72885	0,00531121	5,20624e-06	1,6302	0,00468348	6,86865e-06	1,62061	0,9979	1	2,3133	0,00211701	0,970378	0,880542	0,000440212	1,57189
15	32	-0,05	60	0,02	1,5708	-0,00532481	0,00119359	1,73339	0,00734518	6,72629e-06	1,63181	0,00538084	7,88588e-06	1,62205	0,9967	0,999995	2,31438	0,00212503	0,977101	0,73146	0,00041172	1,56254
15	32	-0,05	60	0,04	0	-0,0230897	0,00127129	1,90824	0,0232506	6,16803e-05	1,7388	0,0275177	8,86662e-05	1,74925	0,94	1,00244	2,34827	0,00223767	1,05407	1,18048	0,0011038	1,08453
15	32	-0,05	60	0,04	0,314159	-0,00532238	0,00119674	1,72964	0,00593443	1,5624e-05	1,4812	0,0089703	2,75096e-05	1,53623	0,9829	1,00047	2,31509	0,00212107	0,971404	1,50791	0,00101088	1,06238
15	32	-0,05	60	0,04	0,628319	-0,0033084	0,00118796	1,70155	0,00354389	8,71976e-06	1,52223	0,00676748	1,92643e-05	1,55279	0,9932	1,00018	2,31034	0,00209726	0,952536	1,90478	0,000926805	1,20625
15	32	-0,05	60	0,04	0,942478	-0,00289439	0,0011873	1,69732	0,00308387	7,49278e-06	1,54316	0,00633784	1,77566e-05	1,56417	0,9951	1,00007	2,3098	0,00210076	0,955239	2,04996	0,000929216	1,27887
15	32	-0,05	60	0,04	1,25664	-0,00325883	0,00118559	1,69663	0,00343963	8,36299e-06	1,53057	0,00666853	1,88092e-05	1,55183	0,9935	1,00005	2,31031	0,00211608	0,965644	1,93358	0,00094939	1,29569
15	32	-0,05	60	0,04	1,5708	-0,00459372	0,00119387	1,71355	0,00507698	1,18631e-05	1,50231	0,00816531	2,28009e-05	1,52599	0,9901	1,00014	2,31299	0,00212237	0,969414	1,60345	0,000919286	1,28142
15	32	-0,05	60	0,06	0	-0,0732673	0,00147513	2,4	0,0443051	0,000169262	2,60614	0,0609121	0,000273832	2,58006	0,8589	1,00726	2,46325	0,00284149	1,46263	1,37497	0,00232109	1,29808
15	32	-0,05	60	0,06	0,314159	-0,0122889	0,00124454	1,83053	0,0068483	2,94607e-05	1,52517	0,0138907	6,31682e-05	1,63382	0,9597	1,00132	2,32447	0,00215845	0,998081	2,03272	0,00220828	0,880997
15	32	-0,05	60	0,06	0,628319	-0,00680853	0,00121903	1,7605	0,00354892	1,41973e-05	1,51492	0,00962393	4,12363e-05	1,58033	0,9851	1,00043	2,31288	0,00210628	0,960058	2,70794	0,00180334	0,924924
15	32	-0,05	60	0,06	0,942478	-0,00594452	0,00120581	1,73292	0,00299119	1,17161e-05	1,52	0,00880856	3,70153e-05	1,56943	0,9888	1,00011	2,31181	0,00211054	0,960397	2,93913	0,00175115	0,955369
15	32	-0,05	60	0,06	1,25664	-0,00688268	0,00121264	1,74297	0,00341815	1,33866e-05	1,49229	0,0094446	3,996e-05	1,55329	0,987	1,00016	2,31333	0,00213269	0,975453	2,75759	0,00182637	0,996228
15	32	-0,05	60	0,06	1,5708	-0,00989319	0,00122122	1,75648	0,00544415	2,05702e-05	1,47778	0,0122369	5,09621e-05	1,54446	0,9776	1,00058	2,3193	0,00216509	0,996912	2,24249	0,00180276	1,05832
15	32	-0,05	60	0,08	0	-0,206153	0,00209455	4,05853	0,0921448	0,000382099	5,21098	0,119701	0,000638343	4,08301	0,7112	1,01376	2,84069	0,00462025	2,67539	1,2991	0,00357571	2,08877
15	32	-0,05	60	0,08	0,314159	-0,0262925	0,0013453	2,05884	0,00965283	5,6022e-05	1,8176	0,022084	0,000126433	1,88661	0,9251	1,00331	2,34568	0,00230856	1,10037	2,31651	0,00435147	0,995521
15	32	-0,05	60	0,08	0,628319	-0,0130043	0,00126782	1,84906	0,00422256	2,34498e-05	1,60527	0,013966	7,89759e-05	1,69198	0,972	1,00066	2,31822	0,00213897	0,982107	3,31994	0,00341339	0,847758
15	32	-0,05	60	0,08	0,942478	-0,0110653	0,001262	1,83521	0,00342855	1,87986e-05	1,58989	0,012468	7,03005e-05	1,6748	0,9811	1,0003	2,31544	0,00212636	0,970699	3,64397	0,00326772	0,841713
15	32	-0,05	60	0,08	1,25664	-0,0126383	0,00126377	1,83277	0,00402082	2,18256e-05	1,56236	0,0136101	7,65983e-05	1,66477	0,9739	1,00039	2,31815	0,00215987	0,995555	3,39314	0,00338099	0,886969
15	32	-0,05	60	0,08	1,5708	-0,0192219	0,00128687	1,89946	0,00697472	3,62972e-05	1,64978	0,0186909	0,000101933	1,73963	0,9533	1,00131	2,33031	0,002278	1,0849	2,68605	0,00327178	0,983361
15	32	-0,05	60	0,1	0	-0,45716	0,00270439	6,03893	0,163781	0,000516199	8,54068	0,188015	0,00127378	4,98652	0,535	0,981021	3,71849	0,00806896	5,10255	1,14602	0,00589728	3,66543
15	32	-0,05	60	0,1	0,314159	-0,0574272	0,00155627	2,43362	0,0152576	0,000105174	2,62149	0,0353501	0,000232046	2,31734	0,8775	0,995864	2,39655	0,00261769	1,29696	2,35842	0,00686579	1,28389
15	32	-0,05	60	0,1	0,628319	-0,0259319	0,00135261	1,97729	0,00559724	4,03396e-05	1,94193	0,02074	0,00014554	1,99302	0,9503	0,999155	2,32994	0,00217099	0,995808	3,75238	0,00598395	0,922497
15	32	-0,05	60	0,1	0,942478	-0,0218543	0,00132184	1,90748	0,0043725	3,10396e-05	1,76949	0,018078	0,000125937	1,85317	0,9591	0,999793	2,32322	0,00212709	0,965649	4,18	0,00579407	0,889819
15	32	-0,05	60	0,1	1,25664	-0,0244755	0,00133081	1,92233	0,0052601	3,64059e-05	1,7909	0,0200333	0,000136052	1,8571	0,9515	0,999885	2,32806	0,0021802	1,00475	3,85227	0,00583281	0,927695
15	32	-0,05	60	0,1	1,5708	-0,0389816	0,00140765	2,08616	0,0099412	6,22579e-05	2,0085	0,028965	0,000182889	2,04817	0,9207	0,999284	2,35234	0,00232085	1,09474	2,94047	0,0051947	0,996268
15	32	-0,15	20	0,005	0	-0,0030543	0,00196671	1,62643	0,0396006	4,4196e-07	1,57655	0,000301026	3,0692e-07	1,57709	1	1	7,84678	0,00618273	0,923644	0,00760127	7,66525e-06	1,57708
15	32	-0,15	20	0,005	0,314159	-0,00303274	0,00196671	1,62642	0,0367571	3,76685e-07	1,57833	0,000283198	2,60844e-07	1,57929	1	1	7,84674	0,00618269	0,923643	0,00770437	7,01719e-06	1,57928
15	32	-0,15	20	0,005	0,628319	-0,00302571	0,00196671	1,62642	0,035019	2,80693e-07	1,57648	0,00027619	1,96072e-07	1,57825	1	1	7,84671	0,00618269	0,923645	0,00788672	5,53563e-06	1,57825
15	32	-0,15	20	0,005	0,942478	-0,0030249	0,0019667	1,62642	0,0344083	2,27984e-07	1,54133	0,000274774	1,6132e-07	1,54415	1	1	7,8467	0,00618271	0,923651	0,00798559	4,63554e-06	1,54424
15	32	-0,15	20	0,005	1,25664	-0,00302498	0,0019667	1,62642	0,0349264	2,51253e-07	1,50589	0,000275574	1,75961e-07	1,50781	1	1	7,84671	0,00618274	0,923657	0,00789001	4,98143e-06	1,50796
15	32	-0,15	20	0,005	1,5708	-0,00302709	0,0019667	1,62641	0,0365703	2,79183e-07	1,49787	0,000279326	1,93038e-07	1,49774	1	1	7,84673	0,00618278	0,923661	0,00763794	5,2204e-06	1,49788
15	32	-0,15	20	0,02	0	-0,0060678	0,00197329	1,63533	0,0261789	4,56115e-06	1,59284	0,00296876	3,28746e-06	1,59775	0,9982	1,00001	7,85178	0,00619053	0,925728	0,113345	0,000105789	1,59791
15	32	-0,15	20	0,02	0,314159	-0,0053059	0,00197167	1,63362	0,0194721	3,20213e-06	1,59763	0,00232748	2,32599e-06	1,60382	0,9986	1	7,85005	0,00618658	0,924907	0,119478	9,97637e-05	1,60422
15	32	-0,15	20	0,02	0,628319	-0,00520752	0,00197287	1,63476	0,0161664	2,22523e-06	1,59976	0,00211955	1,70469e-06	1,60507	0,999	1	7,84948	0,00618241	0,923982	0,131071	8,73849e-05	1,60547
15	32	-0,15	20	0,02	0,942478	-0,00531423	0,00197264	1,63445	0,0151385	1,84187e-06	1,56104	0,00207811	1,47614e-06	1,56852	0,9997	1	7,84953	0,00618073	0,922694	0,137242	8,08299e-05	1,57066
15	32	-0,15	20	0,02	1,25664	-0,00529624	0,0019674	1,6282	0,0159978	1,99621e-06	1,51586	0,00210475	1,55088e-06	1,52705	0,9996	1	7,85008	0,00617722	0,921475	0,131532	8,05886e-05	1,53122
15	32	-0,15	20	0,02	1,5708	-0,00533464	0,0019685	1,62901	0,0190116	2,32946e-06	1,50214	0,00222564	1,71565e-06	1,51077	0,9995	1	7,85067	0,00618017	0,922319	0,117037	7,59447e-05	1,51447
15	32	-0,15	20	0,04	0	-0,0114996	0,00198353	1,65164	0,0195531	1,15922e-05	1,58575	0,00714671	9,81274e-06	1,58713	0,9939	1,00004	7,861	0,00623419	0,93331	0,36498	0,000287537	1,57137
15	32	-0,15	20	0,04	0,314159	-0,00824383	0,00198332	1,65021	0,0111221	6,34151e-06	1,58711	0,0044862	5,61825e-06	1,59433	0,9964	1,00001	7,85403	0,00620673	0,927711	0,402876	0,000276731	1,58032
15	32	-0,15	20	0,04	0,628319	-0,00753468	0,00197829	1,64324	0,00809806	4,13001e-06	1,59666	0,00382426	4,10139e-06	1,5973	0,9982	1,00001	7,85175	0,00620675	0,929662	0,471825	0,00026643	1,57984
15	32	-0,15	20	0,04	0,942478	-0,00754887	0,00197428	1,63664	0,00730533	3,49808e-06	1,56352	0,00369502	3,69376e-06	1,56621	0,9988	1,00001	7,85125	0,00618344	0,923665	0,505399	0,00026444	1,56347
15	32	-0,15	20	0,04	1,25664	-0,00760077	0,00197505	1,63688	0,00795038	3,77239e-06	1,52287	0,00378774	3,82832e-06	1,53531	0,9988	1,00001	7,8521	0,00618127	0,922242	0,476031	0,00025718	1,54438
15	32	-0,15	20	0,04	1,5708	-0,00792953	0,00197301	1,63423	0,0105035	4,64335e-06	1,49952	0,00420593	4,28621e-06	1,5127	0,9982	0,999999	7,85415	0,00618974	0,924662	0,400097	0,000232464	1,52161
15	32	-0,15	20	0,06	0	-0,0146237	0,0020787	1,78257	0,0177997	1,86977e-05	1,51013	0,0111937	1,87706e-05	1,45366	0,9876	0,999831	7,86688	0,00596485	0,883006	0,62753	0,000413371	1,27095
15	32	-0,15	20	0,06	0,314159	-0,0074259	0,00206571	1,76981	0,00803446	8,11457e-06	1,47649	0,00579264	8,92816e-06	1,44862	0,9951	0,999917	7,85069	0,00591449	0,870976	0,719702	0,000401145	1,31454
15	32	-0,15	20	0,06	0,628319	-0,00914976	0,00198827	1,65622	0,00544271	5,33474e-06	1,5822	0,00474502	6,92287e-06	1,57955	0,9975	1,00002	7,8529	0,00620478	0,928956	0,870554	0,00042845	1,51258
15	32	-0,15	20	0,06	0,942478	-0,0089745	0,00198488	1,65154	0,00484415	4,55984e-06	1,55467	0,00453959	6,30848e-06	1,5564	0,9978	1,00001	7,85184	0,0062061	0,929414	0,935885	0,00042828	1,52218
15	32	-0,15	20	0,06	1,25664	-0,00902893	0,00198113	1,64705	0,00532072	4,9219e-06	1,51581	0,00469383	6,52782e-06	1,52752	0,9975	1,00001	7,85285	0,00620621	0,92933	0,880971	0,000421681	1,51383
15	32	-0,15	20	0,06	1,5708	-0,00977399	0,00197708	1,64039	0,00736067	6,30822e-06	1,48295	0,00539657	7,42736e-06	1,49553	0,9973	0,999996	7,85695	0,00620895	0,928392	0,732106	0,000390871	1,48263
15	32	-0,15	20	0,08	0	-0,0220247	0,00211438	1,82781	0,0182423	2,78979e-05	1,47601	0,0156217	3,2777e-05	1,42948	0,9765	0,999507	7,88717	0,00608475	0,905463	0,854038	0,000574631	1,13947
15	32	-0,15	20	0,08	0,314159	-0,00940062	0,00206818	1,76972	0,00671544	1,00441e-05	1,43999	0,00682623	1,3469e-05	1,4279	0,9926	0,999826	7,85484	0,00590424	0,868148	1,01419	0,000555963	1,20203
15	32	-0,15	20	0,08	0,628319	-0,00752982	0,00206853	1,76959	0,00433811	6,22708e-06	1,53566	0,00541632	1,00976e-05	1,54534	0,9959	0,999931	7,8476	0,00590153	0,869055	1,2462	0,00057873	1,44394
15	32	-0,15	20	0,08	0,942478	-0,00709453	0,00206537	1,76567	0,00383405	5,63143e-06	1,64801	0,00514257	9,73249e-06	1,66128	0,9972	0,999992	7,84642	0,00588304	0,864134	1,33889	0,000594401	1,55597
15	32	-0,15	20	0,08	1,25664	-0,00747324	0,00206701	1,76603	0,00422963	6,31247e-06	1,67902	0,00535185	1,04002e-05	1,69242	0,9975	1,00003	7,8472	0,00588594	0,863853	1,26293	0,000597996	1,56037
15	32	-0,15	20	0,08	1,5708	-0,00869075	0,0020684	1,77133	0,00599116	8,42271e-06	1,6522	0,00630728	1,21249e-05	1,66105	0,9969	1,00007	7,8523	0,00591204	0,870359	1,05057	0,00057246	1,5366
15	32	-0,15	20	0,1	0	-0,031843	0,0021376	1,85453	0,0201553	4,14691e-05	1,55207	0,020966	5,46407e-05	1,52176	0,9604	0,99887	7,91783	0,0062198	0,937501	1,03718	0,000795219	1,08479
15	32	-0,15	20	0,1	0,314159	-0,01194	0,00208667	1,79062	0,00615295	1,22803e-05	1,40241	0,00787393	1,92432e-05	1,41636	0,9877	0,999689	7,85925	0,00592961	0,873969	1,27638	0,000751643	1,11911
15	32	-0,15	20	0,1	0,628319	-0,00886636	0,00207657	1,78072	0,00382188	7,31388e-06	1,50743	0,00608966	1,41396e-05	1,53346	0,9946	0,999888	7,84936	0,00590892	0,869858	1,58975	0,000748179	1,35845
15	32	-0,15	20	0,1	0,942478	-0,00832647	0,00207455	1,77619	0,00335414	6,59031e-06	1,62773	0,00574284	1,36061e-05	1,65581	0,9963	0,99999	7,84769	0,00589855	0,867301	1,70842	0,000765502	1,49126
15	32	-0,15	20	0,1	1,25664	-0,00874999	0,00207586	1,77673	0,00371827	7,41835e-06	1,65179	0,00600918	1,45658e-05	1,68058	0,9964	1,00006	7,84875	0,0058946	0,865611	1,61238	0,000765457	1,46912
15	32	-0,15	20	0,1	1,5708	-0,0105419	0,00207897	1,78378	0,00537239	1,01913e-05	1,61905	0,00722343	1,72657e-05	1,64197	0,9948	1,00011	7,85594	0,00591473	0,870758	1,34105	0,000734591	1,43021
15	32	-0,15	30	0,005	0	-0,00167296	0,00155122	1,51183	0,0083884	2,25669e-07	1,5455	0,000146759	1,47606e-07	1,54404	1	1	5,06941	0,00406532	0,900309	0,017494	1,71215e-05	1,54375
15	32	-0,15	30	0,005	0,314159	-0,00165955	0,00155121	1,51183	0,00747607	1,83924e-07	1,54027	0,000133212	1,20705e-07	1,53914	1	1	5,06939	0,0040653	0,900308	0,0178172	1,57039e-05	1,53889
15	32	-0,15	30	0,005	0,628319	-0,00165534	0,00155121	1,51183	0,00693971	1,34261e-07	1,51491	0,00012813	8,97449e-08	1,51564	1	1	5,06937	0,0040653	0,900309	0,0184625	1,25735e-05	1,51556
15	32	-0,15	30	0,005	0,942478	-0,00165483	0,00155121	1,51183	0,00675527	1,09259e-07	1,4672	0,000127131	7,46252e-08	1,47387	1	1	5,06937	0,00406531	0,900312	0,018819	1,07421e-05	1,474
15	32	-0,15	30	0,005	1,25664	-0,00165491	0,00155121	1,51183	0,0069115	1,20584e-07	1,46014	0,000127753	8,11665e-08	1,46748	1	1	5,06937	0,00406532	0,900315	0,0184834	1,14207e-05	1,46769
15	32	-0,15	30	0,005	1,5708	-0,00165625	0,00155121	1,51182	0,00741637	1,35801e-07	1,4668	0,000130554	8,94335e-08	1,47326	1	1	5,06939	0,00406534	0,900318	0,0176028	1,17362e-05	1,4735
15	32	-0,15	30	0,02	0	9,34803e-05	0,00159536	1,5566	0,0050317	1,88869e-06	1,54645	0,00117798	1,42571e-06	1,55648	0,999	0,999997	5,07029	0,00409791	0,898684	0,233877	0,000195917	1,56187
15	32	-0,15	30	0,02	0,314159	0,00033996	0,0015963	1,55795	0,00322955	1,14255e-06	1,55216	0,000815158	8,93085e-07	1,56392	0,9996	0,999998	5,06974	0,0040945	0,898118	0,252195	0,000187624	1,56903
15	32	-0,15	30	0,02	0,628319	0,000412	0,00159585	1,55605	0,00248368	7,70561e-07	1,55712	0,000714421	6,6044e-07	1,56705	0,9998	0,999999	5,06943	0,00409301	0,897764	0,287472	0,000176962	1,56884
15	32	-0,15	30	0,02	0,942478	0,000489449	0,00159685	1,55815	0,00227226	6,62251e-07	1,55933	0,000694539	5,9954e-07	1,56551	0,9997	0,999999	5,06928	0,00409609	0,898756	0,305498	0,000174836	1,56395
15	32	-0,15	30	0,02	1,25664	0,000486576	0,00159776	1,55954	0,00244647	7,23862e-07	1,55809	0,000708217	6,29825e-07	1,56298	0,9995	0,999999	5,06924	0,00409809	0,899338	0,289323	0,000171919	1,56119
15	32	-0,15	30	0,02	1,5708	0,000428294	0,00159811	1,55981	0,00310082	8,72102e-07	1,55508	0,000770079	7,00472e-07	1,5599	0,9994	0,999999	5,06941	0,00409468	0,89758	0,248207	0,000156164	1,5592
15	32	-0,15	30	0,04	0	-0,00157855	0,00160244	1,5666	0,00411847	4,60506e-06	1,48637	0,00260081	4,64731e-06	1,4964	0,997	0,999971	5,07346	0,00411044	0,902264	0,630029	0,000444264	1,41213
15	32	-0,15	30	0,04	0,314159	-0,000211364	0,00159646	1,55915	0,00183247	1,96155e-06	1,51156	0,0013271	2,17696e-06	1,52775	0,9988	0,999988	5,07043	0,00410402	0,901571	0,722846	0,000431755	1,4632
15	32	-0,15	30	0,04	0,628319	-7,93038e-05	0,00159771	1,56004	0,00123857	1,24347e-06	1,5503	0,00108383	1,61689e-06	1,55911	0,9994	0,999996	5,06984	0,00409658	0,898815	0,873728	0,000438692	1,51486
15	32	-0,15	30	0,04	0,942478	-4,48274e-05	0,001599	1,56105	0,00110227	1,08606e-06	1,55516	0,00103673	1,50274e-06	1,56016	0,9994	0,999997	5,06954	0,00409147	0,896589	0,939189	0,000443757	1,52305
15	32	-0,15	30	0,04	1,25664	-5,98318e-05	0,00159838	1,55988	0,00121095	1,18278e-06	1,54177	0,00107249	1,56589e-06	1,54872	0,9994	0,999996	5,06959	0,00409466	0,897488	0,884341	0,000435968	1,50824
15	32	-0,15	30	0,04	1,5708	-0,000136622	0,00159757	1,55851	0,00167715	1,52398e-06	1,53057	0,0012352	1,78671e-06	1,5356	0,9991	0,999997	5,0701	0,00409632	0,897488	0,735348	0,00040342	1,49074
15	32	-0,15	30	0,06	0	-0,0035881	0,00161541	1,58386	0,00445959	8,70737e-06	1,40017	0,00426116	1,09224e-05	1,42877	0,9909	0,999862	5,07888	0,00411553	0,903166	0,952319	0,000721999	1,14196
15	32	-0,15	30	0,06	0,314159	-0,0008221	0,00160249	1,56628	0,00145919	2,71606e-06	1,44184	0,00168677	3,98216e-06	1,48077	0,9974	0,999968	5,07143	0,00410436	0,90023	1,1529	0,000693718	1,27117
15	32	-0,15	30	0,06	0,628319	-0,000464222	0,00159966	1,56168	0,000923609	1,63445e-06	1,51834	0,0013202	2,90809e-06	1,53407	0,999	0,999992	5,06998	0,00410089	0,900685	1,42608	0,000683625	1,38951
15	32	-0,15	30	0,06	0,942478	-0,000397622	0,00159831	1,55858	0,000813644	1,42074e-06	1,52573	0,0012492	2,69795e-06	1,5377	0,9993	0,999993	5,06983	0,00409544	0,89786	1,53191	0,000680595	1,41656
15	32	-0,15	30	0,06	1,25664	-0,000441378	0,00159937	1,56131	0,000900014	1,56223e-06	1,51012	0,00130441	2,8314e-06	1,52721	0,9991	0,999991	5,06992	0,00409351	0,896442	1,44599	0,000677725	1,39959
15	32	-0,15	30	0,06	1,5708	-0,000615257	0,00159964	1,5599	0,00128945	2,11829e-06	1,4847	0,00155641	3,33051e-06	1,50146	0,9989	0,99999	5,0708	0,00409929	0,89809	1,204	0,000647447	1,37452
15	32	-0,15	30	0,08	0	-0,00771148	0,0016328	1,61038	0,0056215	1,62701e-05	1,35804	0,00664649	2,31396e-05	1,42812	0,9777	0,999618	5,08986	0,00417627	0,926143	1,17867	0,0011519	0,95373
15	32	-0,15	30	0,08	0,314159	-0,00152794	0,00160999	1,57534	0,00138324	3,74727e-06	1,36373	0,00209648	6,61505e-06	1,43927	0,9961	0,99994	5,07305	0,00410022	0,898578	1,51159	0,00105661	1,06845
15	32	-0,15	30	0,08	0,628319	-0,000942099	0,00160465	1,56704	0,000823897	2,10261e-06	1,46803	0,00157756	4,66255e-06	1,5013	0,9983	0,999982	5,0705	0,00409823	0,899775	1,90921	0,000982425	1,24619
15	32	-0,15	30	0,08	0,942478	-0,000772165	0,00160145	1,56267	0,000716811	1,80859e-06	1,48779	0,00147701	4,29867e-06	1,51307	0,9987	0,999985	5,06994	0,00409917	0,898548	2,05471	0,000961899	1,27998
15	32	-0,15	30	0,08	1,25664	-0,000827677	0,00160267	1,56489	0,000800196	2,02096e-06	1,47336	0,00155547	4,56872e-06	1,50687	0,9986	0,999979	5,07052	0,00409936	0,898215	1,93817	0,000965506	1,26136
15	32	-0,15	30	0,08	1,5708	-0,0012389	0,00160309	1,56422	0,00118449	2,87157e-06	1,43359	0,00191069	5,54113e-06	1,46985	0,9981	0,999979	5,07167	0,00410268	0,899853	1,6078	0,000928124	1,22317
15	32	-0,15	30	0,1	0	-0,0144601	0,00177201	1,84523	0,00787097	3,16285e-05	1,42777	0,010375	4,70791e-05	1,49856	0,9566	1,00136	5,11076	0,00459678	1,08647	1,31729	0,0017962	0,912636
15	32	-0,15	30	0,1	0,314159	-0,00264046	0,00171323	1,75042	0,00145565	5,38819e-06	1,25959	0,00263412	1,07679e-05	1,36527	0,9941	1,00031	5,07441	0,00440485	1,0161	1,80697	0,00153583	0,906391
15	32	-0,15	30	0,1	0,628319	-0,00136811	0,00171833	1,75721	0,000807946	2,76659e-06	1,37298	0,00189239	7,22033e-06	1,45661	0,998	1,00008	5,0706	0,00438298	1,00947	2,33566	0,00136248	1,08879
15	32	-0,15	30	0,1	0,942478	-0,0011246	0,00171786	1,75657	0,000691136	2,33527e-06	1,43617	0,00174893	6,5938e-06	1,51348	0,9981	1,00002	5,06995	0,00437711	1,0077	2,52322	0,00135283	1,17348
15	32	-0,15	30	0,1	1,25664	-0,001246	0,00171951	1,75894	0,000780616	2,65052e-06	1,44893	0,00185966	7,07283e-06	1,52666	0,9981	1,00001	5,07049	0,00438981	1,01267	2,37522	0,0013561	1,15272
15	32	-0,15	30	0,1	1,5708	-0,00198527	0,00172241	1,76562	0,001203	3,95775e-06	1,40482	0,00235881	8,86967e-06	1,48119	0,9965	0,999989	5,07247	0,00439753	1,01666	1,95405	0,00129228	1,10094
15	32	-0,15	40	0,005	0	0,00109486	0,00147974	1,74654	0,00174255	8,72678e-08	1,57655	5,3872e-05	5,68893e-08	1,57721	1	1	3,68473	0,00328205	1,0086	0,0309107	3,10945e-05	1,57752
15	32	-0,15	40	0,005	0,314159	0,0011005	0,00147973	1,74653	0,00149357	6,87049e-08	1,58161	4,73048e-05	4,51121e-08	1,58349	1	1	3,68472	0,00328205	1,0086	0,0316681	2,87426e-05	1,58376
15	32	-0,15	40	0,005	0,628319	0,0011022	0,00147973	1,74654	0,00135261	5,0109e-08	1,59634	4,49308e-05	3,37842e-08	1,60063	1	1	3,68472	0,00328204	1,0086	0,0332151	2,37401e-05	1,60054
15	32	-0,15	40	0,005	0,942478	0,00110241	0,00147974	1,74654	0,00130515	4,2064e-08	1,63675	4,4466e-05	2,90952e-08	1,64111	1	1	3,68471	0,00328204	1,0086	0,0340676	2,11874e-05	1,6407
15	32	-0,15	40	0,005	1,25664	0,00110235	0,00147973	1,74654	0,00134529	4,62839e-08	1,6346	4,47655e-05	3,13842e-08	1,63722	1	1	3,68472	0,00328204	1,0086	0,0332734	2,2178e-05	1,63695
15	32	-0,15	40	0,005	1,5708	0,00110178	0,00147973	1,74654	0,00147727	5,21596e-08	1,61722	4,61002e-05	3,42837e-08	1,61544	1	1	3,68472	0,00328205	1,0086	0,0312039	2,21006e-05	1,61512
15	32	-0,15	40	0,02	0	0,000778939	0,00148069	1,74839	0,0010098	6,38256e-07	1,52908	0,000372053	5,2578e-07	1,52051	0,9998	1	3,68508	0,00328399	1,0094	0,367858	0,000289504	1,49709
15	32	-0,15	40	0,02	0,314159	0,000936695	0,00147981	1,74641	0,000567077	3,39292e-07	1,54611	0,000230364	2,96254e-07	1,5466	0,9999	1	3,68491	0,0032829	1,00847	0,4057	0,000280814	1,53054
15	32	-0,15	40	0,02	0,628319	0,000949984	0,00147988	1,7467	0,000412077	2,23776e-07	1,58882	0,000196119	2,21036e-07	1,59743	1	1	3,68485	0,00328218	1,00862	0,475461	0,000278421	1,58661
15	32	-0,15	40	0,02	0,942478	0,000954291	0,00147989	1,74671	0,0003717	1,94939e-07	1,63666	0,000189476	2,04513e-07	1,6409	1	1	3,68483	0,00328216	1,00862	0,509307	0,000282493	1,62729
15	32	-0,15	40	0,02	1,25664	0,000951585	0,00147988	1,74671	0,000404698	2,11513e-07	1,63519	0,00019439	2,12858e-07	1,64024	1	1	3,68484	0,00328218	1,00862	0,4799	0,000275099	1,62941
15	32	-0,15	40	0,02	1,5708	0,00093853	0,00147987	1,74669	0,000535625	2,59e-07	1,60224	0,00021637	2,36122e-07	1,60657	1	1	3,68491	0,00328226	1,00864	0,403594	0,000245891	1,59886
15	32	-0,15	40	0,04	0	-0,000417412	0,00140973	1,60391	0,000960646	1,69617e-06	1,48751	0,000826545	1,99023e-06	1,46359	0,9988	1,00004	3,68682	0,00306282	0,906359	0,857462	0,000646942	1,24014
15	32	-0,15	40	0,04	0,314159	3,14811e-05	0,00141043	1,6057	0,000345268	5,71724e-07	1,51153	0,000352945	7,70801e-07	1,51295	0,9998	1,00001	3,68575	0,00306249	0,906392	1,01956	0,00061702	1,34724
15	32	-0,15	40	0,04	0,628319	9,77523e-05	0,00141061	1,606	0,000222765	3,42512e-07	1,52609	0,000279501	5,56327e-07	1,53982	0,9999	1	3,68551	0,00306186	0,906046	1,25202	0,000607916	1,45275
15	32	-0,15	40	0,04	0,942478	0,000111084	0,00141061	1,606	0,000196806	2,93721e-07	1,50964	0,00026515	5,08506e-07	1,52601	1	1	3,68549	0,00306254	0,906306	1,3446	0,000600038	1,46824
15	32	-0,15	40	0,04	1,25664	0,000101421	0,0014106	1,60598	0,000217102	3,19126e-07	1,48575	0,000275994	5,268e-07	1,50085	1	1	3,68552	0,00306257	0,906308	1,26866	0,000589979	1,4292
15	32	-0,15	40	0,04	1,5708	6,94652e-05	0,00141106	1,60652	0,000307892	4,24592e-07	1,45588	0,000325947	6,11709e-07	1,46834	0,9998	1	3,68572	0,00306215	0,905853	1,0563	0,000558905	1,38775
15	32	-0,15	40	0,06	0	-0,00326933	0,00149722	1,78943	0,00127743	3,79416e-06	1,1908	0,00151624	5,3044e-06	1,21559	0,9936	1,00016	3,68875	0,00315084	0,978295	1,18262	0,00114145	0,8709
15	32	-0,15	40	0,06	0,314159	-0,00198994	0,00149271	1,77664	0,000311739	8,50408e-07	1,29195	0,000473988	1,50303e-06	1,35263	0,9988	1,00002	3,68615	0,00312575	0,9674	1,51606	0,00105473	1,03695
15	32	-0,15	40	0,06	0,628319	-0,00182868	0,00149251	1,77789	0,000185602	4,85063e-07	1,47891	0,000356074	1,08164e-06	1,52261	0,9993	1,00001	3,68589	0,00311912	0,964373	1,91279	0,00101531	1,31759
15	32	-0,15	40	0,06	0,942478	-0,00178711	0,00149236	1,77695	0,00016146	4,23104e-07	1,54573	0,000333206	1,01978e-06	1,61348	0,9996	1,00001	3,68564	0,00311753	0,963554	2,05773	0,00101611	1,44054
15	32	-0,15	40	0,06	1,25664	-0,0017982	0,00149249	1,77738	0,000180245	4,71772e-07	1,52904	0,000350888	1,07475e-06	1,58385	0,9998	1,00001	3,68567	0,00311918	0,964206	1,94082	0,00101934	1,41317
15	32	-0,15	40	0,06	1,5708	-0,00189134	0,00149301	1,7775	0,000266908	6,66286e-07	1,47308	0,00043126	1,29306e-06	1,5187	0,9996	1,00001	3,68599	0,00311899	0,964118	1,6102	0,000967023	1,30133
15	32	-0,15	40	0,08	0	-0,00521309	0,00151499	1,83049	0,00206619	9,81917e-06	1,17264	0,00278262	1,4101e-05	1,22127	0,9797	1,00091	3,69367	0,00316784	0,988856	1,35098	0,00207223	0,791113
15	32	-0,15	40	0,08	0,314159	-0,00238784	0,00149421	1,77813	0,000341207	1,3855e-06	1,14483	0,000647353	2,80758e-06	1,26947	0,9969	1,00006	3,68693	0,00313186	0,969536	1,89799	0,00181601	0,877722
15	32	-0,15	40	0,08	0,628319	-0,00200821	0,00149252	1,77573	0,000184382	6,84912e-07	1,36546	0,000457004	1,88041e-06	1,45929	0,9989	1,00002	3,68608	0,00312233	0,965705	2,47187	0,00160001	1,10378
15	32	-0,15	40	0,08	0,942478	-0,00193295	0,00149339	1,77876	0,000156913	5,86428e-07	1,4631	0,000420563	1,73275e-06	1,53826	0,9992	1,00001	3,6859	0,00311694	0,96329	2,67249	0,00155721	1,18781
15	32	-0,15	40	0,08	1,25664	-0,00196835	0,0014955	1,78333	0,00017789	6,66413e-07	1,43729	0,000448305	1,86268e-06	1,52841	0,9994	1,00002	3,68599	0,00312027	0,965316	2,51269	0,00156925	1,17233
15	32	-0,15	40	0,08	1,5708	-0,00205094	0,00149316	1,77772	0,000277576	1,00433e-06	1,35917	0,000573789	2,3444e-06	1,45204	0,999	1,00003	3,68622	0,00312734	0,968316	2,06007	0,00150541	1,09897
15	32	-0,15	40	0,1	0	-0,0100225	0,00157521	1,96241	0,00386874	2,59852e-05	1,38322	0,00525107	3,54487e-05	1,38502	0,9487	1,00167	3,71125	0,00331601	1,05875	1,38388	0,00337388	0,842026
15	32	-0,15	40	0,1	0,314159	-0,00288766	0,00149887	1,78924	0,00042024	2,40733e-06	1,03625	0,000907183	5,11229e-06	1,2239	0,9944	1,0002	3,68756	0,00314716	0,977068	2,18317	0,00292482	0,807477
15	32	-0,15	40	0,1	0,628319	-0,00224103	0,00149491	1,77923	0,000202088	9,9829e-07	1,26924	0,000595113	3,10365e-06	1,38283	0,9984	1,00002	3,68635	0,00312635	0,968117	2,94469	0,00245972	0,94179
15	32	-0,15	40	0,1	0,942478	-0,00212374	0,00149606	1,78306	0,00016758	8,21713e-07	1,35645	0,000537385	2,82312e-06	1,48742	0,999	1,00002	3,68625	0,00312011	0,965098	3,20353	0,00234375	0,972872
15	32	-0,15	40	0,1	1,25664	-0,00214428	0,00149531	1,78257	0,000193385	9,55344e-07	1,32374	0,000580571	3,07273e-06	1,47009	0,9988	1,00003	3,68613	0,00312755	0,968708	3,00012	0,00236305	0,966149
15	32	-0,15	40	0,1	1,5708	-0,00244499	0,00149937	1,78877	0,000320717	1,56057e-06	1,25234	0,000777891	4,06401e-06	1,38505	0,998	1,00007	3,68654	0,00313119	0,969359	2,42368	0,00228535	0,942856
15	32	-0,15	50	0,005	0	-4,30817e-05	0,00128181	1,65712	0,000362223	2,65145e-08	1,47963	1,73026e-05	1,7514e-08	1,4898	1	1	2,8562	0,00253694	0,945704	0,0477567	4,48635e-05	1,49152
15	32	-0,15	50	0,005	0,314159	-4,10933e-05	0,00128181	1,65712	0,000298818	2,01644e-08	1,48702	1,47126e-05	1,34462e-08	1,49655	1	1	2,8562	0,00253694	0,945704	0,0492266	4,16858e-05	1,4983
15	32	-0,15	50	0,005	0,628319	-4,05086e-05	0,00128181	1,65712	0,000264249	1,46969e-08	1,52116	1,38022e-05	1,01164e-08	1,52596	1	1	2,8562	0,00253694	0,945704	0,0522253	3,53904e-05	1,52732
15	32	-0,15	50	0,005	0,942478	-4,04319e-05	0,00128181	1,65712	0,000252848	1,26846e-08	1,58082	1,36168e-05	8,9575e-09	1,57412	1	1	2,8562	0,00253694	0,945704	0,0538483	3,27276e-05	1,57396
15	32	-0,15	50	0,005	1,25664	-4,04502e-05	0,00128181	1,65712	0,000262456	1,41429e-08	1,59106	1,37242e-05	9,76691e-09	1,58826	1	1	2,8562	0,00253694	0,945704	0,0522857	3,43857e-05	1,58761
15	32	-0,15	50	0,005	1,5708	0,000244082	0,00129536	1,7484	0,000294607	1,67465e-08	1,72608	1,42403e-05	1,1191e-08	1,72907	1	1	2,85637	0,00233877	0,85736	0,0483307	3,52491e-05	1,73005
15	32	-0,15	50	0,02	0	-0,000120605	0,00128187	1,65719	0,000212184	1,79337e-07	1,42537	0,000107015	1,65559e-07	1,44909	1	0,999998	2,85631	0,00253706	0,94573	0,503361	0,000363795	1,43874
15	32	-0,15	50	0,02	0,314159	-8,15773e-05	0,00128185	1,65717	0,0001054	8,46279e-08	1,44737	5,98041e-05	8,42886e-08	1,47526	1	0,999999	2,85625	0,00253699	0,945715	0,566499	0,000353655	1,48313
15	32	-0,15	50	0,02	0,628319	-7,4168e-05	0,00128185	1,65717	7,34753e-05	5,50707e-08	1,4975	4,97268e-05	6,28839e-08	1,51171	1	1	2,85623	0,00253697	0,945711	0,675937	0,000356041	1,52143
15	32	-0,15	50	0,02	0,942478	-7,29025e-05	0,00128185	1,65717	6,57204e-05	4,88955e-08	1,54682	4,7763e-05	5,90158e-08	1,54533	1	1	2,85622	0,00253697	0,945711	0,725912	0,000361755	1,53321
15	32	-0,15	50	0,02	1,25664	-7,37416e-05	0,00128185	1,65717	7,19633e-05	5,41276e-08	1,57305	4,92091e-05	6,2543e-08	1,57314	1	1	2,85622	0,00253697	0,945714	0,682975	0,000358285	1,54985
15	32	-0,15	50	0,02	1,5708	-7,75855e-05	0,00128185	1,65717	9,78937e-05	6,88026e-08	1,56792	5,57909e-05	7,13238e-08	1,57285	1	1	2,85624	0,00253699	0,94572	0,569195	0,000330465	1,55198
15	32	-0,15	50	0,04	0	-0,00029771	0,00128175	1,65594	0,000240097	5,38146e-07	1,22571	0,000251391	7,16927e-07	1,27783	0,9994	0,999971	2,85654	0,00253879	0,946768	1,04306	0,00087345	1,04882
15	32	-0,15	50	0,04	0,314159	-0,000108815	0,00128177	1,65646	7,08699e-05	1,47332e-07	1,29261	9,13462e-05	2,33985e-07	1,3517	0,9999	0,999995	2,85627	0,00253771	0,946083	1,28522	0,000802425	1,16145
15	32	-0,15	50	0,04	0,628319	-0,000100449	0,00128195	1,6573	4,39775e-05	8,65257e-08	1,37183	7,04508e-05	1,69076e-07	1,42646	1	0,999998	2,85625	0,00253701	0,945723	1,59788	0,000778576	1,34477
15	32	-0,15	50	0,04	0,942478	-9,65718e-05	0,00128195	1,6573	3,85923e-05	7,65452e-08	1,44625	6,63784e-05	1,58036e-07	1,46904	1	0,999999	2,85624	0,002537	0,945722	1,71578	0,000763986	1,37424
15	32	-0,15	50	0,04	1,25664	-9,94595e-05	0,00128196	1,6573	4,28117e-05	8,64426e-08	1,48727	6,9507e-05	1,69669e-07	1,50799	1	0,999999	2,85624	0,00253702	0,945728	1,61938	0,000762094	1,35025
15	32	-0,15	50	0,04	1,5708	-0,000111644	0,00128195	1,65731	6,20002e-05	1,21351e-07	1,4872	8,38197e-05	2,06055e-07	1,51235	1	0,999998	2,85628	0,00253708	0,945748	1,34799	0,000742709	1,33548
15	32	-0,15	50	0,06	0	-0,000740016	0,0012838	1,66332	0,000402943	1,70565e-06	1,01307	0,00053415	2,50789e-06	1,12855	0,9969	0,999821	2,85755	0,0025448	0,948821	1,32716	0,00185886	0,802406
15	32	-0,15	50	0,06	0,314159	-0,000180642	0,00128205	1,65689	7,33431e-05	2,61308e-07	1,12221	0,000133344	5,22892e-07	1,23769	0,9998	0,999983	2,85638	0,00253841	0,946398	1,8164	0,00159532	0,893089
15	32	-0,15	50	0,06	0,628319	-0,000138277	0,00128213	1,65649	4,07008e-05	1,32677e-07	1,25337	9,56239e-05	3,47107e-07	1,32175	0,9998	0,999996	2,85621	0,00253684	0,946041	2,34277	0,00139154	1,09243
15	32	-0,15	50	0,06	0,942478	-0,000114276	0,00128194	1,65668	3,48402e-05	1,13288e-07	1,32354	8,83313e-05	3,18534e-07	1,37895	0,9999	0,999997	2,85623	0,00253767	0,946079	2,52795	0,00134778	1,14737
15	32	-0,15	50	0,06	1,25664	-0,000132623	0,00128215	1,65755	3,93501e-05	1,31525e-07	1,37486	9,38794e-05	3,5006e-07	1,44073	1	0,999997	2,85628	0,0025371	0,945756	2,37853	0,0013425	1,09922
15	32	-0,15	50	0,06	1,5708	-0,000159995	0,00128217	1,65759	6,06201e-05	2,02856e-07	1,37112	0,00011908	4,54412e-07	1,4425	1	0,999993	2,85635	0,00253726	0,945809	1,95723	0,00129286	1,04994
15	32	-0,15	50	0,08	0	-0,00305099	0,00122746	1,56257	0,00086666	6,40725e-06	1,02389	0,00118214	8,40827e-06	1,09091	0,9802	0,999865	2,86239	0,00247766	0,929295	1,40295	0,00340358	0,775132
15	32	-0,15	50	0,08	0,314159	-0,00142602	0,00119993	1,50951	9,32732e-05	5,20215e-07	1,03393	0,000202672	1,13121e-06	1,17399	0,9987	0,999965	2,85793	0,00243659	0,897505	2,19285	0,00283364	0,783739
15	32	-0,15	50	0,08	0,628319	-0,00135525	0,00120179	1,51187	4,5047e-05	2,187e-07	1,24681	0,000133033	6,78398e-07	1,32048	0,9996	0,999989	2,85765	0,00243744	0,899204	2,95212	0,00232725	0,881209
15	32	-0,15	50	0,08	0,942478	-0,00132357	0,00120219	1,51266	3,74483e-05	1,74972e-07	1,24741	0,000120238	5,9271e-07	1,32836	0,9999	0,999997	2,8576	0,0024396	0,900344	3,20805	0,00225913	0,919849
15	32	-0,15	50	0,08	1,25664	-0,00133421	0,00120218	1,51262	4,32887e-05	2,00923e-07	1,20522	0,000130046	6,37749e-07	1,29504	1	1	2,85764	0,00243948	0,900399	3,0027	0,00229236	0,913709
15	32	-0,15	50	0,08	1,5708	-0,00141443	0,00120104	1,51052	7,19049e-05	3,33534e-07	1,14841	0,000174455	8,56756e-07	1,22375	0,9997	1,00001	2,85778	0,00244305	0,902591	2,42505	0,00222513	0,896498
15	32	-0,15	50	0,1	0	-0,00730342	0,00129347	1,69815	0,00228513	2,54128e-05	1,49894	0,00278321	2,76822e-05	1,32109	0,9436	0,999819	2,87554	0,00262209	1,03868	1,31984	0,00538457	0,876569
15	32	-0,15	50	0,1	0,314159	-0,00165921	0,00120304	1,51461	0,000135517	1,09661e-06	0,890844	0,00031973	2,36785e-06	1,09712	0,9965	0,99982	2,8585	0,00244549	0,904401	2,44676	0,00449687	0,739918
15	32	-0,15	50	0,1	0,628319	-0,00145855	0,00120261	1,51312	5,52808e-05	3,63241e-07	1,13229	0,000188702	1,25015e-06	1,25629	0,9992	0,999975	2,85781	0,00243612	0,898265	3,44047	0,00377368	0,800486
15	32	-0,15	50	0,1	0,942478	-0,00139821	0,00120224	1,5124	4,43511e-05	2,78569e-07	1,15029	0,000166136	1,0603e-06	1,27615	0,9997	0,999995	2,85765	0,00243772	0,899488	3,76736	0,00363986	0,809489
15	32	-0,15	50	0,1	1,25664	-0,00143778	0,00120227	1,51251	5,2607e-05	3,31723e-07	1,11998	0,000183157	1,16437e-06	1,2422	0,9997	1,00001	2,85769	0,00243692	0,898966	3,50645	0,00370526	0,819159
15	32	-0,15	50	0,1	1,5708	-0,00153963	0,00120159	1,51154	9,53004e-05	6,1344e-07	1,04161	0,000262069	1,69248e-06	1,16507	0,9991	1,00002	2,85796	0,00244665	0,905022	2,77591	0,0035469	0,806769
15	32	-0,15	60	0,005	0	0,00106866	0,00114609	1,57581	7,56502e-05	8,17075e-09	1,57816	5,11673e-06	5,45704e-09	1,58243	1	1	2,30703	0,00205979	0,904384	0,0676146	6,4801e-05	1,58205
15	32	-0,15	60	0,005	0,314159	0,00106929	0,00114609	1,57581	6,00985e-05	5,95993e-09	1,56314	4,21705e-06	4,03099e-09	1,56628	1	1	2,30703	0,00205979	0,904384	0,0701499	6,00907e-05	1,56585
15	32	-0,15	60	0,005	0,628319	0,00106947	0,00114609	1,57581	5,1938e-05	4,18671e-09	1,5186	3,91186e-06	2,9528e-09	1,52092	1	1	2,30702	0,00205979	0,904384	0,0753045	5,07706e-05	1,52075
15	32	-0,15	60	0,005	0,942478	0,0010695	0,00114609	1,57581	4,93029e-05	3,52285e-09	1,49997	3,85012e-06	2,57566e-09	1,50375	1	1	2,30702	0,00205979	0,904384	0,07808	4,66541e-05	1,50418
15	32	-0,15	60	0,005	1,25664	0,00106949	0,00114609	1,57581	5,15152e-05	3,95343e-09	1,54946	3,88706e-06	2,81302e-09	1,55008	1	1	2,30702	0,00205979	0,904384	0,0754426	4,88025e-05	1,55022
15	32	-0,15	60	0,005	1,5708	0,00106943	0,00114609	1,57581	5,90522e-05	4,60345e-09	1,5788	4,06017e-06	3,13912e-09	1,58207	1	1	2,30703	0,00205979	0,904384	0,0687439	4,7782e-05	1,5825
15	32	-0,15	60	0,02	0	0,000342666	0,00111398	1,57944	4,6211e-05	5,11461e-08	1,37095	2,92666e-05	5,15649e-08	1,35731	0,9999	1	2,30777	0,00207375	0,95828	0,631741	0,000434893	1,25525
15	32	-0,15	60	0,02	0,314159	-2,11338e-05	0,00119192	1,69731	2,04655e-05	2,17551e-08	1,47472	1,4849e-05	2,43699e-08	1,49155	1	1	2,31069	0,00197089	0,842945	0,724149	0,000436236	1,42962
15	32	-0,15	60	0,02	0,628319	-1,92098e-05	0,00119192	1,69731	1,38405e-05	1,41653e-08	1,58256	1,21319e-05	1,85295e-08	1,59912	1	1	2,31069	0,00197089	0,842944	0,875183	0,000453338	1,5756
15	32	-0,15	60	0,02	0,942478	-1,8871e-05	0,00119192	1,69731	1,23248e-05	1,26922e-08	1,64256	1,16108e-05	1,75859e-08	1,64956	1	1	2,31068	0,00197089	0,842944	0,940676	0,000464122	1,61891
15	32	-0,15	60	0,02	1,25664	-1,9116e-05	0,00119192	1,69731	1,35449e-05	1,38455e-08	1,61604	1,20179e-05	1,83787e-08	1,62636	1	1	2,31068	0,00197089	0,842945	0,885887	0,000456477	1,58466
15	32	-0,15	60	0,02	1,5708	-2,89447e-05	0,00119293	1,69939	1,87655e-05	1,75941e-08	1,55833	1,38477e-05	2,07427e-08	1,57128	0,9999	1	2,31065	0,00197087	0,842748	0,736742	0,000419314	1,53385
15	32	-0,15	60	0,04	0	0,000676989	0,00111203	1,56808	6,37294e-05	1,88898e-07	1,12257	7,57413e-05	2,60572e-07	1,14173	0,9998	1	2,30649	0,00202387	0,904979	1,18445	0,00115246	0,868167
15	32	-0,15	60	0,04	0,314159	0,000751759	0,00111185	1,56688	1,55133e-05	4,10838e-08	1,22999	2,36237e-05	7,18048e-08	1,27202	1	1	2,30633	0,00202221	0,903468	1,51866	0,00100842	0,974802
15	32	-0,15	60	0,04	0,628319	0,000757564	0,00111185	1,56688	9,22585e-06	2,2382e-08	1,30112	1,77179e-05	4,94592e-08	1,3304	1	1	2,30632	0,00202218	0,903458	1,91512	0,000918901	1,16032
15	32	-0,15	60	0,04	0,942478	0,000758681	0,00111185	1,56688	8,01676e-06	1,90562e-08	1,31578	1,6558e-05	4,52293e-08	1,34351	1	1	2,30632	0,00202217	0,903456	2,05986	0,000900573	1,21384
15	32	-0,15	60	0,04	1,25664	0,000349412	0,00111401	1,57948	8,95281e-06	2,28928e-08	1,51729	1,74494e-05	5,17766e-08	1,54688	0,9999	1	2,30775	0,00207373	0,958278	1,94342	0,000955096	1,26012
15	32	-0,15	60	0,04	1,5708	0,000345936	0,00111401	1,57948	1,32675e-05	3,30647e-08	1,48387	2,14663e-05	6,36276e-08	1,50685	0,9999	1	2,30776	0,00207375	0,958286	1,61257	0,000922824	1,21242
15	32	-0,15	60	0,06	0	-0,00161131	0,00115315	1,62047	0,000139012	8,79996e-07	0,939923	0,000190854	1,21785e-06	1,1034	0,9976	1,0001	2,30612	0,00213553	0,989953	1,39431	0,00261557	0,717549
15	32	-0,15	60	0,06	0,314159	-0,00142877	0,00115335	1,62207	1,85633e-05	9,13024e-08	1,15627	3,80866e-05	1,96003e-07	1,33399	0,9999	1,00001	2,30558	0,00213362	0,989343	2,05998	0,00224886	0,797772
15	32	-0,15	60	0,06	0,628319	-0,00140209	0,00115316	1,62171	9,495e-06	4,05369e-08	1,32534	2,59323e-05	1,19779e-07	1,41752	0,9999	1	2,30555	0,00213272	0,98872	2,72585	0,00191001	0,963758
15	32	-0,15	60	0,06	0,942478	-0,00140479	0,0011531	1,62147	7,97845e-06	3,29268e-08	1,32819	2,36254e-05	1,05562e-07	1,4154	1	0,999999	2,30553	0,0021329	0,988824	2,95444	0,00186004	1,03332
15	32	-0,15	60	0,06	1,25664	-0,00140675	0,0011531	1,62148	9,11928e-06	3,80099e-08	1,31361	2,53257e-05	1,14062e-07	1,4048	1	0,999999	2,30553	0,00213291	0,988825	2,77158	0,00187949	0,996871
15	32	-0,15	60	0,06	1,5708	0,000667092	0,00116013	1,63902	1,4561e-05	5,93709e-08	1,20957	3,29541e-05	1,46887e-07	1,29594	0,9999	1	2,30593	0,00195487	0,847771	2,25776	0,00180866	0,944155
15	32	-0,15	60	0,08	0	0,000560507	0,00116539	1,63804	0,000413144	4,65016e-06	0,892667	0,000518063	4,91952e-06	0,981604	0,9862	0,999733	2,30811	0,00207093	0,938153	1,3741	0,00459399	0,722648
15	32	-0,15	60	0,08	0,314159	0,000256032	0,00120796	1,71156	2,75762e-05	2,31561e-07	0,971063	6,45024e-05	4,84523e-07	1,22015	0,9995	1,00002	2,3081	0,00197924	0,864723	2,40927	0,00411001	0,751662
15	32	-0,15	60	0,08	0,628319	-0,00109184	0,00113712	1,5808	1,17468e-05	7,30343e-08	1,10756	3,90942e-05	2,42624e-07	1,21827	0,9996	0,999998	2,30807	0,00204162	0,911517	3,35067	0,00336192	0,776221
15	32	-0,15	60	0,08	0,942478	-0,00107793	0,00113744	1,58138	9,44151e-06	5,73271e-08	1,18064	3,4535e-05	2,11504e-07	1,27343	0,9999	0,999998	2,30805	0,00203683	0,907936	3,67303	0,00330545	0,834071
15	32	-0,15	60	0,08	1,25664	0,000888654	0,00115627	1,57727	1,11389e-05	7,04065e-08	1,12207	3,78889e-05	2,37769e-07	1,26207	0,9998	1	2,30979	0,0019937	0,866767	3,42188	0,00331902	0,800876
15	32	-0,15	60	0,08	1,5708	0,00226781	0,0011344	1,58303	1,95607e-05	1,19816e-07	1,02899	5,28057e-05	3,21881e-07	1,13579	0,9998	0,999991	2,30549	0,00213112	0,972361	2,72117	0,00315692	0,773108
15	32	-0,15	60	0,1	0	-0,00372583	0,00134088	2,10003	0,00163063	2,76168e-05	1,63684	0,00156154	2,16341e-05	1,31546	0,9456	1,0022	2,32337	0,00224598	1,04508	1,18921	0,00724673	0,942881
15	32	-0,15	60	0,1	0,314159	0,00103931	0,00125523	1,8676	4,91634e-05	7,49562e-07	0,859035	0,000116158	1,22495e-06	1,04908	0,9983	1,00016	2,30981	0,00212126	0,958666	2,61611	0,00609832	0,676048
15	32	-0,15	60	0,1	0,628319	0,00113008	0,00125332	1,86074	1,60795e-05	1,49311e-07	1,08526	6,00361e-05	5,25195e-07	1,28831	0,9995	1,00002	2,30947	0,00212028	0,957767	3,83109	0,00560292	0,764861
15	32	-0,15	60	0,1	0,942478	0,00120301	0,00125105	1,85631	1,22803e-05	1,09138e-07	1,23688	5,1079e-05	4,42037e-07	1,42369	0,9999	1	2,30955	0,00212167	0,958312	4,23223	0,00556198	0,822354
15	32	-0,15	60	0,1	1,25664	0,00121944	0,00125142	1,85715	1,49428e-05	1,37012e-07	1,24257	5,73936e-05	5,0915e-07	1,41698	0,9999	1	2,30945	0,00212337	0,960248	3,91872	0,00546501	0,793387
15	32	-0,15	60	0,1	1,5708	0,0012022	0,00125298	1,86082	2,99687e-05	2,84644e-07	1,11338	8,85141e-05	8,03925e-07	1,28197	0,9993	1	2,30943	0,00212002	0,957765	3,03938	0,00511205	0,75897
15	32	-0,1	20	0,005	0	0,00022808	0,00205304	1,6644	0,10065	8,88845e-07	1,5189	0,000716815	7,10749e-07	1,52004	0,9996	1	7,84238	0,00601683	0,866655	0,00712167	6,99838e-06	1,52002
15	32	-0,1	20	0,005	0,314159	0,000273265	0,00205303	1,66439	0,0938566	7,734e-07	1,51806	0,00067946	6,10464e-07	1,51958	0,9996	1	7,84229	0,00601672	0,866643	0,00723917	6,4443e-06	1,51956
15	32	-0,1	20	0,005	0,628319	0,000317395	0,00205271	1,66379	0,0896699	5,87784e-07	1,51919	0,000664265	4,66101e-07	1,523	0,9998	1	7,84216	0,00601361	0,86541	0,00740779	5,14927e-06	1,523
15	32	-0,1	20	0,005	0,942478	0,000290637	0,00205178	1,66287	0,088192	4,91627e-07	1,53501	0,000660932	3,95024e-07	1,54208	0,9999	1	7,84222	0,00601765	0,866257	0,00749416	4,43729e-06	1,54213
15	32	-0,1	20	0,005	1,25664	-0,00138704	0,00205434	1,70142	0,0894462	5,54119e-07	1,57344	0,000662862	4,40746e-07	1,58011	0,9997	1	7,84354	0,00611422	0,907709	0,00741064	4,88148e-06	1,58017
15	32	-0,1	20	0,005	1,5708	-0,0013914	0,00205433	1,70141	0,0934096	6,11215e-07	1,55976	0,00067073	4,81671e-07	1,5628	0,9997	1	7,84359	0,00611425	0,907701	0,00718042	5,10934e-06	1,5628
15	32	-0,1	20	0,02	0	-0,00777349	0,0021	1,71644	0,0671472	1,01243e-05	1,59961	0,00732721	7,86372e-06	1,60013	0,994	1	7,85088	0,00600121	0,898336	0,109074	0,00010062	1,60065
15	32	-0,1	20	0,02	0,314159	-0,00822239	0,00205339	1,69573	0,0506128	7,22619e-06	1,54852	0,00585902	5,5633e-06	1,55654	0,9975	1,00001	7,86279	0,00623032	0,92649	0,115719	9,3384e-05	1,55872
15	32	-0,1	20	0,02	0,628319	-0,00772489	0,00205476	1,69881	0,0422394	5,14454e-06	1,55751	0,00535744	4,16201e-06	1,57576	0,998	1	7,8608	0,00620955	0,920355	0,126803	8,31088e-05	1,57974
15	32	-0,1	20	0,02	0,942478	-0,00769783	0,00206272	1,70727	0,0396074	4,49757e-06	1,63639	0,00525675	3,80201e-06	1,65825	0,9983	1	7,86055	0,00620631	0,919575	0,132694	8,09044e-05	1,66164
15	32	-0,1	20	0,02	1,25664	-0,00768506	0,00206463	1,71095	0,0418094	5,02029e-06	1,67526	0,00531995	4,10766e-06	1,69413	0,9977	0,999999	7,86072	0,00621365	0,920907	0,127213	8,29332e-05	1,69672
15	32	-0,1	20	0,02	1,5708	-0,00436495	0,00201698	1,66096	0,0494609	5,69333e-06	1,60157	0,00559703	4,434e-06	1,61001	0,9967	0,999996	7,85617	0,00635649	0,945317	0,113133	7,6624e-05	1,61153
15	32	-0,1	20	0,04	0	-0,0228647	0,00203261	1,68299	0,049807	2,7129e-05	1,73477	0,0178618	2,36646e-05	1,73253	0,9856	1,00013	7,88391	0,00646126	0,989137	0,35819	0,00028138	1,70383
15	32	-0,1	20	0,04	0,314159	-0,0149398	0,00200717	1,71154	0,0289455	1,54161e-05	1,68324	0,0114804	1,38532e-05	1,68661	0,9925	1,00003	7,85721	0,00612364	0,882198	0,396208	0,000268493	1,66289
15	32	-0,1	20	0,04	0,628319	-0,0122808	0,00204876	1,69934	0,0211407	1,03769e-05	1,70036	0,0098096	1,04546e-05	1,71025	0,9959	0,999964	7,86116	0,00645804	0,993886	0,463638	0,000267843	1,70578
15	32	-0,1	20	0,04	0,942478	-0,0102061	0,00198521	1,61268	0,0190671	8,51951e-06	1,55557	0,00947264	9,16297e-06	1,5646	0,9958	0,99999	7,85225	0,0061496	0,912948	0,496439	0,00025935	1,56268
15	32	-0,1	20	0,04	1,25664	-0,0124448	0,00205615	1,73714	0,0207512	9,43323e-06	1,62464	0,00971125	9,78959e-06	1,65254	0,9959	1,00001	7,85138	0,00618212	0,900132	0,467632	0,000259567	1,66129
15	32	-0,1	20	0,04	1,5708	-0,0154772	0,00199502	1,58583	0,0273573	1,1517e-05	1,53681	0,0107578	1,07542e-05	1,53076	0,9948	0,999993	7,86514	0,00622496	0,950808	0,392922	0,000228354	1,52005
15	32	-0,1	20	0,06	0	-0,0365064	0,00204117	1,66002	0,0447693	4,5718e-05	1,77166	0,0278453	4,77336e-05	1,76965	0,974	0,999939	7,91902	0,00622514	0,918306	0,620813	0,000451311	1,6245
15	32	-0,1	20	0,06	0,314159	-0,0179222	0,00210385	1,78266	0,0207907	2,11264e-05	1,69208	0,0148194	2,36938e-05	1,71859	0,987	1,00003	7,86829	0,00620123	0,91044	0,71164	0,000435141	1,66135
15	32	-0,1	20	0,06	0,628319	-0,0155871	0,00200504	1,63637	0,0141135	1,27621e-05	1,55516	0,0121664	1,66335e-05	1,55691	0,9941	1,00006	7,85227	0,00635291	0,977404	0,860916	0,000411629	1,50302
15	32	-0,1	20	0,06	0,942478	-0,0164428	0,00210991	1,7216	0,0125749	1,16443e-05	1,62497	0,0116614	1,62207e-05	1,63183	0,9946	1,00002	7,87013	0,00619815	0,912704	0,92616	0,000441071	1,61036
15	32	-0,1	20	0,06	1,25664	-0,0169311	0,00210972	1,76546	0,0138014	1,26987e-05	1,67183	0,0120404	1,69584e-05	1,68604	0,9945	1,00003	7,86471	0,00612267	0,917165	0,871276	0,00043519	1,65551
15	32	-0,1	20	0,06	1,5708	-0,0182523	0,00208169	1,74607	0,0190546	1,58209e-05	1,62019	0,0137925	1,88071e-05	1,63536	0,9911	0,999972	7,87058	0,00634846	0,95076	0,722896	0,000389137	1,5697
15	32	-0,1	20	0,08	0	-0,0546525	0,0020569	1,69326	0,0452429	6,44137e-05	1,75936	0,038464	7,66685e-05	1,70612	0,9543	1,00027	7,96897	0,0064786	0,986909	0,848408	0,00058222	1,36462
15	32	-0,1	20	0,08	0,314159	-0,0246499	0,00208604	1,76427	0,0172943	2,48502e-05	1,56315	0,0174239	3,33602e-05	1,55973	0,9814	1,00004	7,87929	0,00633007	0,971177	1,0055	0,000566149	1,36097
15	32	-0,1	20	0,08	0,628319	-0,020378	0,00208741	1,75784	0,0112031	1,53753e-05	1,59933	0,0138821	2,48933e-05	1,61038	0,9925	1,00001	7,86053	0,00623737	0,949419	1,23703	0,000569135	1,49785
15	32	-0,1	20	0,08	0,942478	-0,0213976	0,00204562	1,6886	0,00991688	1,33356e-05	1,57139	0,01321	2,31006e-05	1,58242	0,993	1,00005	7,85765	0,00619368	0,930791	1,32988	0,000566976	1,48928
15	32	-0,1	20	0,08	1,25664	-0,0201448	0,0021299	1,78655	0,0109329	1,50536e-05	1,6239	0,0137305	2,50109e-05	1,65084	0,9923	1,00001	7,86922	0,00646468	0,982119	1,25369	0,000589581	1,5746
15	32	-0,1	20	0,08	1,5708	-0,0227407	0,00213764	1,79991	0,0154361	1,94833e-05	1,58682	0,0161009	2,83176e-05	1,61515	0,9879	0,999957	7,88195	0,00650868	0,988299	1,04117	0,00054955	1,53887
15	32	-0,1	20	0,1	0	-0,0823857	0,00224756	1,95184	0,0490052	9,23552e-05	1,99359	0,0507132	0,000128636	2,03024	0,9316	1,00022	8,03969	0,00674171	1,04964	1,0325	0,000859083	1,48425
15	32	-0,1	20	0,1	0,314159	-0,0314553	0,00214807	1,83691	0,0157116	3,02663e-05	1,5687	0,0199364	4,7949e-05	1,60475	0,9747	1,00015	7,90016	0,00659771	1,07224	1,26597	0,000770696	1,24528
15	32	-0,1	20	0,1	0,628319	-0,0209499	0,00213368	1,7872	0,00978075	1,8513e-05	1,67566	0,0154758	3,58025e-05	1,7079	0,9883	1	7,87465	0,00638839	0,986053	1,57899	0,000759919	1,47836
15	32	-0,1	20	0,1	0,942478	-0,0241024	0,0020761	1,70889	0,00862701	1,5745e-05	1,61053	0,0146837	3,24179e-05	1,62704	0,9898	0,999942	7,87169	0,00614893	0,917626	1,69868	0,000724364	1,42558
15	32	-0,1	20	0,1	1,25664	-0,025055	0,00206977	1,70007	0,00954643	1,73569e-05	1,60792	0,0153256	3,39769e-05	1,62087	0,9881	0,999886	7,87453	0,00623512	0,940001	1,60206	0,000725392	1,4098
15	32	-0,1	20	0,1	1,5708	-0,0273948	0,00207512	1,74769	0,0137345	2,40838e-05	1,68444	0,018318	4,06821e-05	1,69228	0,9833	1,00012	7,89009	0,00625489	0,937254	1,33074	0,000710236	1,4608
15	32	-0,1	30	0,005	0	-0,0032314	0,00155052	1,56123	0,0364723	9,08771e-07	1,58921	0,000620737	6,36052e-07	1,61818	0,9994	0,999999	5,07033	0,00403618	0,894767	0,0170181	1,70125e-05	1,61863
15	32	-0,1	30	0,005	0,314159	-0,00319392	0,00154896	1,55856	0,0326095	7,45642e-07	1,57338	0,000566359	5,16863e-07	1,58129	0,9996	1	5,07041	0,00403477	0,894869	0,0173668	1,5453e-05	1,5817
15	32	-0,1	30	0,005	0,628319	-0,00319001	0,00154898	1,55852	0,0303251	5,40489e-07	1,53097	0,000545712	3,79924e-07	1,53829	0,9997	1	5,07045	0,00403597	0,895506	0,0179947	1,22077e-05	1,53855
15	32	-0,1	30	0,005	0,942478	-0,0031895	0,00154894	1,55844	0,0295372	4,37686e-07	1,48759	0,000541644	3,13474e-07	1,494	0,9998	1	5,07048	0,00403738	0,895856	0,0183372	1,0341e-05	1,49412
15	32	-0,1	30	0,005	1,25664	-0,00314445	0,00154935	1,55886	0,0302049	4,91408e-07	1,51733	0,000544149	3,46198e-07	1,51875	0,9998	1	5,07061	0,00403829	0,896345	0,0180147	1,11684e-05	1,51888
15	32	-0,1	30	0,005	1,5708	-0,00131426	0,00165927	1,64384	0,0323563	5,96086e-07	1,63726	0,000554912	4,11513e-07	1,63433	0,9995	1	5,07489	0,0042353	0,952868	0,0171493	1,2402e-05	1,63445
15	32	-0,1	30	0,02	0	-0,00829555	0,00159147	1,56476	0,0219158	7,60862e-06	1,49013	0,00507514	5,89651e-06	1,50436	0,9951	0,999979	5,07512	0,00427021	0,980249	0,231358	0,000188834	1,50634
15	32	-0,1	30	0,02	0,314159	-0,00691032	0,00158581	1,55596	0,0141879	4,70573e-06	1,48672	0,00354854	3,74285e-06	1,50414	0,9966	0,999987	5,07265	0,00425271	0,973896	0,249912	0,000180993	1,50801
15	32	-0,1	30	0,02	0,628319	-0,00643943	0,00158596	1,55627	0,0109365	3,1952e-06	1,50144	0,00311627	2,77598e-06	1,51647	0,9977	0,999993	5,07177	0,00424928	0,972798	0,284779	0,00017075	1,52018
15	32	-0,1	30	0,02	0,942478	-0,00635973	0,00158903	1,56246	0,0100111	2,78277e-06	1,54217	0,00303177	2,54695e-06	1,54647	0,9983	0,999994	5,07182	0,00424163	0,968698	0,302689	0,000170391	1,5467
15	32	-0,1	30	0,02	1,25664	-0,00646987	0,0015889	1,56294	0,0107755	3,07899e-06	1,5721	0,00309095	2,70568e-06	1,57259	0,9983	0,999994	5,07237	0,00424617	0,970447	0,286696	0,000169441	1,57173
15	32	-0,1	30	0,02	1,5708	-0,00657102	0,00159011	1,56333	0,0136336	3,70624e-06	1,5766	0,00335464	3,02044e-06	1,58235	0,9973	0,99999	5,07272	0,00426404	0,978159	0,245924	0,00015489	1,58399
15	32	-0,1	30	0,04	0	-0,0132298	0,00159078	1,55452	0,0177817	1,82405e-05	1,44623	0,0111781	1,84671e-05	1,43129	0,9867	1,00007	5,0825	0,00427403	0,987411	0,627311	0,000412186	1,2919
15	32	-0,1	30	0,04	0,314159	-0,00871608	0,00171685	1,73448	0,00803641	8,97063e-06	1,7213	0,00579599	9,99212e-06	1,73013	0,9948	0,999965	5,077	0,00415436	0,934988	0,719876	0,000456519	1,62102
15	32	-0,1	30	0,04	0,628319	-0,00758327	0,00171477	1,73028	0,0054387	5,55943e-06	1,67992	0,00473929	7,25041e-06	1,68463	0,9961	0,99997	5,07348	0,00413864	0,929039	0,870097	0,000455401	1,63251
15	32	-0,1	30	0,04	0,942478	-0,00734122	0,00171741	1,7332	0,00484207	4,80958e-06	1,64678	0,00453627	6,69892e-06	1,66256	0,9966	0,999976	5,07273	0,0041249	0,924476	0,935523	0,000462552	1,65988
15	32	-0,1	30	0,04	1,25664	-0,00746988	0,00171795	1,73436	0,00531989	5,28714e-06	1,65286	0,00469258	7,06723e-06	1,68284	0,9972	0,999976	5,07357	0,00412484	0,925096	0,880786	0,000461906	1,69509
15	32	-0,1	30	0,04	1,5708	-0,00803897	0,00171485	1,73122	0,00735961	6,80828e-06	1,65382	0,00539579	8,09706e-06	1,69089	0,9967	0,99997	5,07648	0,00413926	0,929251	0,732045	0,000430323	1,69836
15	32	-0,1	30	0,06	0	-0,0220339	0,00174058	1,78185	0,0190417	3,56366e-05	1,57856	0,0181742	4,50922e-05	1,56457	0,9697	1,00006	5,11564	0,00421904	0,939136	0,951541	0,000722108	1,21462
15	32	-0,1	30	0,06	0,314159	-0,00938168	0,00171236	1,73506	0,00637425	1,17652e-05	1,50302	0,00734796	1,7286e-05	1,53012	0,992	0,999995	5,08554	0,00410485	0,905701	1,14974	0,000698859	1,30576
15	32	-0,1	30	0,06	0,628319	-0,00762445	0,00171106	1,72833	0,00403847	7,03821e-06	1,54907	0,0057564	1,25868e-05	1,58433	0,9958	0,999941	5,07919	0,00408431	0,900921	1,42223	0,000696043	1,49388
15	32	-0,1	30	0,06	0,942478	-0,00416744	0,00160672	1,57885	0,00354504	5,84781e-06	1,47236	0,00542357	1,11121e-05	1,49084	0,9966	1,00003	5,07162	0,00411796	0,910844	1,52676	0,000662676	1,43734
15	32	-0,1	30	0,06	1,25664	-0,00442811	0,00160746	1,58057	0,00392311	6,47269e-06	1,46745	0,00566603	1,16728e-05	1,47536	0,996	1,00001	5,07234	0,0041171	0,910583	1,44117	0,0006496	1,3745
15	32	-0,1	30	0,06	1,5708	-0,00792941	0,00158724	1,5528	0,00561866	8,84374e-06	1,48482	0,00675705	1,37837e-05	1,47181	0,9938	0,999988	5,07896	0,00429245	0,98172	1,19977	0,000617377	1,31086
15	32	-0,1	30	0,08	0	-0,0375199	0,00180882	1,9565	0,023525	6,23161e-05	1,75922	0,0278226	9,11604e-05	1,81022	0,9418	1,00206	5,15934	0,00450744	1,04574	1,17942	0,00113935	1,1657
15	32	-0,1	30	0,08	0,314159	-0,0117475	0,00172505	1,80264	0,00600358	1,58247e-05	1,47826	0,00907423	2,83246e-05	1,57154	0,9846	1,00042	5,08975	0,00425592	0,962045	1,50754	0,00106455	1,16937
15	32	-0,1	30	0,08	0,628319	-0,00870584	0,00170502	1,77068	0,00357856	8,84443e-06	1,5227	0,00683262	1,97429e-05	1,58376	0,9927	1,00009	5,07993	0,00420857	0,94606	1,90433	0,000967865	1,31242
15	32	-0,1	30	0,08	0,942478	-0,00815448	0,00171225	1,78119	0,00311126	7,5266e-06	1,51533	0,00639157	1,79161e-05	1,56176	0,9945	0,99999	5,0782	0,00418688	0,938989	2,04919	0,000939492	1,33716
15	32	-0,1	30	0,08	1,25664	-0,00856012	0,00171099	1,78107	0,00346854	8,28611e-06	1,48116	0,00671782	1,86793e-05	1,52184	0,994	0,999963	5,07944	0,00419321	0,941763	1,93176	0,00093699	1,29062
15	32	-0,1	30	0,08	1,5708	-0,0105096	0,00170754	1,77884	0,00512082	1,15964e-05	1,44943	0,00822416	2,23504e-05	1,48734	0,9908	1	5,08553	0,00419586	0,941402	1,60136	0,000902694	1,24468
15	32	-0,1	30	0,1	0	-0,0624629	0,00184032	1,98073	0,0318367	0,000111258	2,27373	0,0419942	0,000172784	2,26534	0,897	1,0001	5,23132	0,00511199	1,27892	1,31696	0,00172251	1,20131
15	32	-0,1	30	0,1	0,314159	-0,0164999	0,00174862	1,84012	0,0062487	2,15633e-05	1,52104	0,0112617	4,25653e-05	1,5889	0,971	0,999581	5,09748	0,00423584	0,980171	1,80038	0,00150783	0,937229
15	32	-0,1	30	0,1	0,628319	-0,0108198	0,00167844	1,67107	0,00350501	1,1487e-05	1,54096	0,0081835	2,98608e-05	1,60658	0,9876	1	5,07404	0,00436102	1,03275	2,32901	0,00135209	1,10225
15	32	-0,1	30	0,1	0,942478	-0,00981497	0,00166655	1,64583	0,00299122	9,69225e-06	1,53862	0,00754595	2,70014e-05	1,57819	0,9916	0,999924	5,07171	0,00426086	0,992265	2,5162	0,00132531	1,16771
15	32	-0,1	30	0,1	1,25664	-0,0105242	0,00166739	1,64675	0,00335825	1,09529e-05	1,53677	0,00797301	2,89129e-05	1,58237	0,9895	0,999888	5,07275	0,00426394	0,99361	2,36773	0,00135043	1,16713
15	32	-0,1	30	0,1	1,5708	-0,0139154	0,0017063	1,76508	0,00516848	1,57766e-05	1,51024	0,0100925	3,51129e-05	1,56064	0,9832	1,00012	5,09078	0,00415229	0,94656	1,94699	0,00126455	1,12187
15	32	-0,1	40	0,005	0	6,84607e-05	0,00153489	1,88544	0,0127213	6,24568e-07	1,69677	0,000390274	4,15774e-07	1,6959	0,9998	1	3,68895	0,00310597	0,920583	0,0306742	3,11775e-05	1,69629
15	32	-0,1	40	0,005	0,314159	0,000108568	0,00153488	1,88542	0,0109217	4,9519e-07	1,70504	0,000343456	3,31068e-07	1,70609	0,9998	1	3,6889	0,0031059	0,920567	0,0314434	2,88889e-05	1,70659
15	32	-0,1	40	0,005	0,628319	0,000133158	0,0015339	1,88348	0,00989925	3,63468e-07	1,72532	0,000326198	2,49291e-07	1,73103	0,9999	1	3,68878	0,00310238	0,919266	0,0329492	2,3977e-05	1,73177
15	32	-0,1	40	0,005	0,942478	0,000134844	0,0015339	1,88348	0,00955414	3,02869e-07	1,70866	0,000322541	2,13344e-07	1,71963	0,9999	1	3,68877	0,00310234	0,91925	0,0337573	2,12619e-05	1,72035
15	32	-0,1	40	0,005	1,25664	-0,000293762	0,00143587	1,69866	0,00984555	3,21364e-07	1,59862	0,000324622	2,21972e-07	1,60562	0,9998	1	3,68743	0,00306893	0,926473	0,0329693	2,14701e-05	1,60625
15	32	-0,1	40	0,005	1,5708	-0,000330414	0,00143148	1,69037	0,0108028	3,61026e-07	1,58156	0,000334067	2,42112e-07	1,58461	0,9999	1	3,68742	0,00306911	0,926769	0,030922	2,13788e-05	1,58495
15	32	-0,1	40	0,02	0	-0,000463417	0,00130718	1,46861	0,007363	4,44738e-06	1,55141	0,0027024	3,6643e-06	1,52289	0,9975	0,99999	3,68561	0,00319384	0,970806	0,366491	0,000278326	1,48581
15	32	-0,1	40	0,02	0,314159	-0,00100281	0,00144256	1,74521	0,0041596	2,39775e-06	1,57429	0,00168653	2,1138e-06	1,58547	0,9988	0,999991	3,68872	0,00319185	0,972262	0,404966	0,00027585	1,57587
15	32	-0,1	40	0,02	0,628319	-0,00072727	0,00144469	1,7483	0,0030232	1,58708e-06	1,62183	0,0014351	1,58079e-06	1,64092	0,9993	0,999996	3,68841	0,0031984	0,975625	0,474263	0,000274638	1,64402
15	32	-0,1	40	0,02	0,942478	-0,000702732	0,00144468	1,7483	0,00272554	1,37998e-06	1,65016	0,00138528	1,45488e-06	1,65867	0,9994	0,999998	3,68827	0,00319082	0,971446	0,50784	0,000277074	1,65808
15	32	-0,1	40	0,02	1,25664	0,00115267	0,0014068	1,59176	0,00296358	1,48158e-06	1,55412	0,00141759	1,49719e-06	1,56128	0,9995	0,999996	3,6801	0,00313262	0,956655	0,477915	0,000267215	1,55917
15	32	-0,1	40	0,02	1,5708	0,00104749	0,00140293	1,58602	0,00391998	1,8351e-06	1,56897	0,00157626	1,6852e-06	1,58001	0,9991	0,999995	3,68043	0,00312977	0,954383	0,401756	0,000242315	1,57713
15	32	-0,1	40	0,04	0	-0,00589621	0,00146706	1,76684	0,00693051	1,12007e-05	1,44109	0,00594342	1,31625e-05	1,41238	0,9892	0,99993	3,69115	0,00307947	0,936861	0,854993	0,00059946	1,12897
15	32	-0,1	40	0,04	0,314159	-0,00255632	0,00144831	1,72919	0,00251257	3,85034e-06	1,43041	0,00256035	5,17829e-06	1,42622	0,9968	0,999986	3,68486	0,00305493	0,924704	1,01659	0,000572998	1,21947
15	32	-0,1	40	0,04	0,628319	-0,00210991	0,00144963	1,72986	0,00162397	2,40148e-06	1,53686	0,00203321	3,88631e-06	1,538	0,9985	1	3,68327	0,00304597	0,921771	1,24953	0,000578636	1,38429
15	32	-0,1	40	0,04	0,942478	-0,00203065	0,00145078	1,73189	0,00143718	2,16296e-06	1,62505	0,00193357	3,73316e-06	1,63007	0,9985	1	3,68268	0,00305967	0,929574	1,34285	0,000597031	1,50191
15	32	-0,1	40	0,04	1,25664	-0,00213178	0,00145128	1,73234	0,00158784	2,44675e-06	1,67162	0,00201628	4,04706e-06	1,69121	0,9983	0,999998	3,6828	0,00305151	0,926728	1,26726	0,000615919	1,5709
15	32	-0,1	40	0,04	1,5708	-0,00247217	0,00145138	1,73281	0,00225359	3,33871e-06	1,68633	0,00238294	4,85317e-06	1,72136	0,9981	1	3,68403	0,00303924	0,920053	1,05503	0,000609359	1,63674
15	32	-0,1	40	0,06	0	-0,0161537	0,0013758	1,52629	0,00921799	2,51131e-05	1,37484	0,0109453	3,54539e-05	1,38416	0,9678	0,99993	3,71665	0,00315484	0,944384	1,1839	0,00111443	0,949396
15	32	-0,1	40	0,06	0,314159	-0,00750091	0,0013433	1,46335	0,00228341	5,89438e-06	1,28339	0,00346777	1,03517e-05	1,32383	0,9928	0,999994	3,69627	0,00301855	0,879976	1,51469	0,000990634	0,96548
15	32	-0,1	40	0,06	0,628319	-0,00280359	0,00144386	1,66991	0,00134815	3,35701e-06	1,39695	0,0025816	7,45717e-06	1,43298	0,9972	0,99996	3,68721	0,00309761	0,93864	1,90947	0,00094179	1,17755
15	32	-0,1	40	0,06	0,942478	-0,00268868	0,00144805	1,67503	0,00117394	2,9286e-06	1,46184	0,00241933	6,99462e-06	1,50213	0,9975	0,999978	3,68664	0,00309116	0,935656	2,05515	0,000959968	1,31658
15	32	-0,1	40	0,06	1,25664	-0,0028175	0,00144815	1,67642	0,00131147	3,27157e-06	1,46317	0,00255022	7,44085e-06	1,51375	0,9974	0,999982	3,6871	0,00308723	0,933465	1,93896	0,000982626	1,34905
15	32	-0,1	40	0,06	1,5708	-0,00337706	0,00145376	1,6877	0,00194169	4,6352e-06	1,43008	0,00313405	9,02762e-06	1,49019	0,9965	1,00001	3,68894	0,00308931	0,934625	1,60889	0,000954415	1,32974
15	32	-0,1	40	0,08	0	-0,0289653	0,00152778	1,8347	0,0145254	6,0098e-05	1,7279	0,0194808	8,97308e-05	1,71295	0,9267	1,00033	3,7566	0,0034249	1,06942	1,34143	0,00200479	0,937979
15	32	-0,1	40	0,08	0,314159	-0,00673871	0,00141559	1,61203	0,00247288	9,88569e-06	1,342	0,00467585	1,98974e-05	1,42251	0,9833	0,999908	3,6985	0,0031568	0,947948	1,89118	0,00177902	0,872043
15	32	-0,1	40	0,08	0,628319	-0,00496412	0,00139588	1,57012	0,00133979	4,70038e-06	1,31745	0,00331578	1,27401e-05	1,38485	0,9948	0,999963	3,69403	0,00312021	0,927266	2,46887	0,00153469	1,04843
15	32	-0,1	40	0,08	0,942478	-0,00723493	0,00135028	1,47308	0,0011459	3,93047e-06	1,33652	0,00306732	1,14726e-05	1,36989	0,9966	1,00006	3,6939	0,00302228	0,880559	2,66953	0,0014349	1,02482
15	32	-0,1	40	0,08	1,25664	-0,00748124	0,00135067	1,47541	0,00129646	4,537e-06	1,35836	0,00326325	1,24726e-05	1,38977	0,9955	1,00006	3,69433	0,00301667	0,878491	2,51002	0,00147794	1,04763
15	32	-0,1	40	0,08	1,5708	-0,00855205	0,00135524	1,48463	0,00201782	6,99572e-06	1,36809	0,00416462	1,61584e-05	1,41621	0,9934	1,00002	3,69723	0,00301982	0,879332	2,05721	0,00146346	1,05726
15	32	-0,1	40	0,1	0	-0,058261	0,0018294	2,45731	0,0255546	0,000127072	2,36091	0,0346158	0,000183643	2,12877	0,8699	1,00188	3,85226	0,00402127	1,3476	1,36026	0,0030988	1,23841
15	32	-0,1	40	0,1	0,314159	-0,00792551	0,00155912	1,91885	0,00300498	1,6671e-05	1,42837	0,00645906	3,55263e-05	1,51187	0,9712	1,00109	3,70207	0,00323047	0,982519	2,16778	0,00299006	0,855407
15	32	-0,1	40	0,1	0,628319	-0,00421271	0,00153216	1,8538	0,00145295	7,1023e-06	1,40665	0,00426574	2,19155e-05	1,51197	0,9895	1,00013	3,69115	0,00312945	0,940089	2,93676	0,00235204	0,873785
15	32	-0,1	40	0,1	0,942478	-0,00355913	0,00152453	1,83818	0,00120242	5,85929e-06	1,48849	0,00384596	1,98258e-05	1,58301	0,9928	0,999962	3,68933	0,00311265	0,933533	3,1957	0,00226675	0,92223
15	32	-0,1	40	0,1	1,25664	-0,00647141	0,00142547	1,62564	0,00139258	6,21679e-06	1,2748	0,00417362	1,97485e-05	1,36511	0,9907	0,999947	3,69555	0,00314743	0,942783	2,99514	0,00237893	0,981513
15	32	-0,1	40	0,1	1,5708	-0,00848307	0,00143665	1,64659	0,00229862	1,03732e-05	1,32583	0,00556034	2,70257e-05	1,42573	0,9807	0,999725	3,69953	0,00317941	0,961021	2,41687	0,00228633	0,963132
15	32	-0,1	50	0,005	0	-0,00136364	0,00130788	1,7699	0,00439159	3,46688e-07	1,74299	0,000209263	2,2921e-07	1,73762	0,9999	1	2,85562	0,00253103	0,955806	0,0476399	4,84388e-05	1,73825
15	32	-0,1	50	0,005	0,314159	-0,00136725	0,00129942	1,70855	0,0036252	2,40859e-07	1,52564	0,000177832	1,61617e-07	1,53423	0,9999	1	2,8568	0,00242225	0,902942	0,0490455	4,13128e-05	1,53457
15	32	-0,1	50	0,005	0,628319	0,00123442	0,00129703	1,66813	0,00320697	1,8784e-07	1,68183	0,000166872	1,29827e-07	1,68344	0,9999	1	2,85501	0,00235225	0,853409	0,0520275	3,74323e-05	1,68369
15	32	-0,1	50	0,005	0,942478	0,0012293	0,0012968	1,66729	0,00306884	1,54538e-07	1,61162	0,000164627	1,10318e-07	1,617	1	1	2,85504	0,00234922	0,851407	0,0536395	3,32472e-05	1,6173
15	32	-0,1	50	0,005	1,25664	0,0012291	0,0012968	1,66728	0,00318508	1,67933e-07	1,55591	0,000165908	1,17128e-07	1,56158	1	1	2,85505	0,00234922	0,851407	0,0520833	3,4026e-05	1,5618
15	32	-0,1	50	0,005	1,5708	2,9306e-05	0,00131744	1,6842	0,00357472	1,97756e-07	1,63054	0,000172398	1,32564e-07	1,62734	0,9999	1	2,86027	0,00248731	0,933745	0,0482211	3,44099e-05	1,62693
15	32	-0,1	50	0,02	0	-0,00122558	0,00126887	1,60548	0,00257038	2,31027e-06	1,57982	0,00129424	2,1343e-06	1,59228	0,9981	1	2,8608	0,00244919	0,915146	0,502499	0,000383495	1,53988
15	32	-0,1	50	0,02	0,314159	-0,00129617	0,00130522	1,74475	0,00128076	1,05924e-06	1,55086	0,000726548	1,04953e-06	1,54788	0,999	0,999989	2,85997	0,00241663	0,906016	0,566376	0,000357461	1,50365
15	32	-0,1	50	0,02	0,628319	-0,00118078	0,00130388	1,7409	0,000892691	6,86418e-07	1,60051	0,000603912	7,85041e-07	1,60555	0,9997	0,999997	2,85979	0,00241416	0,903977	0,675666	0,000364166	1,58935
15	32	-0,1	50	0,02	0,942478	0,000481121	0,00137796	1,87593	0,000797176	6,34013e-07	1,75041	0,000578699	7,68047e-07	1,75006	0,9994	1	2,85779	0,00232498	0,83617	0,725071	0,000388418	1,72756
15	32	-0,1	50	0,02	1,25664	0,000512491	0,00127509	1,64744	0,000872607	6,42133e-07	1,5549	0,000595538	7,42522e-07	1,5494	0,9998	0,999999	2,86207	0,00241491	0,903857	0,681665	0,000352916	1,52322
15	32	-0,1	50	0,02	1,5708	-0,000818767	0,00131586	1,75673	0,00118768	8,29649e-07	1,60632	0,000676007	8,68041e-07	1,63083	0,9999	1	2,85762	0,00245634	0,92298	0,568485	0,00033728	1,63763
15	32	-0,1	50	0,04	0	-0,00341322	0,0012873	1,69186	0,00289984	6,6145e-06	1,33778	0,00303349	8,70349e-06	1,32648	0,9926	1,00002	2,86166	0,00242188	0,887091	1,04191	0,000844761	1,02711
15	32	-0,1	50	0,04	0,314159	-0,00270084	0,0012615	1,6631	0,000860955	1,89488e-06	1,50543	0,00110814	3,0076e-06	1,56546	0,9979	0,999986	2,85778	0,002387	0,873334	1,28341	0,000819305	1,26255
15	32	-0,1	50	0,04	0,628319	-0,00164296	0,00129831	1,66648	0,000534742	1,11491e-06	1,5112	0,000856692	2,1638e-06	1,54725	0,9995	0,999995	2,8579	0,00247006	0,921689	1,59784	0,000807045	1,43776
15	32	-0,1	50	0,04	0,942478	0,00139693	0,00130824	1,69186	0,000466029	9,91196e-07	1,59629	0,000800781	2,03941e-06	1,61978	0,9996	1,00001	2,85659	0,0023695	0,854012	1,71398	0,000784832	1,44782
15	32	-0,1	50	0,04	1,25664	0,000883292	0,00131038	1,72521	0,000518035	1,06584e-06	1,5477	0,000840031	2,09017e-06	1,57206	0,9993	1	2,86343	0,00251156	0,939012	1,61742	0,0007821	1,45318
15	32	-0,1	50	0,04	1,5708	-0,000436451	0,00128837	1,67222	0,000750297	1,4176e-06	1,42067	0,00101245	2,40666e-06	1,45568	0,9988	0,999986	2,85866	0,00246949	0,911034	1,34558	0,000743396	1,36983
15	32	-0,1	50	0,06	0	-0,00589902	0,00128343	1,69593	0,00483146	1,9956e-05	1,36705	0,00640621	3,05732e-05	1,49463	0,9661	1,00005	2,87441	0,00266914	1,03904	1,32484	0,00187516	0,926382
15	32	-0,1	50	0,06	0,314159	-0,000302151	0,00124302	1,60893	0,000888513	3,35381e-06	1,31741	0,00161343	6,70548e-06	1,42826	0,995	1,00009	2,86155	0,00253738	0,957431	1,81358	0,00155129	0,90309
15	32	-0,1	50	0,06	0,628319	0,000327033	0,0012426	1,60592	0,000491577	1,65941e-06	1,38666	0,00115331	4,31031e-06	1,44671	0,9987	1,00001	2,86059	0,00253225	0,954298	2,33971	0,00136203	1,08045
15	32	-0,1	50	0,06	0,942478	-0,000947206	0,00135088	1,84134	0,000421324	1,501e-06	1,60835	0,001068	4,22249e-06	1,67597	0,999	1,00003	2,8595	0,00244628	0,90675	2,52752	0,00130631	1,12581
15	32	-0,1	50	0,06	1,25664	-0,000952232	0,0013502	1,83977	0,0004754	1,68289e-06	1,57888	0,00113356	4,45358e-06	1,64438	0,9988	1,00003	2,8597	0,00244653	0,907202	2,37761	0,00130342	1,09299
15	32	-0,1	50	0,06	1,5708	0,00012638	0,00124807	1,62607	0,000729084	2,31701e-06	1,31667	0,00143019	5,14897e-06	1,37018	0,9977	1,00009	2,86117	0,00261603	0,983121	1,95509	0,0012776	1,05313
15	32	-0,1	50	0,08	0	-0,0218804	0,00140996	1,97117	0,0101701	6,18472e-05	1,87821	0,0138633	8,89445e-05	1,83568	0,9151	1,00267	2,914	0,00280112	1,12827	1,37722	0,00345455	1,05502
15	32	-0,1	50	0,08	0,314159	-0,0034793	0,00128336	1,68584	0,00113146	6,10729e-06	1,08501	0,00244366	1,30532e-05	1,23957	0,9876	1,00068	2,86528	0,00254723	0,982755	2,18306	0,00299181	0,835167
15	32	-0,1	50	0,08	0,628319	-0,00228535	0,0012765	1,67303	0,000543785	2,58562e-06	1,23136	0,00160013	7,97178e-06	1,35733	0,9956	1,00016	2,86288	0,00253788	0,97589	2,94475	0,00238087	0,888227
15	32	-0,1	50	0,08	0,942478	-0,00203555	0,0012753	1,66996	0,000449588	2,14806e-06	1,35157	0,00144111	7,23103e-06	1,44713	0,9972	1,00002	2,86281	0,00253369	0,973733	3,20371	0,00223424	0,889916
15	32	-0,1	50	0,08	1,25664	-0,00215355	0,00127547	1,66702	0,00051769	2,51274e-06	1,36781	0,00155377	7,9214e-06	1,45496	0,9966	0,999996	2,86307	0,0025287	0,969266	2,99992	0,00227865	0,906861
15	32	-0,1	50	0,08	1,5708	-0,00238361	0,00127354	1,63532	0,000857191	4,08902e-06	1,28617	0,002078	1,05928e-05	1,38747	0,9953	0,999982	2,85381	0,00245565	0,910292	2,42243	0,00226789	0,955793
15	32	-0,1	50	0,1	0	-0,0664209	0,00165472	2,43151	0,0249675	0,000171401	3,23355	0,0303763	0,00022077	2,52482	0,828	1,00205	3,04546	0,00382785	1,71561	1,2294	0,00456605	1,38207
15	32	-0,1	50	0,1	0,314159	-0,00617515	0,00138101	1,94218	0,00162436	1,26857e-05	1,302	0,00379934	2,66126e-05	1,35734	0,9714	1,00047	2,86539	0,00254971	0,984721	2,41425	0,00490874	0,846272
15	32	-0,1	50	0,1	0,628319	-0,00346758	0,00134848	1,86254	0,000661991	4,29964e-06	1,28243	0,00225042	1,46078e-05	1,41368	0,9939	1,00016	2,85979	0,00248611	0,945267	3,42742	0,00379197	0,791384
15	32	-0,1	50	0,1	0,942478	-0,00292868	0,00133944	1,8419	0,000530842	3,44428e-06	1,3233	0,00198258	1,29315e-05	1,44777	0,995	1,00022	2,85914	0,00247424	0,939059	3,75856	0,00368546	0,807265
15	32	-0,1	50	0,1	1,25664	-0,00328109	0,00134818	1,86205	0,000628935	4,18908e-06	1,33578	0,00218567	1,45949e-05	1,46301	0,9934	1,00032	2,85938	0,00247803	0,940577	3,50092	0,00363075	0,780694
15	32	-0,1	50	0,1	1,5708	-0,00482402	0,00135017	1,86282	0,00113914	7,55528e-06	1,29414	0,00312151	2,05874e-05	1,40528	0,9876	1,00056	2,86213	0,00248863	0,949859	2,76614	0,00344111	0,759596
15	32	-0,1	60	0,005	0	-0,000686652	0,00112288	1,55271	0,00151608	1,50343e-07	1,37121	0,000102517	1,00179e-07	1,36492	0,9999	1	2,3109	0,00203418	0,907849	0,0675986	5,93673e-05	1,36395
15	32	-0,1	60	0,005	0,314159	-0,000674024	0,00112288	1,55271	0,00120472	1,09964e-07	1,36984	8,45231e-05	7,42156e-08	1,36551	0,9999	1	2,31088	0,00203416	0,907846	0,0701417	5,51936e-05	1,36464
15	32	-0,1	60	0,005	0,628319	-0,000670422	0,00112288	1,55271	0,00104123	7,86993e-08	1,39448	7,84054e-05	5,55873e-08	1,39933	0,9999	1	2,31087	0,00203416	0,907847	0,0752877	4,76871e-05	1,39947
15	32	-0,1	60	0,005	0,942478	-0,000669932	0,00112288	1,55272	0,000988415	6,9582e-08	1,50139	7,71569e-05	5,09475e-08	1,50681	0,9999	1	2,31087	0,00203416	0,907848	0,0780505	4,60427e-05	1,50731
15	32	-0,1	60	0,005	1,25664	-0,000670063	0,00112288	1,55272	0,00103272	7,99174e-08	1,58011	7,78817e-05	5,68795e-08	1,58165	0,9999	1	2,31087	0,00203416	0,907851	0,0754018	4,92403e-05	1,58176
15	32	-0,1	60	0,005	1,5708	-0,000323758	0,0011671	1,627	0,00118382	9,04639e-08	1,54433	8,14161e-05	6,19098e-08	1,55448	0,9999	1	2,30881	0,00210693	0,952368	0,0687628	4,70492e-05	1,5558
15	32	-0,1	60	0,02	0	0,00182936	0,00113644	1,57284	0,000924057	1,06456e-06	1,51588	0,000584125	1,06915e-06	1,51341	0,9995	1,00001	2,30746	0,00200454	0,876908	0,630604	0,000452729	1,42707
15	32	-0,1	60	0,02	0,314159	0,00201934	0,00113426	1,56766	0,000409802	4,49072e-07	1,54129	0,000297018	4,97714e-07	1,55293	1	1	2,30717	0,00200275	0,875679	0,723382	0,000440035	1,49178
15	32	-0,1	60	0,02	0,628319	0,00205805	0,00113426	1,56765	0,000276926	2,83563e-07	1,56867	0,000242432	3,68489e-07	1,57972	1	1	2,30707	0,0020026	0,87563	0,874078	0,000445414	1,54666
15	32	-0,1	60	0,02	0,942478	0,00207683	0,00113293	1,56384	0,000246448	2,4482e-07	1,54236	0,000231842	3,38438e-07	1,54929	0,9998	1	2,30701	0,00200138	0,875027	0,939361	0,000446142	1,52888
15	32	-0,1	60	0,02	1,25664	0,00207201	0,00113292	1,56382	0,000270777	2,63734e-07	1,50237	0,000239863	3,48514e-07	1,50619	0,9998	1	2,30703	0,0020014	0,875032	0,884496	0,000434323	1,48208
15	32	-0,1	60	0,02	1,5708	0,00204	0,00113255	1,56317	0,00037518	3,37174e-07	1,47212	0,000276356	3,94877e-07	1,4742	0,9997	1	2,30711	0,00200158	0,875122	0,73544	0,000400289	1,44834
15	32	-0,1	60	0,04	0	-0,000712388	0,00111691	1,55634	0,00126727	3,64113e-06	1,14244	0,0015018	5,12303e-06	1,19639	0,995	1,00007	2,31273	0,00205341	0,924671	1,18108	0,00117224	0,95246
15	32	-0,1	60	0,04	0,314159	0,000419902	0,00111474	1,5501	0,000309295	8,09525e-07	1,23836	0,000469936	1,43057e-06	1,30911	0,999	1,00001	2,31082	0,00204479	0,917634	1,51533	0,00104108	1,04793
15	32	-0,1	60	0,04	0,628319	0,000506928	0,00111639	1,55323	0,000184321	4,50329e-07	1,34371	0,000353557	1,00695e-06	1,39965	0,9996	1	2,31051	0,00204288	0,916282	1,91281	0,000976393	1,2456
15	32	-0,1	60	0,04	0,942478	0,00012547	0,00116475	1,63782	0,000160242	4,09722e-07	1,48916	0,00033062	9,71075e-07	1,51281	0,9999	0,999994	2,30564	0,00192713	0,816578	2,0575	0,000945326	1,26722
15	32	-0,1	60	0,04	1,25664	0,00010705	0,00116523	1,6383	0,000178957	4,5601e-07	1,44959	0,000348355	1,02592e-06	1,47347	0,9998	0,999995	2,30572	0,00192812	0,817259	1,94082	0,000950927	1,2382
15	32	-0,1	60	0,04	1,5708	5,52189e-05	0,0011655	1,63873	0,000265183	6,48069e-07	1,38837	0,000428555	1,24752e-06	1,41528	0,9997	1	2,30589	0,00192832	0,817243	1,61053	0,000914335	1,17892
15	32	-0,1	60	0,06	0	-0,00379916	0,00122827	1,85104	0,00271704	1,54085e-05	1,23074	0,00373262	2,18136e-05	1,29856	0,9652	1,00029	2,31545	0,00207157	0,920934	1,38923	0,00269056	0,820178
15	32	-0,1	60	0,06	0,314159	0,000134064	0,0011883	1,757	0,000367875	1,82244e-06	1,18564	0,000753824	3,84436e-06	1,34243	0,9956	1,00006	2,30758	0,00199525	0,866446	2,05773	0,00225995	0,823549
15	32	-0,1	60	0,06	0,628319	0,000369921	0,00118886	1,75448	0,000188479	8,2624e-07	1,36797	0,00051391	2,42363e-06	1,47685	0,9989	1	2,30723	0,00198523	0,857389	2,72242	0,00187038	0,955559
15	32	-0,1	60	0,06	0,942478	0,000442367	0,00118646	1,74951	0,000158486	6,87256e-07	1,43607	0,000468552	2,17503e-06	1,52856	0,9996	0,999999	2,30706	0,00197863	0,851891	2,95126	0,00177061	0,960014
15	32	-0,1	60	0,06	1,25664	0,000320671	0,00111526	1,55016	0,000182054	7,38627e-07	1,24187	0,000505509	2,2208e-06	1,32815	0,9983	0,999966	2,31056	0,002046	0,918027	2,77107	0,00179902	0,926465
15	32	-0,1	60	0,06	1,5708	0,000162508	0,00111147	1,54314	0,000293428	1,2027e-06	1,22105	0,000663481	2,96632e-06	1,30038	0,9976	0,999937	2,31082	0,00205127	0,92321	2,25576	0,00170408	0,861273
15	32	-0,1	60	0,08	0	-0,0185495	0,00125273	1,84405	0,00788568	6,68134e-05	2,11162	0,00995683	8,20991e-05	1,84496	0,8998	1,00098	2,35021	0,00243256	1,17771	1,3058	0,00496906	1,07247
15	32	-0,1	60	0,08	0,314159	-0,00243241	0,00113223	1,56206	0,000546435	4,13549e-06	0,995545	0,00127342	8,76106e-06	1,16171	0,9913	1,00015	2,30623	0,00209844	0,94421	2,39979	0,00418593	0,757202
15	32	-0,1	60	0,08	0,628319	-0,00156502	0,0011277	1,55303	0,000231793	1,40889e-06	1,07821	0,000771393	4,69799e-06	1,22402	0,9967	1,00002	2,30399	0,00208415	0,935843	3,35215	0,00352446	0,809746
15	32	-0,1	60	0,08	0,942478	-0,00149624	0,00113029	1,55903	0,000187895	1,08231e-06	1,11922	0,000686152	4,06361e-06	1,24651	0,9974	0,999983	2,30378	0,00208177	0,936061	3,66771	0,00347441	0,863811
15	32	-0,1	60	0,08	1,25664	-0,00143222	0,00113182	1,56624	0,000222396	1,2981e-06	1,10195	0,000756662	4,53916e-06	1,24106	0,9965	0,999922	2,30385	0,0020831	0,935836	3,42019	0,00345032	0,838152
15	32	-0,1	60	0,08	1,5708	-0,0019	0,0011332	1,5677	0,000397606	2,43064e-06	1,08846	0,0010743	6,71861e-06	1,23506	0,9931	0,999908	2,30459	0,0020813	0,933679	2,72038	0,00326494	0,811519
15	32	-0,1	60	0,1	0	-0,0822708	0,0019063	3,48235	0,0287545	0,000266588	5,07018	0,0274429	0,000250898	2,96788	0,7751	1,01412	2,55471	0,00431314	2,61015	0,971667	0,00526896	1,65811
15	32	-0,1	60	0,1	0,314159	-0,00413933	0,0012151	1,7721	0,000971249	1,08293e-05	1,22481	0,00230882	2,18386e-05	1,35244	0,9739	1,00138	2,31324	0,00208271	0,940892	2,57256	0,00692898	0,813626
15	32	-0,1	60	0,1	0,628319	-0,000687304	0,00110202	1,52804	0,000317684	2,65818e-06	1,03481	0,00118388	9,20194e-06	1,1659	0,9948	1	2,30739	0,00210912	0,956761	3,82041	0,00554732	0,744151
15	32	-0,1	60	0,1	0,942478	-0,000381769	0,0010999	1,52432	0,000243864	1,83735e-06	1,01648	0,00101271	7,45682e-06	1,15774	0,9969	0,999995	2,30681	0,00211044	0,95651	4,2269	0,00525876	0,721512
15	32	-0,1	60	0,1	1,25664	-0,000536914	0,00110314	1,53197	0,0002978	2,32782e-06	1,0326	0,00114101	8,51179e-06	1,1584	0,9953	0,999882	2,30677	0,00211114	0,957806	3,9123	0,00534306	0,74422
15	32	-0,1	60	0,1	1,5708	-0,00152325	0,00110838	1,54459	0,000596152	5,00282e-06	1,10257	0,00175614	1,37991e-05	1,20967	0,9896	0,999646	2,30872	0,00213793	0,974485	3,02673	0,00529027	0,79006
15	32	0	20	0,005	0	-0,00318514	0,00205723	1,67238	0,450473	3,17525e-07	1,65208	0,00196368	2,03813e-06	1,65116	0,9989	1	7,84031	0,0061173	0,907424	0,00435915	4,52133e-06	1,65115
15	32	0	20	0,005	0,314159	-0,00320659	0,00205959	1,67511	0,431449	3,88115e-07	1,64871	0,0019476	1,83451e-06	1,65056	0,9989	1	7,84003	0,00612082	0,908629	0,00451409	4,24788e-06	1,65056
15	32	0	20	0,005	0,628319	-0,00319819	0,00205835	1,67415	0,419174	3,27485e-07	1,62411	0,00193849	1,40321e-06	1,63839	0,9991	1	7,83978	0,00611651	0,907325	0,00462453	3,34394e-06	1,6384
15	32	0	20	0,005	0,942478	-0,0031269	0,00205699	1,67116	0,414733	2,60454e-07	1,58002	0,00193617	1,15842e-06	1,627	0,999	0,999999	7,83985	0,00610832	0,905772	0,00466847	2,79023e-06	1,62703
15	32	0	20	0,005	1,25664	-0,00321195	0,00205765	1,67182	0,418509	2,97957e-07	1,602	0,00193687	1,28855e-06	1,62403	0,9989	1	7,83975	0,00610883	0,906385	0,00462802	3,07561e-06	1,62406
15	32	0	20	0,005	1,5708	-0,00320618	0,00205695	1,67112	0,430184	3,0823e-07	1,62304	0,00194073	1,4092e-06	1,62685	0,9987	0,999999	7,83989	0,00610558	0,905661	0,00451139	3,27256e-06	1,62686
15	32	0	20	0,02	0	-0,0330103	0,00207563	1,70051	0,325245	1,48756e-05	1,74841	0,0264403	2,69268e-05	1,74571	0,983	0,999959	7,88733	0,00628365	0,9446	0,0812832	7,90574e-05	1,74517
15	32	0	20	0,02	0,314159	-0,0301517	0,00206608	1,68718	0,265331	1,56625e-05	1,7073	0,0237321	2,18627e-05	1,70742	0,9866	1,00003	7,88094	0,00624921	0,937696	0,0894301	7,71016e-05	1,70679
15	32	0	20	0,02	0,628319	-0,0286914	0,00206281	1,68117	0,23	1,21103e-05	1,67538	0,0224275	1,6196e-05	1,6856	0,9908	1,00003	7,87596	0,00620326	0,926172	0,0975007	6,52879e-05	1,68557
15	32	0	20	0,02	0,942478	-0,028766	0,00206601	1,68581	0,218026	9,746e-06	1,63429	0,022147	1,38241e-05	1,67015	0,9928	1,00003	7,8736	0,00621765	0,929877	0,101572	5,88788e-05	1,67247
15	32	0	20	0,02	1,25664	-0,0288234	0,00207071	1,69763	0,228135	1,09576e-05	1,65896	0,0222892	1,50359e-05	1,69251	0,99	0,999982	7,87477	0,00619672	0,924163	0,0976932	6,12307e-05	1,69503
15	32	0	20	0,02	1,5708	-0,0290399	0,00207041	1,69723	0,261401	1,17442e-05	1,67026	0,0229197	1,64312e-05	1,69197	0,9891	0,999968	7,87847	0,00622117	0,930458	0,0876725	5,89166e-05	1,6935
15	32	0	20	0,04	0	-0,0950503	0,00208514	1,72128	0,234561	5,71045e-05	1,75467	0,0727313	7,3198e-05	1,77502	0,9501	0,999248	8,00751	0,00663175	1,05068	0,309916	0,000237689	1,76972
15	32	0	20	0,04	0,314159	-0,0726001	0,00204337	1,65508	0,154884	4,70688e-05	1,63341	0,0542203	5,13079e-05	1,64714	0,9657	0,999577	7,95679	0,00649375	1,01589	0,349867	0,000226297	1,64065
15	32	0	20	0,04	0,628319	-0,062702	0,00210902	1,74042	0,116487	3,43794e-05	1,74872	0,0473567	3,95838e-05	1,754	0,9786	0,999901	7,91489	0,00636277	0,960899	0,406358	0,000221426	1,7437
15	32	0	20	0,04	0,942478	-0,0620335	0,00211676	1,74774	0,105527	2,88953e-05	1,73786	0,0460218	3,60416e-05	1,76544	0,9833	1,00005	7,90643	0,00632739	0,953474	0,435942	0,000223131	1,77129
15	32	0	20	0,04	1,25664	-0,0623862	0,00211637	1,75897	0,11446	3,16043e-05	1,74873	0,0468764	3,79398e-05	1,79497	0,9801	1	7,91382	0,00636121	0,963206	0,409378	0,00022103	1,83256
15	32	0	20	0,04	1,5708	-0,0649645	0,0021267	1,77453	0,147848	3,61703e-05	1,74632	0,0505999	4,13793e-05	1,79869	0,9755	1	7,93794	0,0064059	0,97205	0,342111	0,000197638	1,82655
15	32	0	20	0,06	0	-0,150437	0,00225379	2,01256	0,198133	0,000103103	2,07342	0,113354	0,000134711	2,12232	0,9331	1,00133	8,15176	0,00688113	1,09005	0,571689	0,000395418	1,98227
15	32	0	20	0,06	0,314159	-0,0963065	0,00221605	1,95137	0,109167	7,15755e-05	1,87407	0,0718535	8,69527e-05	1,95281	0,956	0,99984	8,01156	0,0065296	1,01003	0,657638	0,000382517	1,88542
15	32	0	20	0,06	0,628319	-0,0869987	0,00204524	1,64666	0,0753694	4,31896e-05	1,58472	0,0600417	5,87493e-05	1,58167	0,9702	0,999606	7,94869	0,00645519	1,01283	0,796073	0,000342635	1,57019
15	32	0	20	0,06	0,942478	-0,0846906	0,00204113	1,64533	0,0671361	3,75345e-05	1,59987	0,0577802	5,50516e-05	1,6065	0,9772	0,999799	7,93402	0,00648621	1,02209	0,860071	0,000347402	1,56741
15	32	0	20	0,06	1,25664	-0,0857123	0,00204428	1,64908	0,0736215	4,22188e-05	1,68498	0,0593476	5,91417e-05	1,69113	0,9739	0,999644	7,94521	0,00654649	1,03248	0,805561	0,000351723	1,64117
15	32	0	20	0,06	1,5708	-0,0915008	0,00204206	1,65207	0,100325	5,07165e-05	1,68371	0,0663563	6,4818e-05	1,70583	0,9669	0,999743	7,98875	0,00660391	1,04452	0,660969	0,000321127	1,67368
15	32	0	20	0,08	0	-0,207235	0,00241638	2,22526	0,185427	0,000151764	2,50835	0,148948	0,00021706	2,43374	0,8989	0,999312	8,32489	0,00759674	1,25254	0,802588	0,000573575	1,92508
15	32	0	20	0,08	0,314159	-0,116679	0,00232116	2,06404	0,0877385	9,47996e-05	2,22377	0,082941	0,0001314	2,23866	0,9417	0,999253	8,06089	0,00671859	1,03636	0,944348	0,000534967	1,73813
15	32	0	20	0,08	0,628319	-0,0965899	0,00232677	2,06044	0,0575739	5,9291e-05	2,17299	0,0673234	9,76472e-05	2,18068	0,9667	0,999401	7,96888	0,00637719	0,960713	1,16827	0,000521925	1,80056
15	32	0	20	0,08	0,942478	-0,0929032	0,00232664	2,06049	0,0510139	4,98839e-05	2,01518	0,0644314	8,86808e-05	2,05363	0,9728	0,999542	7,94833	0,00633905	0,9487	1,26189	0,000508481	1,75233
15	32	0	20	0,08	1,25664	-0,0948046	0,00226321	1,97015	0,0560966	5,11305e-05	1,82745	0,0665384	8,62269e-05	1,83721	0,9687	0,999446	7,96194	0,00637769	0,962433	1,18508	0,000483303	1,61955
15	32	0	20	0,08	1,5708	-0,10486	0,0022614	1,97213	0,0780526	6,28569e-05	1,81251	0,0760375	9,41665e-05	1,82509	0,9572	0,999426	8,02037	0,0065768	1,00944	0,973326	0,000450593	1,63769
15	32	0	20	0,1	0	-0,27186	0,00253252	2,41275	0,183791	0,000184443	2,73351	0,182463	0,000298449	2,5875	0,8664	0,998891	8,55119	0,0082589	1,39071	0,991959	0,000766181	1,7757
15	32	0	20	0,1	0,314159	-0,136969	0,00237625	2,13372	0,0765348	0,000107458	2,33189	0,0917042	0,000171462	2,35254	0,9259	0,998704	8,11226	0,00685898	1,06964	1,19696	0,000700684	1,52073
15	32	0	20	0,1	0,628319	-0,110106	0,00238237	2,12365	0,0485795	6,65193e-05	2,26137	0,0733187	0,000129035	2,26743	0,9593	0,998969	7,9867	0,00645251	0,977543	1,50767	0,000670988	1,6481
15	32	0	20	0,1	0,942478	-0,104776	0,00237842	2,11382	0,0428795	5,62656e-05	2,10179	0,0698901	0,000116801	2,10396	0,966	0,999097	7,96197	0,00641835	0,969547	1,62824	0,000644294	1,61752
15	32	0	20	0,1	1,25664	-0,108202	0,00235722	2,08403	0,0472562	5,76822e-05	1,89519	0,0724203	0,000114281	1,90455	0,9606	0,998963	7,97719	0,00649146	0,988571	1,53092	0,0006183	1,50017
15	32	0	20	0,1	1,5708	-0,122671	0,00233949	2,06742	0,066541	7,18476e-05	1,86859	0,083849	0,000124354	1,87206	0,9465	0,998878	8,05247	0,0067381	1,0455	1,25882	0,000580098	1,50791
15	32	0	30	0,005	0	-0,00265179	0,00158004	1,55326	0,426567	1,04483e-06	1,68093	0,00433785	4,52245e-06	1,68267	0,9978	1	5,07399	0,00408667	0,910392	0,0101691	1,0577e-05	1,6827
15	32	0	30	0,005	0,314159	-0,00250445	0,00158263	1,55696	0,398703	1,25933e-06	1,68008	0,00426055	4,02484e-06	1,68076	0,9977	1	5,07378	0,00408529	0,909439	0,0106859	1,0061e-05	1,68079
15	32	0	30	0,005	0,628319	-0,0025023	0,001584	1,55926	0,380881	1,04713e-06	1,64795	0,00421952	3,02995e-06	1,64615	0,9983	1	5,07378	0,00408267	0,909188	0,0110782	7,92469e-06	1,64617
15	32	0	30	0,005	0,942478	-0,00250203	0,00158094	1,5552	0,374471	7,96535e-07	1,5267	0,00421198	2,39452e-06	1,54977	0,9984	0,999998	5,07362	0,0040837	0,911067	0,0112478	6,37059e-06	1,54987
15	32	0	30	0,005	1,25664	-0,0024176	0,00158197	1,55751	0,379923	8,77027e-07	1,4794	0,00421785	2,58485e-06	1,50271	0,9978	0,999996	5,07367	0,00407949	0,910089	0,0111018	6,7781e-06	1,50283
15	32	0	30	0,005	1,5708	-0,00242625	0,00158288	1,5586	0,396878	9,06701e-07	1,48981	0,00423773	2,82046e-06	1,50014	0,9976	0,999996	5,07376	0,00407789	0,909762	0,0106776	7,08225e-06	1,5002
15	32	0	30	0,02	0	-0,0484721	0,00179952	1,91052	0,270197	3,43468e-05	1,71118	0,0495976	4,83733e-05	1,72787	0,9687	0,999993	5,13342	0,00419431	0,936382	0,183504	0,00015578	1,72837
15	32	0	30	0,02	0,314159	-0,0393845	0,00177683	1,87124	0,197567	3,24116e-05	1,68004	0,040542	3,71105e-05	1,706	0,9755	0,999918	5,11906	0,00415359	0,922104	0,205133	0,000154317	1,70955
15	32	0	30	0,02	0,628319	-0,0360527	0,00175608	1,83534	0,158585	2,39058e-05	1,67841	0,0367403	2,77065e-05	1,71721	0,9833	0,999949	5,11011	0,00414417	0,916378	0,231614	0,000140071	1,72512
15	32	0	30	0,02	0,942478	-0,035468	0,00177435	1,86653	0,146368	2,03421e-05	1,76276	0,0359556	2,50991e-05	1,79792	0,9857	0,999941	5,10625	0,00411909	0,909743	0,245599	0,000137717	1,80901
15	32	0	30	0,02	1,25664	-0,0356524	0,00177424	1,86467	0,156515	2,24421e-05	1,78716	0,0364145	2,67028e-05	1,82885	0,9842	0,999935	5,10899	0,00411974	0,91183	0,232605	0,000137355	1,83403
15	32	0	30	0,02	1,5708	-0,0365759	0,00176509	1,85096	0,192091	2,45625e-05	1,76195	0,0383898	2,86285e-05	1,78133	0,9813	0,999955	5,11731	0,00413284	0,916126	0,199808	0,000123601	1,78514
15	32	0	30	0,04	0	-0,120088	0,00186617	2,02662	0,197958	0,00010092	1,96589	0,113152	0,00012976	1,97274	0,9249	0,998983	5,26294	0,00451353	1,03008	0,571174	0,000378462	1,83926
15	32	0	30	0,04	0,314159	-0,0771286	0,00184114	1,97613	0,109098	7,00616e-05	1,77399	0,0717772	8,41381e-05	1,81916	0,9507	0,999391	5,1736	0,00432229	0,979716	0,65735	0,000362928	1,70909
15	32	0	30	0,04	0,628319	-0,0663198	0,00180399	1,90029	0,0752393	4,63683e-05	1,77385	0,0598603	6,33695e-05	1,80535	0,9712	0,999865	5,13644	0,0041746	0,92136	0,795029	0,0003649	1,75608
15	32	0	30	0,04	0,942478	-0,063947	0,00180083	1,89691	0,0670029	4,06966e-05	1,83799	0,0575901	5,94052e-05	1,84684	0,9761	0,99987	5,12608	0,00419291	0,931202	0,858935	0,000373748	1,79685
15	32	0	30	0,04	1,25664	-0,0653282	0,00181727	1,92473	0,0735051	4,46769e-05	1,88621	0,0591954	6,23715e-05	1,89663	0,9746	0,999885	5,13296	0,00421075	0,942293	0,804771	0,00036919	1,83196
15	32	0	30	0,04	1,5708	-0,0701107	0,0018107	1,91745	0,100203	5,32319e-05	1,88082	0,0662238	6,77625e-05	1,9011	0,9657	0,999774	5,1603	0,00426988	0,961248	0,660463	0,000333374	1,84274
15	32	0	30	0,06	0	-0,193273	0,00205309	2,33876	0,183361	0,000155789	2,29937	0,165511	0,000233658	2,22735	0,8839	0,999543	5,45191	0,00518832	1,25379	0,901954	0,000600886	1,63414
15	32	0	30	0,06	0,314159	-0,102802	0,00190548	2,07232	0,0811143	9,16485e-05	1,94137	0,0872828	0,000137044	1,98329	0,9313	0,999132	5,22285	0,00447789	1,02668	1,07498	0,000573899	1,50461
15	32	0	30	0,06	0,628319	-0,0845323	0,00184983	1,95748	0,0523676	5,65366e-05	1,81485	0,0703616	0,00010217	1,85517	0,9599	0,999859	5,15322	0,00425916	0,948981	1,34232	0,000566099	1,59832
15	32	0	30	0,06	0,942478	-0,0806842	0,0018643	1,98137	0,0463191	5,11031e-05	1,91869	0,0671984	9,82918e-05	1,93024	0,9671	0,99996	5,13962	0,00423385	0,941887	1,44939	0,000575402	1,69515
15	32	0	30	0,06	1,25664	-0,0832269	0,00185415	1,96249	0,051002	5,54608e-05	1,93285	0,0695597	0,000101431	1,9355	0,9646	1,00003	5,14958	0,00427766	0,958874	1,36256	0,000565715	1,66227
15	32	0	30	0,06	1,5708	-0,0925974	0,00187858	2,01548	0,0714168	6,9315e-05	1,96477	0,0800656	0,000112058	1,98657	0,9551	1,00014	5,19444	0,00438752	0,997109	1,12005	0,000532752	1,71554
15	32	0	30	0,08	0	-0,277623	0,00218737	2,56898	0,187685	0,000199302	2,6413	0,214401	0,000359162	2,45729	0,8371	0,999757	5,71585	0,00599862	1,52711	1,14154	0,000966011	1,66228
15	32	0	30	0,08	0,314159	-0,128438	0,00198032	2,17811	0,0702411	0,000107539	2,06494	0,0996114	0,000191344	2,09741	0,9101	0,998871	5,28126	0,00465821	1,07517	1,41693	0,000865384	1,31062
15	32	0	30	0,08	0,628319	-0,101114	0,001937	2,08102	0,0434438	6,6147e-05	1,95249	0,0790178	0,000147456	1,99271	0,9502	1,00005	5,17303	0,00433789	0,972081	1,81694	0,000811979	1,41547
15	32	0	30	0,08	0,942478	-0,0958914	0,00193398	2,07245	0,0381953	5,90372e-05	2,00184	0,0751373	0,000141017	2,02593	0,9585	1,00013	5,15491	0,00428646	0,956975	1,96505	0,000816006	1,51956
15	32	0	30	0,08	1,25664	-0,0995979	0,0019108	2,03374	0,04223	6,35909e-05	1,98862	0,0780853	0,000143828	2,0022	0,9555	1,00028	5,16777	0,00436523	0,985333	1,84708	0,000807282	1,489
15	32	0	30	0,08	1,5708	-0,114079	0,00191909	2,06212	0,0601177	8,14868e-05	2,04078	0,0911703	0,000159959	2,0701	0,9394	1,00044	5,2296	0,00451991	1,03405	1,51493	0,000768793	1,54882
15	32	0	30	0,1	0	-0,380623	0,00227173	2,74452	0,200622	0,000225143	2,81911	0,26141	0,00049039	2,42817	0,7873	1,00484	6,10451	0,00719987	1,9081	1,30204	0,00146555	1,79114
15	32	0	30	0,1	0,314159	-0,15837	0,00201916	2,26637	0,0664338	0,000123994	2,24207	0,112165	0,000251604	2,21785	0,8892	1,00091	5,35649	0,00505608	1,25877	1,68733	0,0013032	1,2884
15	32	0	30	0,1	0,628319	-0,119549	0,00196135	2,14154	0,0393736	7,34753e-05	2,06089	0,0879333	0,000192722	2,09236	0,9362	0,999852	5,19964	0,00447828	1,06073	2,23109	0,00117729	1,34279
15	32	0	30	0,1	0,942478	-0,11248	0,00196625	2,13983	0,0343056	6,50424e-05	2,06274	0,0832219	0,000183874	2,10518	0,9452	0,999343	5,17284	0,00437981	1,01594	2,42338	0,0011416	1,38079
15	32	0	30	0,1	1,25664	-0,117703	0,00194598	2,10359	0,0381287	6,98086e-05	2,02031	0,0867096	0,000186182	2,04935	0,9381	0,999272	5,18989	0,00449641	1,06065	2,27183	0,00111914	1,31378
15	32	0	30	0,1	1,5708	-0,137803	0,00194518	2,11768	0,0552386	8,86727e-05	2,015	0,102114	0,00020102	2,00695	0,9139	0,998975	5,26795	0,00474866	1,14397	1,84671	0,0010559	1,35466
15	32	0	40	0,005	0	-0,00559326	0,00148527	1,79107	0,403634	2,29331e-06	1,59376	0,0075529	7,56109e-06	1,5988	0,9948	1	3,69255	0,00299995	0,8906	0,0187119	1,86261e-05	1,59886
15	32	0	40	0,005	0,314159	-0,00537042	0,00148326	1,78823	0,367651	2,72605e-06	1,608	0,00731921	6,6919e-06	1,6202	0,9956	1	3,69227	0,00299865	0,88973	0,0199076	1,80541e-05	1,62034
15	32	0	40	0,005	0,628319	-0,00509976	0,00147763	1,77884	0,344904	2,29189e-06	1,64714	0,00719203	5,16098e-06	1,67523	0,9968	1	3,6921	0,00300448	0,892189	0,020852	1,48254e-05	1,67551
15	32	0	40	0,005	0,942478	-0,00506089	0,00147714	1,77873	0,336783	1,86354e-06	1,70322	0,00716264	4,33978e-06	1,73331	0,9971	0,999999	3,69188	0,00300432	0,892405	0,0212676	1,27686e-05	1,73354
15	32	0	40	0,005	1,25664	-0,0050482	0,00147832	1,77993	0,343685	2,06678e-06	1,65695	0,0071747	4,70456e-06	1,68321	0,997	1	3,69229	0,00300639	0,894423	0,0208755	1,35631e-05	1,68342
15	32	0	40	0,005	1,5708	-0,00512294	0,00148097	1,78475	0,365321	2,13611e-06	1,64749	0,00723119	5,09029e-06	1,64835	0,996	0,999996	3,69237	0,00301042	0,896574	0,0197938	1,38177e-05	1,64834
15	32	0	40	0,02	0	-0,0635779	0,00152737	1,87288	0,234432	5,63413e-05	1,6917	0,0725583	7,16876e-05	1,70763	0,9534	1,00011	3,7652	0,0033171	1,04447	0,309348	0,000232872	1,70427
15	32	0	40	0,02	0,314159	-0,0478354	0,00152907	1,8768	0,154768	4,82364e-05	1,69725	0,0540826	5,25514e-05	1,72417	0,9667	0,999925	3,73977	0,00318817	0,977899	0,349238	0,000232381	1,72483
15	32	0	40	0,02	0,628319	-0,0426207	0,00152201	1,86266	0,116437	3,38104e-05	1,73576	0,0472965	3,93389e-05	1,77869	0,9777	0,999898	3,72433	0,00311645	0,944114	0,40602	0,000221595	1,78803
15	32	0	40	0,02	0,942478	-0,0419477	0,00151902	1,85737	0,105469	2,87042e-05	1,79717	0,04595	3,60412e-05	1,84548	0,9822	0,999917	3,72044	0,00309678	0,93337	0,43551	0,000223405	1,84674
15	32	0	40	0,02	1,25664	-0,0421072	0,00152537	1,8659	0,114395	3,10297e-05	1,76773	0,0467991	3,7355e-05	1,81227	0,9784	0,999815	3,72312	0,00312325	0,947029	0,408943	0,000216522	1,8197
15	32	0	40	0,02	1,5708	-0,0440007	0,00152457	1,87278	0,147778	3,49004e-05	1,71683	0,0505156	3,98081e-05	1,7456	0,9746	0,999888	3,73458	0,00316074	0,959808	0,341708	0,000189308	1,74721
15	32	0	40	0,04	0	-0,146126	0,00157835	1,99848	0,185289	0,000135361	2,06351	0,148857	0,000191504	1,98653	0,8984	1,00034	3,92016	0,0037684	1,21061	0,802733	0,000520473	1,66088
15	32	0	40	0,04	0,314159	-0,0817114	0,00157256	1,97249	0,0876209	8,48686e-05	1,86239	0,0828299	0,00011698	1,86798	0,941	1,00028	3,78963	0,00341029	1,05656	0,944406	0,000492348	1,53922
15	32	0	40	0,04	0,628319	-0,0681099	0,00152931	1,85917	0,0575279	5,1967e-05	1,75215	0,0672851	8,60595e-05	1,79044	0,9653	0,999957	3,74329	0,00322521	0,974275	1,16861	0,000485273	1,63332
15	32	0	40	0,04	0,942478	-0,0659618	0,0015249	1,84274	0,0509793	4,58694e-05	1,78182	0,0644062	8,16395e-05	1,82332	0,9717	0,999807	3,73339	0,00318033	0,953535	1,26231	0,000491241	1,69441
15	32	0	40	0,04	1,25664	-0,0680627	0,00157632	1,94422	0,0560671	5,07979e-05	1,85467	0,0665051	8,67598e-05	1,89475	0,9666	0,99983	3,74136	0,00317117	0,968641	1,18512	0,000504038	1,75532
15	32	0	40	0,04	1,5708	-0,0737425	0,00150519	1,81715	0,0779573	6,30771e-05	1,84999	0,075934	9,39308e-05	1,86373	0,9583	1,00014	3,77108	0,00328463	0,997374	0,973216	0,000446756	1,65292
15	32	0	40	0,06	0	-0,240899	0,00179809	2,2886	0,18774	0,000193792	2,49244	0,214364	0,000361774	2,35701	0,8422	1,0048	4,18052	0,00422286	1,40989	1,14088	0,00101596	1,75204
15	32	0	40	0,06	0,314159	-0,110655	0,00167096	2,03545	0,0702253	0,000106488	1,99507	0,0995696	0,000192785	2,04318	0,9161	1,00306	3,84841	0,00339601	1,05713	1,41649	0,000883967	1,31194
15	32	0	40	0,06	0,628319	-0,0870928	0,00165026	1,99016	0,0433879	6,52684e-05	1,88112	0,0789069	0,000147096	1,94232	0,9542	1,00069	3,7677	0,0032198	0,98744	1,81662	0,000830084	1,43259
15	32	0	40	0,06	0,942478	-0,0824601	0,00165961	2,00868	0,0381369	5,75451e-05	1,89139	0,0750263	0,000139472	1,95544	0,9629	0,999905	3,75181	0,00313724	0,951262	1,96506	0,000835931	1,57806
15	32	0	40	0,06	1,25664	-0,0854866	0,0016399	1,97814	0,0421787	6,23294e-05	1,89829	0,0779857	0,000143672	1,96076	0,9558	0,999702	3,76239	0,00317307	0,971103	1,84683	0,000828221	1,54065
15	32	0	40	0,06	1,5708	-0,0983933	0,00167047	2,07065	0,0600888	8,11262e-05	2,00636	0,0911341	0,00016142	2,06346	0,9382	0,999642	3,80894	0,00328807	1,01254	1,51497	0,00076548	1,50787
15	32	0	40	0,08	0	-0,361067	0,00194505	2,65952	0,205521	0,00024469	3,29324	0,275866	0,000566736	2,65627	0,7655	1,00413	4,57189	0,00512241	1,77815	1,34128	0,0017156	1,90402
15	32	0	40	0,08	0,314159	-0,145816	0,00178978	2,24739	0,0658219	0,000126756	2,18322	0,116076	0,000274364	2,23535	0,8836	1,00444	3,91969	0,00372462	1,20759	1,7625	0,00151372	1,29451
15	32	0	40	0,08	0,628319	-0,107828	0,00172348	2,09195	0,0384742	7,58077e-05	1,98858	0,0907292	0,000209233	2,04874	0,9381	1,00118	3,79166	0,00327744	1,01084	2,35584	0,00130336	1,235
15	32	0	40	0,08	0,942478	-0,100967	0,0017352	2,11113	0,0334525	6,61889e-05	1,96321	0,0858588	0,000199413	2,05889	0,9496	1,00002	3,77057	0,00319536	0,976089	2,56376	0,00130929	1,36726
15	32	0	40	0,08	1,25664	-0,105782	0,00173575	2,1284	0,0372845	7,2637e-05	2,01501	0,0896289	0,000206037	2,09185	0,9407	0,999773	3,7855	0,00322643	0,984018	2,40133	0,00130083	1,36221
15	32	0	40	0,08	1,5708	-0,126107	0,00174883	2,19255	0,0544325	9,5848e-05	2,16588	0,106045	0,000227601	2,17924	0,9172	0,999504	3,85132	0,00348258	1,10537	1,9462	0,00118078	1,34534
15	32	0	40	0,1	0	-0,50948	0,00213618	3,29994	0,229618	0,000284412	4,45167	0,331629	0,000801759	2,85164	0,6771	0,991438	5,14841	0,0072888	2,83848	1,44335	0,00255275	2,16085
15	32	0	40	0,1	0,314159	-0,192405	0,00193974	2,62724	0,0672429	0,000167268	3,01192	0,133829	0,000374375	2,61323	0,8571	1,00301	4,02602	0,0042302	1,40873	1,99056	0,00232153	1,37554
15	32	0	40	0,1	0,628319	-0,136692	0,00185764	2,39467	0,0371849	8,93288e-05	2,34538	0,104126	0,000284171	2,35239	0,9229	1,00275	3,82821	0,0034818	1,09146	2,79834	0,00200897	1,19454
15	32	0	40	0,1	0,942478	-0,12633	0,00181102	2,28787	0,031885	7,59007e-05	2,21207	0,0980457	0,000262025	2,22024	0,9359	1,00188	3,79721	0,00335796	1,04107	3,07262	0,00196343	1,18813
15	32	0	40	0,1	1,25664	-0,133443	0,00184843	2,3646	0,0357729	8,47086e-05	2,29535	0,102448	0,000271369	2,25883	0,9288	1,00294	3,81881	0,00339806	1,0532	2,8619	0,0019054	1,16073
15	32	0	40	0,1	1,5708	-0,162119	0,00184917	2,44739	0,0533811	0,000111463	2,47122	0,121829	0,000292198	2,31103	0,891	1,00299	3,90903	0,00367348	1,18023	2,28077	0,00168892	1,19118
15	32	0	50	0,005	0	-0,00703489	0,00137487	1,87594	0,381894	4,67615e-06	1,92848	0,0114831	1,26171e-05	1,94507	0,9922	0,999993	2,86852	0,00243356	0,897529	0,0300676	3,26682e-05	1,94522
15	32	0	50	0,005	0,314159	-0,00675243	0,00137426	1,87206	0,338631	5,40572e-06	1,9218	0,0109489	1,09447e-05	1,94827	0,9936	1	2,86819	0,00242639	0,893632	0,0323315	3,18023e-05	1,94868
15	32	0	50	0,005	0,628319	-0,00654027	0,00137336	1,87178	0,311669	4,44925e-06	1,92464	0,0106645	8,32332e-06	1,96148	0,9951	1,00001	2,86806	0,00242254	0,890693	0,0342163	2,62172e-05	1,96208
15	32	0	50	0,005	0,942478	-0,00653678	0,00137091	1,86632	0,302138	3,44578e-06	1,76418	0,0105969	6,74165e-06	1,83302	0,997	1,00001	2,86806	0,00242095	0,889906	0,0350722	2,19108e-05	1,83359
15	32	0	50	0,005	1,25664	-0,00652923	0,00137038	1,86433	0,310233	3,7033e-06	1,61134	0,0106215	7,00324e-06	1,64331	0,9966	1,00002	2,86827	0,00241983	0,888912	0,0342363	2,21661e-05	1,6438
15	32	0	50	0,005	1,5708	-0,00654838	0,00137065	1,86568	0,335855	3,8398e-06	1,59742	0,0107483	7,55129e-06	1,60059	0,9962	1,00002	2,86854	0,0024219	0,889954	0,032002	2,21172e-05	1,60059
15	32	0	50	0,02	0	-0,0751171	0,00146314	2,09003	0,211875	8,8812e-05	2,22954	0,0938148	0,000112	2,24739	0,9416	0,9998	2,94901	0,00274748	1,08318	0,442482	0,000347663	2,18292
15	32	0	50	0,02	0,314159	-0,0517409	0,00141946	1,97254	0,127299	6,76758e-05	2,1198	0,064207	7,62945e-05	2,15628	0,9644	1,00001	2,91534	0,00257424	0,969096	0,503989	0,000336967	2,10597
15	32	0	50	0,02	0,628319	-0,0450581	0,00140814	1,93932	0,0910883	4,47911e-05	2,07619	0,0546069	5,5704e-05	2,10308	0,9769	0,999857	2,89742	0,00250593	0,931015	0,599136	0,000321357	2,06465
15	32	0	50	0,02	0,942478	-0,0441747	0,00140847	1,93547	0,0816026	3,66834e-05	1,91662	0,0527513	4,89392e-05	1,93186	0,9816	0,999904	2,89179	0,00248737	0,922264	0,646089	0,000311844	1,90465
15	32	0	50	0,02	1,25664	-0,0445525	0,00138842	1,89215	0,0891868	3,77415e-05	1,72689	0,0539827	4,83003e-05	1,75	0,9788	0,999905	2,8955	0,00249377	0,927002	0,604941	0,000288993	1,73241
15	32	0	50	0,02	1,5708	-0,0471534	0,00139791	1,9187	0,119119	4,42427e-05	1,71427	0,0594103	5,24502e-05	1,73253	0,9718	0,99995	2,90853	0,00254027	0,955986	0,498481	0,000257907	1,71226
15	32	0	50	0,04	0	-0,171265	0,00158773	2,38797	0,183479	0,000183566	2,7134	0,182494	0,000296193	2,55138	0,868	0,999201	3,13932	0,0032883	1,38325	0,993813	0,000760442	1,75036
15	32	0	50	0,04	0,314159	-0,0860857	0,00149875	2,12842	0,076358	0,000106877	2,32499	0,0916245	0,000171128	2,35331	0,9267	0,998819	2,96533	0,00274635	1,07034	1,19869	0,000702524	1,52995
15	32	0	50	0,04	0,628319	-0,0694208	0,00150266	2,11581	0,0484972	6,6158e-05	2,25669	0,0732728	0,000128652	2,26724	0,9593	0,999029	2,91528	0,00257824	0,974437	1,5093	0,000673481	1,65924
15	32	0	50	0,04	0,942478	-0,0660855	0,00149639	2,09201	0,0428125	5,57924e-05	2,08088	0,0698392	0,000115951	2,08249	0,9663	0,999152	2,90517	0,00256729	0,969029	1,6296	0,00063822	1,58554
15	32	0	50	0,04	1,25664	-0,068119	0,00148661	2,0758	0,0471735	5,73473e-05	1,88963	0,0723341	0,000113629	1,89437	0,9608	0,998956	2,91127	0,00259959	0,991692	1,53178	0,000616068	1,48837
15	32	0	50	0,04	1,5708	-0,0772276	0,00148297	2,07526	0,0664093	7,15789e-05	1,86907	0,0837102	0,00012402	1,87225	0,9465	0,998803	2,94117	0,00269349	1,04445	1,25923	0,000580347	1,50619
15	32	0	50	0,06	0	-0,293676	0,00171059	2,64549	0,199983	0,000239471	3,11506	0,26128	0,000502075	2,5539	0,7791	0,997538	3,46849	0,00422288	1,86479	1,30559	0,00149737	1,87056
15	32	0	50	0,06	0,314159	-0,121277	0,00146728	2,0098	0,0659965	0,000128101	2,35931	0,11165	0,00024869	2,16268	0,892	1,00046	3,02581	0,00301832	1,22716	1,69081	0,00131776	1,29678
15	32	0	50	0,06	0,628319	-0,0920103	0,00140747	1,85635	0,0392296	7,17422e-05	1,95031	0,0876985	0,000184432	1,91197	0,938	1,00051	2,93367	0,00270091	1,05393	2,23334	0,00114406	1,25461
15	32	0	50	0,06	0,942478	-0,0865378	0,00141294	1,8566	0,0342471	6,09002e-05	1,84819	0,0831346	0,0001693	1,8058	0,9488	0,999932	2,91865	0,00267521	1,04706	2,42494	0,00108881	1,20936
15	32	0	50	0,06	1,25664	-0,0906308	0,00139018	1,82223	0,0380991	6,48205e-05	1,81613	0,086726	0,000171683	1,79371	0,9413	0,999051	2,92889	0,00272765	1,07614	2,27403	0,00109601	1,22128
15	32	0	50	0,06	1,5708	-0,106649	0,00139583	1,85474	0,0552007	8,51856e-05	1,94955	0,102209	0,000193851	1,94018	0,915	0,997258	2,97594	0,00285507	1,14288	1,84974	0,00105902	1,36976
15	32	0	50	0,08	0	-0,45201	0,00198064	3,40544	0,228548	0,000283422	4,14612	0,331668	0,000857718	3,16294	0,6773	0,996136	4,00688	0,00594868	2,83074	1,45022	0,00283536	2,58133
15	32	0	50	0,08	0,314159	-0,168081	0,00161844	2,32137	0,066579	0,000160339	2,87247	0,132819	0,000352526	2,39327	0,8507	0,999174	3,12221	0,00339019	1,4155	1,99526	0,00242305	1,49465
15	32	0	50	0,08	0,628319	-0,119361	0,0015013	1,99319	0,0369037	8,4985e-05	2,13516	0,103437	0,000260273	2,02043	0,9198	1,00189	2,96598	0,00283521	1,12645	2,80135	0,00201112	1,21014
15	32	0	50	0,08	0,942478	-0,11044	0,00148206	1,95395	0,0317113	7,0636e-05	1,95487	0,0975802	0,000238789	1,87176	0,9316	1,00033	2,94095	0,00280911	1,12052	3,07477	0,00192285	1,12367
15	32	0	50	0,08	1,25664	-0,116418	0,0014962	1,9966	0,0356255	7,71496e-05	2,00802	0,102139	0,000246842	1,9394	0,9221	0,998868	2,95665	0,0028466	1,14604	2,86501	0,00194046	1,16046
15	32	0	50	0,08	1,5708	-0,142486	0,00150016	2,03768	0,0532664	0,000100139	2,10891	0,121801	0,000273396	2,06545	0,8867	0,99689	3,02846	0,00301371	1,22935	2,28499	0,00184393	1,37416
15	32	0	50	0,1	0	-0,636114	0,00224081	4,2651	0,259079	0,000291996	5,05043	0,375827	0,00122134	3,6026	0,5847	1,00851	4,79086	0,00784042	3,73978	1,45025	0,0041987	3,24171
15	32	0	50	0,1	0,314159	-0,229104	0,00184944	2,8221	0,072323	0,000195519	3,49617	0,153723	0,00048836	2,77949	0,8048	0,991809	3,26694	0,00414292	1,84318	2,12698	0,00373446	1,71824
15	32	0	50	0,1	0,628319	-0,152458	0,00161484	2,17508	0,0372189	9,82105e-05	2,36699	0,119824	0,00033874	2,13281	0,8965	1,00221	3,00583	0,00300999	1,23193	3,21945	0,00322572	1,27613
15	32	0	50	0,1	0,942478	-0,138549	0,0015991	2,13796	0,031466	8,11048e-05	2,1408	0,112754	0,000318453	1,99717	0,9149	1,00039	2,9697	0,00293918	1,19865	3,58156	0,00312336	1,14508
15	32	0	50	0,1	1,25664	-0,148499	0,00160432	2,16648	0,0357507	8,79405e-05	2,17173	0,118567	0,000322516	2,01918	0,8997	0,99825	2,99301	0,00303457	1,25881	3,31562	0,00322384	1,26272
15	32	0	50	0,1	1,5708	-0,186654	0,00159753	2,20318	0,0550408	0,00011422	2,30758	0,14231	0,000355017	2,17241	0,8557	0,996748	3,10193	0,00327216	1,3643	2,58468	0,00293485	1,49883
15	32	0	60	0,005	0	-0,0109598	0,00120596	1,69514	0,361513	7,08109e-06	1,70882	0,0159778	1,61621e-05	1,70146	0,9891	1,00001	2,31209	0,00207551	0,934696	0,0441944	4,38378e-05	1,70115
15	32	0	60	0,005	0,314159	-0,0102549	0,00119918	1,68059	0,311849	7,97588e-06	1,70078	0,0149572	1,37573e-05	1,69526	0,9907	1,00001	2,31119	0,00207028	0,932696	0,0479597	4,28857e-05	1,69488
15	32	0	60	0,005	0,628319	-0,0100264	0,00119777	1,67605	0,281411	6,46919e-06	1,69141	0,0144403	1,04201e-05	1,69363	0,9936	1,00002	2,31044	0,00206275	0,927203	0,0513117	3,58513e-05	1,69347
15	32	0	60	0,005	0,942478	-0,0100385	0,0011941	1,66855	0,270781	5,19846e-06	1,63067	0,0143301	8,74192e-06	1,64444	0,9955	1,00002	2,31051	0,00205224	0,917461	0,0529193	3,12718e-05	1,64466
15	32	0	60	0,005	1,25664	-0,0100508	0,00119108	1,66275	0,279802	5,67335e-06	1,5496	0,014388	9,30875e-06	1,56686	0,9946	1,00001	2,31044	0,00205951	0,922666	0,0514199	3,22292e-05	1,56731
15	32	0	60	0,005	1,5708	-0,00986936	0,0011534	1,61674	0,30868	5,82691e-06	1,54871	0,0146389	9,94431e-06	1,55634	0,9917	0,99996	2,31718	0,00218796	1,05257	0,0474225	3,13216e-05	1,55667
15	32	0	60	0,02	0	-0,0891797	0,00123446	1,84004	0,198078	0,000103029	2,04981	0,113372	0,000132872	2,03202	0,9251	0,999131	2,40346	0,00233203	1,12773	0,571933	0,000388939	1,88482
15	32	0	60	0,02	0,314159	-0,0583111	0,0011953	1,72727	0,109122	7,10252e-05	1,84812	0,0718568	8,47201e-05	1,84472	0,9525	0,999337	2,35942	0,00222382	1,05622	0,657933	0,000365587	1,70463
15	32	0	60	0,02	0,628319	-0,0502794	0,00119739	1,71661	0,0752527	4,46301e-05	1,70626	0,0599317	6,11892e-05	1,72333	0,9696	0,999546	2,33883	0,00214579	0,994674	0,795848	0,000354528	1,6646
15	32	0	60	0,02	0,942478	-0,0478312	0,00123188	1,80708	0,0670223	3,93833e-05	1,7716	0,0576469	5,71734e-05	1,75277	0,9778	0,99993	2,33882	0,00212409	0,968723	0,859549	0,000355998	1,6629
15	32	0	60	0,02	1,25664	-0,0484136	0,00124171	1,83541	0,0735043	4,31994e-05	1,78028	0,0592268	5,99574e-05	1,7702	0,9743	0,999823	2,34291	0,00214619	0,979157	0,805213	0,000351651	1,67992
15	32	0	60	0,02	1,5708	-0,0519657	0,00123528	1,82929	0,100178	5,20751e-05	1,78487	0,0662197	6,59723e-05	1,78677	0,9653	0,999738	2,35679	0,00220876	1,03071	0,660582	0,000323223	1,71765
15	32	0	60	0,04	0	-0,199113	0,00136549	2,11758	0,187502	0,000191255	2,51523	0,214594	0,000338199	2,24511	0,8443	1,00405	2,63638	0,00300832	1,5858	1,1437	0,00095651	1,67495
15	32	0	60	0,04	0,314159	-0,0920081	0,00130514	1,9615	0,0701104	0,000103657	1,953	0,0995133	0,000182144	1,93634	0,9113	0,999999	2,41449	0,00236276	1,11853	1,41821	0,000854599	1,30028
15	32	0	60	0,04	0,628319	-0,0725863	0,00127623	1,86862	0,0433692	6,26933e-05	1,82391	0,0789854	0,000139701	1,84449	0,9504	1,00012	2,36093	0,00223527	1,04793	1,81936	0,000794208	1,36724
15	32	0	60	0,04	0,942478	-0,0689194	0,00127981	1,87582	0,0381412	5,60219e-05	1,88055	0,0751498	0,000134444	1,89647	0,9584	0,99959	2,3507	0,00219579	1,01834	1,9682	0,000798867	1,46384
15	32	0	60	0,04	1,25664	-0,0715882	0,00128252	1,88378	0,0421779	6,21877e-05	1,96204	0,078137	0,000141682	1,97139	0,9522	0,999253	2,35725	0,00221851	1,0363	1,85056	0,000816662	1,51202
15	32	0	60	0,04	1,5708	-0,082221	0,00128259	1,89522	0,0600364	7,8177e-05	1,93951	0,0912473	0,000154964	1,9689	0,9348	0,999309	2,38818	0,00229545	1,08732	1,51826	0,000776067	1,56963
15	32	0	60	0,06	0	-0,352329	0,00176387	3,27101	0,216745	0,000268731	3,84552	0,30698	0,000751288	3,42045	0,7105	0,992618	3,05704	0,00404192	2,11151	1,41542	0,00227258	2,33971
15	32	0	60	0,06	0,314159	-0,136406	0,00147728	2,34673	0,0656367	0,00014207	2,5205	0,124798	0,000329494	2,63519	0,8657	0,997779	2,48659	0,00260295	1,25022	1,90111	0,00197414	1,48306
15	32	0	60	0,06	0,628319	-0,099251	0,00140754	2,11245	0,0374196	7,97021e-05	2,07559	0,0972734	0,000242059	2,1889	0,9257	1,00099	2,38149	0,00228189	1,04961	2,59746	0,001646	1,24637
15	32	0	60	0,06	0,942478	-0,0917544	0,00140552	2,07569	0,0323107	6,78742e-05	1,91469	0,0917034	0,000221255	1,98251	0,9401	1,00166	2,36616	0,00225091	1,02983	2,83551	0,00160811	1,25955
15	32	0	60	0,06	1,25664	-0,0963146	0,0013694	1,98685	0,0360764	7,36127e-05	1,89913	0,095693	0,000221909	1,8996	0,9303	0,999774	2,37877	0,00228604	1,09048	2,65017	0,00156698	1,22242
15	32	0	60	0,06	1,5708	-0,115125	0,00140255	2,09504	0,053277	0,000102097	2,20888	0,113632	0,000251834	2,09373	0,8997	0,999326	2,42987	0,00253715	1,26142	2,13109	0,00140171	1,2047
15	32	0	60	0,08	0	-0,543178	0,0018116	3,49269	0,252727	0,000259348	4,46006	0,36881	0,00108185	3,06477	0,6002	0,98859	3,77098	0,00552655	2,96259	1,45877	0,00370313	2,65296
15	32	0	60	0,08	0,314159	-0,194833	0,00167551	2,8121	0,0704964	0,000177244	3,14944	0,148894	0,000455759	2,78275	0,8199	1,00189	2,62382	0,00315896	1,59206	2,11375	0,00354062	1,69291
15	32	0	60	0,08	0,628319	-0,13197	0,00156562	2,42451	0,0369517	9,69266e-05	2,4499	0,116361	0,000341738	2,41333	0,8993	0,99775	2,42535	0,00250105	1,21361	3,1486	0,00301941	1,31249
15	32	0	60	0,08	0,942478	-0,120671	0,00156229	2,40243	0,0313701	8,34918e-05	2,30039	0,109752	0,000327497	2,29043	0,9157	0,998239	2,39878	0,00236748	1,12473	3,4967	0,0030185	1,3012
15	32	0	60	0,08	1,25664	-0,128802	0,00156769	2,43576	0,0355521	9,16849e-05	2,30949	0,115383	0,0003328	2,26908	0,9044	0,999197	2,41718	0,00242846	1,16262	3,24433	0,00291339	1,26324
15	32	0	60	0,08	1,5708	-0,160907	0,00156564	2,47784	0,0544318	0,000119948	2,45186	0,138362	0,000351956	2,26112	0,861	1,00037	2,50202	0,00273067	1,36164	2,54121	0,00253866	1,31124
15	32	0	60	0,1	0	-0,768241	0,00224514	4,8692	0,28787	0,00029696	6,49758	0,352675	0,00150733	4,08445	0,4938	0,97048	4,79797	0,00766736	4,03053	1,2258	0,00516205	3,90312
15	32	0	60	0,1	0,314159	-0,28194	0,0020084	3,51558	0,0817071	0,000219325	3,64462	0,173158	0,000676064	3,20615	0,7542	1,00008	2,83124	0,00408535	2,18005	2,12078	0,0050476	1,88484
15	32	0	60	0,1	0,628319	-0,176817	0,00179123	2,815	0,0390227	0,000118652	2,86815	0,136707	0,000456953	2,52115	0,8645	1,0013	2,47305	0,00284134	1,45261	3,50493	0,00457906	1,28894
15	32	0	60	0,1	0,942478	-0,161543	0,00167812	2,57156	0,0326518	9,49479e-05	2,46268	0,129309	0,000435265	2,38331	0,8937	0,999643	2,43377	0,00256446	1,29568	3,95876	0,00470783	1,25747
15	32	0	60	0,1	1,25664	-0,173866	0,00172254	2,69327	0,037372	0,000105841	2,59535	0,13626	0,000446431	2,42447	0,8763	1,00021	2,46038	0,00272709	1,41748	3,64533	0,00459044	1,29864
15	32	0	60	0,1	1,5708	-0,222917	0,00174574	2,83068	0,0588424	0,000137523	2,78479	0,163221	0,0004657	2,4642	0,8213	0,994119	2,59288	0,00325606	1,76963	2,77383	0,00389678	1,49289
15	48	-0,05	20	0,005	0	-0,000178702	0,00143867	0,864754	0,232665	8,89696e-07	0,888115	0,00141396	1,06035e-06	0,888224	0,9989	0,99999	7,8417	0,00504634	0,604718	0,00607713	4,53406e-06	0,888218
15	48	-0,05	20	0,005	0,314159	-0,00382292	0,00148964	0,893407	0,219155	8,20399e-07	0,904614	0,00136438	9,34568e-07	0,903696	0,9993	1,00001	7,84889	0,00487095	0,584796	0,00622558	4,24101e-06	0,903687
15	48	-0,05	20	0,005	3,14159	-0,00158187	0,00205332	1,66014	0,232666	1,21008e-06	1,61319	0,00141507	1,44142e-06	1,61197	0,9991	1	7,84702	0,00595746	0,865734	0,00608189	6,16355e-06	1,61205
15	48	-0,05	20	0,005	0,628319	-0,00219712	0,00152906	0,936725	0,210679	6,32641e-07	0,904937	0,00134193	7,1498e-07	0,907845	0,9995	1,00001	7,84993	0,00505433	0,597554	0,00636947	3,37451e-06	0,907848
15	48	-0,05	20	0,005	0,942478	-0,000818544	0,00149642	0,922732	0,20766	5,16324e-07	0,89747	0,00133759	5,90146e-07	0,899806	0,9997	1,00001	7,849	0,00497656	0,602071	0,00644121	2,82587e-06	0,899818
15	48	-0,05	20	0,005	1,25664	-0,000351713	0,00151314	0,926638	0,210223	5,71296e-07	0,857553	0,0013392	6,46634e-07	0,859728	0,9991	1,00001	7,8457	0,00491848	0,581001	0,00637031	3,0586e-06	0,859745
15	48	-0,05	20	0,005	1,5708	-0,000267842	0,0015196	0,918243	0,218263	6,2116e-07	0,844832	0,0013507	7,04933e-07	0,846589	0,9998	1,00001	7,8556	0,0050693	0,609854	0,00618835	3,21213e-06	0,846614
15	48	-0,05	20	0,005	1,88496	-0,00136812	0,00205383	1,66188	0,210224	7,64372e-07	1,52212	0,00128911	8,20086e-07	1,51739	0,9997	1	7,84751	0,00596306	0,865977	0,00613202	3,87869e-06	1,51739
15	48	-0,05	20	0,005	2,19912	-0,00135389	0,0020536	1,66114	0,207659	6,96848e-07	1,56462	0,00126784	7,27406e-07	1,55744	0,9998	1	7,84743	0,0059594	0,865235	0,00610539	3,4824e-06	1,55742
15	48	-0,05	20	0,005	2,51327	-0,00141816	0,00205308	1,65996	0,210679	8,55274e-07	1,6082	0,00129168	9,22029e-07	1,60397	0,9995	1	7,84722	0,00597015	0,868426	0,00613099	4,35156e-06	1,60401
15	48	-0,05	20	0,005	2,82743	-0,00149428	0,00205327	1,66009	0,219155	1,10722e-06	1,61428	0,00134769	1,25043e-06	1,61225	0,9991	1	7,84689	0,00595731	0,86572	0,0061494	5,67455e-06	1,61232
15	48	-0,05	20	0,02	0	-0,0209733	0,00153485	0,941354	0,159077	1,29466e-05	0,907148	0,0158801	1,24525e-05	0,908558	0,9901	1,00036	7,86791	0,00501978	0,598589	0,099795	7,01582e-05	0,909375
15	48	-0,05	20	0,02	0,314159	-0,0169382	0,00152721	0,930986	0,123361	1,03451e-05	0,923016	0,0131853	9,28608e-06	0,927462	0,9923	1,00012	7,86356	0,00501149	0,617584	0,106854	6,63012e-05	0,927838
15	48	-0,05	20	0,02	3,14159	-0,019171	0,00209332	1,71482	0,159068	1,73607e-05	1,6858	0,0158716	1,66963e-05	1,68984	0,9901	1,00006	7,87454	0,00608548	0,895221	0,0997484	9,40822e-05	1,69197
15	48	-0,05	20	0,02	0,628319	-0,0169317	0,00156024	0,952273	0,104258	7,43734e-06	0,89966	0,0121931	6,8655e-06	0,909435	0,9946	1,00019	7,85984	0,00505949	0,6153	0,116929	5,7531e-05	0,910919
15	48	-0,05	20	0,02	0,942478	-0,0160236	0,00153756	0,951538	0,0980876	6,36631e-06	0,931793	0,0119811	6,1205e-06	0,937096	0,996	1,0001	7,85739	0,00495051	0,601668	0,122128	5,44735e-05	0,937381
15	48	-0,05	20	0,02	1,25664	-0,0145449	0,00152571	0,921713	0,103253	6,86658e-06	0,881172	0,0120981	6,39727e-06	0,885585	0,9944	0,999993	7,85364	0,00493287	0,596346	0,11715	5,41862e-05	0,886494
15	48	-0,05	20	0,02	1,5708	-0,0145156	0,00147472	0,878826	0,120914	7,80803e-06	0,897609	0,0126459	7,05318e-06	0,898896	0,9932	0,999861	7,86256	0,00515119	0,620123	0,104567	5,15773e-05	0,899069
15	48	-0,05	20	0,02	1,88496	-0,0115572	0,00206	1,67025	0,101945	8,05629e-06	1,53141	0,00984722	6,49636e-06	1,52717	0,9952	1	7,8635	0,00603195	0,884325	0,0965789	5,60963e-05	1,52713
15	48	-0,05	20	0,02	2,19912	-0,0104389	0,00206098	1,67179	0,0962671	6,70281e-06	1,55822	0,00897718	5,05113e-06	1,53958	0,9962	1,00001	7,86279	0,00600485	0,877459	0,0932425	4,59891e-05	1,53713
15	48	-0,05	20	0,02	2,51327	-0,0115839	0,00207882	1,69421	0,102946	9,27069e-06	1,6457	0,00992208	7,49248e-06	1,64284	0,9946	1,00001	7,86454	0,00602344	0,881463	0,0963641	6,41142e-05	1,64367
15	48	-0,05	20	0,02	2,82743	-0,0148451	0,00208293	1,7001	0,122977	1,39035e-05	1,66568	0,0123867	1,21292e-05	1,66825	0,9918	1,00001	7,86809	0,00604551	0,886572	0,100693	8,72496e-05	1,6703
15	48	-0,05	20	0,04	0	-0,0503843	0,00151535	0,905901	0,116377	3,48314e-05	0,88662	0,0398659	3,3529e-05	0,878582	0,972	0,999067	7,93616	0,00533008	0,660489	0,342251	0,000187085	0,867582
15	48	-0,05	20	0,04	0,314159	-0,034682	0,00149402	0,88799	0,0708692	2,38898e-05	0,909858	0,0270278	2,26845e-05	0,91767	0,9853	1,00054	7,89866	0,00505684	0,603954	0,381031	0,000192989	0,916285
15	48	-0,05	20	0,04	3,14159	-0,0499931	0,00213567	1,76895	0,116431	4,97728e-05	1,79065	0,0399282	4,81886e-05	1,79595	0,9712	1,00015	7,93131	0,00624398	0,931241	0,342625	0,000269427	1,78709
15	48	-0,05	20	0,04	0,628319	-0,0316031	0,00146196	0,8663	0,0522425	1,50277e-05	0,847516	0,0232645	1,55739e-05	0,837313	0,9902	1,00002	7,87338	0,00500219	0,603575	0,44503	0,000171641	0,828432
15	48	-0,05	20	0,04	0,942478	-0,0297094	0,00147961	0,896319	0,0471902	1,31348e-05	0,878833	0,0225234	1,46416e-05	0,880543	0,9936	1,00005	7,87251	0,0050496	0,617183	0,477013	0,000178239	0,879392
15	48	-0,05	20	0,04	1,25664	-0,030893	0,00149975	0,912164	0,0512934	1,46392e-05	0,908342	0,0230306	1,56716e-05	0,91451	0,9898	1,00013	7,87088	0,00507439	0,612798	0,448724	0,000178289	0,91516
15	48	-0,05	20	0,04	1,5708	-0,0335334	0,00151976	0,934882	0,0671666	1,75401e-05	0,893703	0,0252747	1,73956e-05	0,905723	0,9868	0,999979	7,8914	0,00516934	0,64172	0,37607	0,000161678	0,910488
15	48	-0,05	20	0,04	1,88496	-0,0166587	0,00206895	1,67771	0,0448079	1,39398e-05	1,52886	0,0143005	1,19238e-05	1,53177	0,9911	0,999981	7,87719	0,00606662	0,891275	0,318985	0,000167487	1,5306
15	48	-0,05	20	0,04	2,19912	-0,013167	0,00207421	1,69041	0,0388411	9,81543e-06	1,52469	0,0115114	7,62801e-06	1,50095	0,9929	1,00001	7,87287	0,00604392	0,886137	0,29627	0,000122049	1,4829
15	48	-0,05	20	0,04	2,51327	-0,0169033	0,00208806	1,70685	0,0456843	1,61993e-05	1,6355	0,0144019	1,35393e-05	1,63614	0,9909	1,00005	7,87868	0,00608012	0,894657	0,315051	0,000185371	1,63424
15	48	-0,05	20	0,04	2,82743	-0,0285314	0,00210389	1,72674	0,0683904	3,1288e-05	1,70722	0,0233366	2,78467e-05	1,70993	0,9837	1,00015	7,8955	0,00614286	0,910477	0,340896	0,000252825	1,70502
15	48	-0,05	20	0,06	0	-0,0833351	0,00157018	0,989552	0,10226	6,09992e-05	1,06419	0,0619753	6,77117e-05	1,06099	0,9529	0,999737	8,00584	0,00532839	0,64897	0,605278	0,0003157	0,980015
15	48	-0,05	20	0,06	0,314159	-0,0480224	0,00154156	0,954518	0,0505785	3,21326e-05	0,942024	0,0351549	3,65791e-05	0,956044	0,9749	1,00046	7,9263	0,00500802	0,593904	0,694183	0,000298686	0,919781
15	48	-0,05	20	0,06	3,14159	-0,0820169	0,00218624	1,82929	0,102226	8,22917e-05	1,92574	0,0619669	9,01694e-05	1,90601	0,9519	1,00045	8,00734	0,00649093	0,986773	0,605407	0,000412965	1,73238
15	48	-0,05	20	0,06	0,628319	-0,0416955	0,00154317	0,960877	0,0344942	2,0587e-05	0,938075	0,0290053	2,72663e-05	0,950062	0,9843	1,00039	7,89132	0,0052104	0,645834	0,840008	0,000298881	0,932399
15	48	-0,05	20	0,06	0,942478	-0,0412259	0,00153068	0,941071	0,0307251	1,77424e-05	0,915881	0,0278327	2,50891e-05	0,922584	0,9881	0,999882	7,89639	0,00516146	0,627501	0,904966	0,000300712	0,911616
15	48	-0,05	20	0,06	1,25664	-0,0420736	0,00152663	0,936839	0,0337295	1,9149e-05	0,904372	0,0287129	2,58849e-05	0,91111	0,9867	0,999887	7,90087	0,00516806	0,630631	0,850411	0,00029224	0,895574
15	48	-0,05	20	0,06	1,5708	-0,0422475	0,0015442	0,940738	0,0462851	2,43264e-05	0,919214	0,0325483	2,93208e-05	0,92009	0,9801	0,999666	7,91071	0,00507626	0,604427	0,702484	0,000271982	0,898672
15	48	-0,05	20	0,06	1,88496	-0,0155881	0,00207491	1,68342	0,0227929	1,43563e-05	1,50587	0,0130215	1,46319e-05	1,51218	0,9905	0,99998	7,87912	0,0060654	0,890178	0,570727	0,000287814	1,49271
15	48	-0,05	20	0,06	2,19912	-0,0102725	0,00207684	1,6935	0,0175507	8,44994e-06	1,46388	0,00909552	7,70339e-06	1,44268	0,9923	1,00001	7,8709	0,00604218	0,886183	0,517933	0,000193216	1,39411
15	48	-0,05	20	0,06	2,51327	-0,0154595	0,00209649	1,71775	0,0233131	1,65473e-05	1,6094	0,0129551	1,60318e-05	1,61102	0,9889	1,00009	7,87966	0,00607779	0,894393	0,555075	0,000298457	1,55479
15	48	-0,05	20	0,06	2,82743	-0,0350793	0,0021328	1,76617	0,0454228	4,16472e-05	1,76217	0,0273287	4,25825e-05	1,75251	0,9745	1,00014	7,91599	0,00621631	0,924856	0,600699	0,000402978	1,64813
15	48	-0,05	20	0,08	0	-0,116932	0,00160815	1,02501	0,0998187	8,07722e-05	1,05067	0,0832374	0,000104119	1,06094	0,9236	1,00043	8,10098	0,00538729	0,667627	0,832719	0,00042545	0,89847
15	48	-0,05	20	0,08	0,314159	-0,0586385	0,00156867	0,961477	0,0414335	3,79361e-05	0,911952	0,0408674	5,15633e-05	0,916985	0,964	1,00017	7,95158	0,00504156	0,621775	0,984837	0,000405992	0,820841
15	48	-0,05	20	0,08	3,14159	-0,117757	0,00223049	1,87508	0,100015	0,00011604	2,11071	0,083521	0,000146858	2,08155	0,9292	1,00118	8,11011	0,00692337	1,08083	0,833906	0,00057523	1,65432
15	48	-0,05	20	0,08	0,628319	-0,0488112	0,00159458	0,997356	0,026972	2,45598e-05	0,960412	0,0327964	4,01765e-05	0,974008	0,9773	0,999979	7,89669	0,00488027	0,577631	1,21428	0,000415993	0,907597
15	48	-0,05	20	0,08	0,942478	-0,0471246	0,00150602	0,91616	0,0238872	2,03227e-05	0,889225	0,0312741	3,55644e-05	0,899248	0,9828	1,00006	7,88454	0,00524884	0,649511	1,30756	0,00039893	0,863491
15	48	-0,05	20	0,08	1,25664	-0,0486587	0,00155317	0,950929	0,0263212	2,28651e-05	0,926863	0,0324503	3,81561e-05	0,942574	0,9812	1,00016	7,89894	0,00496955	0,593172	1,23122	0,000409765	0,919555
15	48	-0,05	20	0,08	1,5708	-0,0556676	0,00155024	0,956325	0,036951	2,99559e-05	0,982851	0,0377206	4,41611e-05	1,00866	0,9735	0,999523	7,92518	0,00490088	0,578513	1,01946	0,0003884	0,947017
15	48	-0,05	20	0,08	1,88496	-0,0130122	0,00207975	1,69287	0,0128294	1,29117e-05	1,48304	0,0104334	1,55482e-05	1,49065	0,9906	0,999988	7,87618	0,00605466	0,886653	0,811984	0,000414731	1,42771
15	48	-0,05	20	0,08	2,19912	-0,0071235	0,00207161	1,68606	0,00855537	6,25969e-06	1,38785	0,00623499	6,69932e-06	1,37885	0,9938	1,00004	7,86576	0,00601777	0,878871	0,728143	0,000261711	1,29277
15	48	-0,05	20	0,08	2,51327	-0,0124445	0,00209038	1,71345	0,0130462	1,4354e-05	1,53945	0,0101555	1,60585e-05	1,53986	0,9884	1,00013	7,87649	0,00609352	0,898183	0,777179	0,000403975	1,42684
15	48	-0,05	20	0,08	2,82743	-0,0380592	0,00215369	1,80023	0,0337608	4,77764e-05	1,78596	0,028075	5,60856e-05	1,77246	0,9655	1,00034	7,93244	0,00629632	0,945765	0,829862	0,000547458	1,46072
15	48	-0,05	20	0,1	0	-0,159409	0,0016852	1,07853	0,103987	0,000104322	1,13271	0,106068	0,000149435	1,11086	0,9004	1,00068	8,25482	0,00571975	0,702928	1,01866	0,000563262	0,839669
15	48	-0,05	20	0,1	0,314159	-0,0687762	0,00160438	0,993943	0,0369636	4,45046e-05	0,960166	0,0460134	7,00616e-05	0,972364	0,9498	0,999413	7,96255	0,00522033	0,631879	1,24287	0,000551873	0,796167
15	48	-0,05	20	0,1	3,14159	-0,159517	0,0023236	1,99318	0,104027	0,000149629	2,30594	0,106191	0,000214617	2,2633	0,899	1,00039	8,24925	0,00742115	1,18639	1,0194	0,000770017	1,56814
15	48	-0,05	20	0,1	0,628319	-0,0545457	0,00158011	0,958439	0,0232616	2,69416e-05	0,913164	0,0362457	5,21165e-05	0,926038	0,9773	1,00031	7,90357	0,00505669	0,599671	1,55573	0,00053006	0,842096
15	48	-0,05	20	0,1	0,942478	-0,05426	0,00161227	0,986762	0,0205237	2,41406e-05	0,926433	0,034447	5,02038e-05	0,944861	0,9763	1,00032	7,89636	0,00515979	0,629289	1,67573	0,000540578	0,888383
15	48	-0,05	20	0,1	1,25664	-0,0561587	0,00160113	0,976766	0,0226916	2,64718e-05	0,930774	0,0358912	5,22726e-05	0,945201	0,9736	1,0001	7,906	0,00520227	0,637243	1,57913	0,000536526	0,877935
15	48	-0,05	20	0,1	1,5708	-0,0626402	0,00155379	0,953104	0,0323279	3,4437e-05	0,963398	0,0422889	5,89525e-05	0,976963	0,9656	0,999847	7,95626	0,00519213	0,627965	1,30602	0,000494002	0,850957
15	48	-0,05	20	0,1	1,88496	-0,0104349	0,00208155	1,6965	0,00775171	1,10207e-05	1,44508	0,00800472	1,5204e-05	1,45556	0,9899	0,999991	7,87122	0,00607251	0,891588	1,03044	0,000547734	1,32997
15	48	-0,05	20	0,1	2,19912	-0,00476694	0,00206718	1,67955	0,00440142	4,40622e-06	1,31927	0,0040504	5,37592e-06	1,31571	0,9949	1,00005	7,8599	0,00599384	0,874437	0,919179	0,000332447	1,19839
15	48	-0,05	20	0,1	2,51327	-0,00966071	0,00207821	1,70099	0,00777954	1,18693e-05	1,47559	0,00757315	1,49221e-05	1,4805	0,9886	1,00017	7,87175	0,00608112	0,895021	0,971498	0,00051418	1,26739
15	48	-0,05	20	0,1	2,82743	-0,0400807	0,00217507	1,82697	0,0270162	5,23505e-05	1,78543	0,027605	6,85096e-05	1,77612	0,9574	1,00047	7,94869	0,0063656	0,958764	1,01933	0,000726469	1,28935
15	48	-0,05	30	0,005	0	-0,00223311	0,0012118	0,896865	0,144297	1,77245e-06	0,822796	0,00218461	1,59398e-06	0,82337	0,9986	0,999967	5,07724	0,00329096	0,582226	0,0151389	1,08599e-05	0,823377
15	48	-0,05	30	0,005	0,314159	-0,00123462	0,00116894	0,84033	0,130606	1,57199e-06	0,875867	0,00203453	1,37439e-06	0,881298	0,9985	0,999991	5,07229	0,00344375	0,638694	0,0155769	1,03354e-05	0,881413
15	48	-0,05	30	0,005	3,14159	-0,00206695	0,00167695	1,66097	0,144299	2,48731e-06	1,61459	0,00218682	2,2332e-06	1,61021	0,9989	1	5,0742	0,00398048	0,868579	0,015154	1,52148e-05	1,61047
15	48	-0,05	30	0,005	0,628319	-0,00121943	0,00116783	0,838949	0,122325	1,17488e-06	0,859097	0,00197312	1,0286e-06	0,864332	0,9989	1	5,07225	0,00344447	0,638208	0,0161297	8,25388e-06	0,864483
15	48	-0,05	30	0,005	0,942478	-0,000735261	0,00124983	0,937644	0,119433	1,0128e-06	0,898522	0,00195968	9,02418e-07	0,903997	0,999	1	5,07183	0,00326016	0,58152	0,0164078	7,41661e-06	0,904056
15	48	-0,05	30	0,005	1,25664	-0,0007863	0,00118594	0,877321	0,121884	1,06174e-06	0,818604	0,00196669	9,31735e-07	0,821511	0,9991	1,00001	5,06922	0,00340073	0,627201	0,0161354	7,50399e-06	0,821655
15	48	-0,05	30	0,005	1,5708	-0,00383188	0,00122309	0,912809	0,12971	1,25213e-06	0,915589	0,0020003	1,09206e-06	0,921331	0,9989	1,00003	5,06751	0,00340907	0,623504	0,0154209	8,27026e-06	0,921494
15	48	-0,05	30	0,005	1,88496	-0,00169535	0,00167621	1,66019	0,121814	1,40529e-06	1,51996	0,00182381	1,16085e-06	1,51753	0,9994	1	5,07378	0,0039728	0,865632	0,0149718	9,35693e-06	1,5176
15	48	-0,05	30	0,005	2,19912	-0,00159261	0,00167684	1,66094	0,119335	1,24723e-06	1,55904	0,0017654	9,9981e-07	1,54911	0,9995	1	5,07365	0,00397746	0,867959	0,0147933	8,22365e-06	1,54902
15	48	-0,05	30	0,005	2,51327	-0,00168418	0,00167661	1,66045	0,122254	1,58095e-06	1,60768	0,00182985	1,30373e-06	1,58806	0,9989	1	5,07344	0,00397311	0,866808	0,0149672	1,04713e-05	1,58812
15	48	-0,05	30	0,005	2,82743	-0,0018722	0,0016766	1,66008	0,130585	2,15078e-06	1,61468	0,00198662	1,85234e-06	1,60906	0,999	1	5,07393	0,00397949	0,868248	0,0152126	1,39343e-05	1,60928
15	48	-0,05	30	0,02	0	-0,0201683	0,00124254	0,932595	0,0873645	1,84473e-05	0,856789	0,0192283	1,58339e-05	0,8602	0,9861	0,9997	5,09078	0,00329734	0,587339	0,219929	0,000134851	0,859105
15	48	-0,05	30	0,02	0,314159	-0,0150705	0,00124199	0,9328	0,0584497	1,25885e-05	0,85172	0,0139931	1,06404e-05	0,858007	0,9918	0,999827	5,08275	0,00328332	0,582623	0,239241	0,000130566	0,858159
15	48	-0,05	30	0,02	3,14159	-0,0193535	0,00171501	1,72588	0,0873856	2,58584e-05	1,69617	0,0192501	2,21759e-05	1,69528	0,987	1,0001	5,09679	0,00408599	0,907262	0,220126	0,000189005	1,69737
15	48	-0,05	30	0,02	0,628319	-0,0129668	0,00125682	0,944521	0,0454622	8,85195e-06	0,924246	0,0123723	8,10838e-06	0,934752	0,9953	1,00004	5,07768	0,00341849	0,628418	0,272014	0,000125572	0,938656
15	48	-0,05	30	0,02	0,942478	-0,0152228	0,0012343	0,957581	0,0416943	7,46211e-06	0,932573	0,0120614	7,22444e-06	0,938073	0,9962	1,00003	5,08145	0,00342224	0,644283	0,289167	0,000121721	0,940184
15	48	-0,05	30	0,02	1,25664	-0,0153005	0,00123486	0,957249	0,0448176	8,2266e-06	0,935355	0,0122789	7,67306e-06	0,943812	0,9957	1,00002	5,08251	0,00341744	0,642078	0,273858	0,000121109	0,946515
15	48	-0,05	30	0,02	1,5708	-0,0112772	0,00126515	0,932005	0,056279	9,65283e-06	0,895694	0,0131996	8,39506e-06	0,898903	0,9921	1,0002	5,08201	0,00328381	0,604971	0,234435	0,000109126	0,899738
15	48	-0,05	30	0,02	1,88496	-0,00812432	0,00168224	1,66936	0,0417993	8,16855e-06	1,51528	0,0085028	6,34417e-06	1,51777	0,996	1,00001	5,08367	0,00401573	0,879678	0,203348	0,000112167	1,51981
15	48	-0,05	30	0,02	2,19912	-0,00671017	0,00168282	1,67052	0,0377761	6,11844e-06	1,52649	0,00723137	4,387e-06	1,50205	0,9964	1,00001	5,0823	0,00400109	0,876199	0,191382	8,52656e-05	1,49332
15	48	-0,05	30	0,02	2,51327	-0,00821067	0,00169218	1,68849	0,042436	9,45327e-06	1,62632	0,00856857	7,24624e-06	1,62145	0,9947	1,00001	5,08365	0,00400977	0,880296	0,201832	0,000125966	1,62217
15	48	-0,05	30	0,02	2,82743	-0,0123021	0,00169922	1,69793	0,0573166	1,68694e-05	1,66328	0,0124693	1,36388e-05	1,66195	0,9917	1,00004	5,08821	0,00403822	0,888042	0,217398	0,000174226	1,66401
15	48	-0,05	30	0,04	0	-0,0470814	0,00127763	0,973173	0,068793	4,61153e-05	0,985093	0,0423467	4,93691e-05	0,999167	0,961	0,999485	5,14728	0,00343209	0,62445	0,614623	0,000323471	0,955973
15	48	-0,05	30	0,04	0,314159	-0,0271073	0,00129773	0,990217	0,0328349	2,31264e-05	0,926343	0,0231892	2,61803e-05	0,94046	0,9823	0,999921	5,10175	0,00327225	0,571658	0,705181	0,000316208	0,910623
15	48	-0,05	30	0,04	3,14159	-0,045264	0,00176004	1,79791	0,0687912	6,367e-05	1,87165	0,0423627	6,73169e-05	1,85312	0,9622	1,00018	5,14483	0,00422576	0,955518	0,614869	0,000429041	1,68568
15	48	-0,05	30	0,04	0,628319	-0,0216584	0,00124856	0,939486	0,0222851	1,45624e-05	0,918021	0,0190204	1,91787e-05	0,927222	0,9909	1,00009	5,08507	0,00334385	0,617221	0,852472	0,000314823	0,923038
15	48	-0,05	30	0,04	0,942478	-0,0216064	0,00126126	0,942623	0,0198562	1,25441e-05	0,890267	0,0182443	1,76426e-05	0,901923	0,9919	0,999978	5,08856	0,00335181	0,603457	0,917775	0,000314846	0,905609
15	48	-0,05	30	0,04	1,25664	-0,0215586	0,0012358	0,929642	0,0217917	1,3717e-05	0,908375	0,0188241	1,83541e-05	0,91475	0,9897	1,00006	5,08859	0,00340138	0,615838	0,862821	0,000308108	0,90659
15	48	-0,05	30	0,04	1,5708	-0,0229967	0,00126559	0,954788	0,0300266	1,70762e-05	0,883061	0,02149	2,05162e-05	0,895431	0,9875	0,999578	5,09948	0,00330584	0,582927	0,71485	0,000284894	0,895213
15	48	-0,05	30	0,04	1,88496	-0,00791101	0,00168776	1,67841	0,0141623	9,22703e-06	1,48336	0,00813601	9,35416e-06	1,48968	0,9942	0,999989	5,08597	0,0040142	0,880619	0,573875	0,000292177	1,47456
15	48	-0,05	30	0,04	2,19912	-0,00530717	0,00168978	1,68308	0,0108185	5,29845e-06	1,439	0,00562552	4,80773e-06	1,41612	0,9956	1,00002	5,08228	0,0039974	0,874516	0,519669	0,000193746	1,36922
15	48	-0,05	30	0,04	2,51327	-0,00802056	0,00169538	1,69261	0,0144657	1,04863e-05	1,56034	0,00807373	1,00784e-05	1,55607	0,9933	1,00006	5,08595	0,00403309	0,888719	0,557472	0,000299528	1,51748
15	48	-0,05	30	0,04	2,82743	-0,0181018	0,00171796	1,72689	0,0288643	2,76794e-05	1,66353	0,0174956	2,7917e-05	1,65327	0,9829	1,00017	5,10129	0,00408009	0,905533	0,605075	0,000401598	1,54252
15	48	-0,05	30	0,06	0	-0,0825594	0,00132498	1,03046	0,0702068	7,5458e-05	1,07048	0,0661705	9,99314e-05	1,0733	0,9271	1,00141	5,22255	0,00349331	0,622986	0,94087	0,000508685	0,833996
15	48	-0,05	30	0,06	0,314159	-0,034695	0,00130567	1,00762	0,0255063	3,05686e-05	0,930983	0,0289083	4,47095e-05	0,938616	0,9696	0,999249	5,1242	0,00337607	0,609414	1,13122	0,000494055	0,785619
15	48	-0,05	30	0,06	3,14159	-0,078266	0,00183232	1,90267	0,0701899	0,000107045	2,0954	0,0661455	0,000140043	2,0711	0,929	1,0009	5,2257	0,00455957	1,06312	0,940707	0,000682385	1,51012
15	48	-0,05	30	0,06	0,628319	-0,0275566	0,00129981	0,972996	0,0162455	1,90886e-05	0,965486	0,0228312	3,41935e-05	0,985642	0,9866	1,00055	5,0893	0,00344694	0,624122	1,40293	0,000509141	0,918285
15	48	-0,05	30	0,06	0,942478	-0,0289823	0,00124548	0,933383	0,0143671	1,57163e-05	0,88236	0,021728	2,99423e-05	0,890958	0,9871	1,00024	5,08733	0,00330213	0,594656	1,50987	0,000470521	0,831164
15	48	-0,05	30	0,06	1,25664	-0,0264793	0,00126278	0,943149	0,0158209	1,75575e-05	0,897094	0,0225401	3,17267e-05	0,900588	0,9848	1,0004	5,09809	0,00331756	0,601324	1,42225	0,000472087	0,823204
15	48	-0,05	30	0,06	1,5708	-0,0292938	0,00126437	0,934744	0,0224469	2,28656e-05	0,879387	0,026527	3,59805e-05	0,881255	0,976	0,999404	5,11241	0,00348885	0,646658	1,17961	0,000448284	0,821276
15	48	-0,05	30	0,06	1,88496	-0,00576627	0,0016893	1,67962	0,00609623	7,50437e-06	1,43272	0,00565872	9,70831e-06	1,44255	0,9938	0,999998	5,08339	0,0040216	0,88275	0,926445	0,000484566	1,3594
15	48	-0,05	30	0,06	2,19912	-0,00287154	0,00168674	1,67799	0,00372811	3,25283e-06	1,34348	0,00308661	3,72362e-06	1,33411	0,9961	1,00002	5,07836	0,00398932	0,871854	0,827068	0,000297619	1,23535
15	48	-0,05	30	0,06	2,51327	-0,00569741	0,00168997	1,68331	0,0061506	8,17048e-06	1,47728	0,00541897	9,70413e-06	1,47635	0,9934	1,00011	5,08403	0,00402588	0,884245	0,879372	0,000456868	1,30932
15	48	-0,05	30	0,06	2,82743	-0,0198394	0,00174841	1,78477	0,0189132	3,33523e-05	1,70334	0,0176808	4,13142e-05	1,69576	0,9714	1,00021	5,11178	0,00415469	0,930673	0,932447	0,000644855	1,32614
15	48	-0,05	30	0,08	0	-0,125678	0,00136211	1,03997	0,0805738	0,000110363	1,17135	0,0945	0,000167408	1,12854	0,8875	1,0018	5,35821	0,00388205	0,735759	1,171	0,000760558	0,767948
15	48	-0,05	30	0,08	0,314159	-0,0445366	0,00126197	0,938186	0,0233423	3,91586e-05	0,973461	0,0346785	6,78203e-05	0,977689	0,9517	1,00001	5,14324	0,00354769	0,659876	1,48318	0,000737992	0,684305
15	48	-0,05	30	0,08	3,14159	-0,124948	0,00194416	2,06391	0,0806337	0,000159601	2,4317	0,094617	0,000242918	2,37612	0,8851	1,00062	5,35789	0,00512857	1,25699	1,17158	0,00105285	1,47699
15	48	-0,05	30	0,08	0,628319	-0,0346796	0,00132521	0,997543	0,0141564	2,25798e-05	0,919155	0,026701	5,00699e-05	0,940413	0,9757	0,999264	5,10949	0,00344487	0,631304	1,88239	0,000694101	0,766799
15	48	-0,05	30	0,08	0,942478	-0,0318498	0,00130019	0,97696	0,0123309	1,96162e-05	0,927229	0,0250737	4,64978e-05	0,937734	0,9794	0,999834	5,0894	0,0033833	0,614036	2,02935	0,000692472	0,801051
15	48	-0,05	30	0,08	1,25664	-0,0334249	0,00129138	0,954097	0,0136979	2,18781e-05	0,917692	0,0262412	4,93391e-05	0,935695	0,9769	1,00002	5,09905	0,00343243	0,616774	1,91174	0,000682419	0,785576
15	48	-0,05	30	0,08	1,5708	-0,0387937	0,00133142	1,00989	0,0199465	2,9668e-05	0,924604	0,0315875	5,69742e-05	0,935239	0,9673	0,99985	5,11868	0,00338646	0,605109	1,58017	0,000654544	0,794104
15	48	-0,05	30	0,08	1,88496	-0,00394819	0,00168908	1,67639	0,00302117	5,72853e-06	1,37259	0,00371103	8,80416e-06	1,39065	0,9939	1,00002	5,08078	0,00402243	0,882929	1,22488	0,000704574	1,21954
15	48	-0,05	30	0,08	2,19912	-0,00140482	0,00168447	1,67432	0,00143506	1,86205e-06	1,25217	0,00156674	2,52357e-06	1,25689	0,9975	1,00003	5,07567	0,00398584	0,870391	1,09017	0,000408926	1,09806
15	48	-0,05	30	0,08	2,51327	-0,00369859	0,00168649	1,67854	0,00297109	5,92305e-06	1,359	0,00338889	8,11712e-06	1,37121	0,9933	1,00014	5,08096	0,00403577	0,887805	1,13795	0,000648574	1,10022
15	48	-0,05	30	0,08	2,82743	-0,02099	0,00175794	1,80069	0,0143311	3,75451e-05	1,66065	0,0168395	5,25597e-05	1,65842	0,9598	1,00028	5,12127	0,00419674	0,943721	1,17184	0,000976098	1,09762
15	48	-0,05	30	0,1	0	-0,195692	0,00149628	1,2354	0,0979897	0,000151418	1,43029	0,129047	0,000263445	1,36808	0,8353	0,997815	5,57268	0,00420769	0,761999	1,31543	0,00117043	0,876851
15	48	-0,05	30	0,1	0,314159	-0,0560593	0,00138374	1,08492	0,023393	5,20126e-05	1,12387	0,0413772	0,000103126	1,13214	0,9323	1,00097	5,16484	0,00354362	0,658775	1,7667	0,00114303	0,68752
15	48	-0,05	30	0,1	3,14159	-0,193485	0,00214289	2,39479	0,0982071	0,000221348	2,94142	0,129385	0,000373236	2,72596	0,8356	1,00254	5,58029	0,0058413	1,46517	1,31593	0,00153022	1,55433
15	48	-0,05	30	0,1	0,628319	-0,0428415	0,00132353	1,00254	0,013458	2,70838e-05	0,91925	0,0310467	6,97005e-05	0,938983	0,9668	1,00007	5,11641	0,00324705	0,565667	2,30288	0,00099146	0,727929
15	48	-0,05	30	0,1	0,942478	-0,0387033	0,00128336	0,924814	0,011577	2,27068e-05	0,864305	0,028903	6,35924e-05	0,891938	0,9759	1,00043	5,10322	0,00334673	0,604958	2,49179	0,000982337	0,749902
15	48	-0,05	30	0,1	1,25664	-0,04234	0,00134907	1,00718	0,0130162	2,61638e-05	0,913591	0,0305814	6,92589e-05	0,935434	0,9692	1,00083	5,1045	0,00351468	0,638892	2,34467	0,000973388	0,712149
15	48	-0,05	30	0,1	1,5708	-0,0498161	0,00129097	0,958367	0,0194981	3,62152e-05	0,958445	0,0374861	8,13971e-05	0,993235	0,9572	1,00029	5,14132	0,00341678	0,613571	1,91857	0,000945996	0,768612
15	48	-0,05	30	0,1	1,88496	-0,00267108	0,00168559	1,67134	0,00164102	4,32607e-06	1,29879	0,0024171	7,49003e-06	1,33775	0,994	1,00006	5,07822	0,00402209	0,882905	1,46797	0,000975804	1,05555
15	48	-0,05	30	0,1	2,19912	-0,000721459	0,00168026	1,66641	0,000595675	1,04215e-06	1,15379	0,000781301	1,59273e-06	1,17516	0,999	1,00004	5,07416	0,00397278	0,864773	1,30937	0,000542446	0,956499
15	48	-0,05	30	0,1	2,51327	-0,00233948	0,00168647	1,68167	0,0015639	4,32428e-06	1,25025	0,00209262	6,43593e-06	1,28634	0,9933	1,00017	5,07845	0,0040248	0,884606	1,33567	0,000920856	0,922126
15	48	-0,05	30	0,1	2,82743	-0,0222675	0,00178663	1,85474	0,0119886	4,29319e-05	1,66372	0,0159548	6,33549e-05	1,65012	0,9459	1	5,13157	0,0043065	0,98324	1,32913	0,0014887	0,987482
15	48	-0,05	40	0,005	0	-0,00211314	0,00107149	0,926531	0,0863618	2,39474e-06	0,861682	0,0024573	1,86814e-06	0,86322	0,9975	0,999985	3,68982	0,00251172	0,618256	0,0284503	2,08417e-05	0,863395
15	48	-0,05	40	0,005	0,314159	-0,00240929	0,00101973	0,861147	0,0749788	1,89898e-06	0,828471	0,0022008	1,45898e-06	0,83461	0,9985	0,999998	3,68566	0,00243316	0,580018	0,0293494	1,87148e-05	0,835055
15	48	-0,05	40	0,005	3,14159	-0,0020458	0,00145288	1,6625	0,086362	3,25388e-06	1,61519	0,00245747	2,53368e-06	1,61296	0,9987	1	3,68957	0,00298985	0,871244	0,0284522	2,82643e-05	1,61347
15	48	-0,05	40	0,005	0,628319	-0,002223	0,00104267	0,89704	0,0683765	1,45404e-06	0,869916	0,00210361	1,12772e-06	0,870634	0,9983	1,00001	3,68729	0,00247917	0,595783	0,0307632	1,58389e-05	0,870787
15	48	-0,05	40	0,005	0,942478	-0,00150224	0,00105358	0,88752	0,066124	1,20032e-06	0,850964	0,00208308	9,55266e-07	0,852818	0,9992	0,999975	3,69137	0,0025126	0,597485	0,0315011	1,38742e-05	0,852921
15	48	-0,05	40	0,005	1,25664	-0,000435598	0,00106837	0,932791	0,0680268	1,38531e-06	0,927567	0,00209339	1,08372e-06	0,931092	0,999	1,00002	3,68695	0,00252342	0,609878	0,0307713	1,53027e-05	0,931141
15	48	-0,05	40	0,005	1,5708	-0,000476941	0,00106927	0,934536	0,0742308	1,55796e-06	0,927402	0,00214636	1,19474e-06	0,930834	0,9988	1,00002	3,68707	0,0025243	0,60976	0,0289129	1,54868e-05	0,930901
15	48	-0,05	40	0,005	1,88496	-0,0014987	0,00145165	1,6602	0,0678571	1,63994e-06	1,51628	0,00186534	1,19382e-06	1,51252	0,9994	1	3,68917	0,00297959	0,865606	0,0274879	1,69282e-05	1,51252
15	48	-0,05	40	0,005	2,19912	-0,00137839	0,00145218	1,66093	0,0658916	1,41565e-06	1,5525	0,0017751	9,99256e-07	1,54316	0,9995	1	3,68905	0,00298306	0,867925	0,0269387	1,45865e-05	1,54288
15	48	-0,05	40	0,005	2,51327	-0,00149089	0,001452	1,66047	0,0682047	1,85365e-06	1,60464	0,0018737	1,34835e-06	1,58787	0,9989	1	3,68892	0,0029798	0,866765	0,0274701	1,90252e-05	1,588
15	48	-0,05	40	0,005	2,82743	-0,00174035	0,00145204	1,66015	0,0749223	2,65134e-06	1,61376	0,00212136	2,00237e-06	1,61098	0,999	1	3,68936	0,00298471	0,868237	0,0283113	2,57229e-05	1,61142
15	48	-0,05	40	0,02	0	-0,0158776	0,00108847	0,939133	0,0497933	2,00043e-05	0,952237	0,0178487	1,75407e-05	0,95563	0,9862	1,00011	3,7021	0,00248213	0,606218	0,358027	0,000210159	0,947386
15	48	-0,05	40	0,02	0,314159	-0,00899491	0,00107518	0,942485	0,0289131	1,14777e-05	0,90685	0,0114546	1,03369e-05	0,911364	0,9915	1,00018	3,69556	0,00242689	0,576351	0,395745	0,00020179	0,907665
15	48	-0,05	40	0,02	3,14159	-0,0157199	0,00148338	1,71711	0,0497967	2,6806e-05	1,67725	0,0178571	2,34762e-05	1,67663	0,9864	1,00015	3,70614	0,0030443	0,897525	0,358164	0,000280865	1,66477
15	48	-0,05	40	0,02	0,628319	-0,00772135	0,001086	0,948425	0,021125	7,71998e-06	0,944006	0,0097924	7,77152e-06	0,943738	0,9948	1,00001	3,69551	0,00256136	0,625643	0,463167	0,000199644	0,936513
15	48	-0,05	40	0,02	0,942478	-0,00705831	0,00107395	0,941146	0,0190609	6,59168e-06	0,930397	0,00946584	7,05693e-06	0,931942	0,9964	1,00003	3,69861	0,00244873	0,591091	0,496246	0,000198849	0,926945
15	48	-0,05	40	0,02	1,25664	-0,00934343	0,00108265	0,936711	0,0207463	7,09143e-06	0,895947	0,00970718	7,347e-06	0,908421	0,996	1,00003	3,69383	0,00252353	0,625335	0,467537	0,000195341	0,915578
15	48	-0,05	40	0,02	1,5708	-0,00958909	0,00104869	0,886433	0,0273357	8,52532e-06	0,876991	0,010739	8,03114e-06	0,885946	0,9944	0,999974	3,69609	0,00248957	0,600324	0,392558	0,000172238	0,890433
15	48	-0,05	40	0,02	1,88496	-0,00473122	0,00145947	1,6729	0,0174122	5,94322e-06	1,49577	0,0056636	4,92535e-06	1,49881	0,9974	1	3,69407	0,00299695	0,873007	0,325073	0,000172495	1,49733
15	48	-0,05	40	0,02	2,19912	-0,00355202	0,00145748	1,67038	0,014927	4,02001e-06	1,49057	0,00448281	3,04751e-06	1,46733	0,9973	1,00001	3,69266	0,00299758	0,874585	0,300203	0,000123811	1,44788
15	48	-0,05	40	0,02	2,51327	-0,00428205	0,00146264	1,73754	0,0177356	6,56744e-06	1,51133	0,00568123	5,33557e-06	1,51615	0,9972	1,00002	3,69067	0,00309271	0,942826	0,32011	0,000182453	1,50773
15	48	-0,05	40	0,02	2,82743	-0,00840208	0,00146904	1,69466	0,0274284	1,43399e-05	1,64094	0,00959992	1,20977e-05	1,6411	0,9927	1,00005	3,69768	0,00301775	0,884603	0,349597	0,000259827	1,63323
15	48	-0,05	40	0,04	0	-0,0391973	0,00112903	0,992433	0,0451731	4,48783e-05	0,882956	0,038417	5,50889e-05	0,890711	0,9576	1,00113	3,74558	0,00256162	0,609013	0,848656	0,000445424	0,791626
15	48	-0,05	40	0,04	0,314159	-0,0177437	0,00106436	0,914703	0,0172923	1,84925e-05	0,858126	0,0174369	2,48173e-05	0,857078	0,9818	0,999977	3,70673	0,00246902	0,591653	1,00636	0,00042642	0,777887
15	48	-0,05	40	0,04	3,14159	-0,0379591	0,00153657	1,82015	0,0451871	6,70624e-05	1,89712	0,0384421	8,06282e-05	1,8717	0,9553	1,00076	3,7477	0,00321121	0,97243	0,84893	0,00060186	1,46884
15	48	-0,05	40	0,04	0,628319	-0,014648	0,00106292	0,908138	0,0112008	1,13339e-05	0,853794	0,0138821	1,83788e-05	0,860101	0,9907	0,999877	3,69699	0,00244457	0,583988	1,23725	0,000423827	0,818491
15	48	-0,05	40	0,04	0,942478	-0,0148042	0,0010921	0,973219	0,00990576	1,0359e-05	0,958377	0,0131962	1,78594e-05	0,959269	0,9932	0,999937	3,69265	0,00247911	0,596165	1,33004	0,000434379	0,895784
15	48	-0,05	40	0,04	1,25664	-0,0151565	0,00109477	0,977885	0,0109235	1,13057e-05	0,951372	0,0137211	1,86257e-05	0,951419	0,9924	1,00008	3,69419	0,00247855	0,596378	1,25401	0,000433174	0,881258
15	48	-0,05	40	0,04	1,5708	-0,0166805	0,00108663	0,946703	0,0154223	1,44063e-05	0,875382	0,016093	2,09807e-05	0,888732	0,9887	1,00013	3,70386	0,00251431	0,613779	1,04159	0,000411077	0,854465
15	48	-0,05	40	0,04	1,88496	-0,00299974	0,00146477	1,74103	0,00485501	5,51025e-06	1,66711	0,00396915	6,63915e-06	1,68831	0,9954	0,999997	3,68945	0,00310284	0,949286	0,816143	0,000455676	1,60503
15	48	-0,05	40	0,04	2,19912	-0,0018523	0,00145646	1,66933	0,00319559	2,38257e-06	1,36584	0,00233416	2,54252e-06	1,35381	0,998	1,00002	3,69111	0,00299136	0,871611	0,729767	0,000263578	1,27102
15	48	-0,05	40	0,04	2,51327	-0,00292916	0,00146153	1,7347	0,00491485	5,40937e-06	1,44097	0,00383631	6,08599e-06	1,45385	0,9957	1,00004	3,69002	0,00309298	0,943297	0,779222	0,000400815	1,32748
15	48	-0,05	40	0,04	2,82743	-0,0105804	0,0014876	1,73447	0,0132932	2,00423e-05	1,57796	0,0111323	2,33267e-05	1,57278	0,9836	1,00015	3,70422	0,00306276	0,906635	0,835335	0,000559738	1,34797
15	48	-0,05	40	0,06	0	-0,0737972	0,00121332	1,10116	0,0552139	9,27716e-05	1,2006	0,0649951	0,000136211	1,17849	0,9002	1,00304	3,83215	0,00291736	0,737251	1,17496	0,000833763	0,80591
15	48	-0,05	40	0,06	0,314159	-0,0271631	0,00111767	0,976041	0,0151681	2,78149e-05	0,932115	0,0227401	4,8544e-05	0,937825	0,9661	0,99901	3,72627	0,00249261	0,598073	1,49601	0,000759118	0,654476
15	48	-0,05	40	0,06	3,14159	-0,0732039	0,00162259	2,02848	0,0551587	0,000118628	2,00385	0,0650048	0,000174467	1,92898	0,907	1,00098	3,83309	0,00366241	1,19825	1,17618	0,00103516	1,24204
15	48	-0,05	40	0,06	0,628319	-0,0206736	0,00110005	0,944006	0,00912103	1,56671e-05	0,890783	0,0173148	3,45253e-05	0,901047	0,9823	0,999529	3,70807	0,0024662	0,59615	1,89402	0,000691079	0,707708
15	48	-0,05	40	0,06	0,942478	-0,0180835	0,00107398	0,910946	0,00792842	1,32028e-05	0,858509	0,0162115	3,15158e-05	0,877685	0,9853	1,00024	3,69935	0,00251495	0,611625	2,04008	0,000712368	0,797583
15	48	-0,05	40	0,06	1,25664	-0,0187352	0,00110468	0,948757	0,00882504	1,51602e-05	0,915766	0,0170058	3,38564e-05	0,918851	0,9831	1,00001	3,70073	0,00245049	0,58302	1,92261	0,000686841	0,744553
15	48	-0,05	40	0,06	1,5708	-0,0225385	0,00111274	0,962219	0,0129355	2,11096e-05	0,937328	0,0206467	4,02198e-05	0,933685	0,9763	1	3,71141	0,00248302	0,594505	1,59219	0,000661702	0,751018
15	48	-0,05	40	0,06	1,88496	-0,00198013	0,00145831	1,67115	0,00184173	3,52308e-06	1,36133	0,00226412	5,41774e-06	1,38146	0,9967	1,00002	3,69156	0,00299006	0,869055	1,22582	0,000704715	1,20398
15	48	-0,05	40	0,06	2,19912	-0,000730892	0,00145482	1,66582	0,000871403	1,12919e-06	1,24107	0,000951587	1,53235e-06	1,24894	0,9992	1,00002	3,68958	0,00298007	0,865091	1,09042	0,000409228	1,09387
15	48	-0,05	40	0,06	2,51327	-0,00197768	0,001462	1,68051	0,00180829	3,63733e-06	1,34653	0,00206377	4,98389e-06	1,36142	0,995	1,00008	3,69134	0,00300789	0,879752	1,13857	0,000651625	1,09689
15	48	-0,05	40	0,06	2,82743	-0,0109879	0,00150501	1,76578	0,00887912	2,37362e-05	1,52084	0,0104502	3,30786e-05	1,52421	0,9713	1,00011	3,70961	0,0031013	0,924516	1,17352	0,000992962	1,06372
15	48	-0,05	40	0,08	0	-0,140349	0,00137572	1,35559	0,0764516	0,00014971	1,4587	0,102854	0,000248522	1,35711	0,8371	0,998655	4,01929	0,00324958	0,849108	1,34377	0,00132464	0,810809
15	48	-0,05	40	0,08	0,314159	-0,0367906	0,00109772	0,930949	0,0157871	3,754e-05	0,907427	0,0294482	7,6479e-05	0,929498	0,9425	0,999556	3,74155	0,0026015	0,635497	1,86426	0,00130041	0,623892
15	48	-0,05	40	0,08	3,14159	-0,140081	0,00182698	2,30768	0,0765494	0,000210438	2,91358	0,103256	0,000345625	2,66971	0,8391	1,00333	4,02084	0,00436744	1,46915	1,34737	0,00178106	1,50025
15	48	-0,05	40	0,08	0,628319	-0,0234065	0,00109943	0,965147	0,00871477	2,05869e-05	0,936087	0,0213628	5,54773e-05	0,958638	0,9726	1,00101	3,70988	0,00252274	0,627497	2,4467	0,00112631	0,679908
15	48	-0,05	40	0,08	0,942478	-0,0214694	0,00110663	0,974646	0,00746671	1,76179e-05	0,933723	0,0198085	5,10286e-05	0,94826	0,9777	1,00018	3,70525	0,00251645	0,624584	2,64764	0,001066	0,670188
15	48	-0,05	40	0,08	1,25664	-0,0213486	0,00107059	0,900047	0,00840667	1,89705e-05	0,85423	0,0209227	5,17406e-05	0,867914	0,9758	0,998862	3,71123	0,00255203	0,613425	2,48394	0,00109626	0,663684
15	48	-0,05	40	0,08	1,5708	-0,0278464	0,00107746	0,909976	0,0128771	2,73214e-05	0,869971	0,0262172	6,30044e-05	0,889933	0,9616	0,998021	3,72777	0,00259725	0,628008	2,03136	0,0010407	0,664645
15	48	-0,05	40	0,08	1,88496	-0,000920734	0,00146308	1,73355	0,000826411	2,53928e-06	1,36912	0,00127707	4,61946e-06	1,48806	0,9954	0,999975	3,68613	0,0030945	0,945672	1,54022	0,0011055	1,03532
15	48	-0,05	40	0,08	2,19912	-0,000246392	0,00145271	1,66232	0,000272676	5,20901e-07	1,12306	0,000375276	8,22217e-07	1,15066	0,9994	1,00002	3,68838	0,00297678	0,863513	1,37387	0,000597042	0,914028
15	48	-0,05	40	0,08	2,51327	-0,00107806	0,001458	1,67373	0,00077783	2,37199e-06	1,17496	0,00108275	3,5928e-06	1,23637	0,9959	1,00013	3,68995	0,00299506	0,87464	1,39043	0,00104293	0,876045
15	48	-0,05	40	0,08	2,82743	-0,0118766	0,00151763	1,79746	0,00711116	2,89301e-05	1,49716	0,00972028	4,26928e-05	1,50347	0,9558	0,999852	3,71709	0,00318255	0,965242	1,36723	0,00174107	0,92768
15	48	-0,05	40	0,1	0	-0,252419	0,00157221	1,59377	0,109041	0,000218097	1,90689	0,150538	0,000405985	1,69503	0,7579	1,00447	4,38759	0,0041194	1,06736	1,37968	0,00189897	0,982621
15	48	-0,05	40	0,1	0,314159	-0,0545559	0,00122702	1,09057	0,018178	5,68265e-05	1,13742	0,0383424	0,000125966	1,16574	0,9131	0,997736	3,77407	0,00268954	0,658368	2,11441	0,00214183	0,65514
15	48	-0,05	40	0,1	3,14159	-0,250742	0,00208859	2,80936	0,109118	0,00029412	3,58432	0,151926	0,000542194	2,9928	0,7552	1,00553	4,37893	0,00556185	2,00869	1,39107	0,00255797	1,79126
15	48	-0,05	40	0,1	0,628319	-0,0349321	0,00120016	1,04846	0,00921988	2,84037e-05	0,997296	0,0268247	8,77537e-05	1,03641	0,9625	1,00117	3,72177	0,00254104	0,629	2,908	0,00179332	0,642249
15	48	-0,05	40	0,1	0,942478	-0,0306294	0,00116992	1,01031	0,00769925	2,28559e-05	0,935255	0,0244294	7,6874e-05	0,964921	0,9718	0,999851	3,71298	0,00261141	0,635575	3,17005	0,00170192	0,627854
15	48	-0,05	40	0,1	1,25664	-0,0350851	0,00116509	1,03219	0,00882815	2,54093e-05	0,916429	0,026212	8,04484e-05	0,950783	0,9653	0,998427	3,71531	0,00258457	0,635541	2,9668	0,00171184	0,621862
15	48	-0,05	40	0,1	1,5708	-0,0458081	0,00111587	0,929017	0,0141531	3,7087e-05	0,917668	0,0338271	9,7893e-05	0,95845	0,9447	1,00126	3,74143	0,00262092	0,653922	2,38708	0,00169191	0,70055
15	48	-0,05	40	0,1	1,88496	-0,000700181	0,00145798	1,67133	0,00041277	1,68188e-06	1,13994	0,000730694	3,26949e-06	1,23399	0,9975	1,00009	3,68929	0,00298783	0,868818	1,76721	0,00161264	0,820502
15	48	-0,05	40	0,1	2,19912	-1,3606e-05	0,00145194	1,66116	9,35163e-05	2,44343e-07	1,02531	0,000149031	4,22599e-07	1,07296	0,9998	1,00002	3,68806	0,00298138	0,865327	1,5918	0,000870587	0,772686
15	48	-0,05	40	0,1	2,51327	-0,000570996	0,00145831	1,67471	0,000373104	1,66419e-06	1,01399	0,000576428	2,50915e-06	1,11938	0,9968	1,00018	3,6893	0,00299376	0,874194	1,55336	0,00164127	0,753066
15	48	-0,05	40	0,1	2,82743	-0,0134493	0,00150168	1,80204	0,00645735	3,66761e-05	1,52291	0,00919801	5,30226e-05	1,51543	0,9362	1,00172	3,72127	0,00338211	1,07968	1,43862	0,00278277	0,883222
15	48	-0,05	50	0,005	0	-0,00203593	0,000934735	0,895345	0,0506599	2,37357e-06	0,853859	0,00230591	1,71781e-06	0,849632	0,9986	0,999927	2,86248	0,00197958	0,584303	0,0455088	3,17684e-05	0,849161
15	48	-0,05	50	0,005	0,314159	-0,00177006	0,000938924	0,887608	0,0421975	1,80897e-06	0,788298	0,00199167	1,30506e-06	0,789257	0,9991	1,00004	2,85828	0,00197721	0,589627	0,0471909	2,89083e-05	0,789728
15	48	-0,05	50	0,005	3,14159	-0,00171166	0,00129946	1,66245	0,0506601	3,32461e-06	1,61424	0,00230676	2,41231e-06	1,61201	0,9987	1	2,86048	0,00239165	0,871129	0,045525	4,4627e-05	1,61288
15	48	-0,05	50	0,005	0,628319	-0,0013973	0,000907495	0,831127	0,0374928	1,36609e-06	0,832214	0,00187426	1,0131e-06	0,835911	0,9993	1,00001	2,86006	0,00195328	0,58121	0,0499844	2,5197e-05	0,836163
15	48	-0,05	50	0,005	0,942478	-0,00164367	0,000934806	0,877106	0,0359287	1,14573e-06	0,840925	0,00185164	8,7819e-07	0,848797	0,9994	0,999998	2,85872	0,00196862	0,590268	0,0515324	2,27966e-05	0,849226
15	48	-0,05	50	0,005	1,25664	-0,00188916	0,000899638	0,857928	0,0372483	1,28097e-06	0,883851	0,00186525	9,55852e-07	0,885235	0,9988	0,999985	2,8583	0,00201681	0,613016	0,0500715	2,39423e-05	0,885697
15	48	-0,05	50	0,005	1,5708	-0,00140275	0,000949292	0,90996	0,0416336	1,45243e-06	0,862687	0,00192786	1,05593e-06	0,870566	0,9986	1	2,85679	0,00197399	0,566508	0,0463007	2,37441e-05	0,871044
15	48	-0,05	50	0,005	1,88496	-0,00109456	0,00129903	1,66198	0,0370122	1,50452e-06	1,51129	0,00159574	1,03618e-06	1,50964	0,9996	1	2,8602	0,00238365	0,865402	0,0431104	2,62424e-05	1,50973
15	48	-0,05	50	0,005	2,19912	-0,00101379	0,00129885	1,6612	0,035613	1,26461e-06	1,54548	0,00149305	8,41799e-07	1,53768	0,9997	1	2,86012	0,00238217	0,864665	0,0419218	2,215e-05	1,53725
15	48	-0,05	50	0,005	2,51327	-0,00111709	0,00129863	1,66036	0,0372569	1,70126e-06	1,58944	0,00160442	1,17221e-06	1,58473	0,9989	1	2,85987	0,00238352	0,866636	0,0430595	2,9497e-05	1,58494
15	48	-0,05	50	0,005	2,82743	-0,00137443	0,00129868	1,66006	0,0421123	2,55923e-06	1,61214	0,00189261	1,81662e-06	1,60989	0,999	1	2,86025	0,00238747	0,868106	0,0449344	4,0405e-05	1,61067
15	48	-0,05	50	0,02	0	-0,0109246	0,000943696	0,90725	0,0293155	1,7134e-05	0,885425	0,0145628	1,61588e-05	0,887379	0,985	0,999683	2,87359	0,00194938	0,573493	0,495938	0,000267217	0,864323
15	48	-0,05	50	0,02	0,314159	-0,00805754	0,00100268	1,02973	0,014945	9,05409e-06	0,947633	0,00836774	9,08671e-06	0,965593	0,9917	1,00032	2,86123	0,00200869	0,60791	0,55909	0,000273981	0,957095
15	48	-0,05	50	0,02	3,14159	-0,0118075	0,00132631	1,7224	0,0293487	2,37998e-05	1,65917	0,0146023	2,23199e-05	1,6513	0,9872	1,00016	2,87207	0,00242546	0,892733	0,496707	0,000363622	1,57553
15	48	-0,05	50	0,02	0,628319	-0,00726437	0,000969916	0,926832	0,0104548	5,64913e-06	0,88394	0,00698856	6,48747e-06	0,889464	0,9956	0,999929	2,86195	0,00202785	0,603019	0,66768	0,000264516	0,884251
15	48	-0,05	50	0,02	0,942478	-0,00763318	0,000968927	0,937984	0,00935353	5,00456e-06	0,913249	0,00671877	6,10448e-06	0,914374	0,9978	0,999969	2,86119	0,00195562	0,592088	0,71754	0,000271721	0,911552
15	48	-0,05	50	0,02	1,25664	-0,00770678	0,000970711	0,940782	0,0102398	5,44244e-06	0,90169	0,00691845	6,36276e-06	0,90317	0,9975	0,999972	2,86173	0,00195665	0,59289	0,674886	0,000266217	0,89864
15	48	-0,05	50	0,02	1,5708	-0,00539115	0,000934202	0,895439	0,0138701	6,54905e-06	0,843986	0,00778524	6,90597e-06	0,853949	0,9955	1,00012	2,86243	0,00195771	0,578658	0,560667	0,000236084	0,856776
15	48	-0,05	50	0,02	1,88496	-0,00244271	0,00130351	1,66947	0,00743238	3,75738e-06	1,47955	0,00335791	3,42663e-06	1,48403	0,998	0,999999	2,86213	0,00239475	0,872298	0,451406	0,000234801	1,4758
15	48	-0,05	50	0,02	2,19912	-0,00173922	0,00129985	1,66289	0,00600111	2,29374e-06	1,44803	0,00246981	1,8969e-06	1,42834	0,9984	1,00001	2,86123	0,00238776	0,868759	0,41135	0,000160401	1,39756
15	48	-0,05	50	0,02	2,51327	-0,0025954	0,00130149	1,6675	0,00758372	4,26401e-06	1,54549	0,00335049	3,73446e-06	1,54201	0,9976	1,00002	2,86213	0,00239957	0,876314	0,441365	0,000246703	1,52464
15	48	-0,05	50	0,02	2,82743	-0,0052656	0,00131302	1,69187	0,013509	1,03796e-05	1,58927	0,00653277	9,46136e-06	1,58172	0,9941	1,00005	2,86487	0,0024086	0,881081	0,482816	0,000335452	1,54204
15	48	-0,05	50	0,04	0	-0,0311058	0,000995274	0,961571	0,0316405	4,64155e-05	0,943553	0,0328573	6,26578e-05	0,945279	0,9453	0,999328	2,90559	0,00208801	0,633728	1,03575	0,000637356	0,745252
15	48	-0,05	50	0,04	0,314159	-0,0125528	0,000969878	0,948222	0,00986417	1,50776e-05	0,872419	0,0125908	2,38052e-05	0,894572	0,9834	1,00022	2,87029	0,00196921	0,588004	1,27325	0,000613003	0,757945
15	48	-0,05	50	0,04	3,14159	-0,0310349	0,00137845	1,8357	0,0317229	6,6111e-05	1,8883	0,0330058	8,81312e-05	1,86912	0,9464	1,00061	2,90893	0,00259146	0,985178	1,03778	0,000824151	1,28223
15	48	-0,05	50	0,04	0,628319	-0,00985386	0,00096571	0,937165	0,00615039	8,93292e-06	0,887851	0,00978124	1,72663e-05	0,903327	0,992	1,00004	2,86363	0,00196397	0,586803	1,58678	0,000584073	0,836453
15	48	-0,05	50	0,04	0,942478	-0,0081761	0,00098644	0,977952	0,00539382	7,88623e-06	0,935593	0,00921447	1,62319e-05	0,944176	0,9934	0,999865	2,8625	0,001943	0,578799	1,70469	0,000575646	0,860665
15	48	-0,05	50	0,04	1,25664	-0,0104412	0,000984165	0,96321	0,00599663	8,48872e-06	0,8781	0,00966938	1,66109e-05	0,884743	0,9925	0,999974	2,8675	0,0020381	0,617851	1,60889	0,000562199	0,806853
15	48	-0,05	50	0,04	1,5708	-0,0101064	0,000987132	0,968392	0,00860922	1,14194e-05	0,847847	0,0115379	1,93405e-05	0,855178	0,9891	1,00032	2,86797	0,00199273	0,592548	1,33688	0,000543659	0,796959
15	48	-0,05	50	0,04	1,88496	-0,00140763	0,00130336	1,66963	0,00177248	2,60325e-06	1,3907	0,00183675	3,59057e-06	1,40307	0,9979	1,00001	2,86122	0,002389	0,868187	1,03385	0,000555667	1,28979
15	48	-0,05	50	0,04	2,19912	-0,000616998	0,00129953	1,66256	0,000991442	1,00241e-06	1,29289	0,000913333	1,22344e-06	1,29182	0,9994	1,00001	2,86041	0,00238188	0,863494	0,920109	0,000333663	1,17709
15	48	-0,05	50	0,04	2,51327	-0,0014261	0,00130255	1,67057	0,00177051	2,77157e-06	1,41124	0,00172779	3,47206e-06	1,41136	0,9975	1,00004	2,86112	0,00239874	0,875562	0,973738	0,00051492	1,20793
15	48	-0,05	50	0,04	2,82743	-0,00598275	0,0013214	1,7174	0,00649966	1,36473e-05	1,47754	0,00668205	1,76658e-05	1,47801	0,9853	1,00015	2,86825	0,00244195	0,902285	1,02485	0,000746465	1,14799
15	48	-0,05	50	0,06	0	-0,0766253	0,0011141	1,16682	0,0479894	0,0001072	1,31355	0,0635132	0,000168687	1,26595	0,8776	0,996017	3,00927	0,00230691	0,712472	1,32163	0,00124359	0,742087
15	48	-0,05	50	0,06	0,314159	-0,0223756	0,000973053	0,937353	0,00994935	2,36843e-05	0,841049	0,0178995	4,6774e-05	0,866386	0,9596	0,999839	2,8797	0,00208167	0,632336	1,7972	0,00122736	0,659694
15	48	-0,05	50	0,06	3,14159	-0,0732491	0,0015094	2,08355	0,0477861	0,000146418	2,45699	0,0632271	0,000228237	2,3599	0,879	1,00007	3,00693	0,00309413	1,26443	1,32136	0,00163632	1,29676
15	48	-0,05	50	0,06	0,628319	-0,0167059	0,000955318	0,904532	0,00559772	1,2558e-05	0,80614	0,0130724	3,265e-05	0,833523	0,9831	0,999901	2,8661	0,00203552	0,615228	2,33001	0,00103634	0,684361
15	48	-0,05	50	0,06	0,942478	-0,0158377	0,000955036	0,901784	0,0048018	1,07399e-05	0,819381	0,0121181	3,02152e-05	0,849404	0,9863	0,999961	2,86362	0,0020383	0,615431	2,51764	0,000993005	0,696084
15	48	-0,05	50	0,06	1,25664	-0,014104	0,000983709	0,932047	0,00539448	1,26593e-05	0,88837	0,0127945	3,34389e-05	0,90979	0,9857	0,999827	2,86939	0,00203258	0,624581	2,36566	0,00102718	0,715348
15	48	-0,05	50	0,06	1,5708	-0,0146824	0,000978911	0,945969	0,00815047	1,81653e-05	0,877044	0,0158673	4,06031e-05	0,910827	0,9781	1,00029	2,87513	0,00205139	0,617213	1,9413	0,0010003	0,72724
15	48	-0,05	50	0,06	1,88496	-0,00067047	0,00130271	1,66875	0,000605312	1,60731e-06	1,27332	0,000892664	2,78557e-06	1,31427	0,9981	1,00003	2,8604	0,00238848	0,867045	1,46964	0,000974654	1,03877
15	48	-0,05	50	0,06	2,19912	-0,000124452	0,00129872	1,66116	0,000218529	3,81982e-07	1,14873	0,000286716	5,84495e-07	1,17156	0,9996	1,00001	2,85952	0,00238498	0,86567	1,30977	0,000542872	0,955521
15	48	-0,05	50	0,06	2,51327	-0,000681656	0,00130147	1,66895	0,000575382	1,60121e-06	1,20909	0,000770889	2,3777e-06	1,25212	0,9976	1,00008	2,86013	0,00239346	0,872593	1,33739	0,000923889	0,913055
15	48	-0,05	50	0,06	2,82743	-0,00617641	0,00133886	1,76279	0,00454118	1,70945e-05	1,36655	0,00606098	2,51043e-05	1,40055	0,9708	0,999897	2,87156	0,00247085	0,920943	1,33348	0,00152172	0,903285
15	48	-0,05	50	0,08	0	-0,167006	0,00135982	1,55457	0,0805651	0,000197806	1,89461	0,111175	0,000339933	1,67438	0,7822	1,00322	3,26651	0,00300556	0,969238	1,37947	0,00198604	0,930417
15	48	-0,05	50	0,08	0,314159	-0,0320339	0,00101831	0,997439	0,0119244	3,93341e-05	0,98408	0,0254751	8,69055e-05	1,00823	0,9288	1,00014	2,90623	0,00209483	0,644415	2,14378	0,00217654	0,598022
15	48	-0,05	50	0,08	3,14159	-0,167737	0,00182166	2,71011	0,081134	0,000276175	3,65226	0,112508	0,000472546	3,09132	0,7827	1,00309	3,26999	0,00426844	1,93998	1,38576	0,00270557	1,69368
15	48	-0,05	50	0,08	0,628319	-0,0218632	0,00105685	1,06689	0,0059691	1,95559e-05	0,947346	0,0174744	6,11599e-05	1,00622	0,9692	1,00073	2,87554	0,00201567	0,604847	2,9259	0,00190162	0,659141
15	48	-0,05	50	0,08	0,942478	-0,0200552	0,00105239	1,06032	0,00499266	1,64527e-05	0,967513	0,0159204	5,57648e-05	1,02007	0,9771	1,0005	2,87211	0,00201675	0,60569	3,18601	0,0018558	0,699556
15	48	-0,05	50	0,08	1,25664	-0,0195676	0,000983704	0,927435	0,00571034	1,77096e-05	0,848684	0,0170384	5,55586e-05	0,86398	0,9745	0,999797	2,87736	0,00201163	0,620092	2,98088	0,001751	0,615368
15	48	-0,05	50	0,08	1,5708	-0,0262956	0,00102988	1,02151	0,00927185	2,8704e-05	0,970239	0,0222647	7,40676e-05	0,999245	0,9568	0,997516	2,88801	0,00199512	0,591308	2,39884	0,00165776	0,613988
15	48	-0,05	50	0,08	1,88496	-0,000292639	0,00130306	1,67021	0,000249744	1,01688e-06	1,12747	0,000442454	1,97587e-06	1,22133	0,9983	1,00005	2,85985	0,00239053	0,869866	1,76867	0,00161109	0,819911
15	48	-0,05	50	0,08	2,19912	5,26181e-05	0,0012988	1,66146	5,65093e-05	1,47518e-07	1,0261	9,00912e-05	2,55301e-07	1,07388	0,9999	1,00001	2,85923	0,00238402	0,864762	1,59243	0,000872213	0,77747
15	48	-0,05	50	0,08	2,51327	-0,000272849	0,00130227	1,67057	0,000225588	1,01702e-06	0,979387	0,00034888	1,52115e-06	1,10722	0,9984	1,00014	2,86003	0,00238365	0,865009	1,55518	0,0016419	0,754887
15	48	-0,05	50	0,08	2,82743	-0,00741458	0,00137187	1,82753	0,00398835	2,46353e-05	1,46524	0,00567926	3,45141e-05	1,44809	0,9512	0,999884	2,87751	0,00257337	0,984065	1,44343	0,0029343	0,902027
15	48	-0,05	50	0,1	0	-0,342349	0,00176191	2,36233	0,132697	0,000293543	2,89708	0,171841	0,000591482	2,01154	0,6632	1,00844	3,85917	0,00475348	1,69145	1,29342	0,00275148	1,23562
15	48	-0,05	50	0,1	0,314159	-0,0529875	0,00113529	1,15612	0,0158391	6,20607e-05	1,17166	0,0362899	0,000141493	1,1459	0,897	0,998177	2,94164	0,00223616	0,694592	2,31243	0,00355675	0,687699
15	48	-0,05	50	0,1	3,14159	-0,341183	0,00228673	3,8326	0,132681	0,000394437	5,18922	0,17404	0,000795206	3,78754	0,6524	0,990198	3,85138	0,00632524	2,95554	1,31071	0,00388579	2,51921
15	48	-0,05	50	0,1	0,628319	-0,02814	0,00112199	1,10972	0,00693715	2,8522e-05	0,985274	0,0233717	9,76162e-05	1,01644	0,9583	0,99933	2,88725	0,00210785	0,647561	3,38166	0,00308187	0,612745
15	48	-0,05	50	0,1	0,942478	-0,0270527	0,00106572	1,0276	0,00566009	2,29051e-05	0,942317	0,0210424	8,64075e-05	0,972286	0,9659	0,999742	2,88014	0,00207116	0,623181	3,7279	0,00286877	0,570793
15	48	-0,05	50	0,1	1,25664	-0,0290962	0,00105309	1,02376	0,00660805	2,69259e-05	0,993207	0,0227986	9,43478e-05	1,02892	0,9623	1,00039	2,88194	0,00209483	0,647119	3,46094	0,00295156	0,614075
15	48	-0,05	50	0,1	1,5708	-0,041515	0,00108294	1,05963	0,0114169	4,11621e-05	1,03661	0,0310102	0,000115614	1,03103	0,9297	1,00193	2,91003	0,00211413	0,647328	2,72134	0,00271341	0,634073
15	48	-0,05	50	0,1	1,88496	-9,06294e-05	0,00130434	1,67306	0,000116632	6,82268e-07	0,983077	0,000226938	1,36023e-06	1,1221	0,9985	1,00007	2,85949	0,00238952	0,869156	1,96045	0,00252876	0,718782
15	48	-0,05	50	0,1	2,19912	0,000110947	0,00129869	1,66132	1,62369e-05	5,87005e-08	0,904093	2,90392e-05	1,07362e-07	0,979075	0,9999	1,00001	2,85907	0,00238372	0,864685	1,79253	0,00138802	0,692372
15	48	-0,05	50	0,1	2,51327	-7,26056e-05	0,00130132	1,66636	0,000101405	7,96395e-07	0,814491	0,000163992	9,73135e-07	0,982248	0,9987	1,00019	2,85981	0,00238815	0,866994	1,66633	0,00262849	0,697461
15	48	-0,05	50	0,1	2,82743	-0,0101103	0,00138675	1,85762	0,00420346	3,81059e-05	1,7374	0,00561758	4,56669e-05	1,53167	0,9305	0,999236	2,88793	0,00268833	1,0488	1,40108	0,00478108	0,988125
15	48	-0,05	60	0,005	0	-0,00132136	0,000914749	1,01739	0,0294211	2,20302e-06	0,920677	0,00193724	1,554e-06	0,925326	0,9983	0,999934	2,308	0,0016818	0,621556	0,0658258	4,79089e-05	0,926877
15	48	-0,05	60	0,005	0,314159	-0,00159328	0,000839673	0,847194	0,0235311	1,61645e-06	0,881482	0,00161231	1,14407e-06	0,888767	0,9993	0,999981	2,30745	0,00166323	0,612415	0,0685012	4,39231e-05	0,890417
15	48	-0,05	60	0,005	3,14159	-0,00129773	0,00118558	1,66014	0,0294217	2,9324e-06	1,61202	0,00193759	2,06519e-06	1,61334	0,999	1	2,30938	0,00198955	0,868076	0,0658361	6,36322e-05	1,61508
15	48	-0,05	60	0,005	0,628319	-0,00183642	0,000898653	0,971023	0,0203993	1,14529e-06	0,870995	0,00150022	8,45546e-07	0,885889	0,9993	0,999989	2,30888	0,00164244	0,590202	0,0735308	3,73425e-05	0,888342
15	48	-0,05	60	0,005	0,942478	-0,00260241	0,000906146	0,982876	0,0193834	1,0077e-06	0,93329	0,00147869	7,75907e-07	0,957723	0,9995	0,999981	2,31001	0,00160193	0,559383	0,0762766	3,60844e-05	0,961411
15	48	-0,05	60	0,005	1,25664	-0,000288881	0,00091919	0,984787	0,0202363	1,13944e-06	0,944784	0,00149079	8,46083e-07	0,954649	0,9989	0,999994	2,31178	0,0016727	0,603378	0,0736583	3,76745e-05	0,956322
15	48	-0,05	60	0,005	1,5708	-0,00249747	0,000888928	0,949749	0,0231366	1,28451e-06	0,941408	0,00155461	9,13604e-07	0,946755	0,9994	1,00001	2,30878	0,00166618	0,606707	0,0671822	3,57578e-05	0,947883
15	48	-0,05	60	0,005	1,88496	-0,000731963	0,00118575	1,66185	0,0199885	1,20237e-06	1,50778	0,00122658	8,11451e-07	1,50936	0,9996	1	2,30906	0,00198621	0,865405	0,0613566	3,69074e-05	1,50996
15	48	-0,05	60	0,005	2,19912	-0,000662767	0,00118559	1,66106	0,0190533	9,85842e-07	1,53882	0,00112867	6,38324e-07	1,5241	0,9998	1	2,30906	0,00198639	0,865153	0,0592322	3,04427e-05	1,52287
15	48	-0,05	60	0,005	2,51327	-0,000764342	0,00118533	1,65993	0,0201494	1,36304e-06	1,58389	0,0012338	9,17382e-07	1,57727	0,9995	1	2,30903	0,00198992	0,86828	0,0612238	4,13936e-05	1,57758
15	48	-0,05	60	0,005	2,82743	-0,000982265	0,00118553	1,6602	0,0234397	2,14063e-06	1,60973	0,00151355	1,48279e-06	1,60939	0,9991	1	2,30905	0,00198574	0,865584	0,0645556	5,7366e-05	1,61081
15	48	-0,05	60	0,02	0	-0,00820896	0,000878669	0,915831	0,0177516	1,46849e-05	0,936409	0,0111583	1,49698e-05	0,93602	0,9866	1,00006	2,31737	0,0016468	0,585208	0,627245	0,000342566	0,883356
15	48	-0,05	60	0,02	0,314159	-0,00420223	0,000874224	0,908272	0,00801468	6,43615e-06	0,91923	0,00577616	7,16903e-06	0,925181	0,9944	1,00001	2,31189	0,00163189	0,577701	0,7194	0,000333485	0,893789
15	48	-0,05	60	0,02	3,14159	-0,00848544	0,00121114	1,72343	0,0177695	1,94704e-05	1,61938	0,0111778	1,96701e-05	1,58533	0,9883	1,00015	2,31729	0,00201888	0,890445	0,627688	0,000445597	1,47005
15	48	-0,05	60	0,02	0,628319	-0,00479557	0,000908231	0,989634	0,00542695	4,21426e-06	0,97807	0,00472768	5,53155e-06	0,993377	0,9981	1,00001	2,30941	0,00165844	0,598776	0,869864	0,000351584	0,987077
15	48	-0,05	60	0,02	0,942478	-0,00334098	0,000878909	0,921467	0,00482725	3,50264e-06	0,888124	0,00452021	4,86372e-06	0,895852	0,9977	0,999909	2,30947	0,00166278	0,596725	0,935097	0,000336417	0,899233
15	48	-0,05	60	0,02	1,25664	-0,00316655	0,000843931	0,882873	0,00530319	3,70138e-06	0,848524	0,00467391	4,90037e-06	0,851942	0,9983	1,00005	2,30955	0,00166899	0,607122	0,880106	0,000317383	0,84039
15	48	-0,05	60	0,02	1,5708	-0,00317866	0,000867172	0,897553	0,00732978	4,8168e-06	0,847052	0,00536562	5,69445e-06	0,854563	0,9956	1,00011	2,30984	0,00159867	0,56047	0,730928	0,000304776	0,860248
15	48	-0,05	60	0,02	1,88496	-0,00119015	0,00118856	1,6679	0,00325158	2,21488e-06	1,46037	0,00187898	2,23114e-06	1,46758	0,9986	0,999999	2,30976	0,00199191	0,86975	0,577209	0,000298469	1,45384
15	48	-0,05	60	0,02	2,19912	-0,00075602	0,00118638	1,6627	0,00245822	1,22743e-06	1,41057	0,00128152	1,10954e-06	1,38931	0,9993	1,00001	2,30949	0,00198867	0,867018	0,520984	0,000194843	1,3396
15	48	-0,05	60	0,02	2,51327	-0,00128821	0,00118736	1,66452	0,00331486	2,48142e-06	1,51291	0,00185785	2,36599e-06	1,50682	0,9985	1,00001	2,30987	0,00199291	0,870652	0,559755	0,000301434	1,46598
15	48	-0,05	60	0,02	2,82743	-0,00315463	0,00119187	1,67646	0,00682637	7,00384e-06	1,55011	0,00417352	6,96008e-06	1,54066	0,9956	1,00004	2,31155	0,00199914	0,875585	0,610147	0,000409916	1,45698
15	48	-0,05	60	0,04	0	-0,0253113	0,00092728	1,01844	0,0232928	4,58412e-05	0,978162	0,0276061	6,52454e-05	0,967776	0,9368	1,00167	2,34905	0,00177856	0,649522	1,18225	0,000869218	0,676335
15	48	-0,05	60	0,04	0,314159	-0,00790433	0,000886044	0,939656	0,00594616	1,20563e-05	0,875965	0,00900643	2,10027e-05	0,885879	0,9835	1,00033	2,31531	0,00170842	0,62113	1,51087	0,000808499	0,666908
15	48	-0,05	60	0,04	3,14159	-0,0256768	0,00126938	1,8589	0,0233852	6,37208e-05	1,86392	0,0277434	9,07546e-05	1,83584	0,9405	1,00058	2,35013	0,00216269	0,984721	1,18326	0,00111975	1,13387
15	48	-0,05	60	0,04	0,628319	-0,00583851	0,000865343	0,892022	0,00356123	6,43405e-06	0,811584	0,00680436	1,41793e-05	0,822072	0,993	0,999876	2,3144	0,00163892	0,579847	1,90567	0,000725586	0,733332
15	48	-0,05	60	0,04	0,942478	-0,00592893	0,000899494	0,965216	0,00310658	5,74416e-06	0,887636	0,00639502	1,36701e-05	0,90181	0,9947	0,999828	2,30765	0,00167947	0,617743	2,05321	0,000731402	0,787829
15	48	-0,05	60	0,04	1,25664	-0,00714493	0,000887103	0,929162	0,00346681	6,45592e-06	0,874313	0,00673101	1,46136e-05	0,894479	0,9924	1,00017	2,31178	0,00168085	0,611244	1,93622	0,000753684	0,816714
15	48	-0,05	60	0,04	1,5708	-0,00778147	0,000875743	0,928482	0,00510262	8,65548e-06	0,816038	0,00821465	1,65509e-05	0,818949	0,9911	1,00032	2,31365	0,00164603	0,598833	1,60521	0,000679839	0,723289
15	48	-0,05	60	0,04	1,88496	-0,000570171	0,00118767	1,66537	0,000679127	1,30272e-06	1,33875	0,00083581	2,00753e-06	1,3625	0,999	1,00001	2,30924	0,00198744	0,865589	1,22711	0,000709743	1,20524
15	48	-0,05	60	0,04	2,19912	-0,000147022	0,00118551	1,66107	0,000319915	4,14268e-07	1,23718	0,000349323	5,61884e-07	1,24228	0,9995	1,00001	2,30874	0,00198776	0,86611	1,09032	0,000408628	1,08346
15	48	-0,05	60	0,04	2,51327	-0,000554543	0,00118806	1,6671	0,000665649	1,33646e-06	1,31146	0,000760301	1,83198e-06	1,32805	0,9989	1,00004	2,30938	0,00199328	0,869238	1,13943	0,000648411	1,07451
15	48	-0,05	60	0,04	2,82743	-0,00332228	0,00119836	1,70239	0,00332807	9,1465e-06	1,36312	0,00392647	1,27147e-05	1,38234	0,9875	1,00017	2,31354	0,00202169	0,89191	1,17609	0,000993363	0,991962
15	48	-0,05	60	0,06	0	-0,0788904	0,00108764	1,27991	0,0448007	0,000121321	1,35678	0,0617423	0,000193713	1,26994	0,8543	0,999378	2,47043	0,00216373	0,855706	1,37805	0,00182592	0,787764
15	48	-0,05	60	0,06	0,314159	-0,0153904	0,000919367	0,99395	0,00689141	2,19781e-05	0,874522	0,0140088	4,7088e-05	0,916441	0,9578	0,999248	2,32528	0,00171688	0,631411	2,0363	0,00181914	0,595243
15	48	-0,05	60	0,06	3,14159	-0,0756061	0,00142781	2,17459	0,0445718	0,000173983	2,77836	0,0615417	0,00027179	2,52559	0,853	0,999642	2,46551	0,00277574	1,40048	1,38048	0,00239113	1,39986
15	48	-0,05	60	0,06	0,628319	-0,00976831	0,000899403	0,951262	0,00359311	1,08509e-05	0,867664	0,00975059	3,12724e-05	0,886172	0,9833	0,999581	2,31454	0,00170284	0,629294	2,70954	0,00151295	0,628087
15	48	-0,05	60	0,06	0,942478	-0,0093232	0,000853748	0,874544	0,00302198	8,59909e-06	0,791935	0,00891474	2,70575e-05	0,811039	0,9869	1,0006	2,31211	0,00163806	0,583501	2,94433	0,00141097	0,63354
15	48	-0,05	60	0,06	1,25664	-0,0105025	0,000846433	0,882646	0,00345908	9,81671e-06	0,812695	0,00955745	2,91985e-05	0,844181	0,9849	0,999717	2,31121	0,00166756	0,612643	2,75815	0,00141769	0,61717
15	48	-0,05	60	0,06	1,5708	-0,0132722	0,000926063	0,995743	0,0054838	1,61907e-05	0,904497	0,012326	3,93609e-05	0,914393	0,973	1,00055	2,3191	0,00166733	0,596407	2,24261	0,00139928	0,651396
15	48	-0,05	60	0,06	1,88496	-0,000177378	0,0011889	1,66953	0,000211537	7,31355e-07	1,17166	0,000353363	1,37904e-06	1,2519	0,9988	1,00003	2,30877	0,00198989	0,868092	1,66546	0,00134232	0,917035
15	48	-0,05	60	0,06	2,19912	5,53985e-05	0,0011856	1,66141	5,77788e-05	1,29693e-07	1,07314	8,63049e-05	2,15755e-07	1,10892	0,9999	1,00001	2,30849	0,00198668	0,864787	1,4913	0,000723044	0,842214
15	48	-0,05	60	0,06	2,51327	-0,000179745	0,00118872	1,66776	0,000194678	7,24517e-07	1,04768	0,000288638	1,10093e-06	1,15343	0,9992	1,00008	2,30896	0,00198769	0,865279	1,48458	0,00130272	0,787374
15	48	-0,05	60	0,06	2,82743	-0,00357844	0,00122005	1,7623	0,0024975	1,29867e-05	1,25494	0,00353089	1,85812e-05	1,28447	0,9719	1,00013	2,31553	0,00205398	0,915621	1,42407	0,00229485	0,847671
15	48	-0,05	60	0,08	0	-0,20882	0,001428	1,93332	0,0921692	0,000264352	2,61271	0,119836	0,000442288	1,97299	0,7081	1,00874	2,8431	0,00333587	1,42019	1,3001	0,00271586	1,17264
15	48	-0,05	60	0,08	0,314159	-0,0316951	0,000978397	1,06637	0,00981276	4,11331e-05	0,970564	0,0225748	9,37221e-05	1,01036	0,9194	0,996311	2,34864	0,00175979	0,633818	2,32847	0,00336759	0,616123
15	48	-0,05	60	0,08	3,14159	-0,209189	0,00198507	3,57569	0,0925315	0,000387753	5,48672	0,12192	0,000619947	3,59397	0,7116	1,0094	2,84302	0,00473722	2,77222	1,31701	0,00359299	1,94148
15	48	-0,05	60	0,08	0,628319	-0,0165744	0,000911516	0,969901	0,00428358	1,77097e-05	0,892829	0,0141955	5,99376e-05	0,931845	0,9671	0,999918	2,31716	0,00165181	0,59277	3,32454	0,00287127	0,594415
15	48	-0,05	60	0,08	0,942478	-0,0152246	0,000929398	0,970178	0,0034925	1,39078e-05	0,840941	0,0127204	5,23169e-05	0,887182	0,9765	0,999803	2,31964	0,00166863	0,600049	3,64916	0,00268499	0,571521
15	48	-0,05	60	0,08	1,25664	-0,0152255	0,000910333	0,958583	0,00405604	1,62685e-05	0,862073	0,0137421	5,62685e-05	0,903809	0,9707	0,999178	2,31997	0,00170636	0,631465	3,39725	0,0026756	0,583911
15	48	-0,05	60	0,08	1,5708	-0,0231044	0,000933999	0,975988	0,00708179	2,77274e-05	0,948047	0,0190093	7,76999e-05	0,986989	0,9514	1,00034	2,3304	0,00172992	0,626956	2,69009	0,0026063	0,632625
15	48	-0,05	60	0,08	1,88496	-4,68424e-05	0,0011872	1,66469	8,12732e-05	4,43743e-07	1,0126	0,000156356	8,83095e-07	1,13189	0,999	1,00004	2,30859	0,00198903	0,867228	1,93297	0,00233145	0,738287
15	48	-0,05	60	0,08	2,19912	0,000109334	0,00118551	1,66128	1,24775e-05	4,22406e-08	0,925064	2,19319e-05	7,68746e-08	0,993833	0,9999	1	2,30835	0,00198645	0,864719	1,75983	0,00126814	0,703483
15	48	-0,05	60	0,08	2,51327	-4,35179e-05	0,00118838	1,66647	7,10583e-05	5,12646e-07	0,788654	0,000114779	6,40991e-07	0,997838	0,9993	1,00014	2,30875	0,00199057	0,867353	1,65376	0,00240677	0,700312
15	48	-0,05	60	0,08	2,82743	-0,00510512	0,00124361	1,80999	0,00249099	2,24818e-05	1,45352	0,00341335	2,74283e-05	1,36187	0,9497	1,00005	2,32068	0,00214409	0,980056	1,4376	0,00436262	0,904898
15	48	-0,05	60	0,1	0	-0,462389	0,00196914	3,30179	0,164712	0,000364468	4,45911	0,189372	0,0008687	2,38243	0,5341	0,971101	3,73361	0,00549741	2,40018	1,14756	0,00402723	1,78809
15	48	-0,05	60	0,1	0,314159	-0,055732	0,0011171	1,27661	0,0152537	7,54889e-05	1,35871	0,0352261	0,000164062	1,20499	0,8821	0,998272	2,39814	0,0020318	0,764999	2,35374	0,0053943	0,777756
15	48	-0,05	60	0,1	3,14159	-0,460754	0,00271799	6,32659	0,164988	0,00057766	10,4684	0,185369	0,0011146	5,20955	0,5357	1,00235	3,73313	0,00833417	5,4614	1,12293	0,00495147	3,47235
15	48	-0,05	60	0,1	0,628319	-0,0259632	0,000973493	1,04477	0,0056005	2,81719e-05	0,969492	0,0207381	0,000101727	0,993471	0,9488	0,998849	2,3326	0,00173414	0,636286	3,7493	0,00492035	0,6222
15	48	-0,05	60	0,1	0,942478	-0,022552	0,000977656	1,0469	0,00439116	2,25498e-05	0,955044	0,0181481	9,03192e-05	0,976101	0,9635	0,999252	2,32408	0,00177431	0,659987	4,17778	0,00484691	0,646988
15	48	-0,05	60	0,1	1,25664	-0,0253462	0,000982213	1,05025	0,0052656	2,66576e-05	0,976271	0,0200852	9,86212e-05	0,992907	0,9546	1,00058	2,32874	0,00178745	0,667137	3,85796	0,00466804	0,618394
15	48	-0,05	60	0,1	1,5708	-0,0391993	0,00101504	1,10516	0,00991143	4,46667e-05	1,05436	0,0289484	0,000131754	1,08486	0,9269	1,00237	2,3539	0,00187683	0,714352	2,94748	0,00402284	0,614393
15	48	-0,05	60	0,1	1,88496	3,35026e-05	0,00118697	1,66429	3,60481e-05	2,9698e-07	0,856917	7,27253e-05	5,6608e-07	1,03262	0,9991	1,00005	2,30853	0,00198779	0,866317	2,07752	0,00361234	0,666484
15	48	-0,05	60	0,1	2,19912	0,000115825	0,00118534	1,66048	3,03558e-06	1,47882e-08	0,807389	5,80522e-06	2,71376e-08	0,909601	1	1	2,3083	0,00198512	0,863937	1,93341	0,00203462	0,633699
15	48	-0,05	60	0,1	2,51327	2,26281e-05	0,00118823	1,66623	3,09074e-05	5,45119e-07	0,736818	4,84679e-05	3,84387e-07	0,865043	0,9993	1,00018	2,3086	0,00199036	0,867288	1,71069	0,00363516	0,64542
15	48	-0,05	60	0,1	2,82743	-0,00830948	0,00127024	1,86657	0,00318228	4,25829e-05	2,00303	0,00360891	3,97424e-05	1,5399	0,9227	1,00055	2,33284	0,00230118	1,09515	1,28471	0,006878	1,09625
15	48	-0,15	20	0,005	0	0,000280701	0,00146959	0,881705	0,0395997	3,24256e-07	0,842871	0,000300422	2,25396e-07	0,844709	0,9999	1	7,8445	0,00494874	0,60468	0,00758618	5,62944e-06	0,844711
15	48	-0,15	20	0,005	0,314159	0,000283667	0,00146973	0,881826	0,0367563	2,75478e-07	0,839273	0,000282672	1,90891e-07	0,84097	0,9999	1	7,84445	0,00494887	0,60475	0,0076902	5,13557e-06	0,840974
15	48	-0,15	20	0,005	3,14159	4,86126e-05	0,00209259	1,73142	0,0396004	4,33699e-07	1,57186	0,000300889	3,01258e-07	1,57251	0,9999	1	7,84949	0,00613981	0,918355	0,00759788	7,52365e-06	1,57249
15	48	-0,15	20	0,005	0,628319	0,000292078	0,00146979	0,881951	0,0350184	2,04224e-07	0,831347	0,000275774	1,42753e-07	0,833455	0,9999	1	7,84441	0,00494915	0,604793	0,00787499	4,03052e-06	0,833486
15	48	-0,15	20	0,005	0,942478	0,000292789	0,0014698	0,881953	0,0344078	1,70496e-07	0,855434	0,000274475	1,20784e-07	0,858429	0,9999	1	7,8444	0,00494914	0,604794	0,00797702	3,47092e-06	0,858513
15	48	-0,15	20	0,005	1,25664	0,000297013	0,00147009	0,882275	0,0349261	1,95196e-07	0,895345	0,000275373	1,36878e-07	0,898066	0,9999	1	7,84447	0,00494853	0,604726	0,00788433	3,87512e-06	0,898162
15	48	-0,15	20	0,005	1,5708	0,000294857	0,00147009	0,882274	0,0365699	2,18796e-07	0,905239	0,00027917	1,51564e-07	0,90819	0,9999	1	7,8445	0,00494855	0,604727	0,00763374	4,09888e-06	0,908286
15	48	-0,15	20	0,005	1,88496	0,000117539	0,00209247	1,73148	0,034911	2,57748e-07	1,67375	0,000258645	1,74515e-07	1,66894	0,9999	1	7,84951	0,00613632	0,917148	0,00740859	4,94404e-06	1,66883
15	48	-0,15	20	0,005	2,19912	0,000126958	0,00209246	1,73147	0,0343876	2,23675e-07	1,69178	0,000251918	1,49553e-07	1,68715	0,9999	1	7,8495	0,0061363	0,917148	0,00732576	4,30129e-06	1,68702
15	48	-0,15	20	0,005	2,51327	0,000103529	0,00209257	1,7314	0,0350037	2,73188e-07	1,63604	0,000259312	1,85508e-07	1,63379	1	1	7,8496	0,00613928	0,918278	0,007408	5,24158e-06	1,63371
15	48	-0,15	20	0,005	2,82743	7,90412e-05	0,00209258	1,73141	0,0367518	3,68674e-07	1,58359	0,000277394	2,53917e-07	1,58359	1	1	7,84962	0,0061393	0,918283	0,00754755	6,83277e-06	1,58356
15	48	-0,15	20	0,02	0	-0,00296103	0,00147783	0,8889	0,0261702	3,33954e-06	0,849139	0,00296229	2,40945e-06	0,854248	0,9976	1,00003	7,8497	0,004948	0,603668	0,113135	7,7588e-05	0,854716
15	48	-0,15	20	0,02	0,314159	-0,00220585	0,00147772	0,889068	0,019466	2,33225e-06	0,84337	0,0023229	1,69385e-06	0,847247	0,9986	1,00002	7,84798	0,00494917	0,603791	0,11928	7,26913e-05	0,847617
15	48	-0,15	20	0,02	3,14159	-0,00318472	0,00209434	1,73304	0,0261769	4,45057e-06	1,57346	0,00296695	3,20476e-06	1,57442	0,9981	1	7,85414	0,00613877	0,919043	0,113287	0,00010306	1,57366
15	48	-0,15	20	0,02	0,628319	-0,00200841	0,00147641	0,888016	0,0161618	1,61451e-06	0,839387	0,00211595	1,23816e-06	0,843844	0,9991	1,00001	7,8475	0,00495242	0,604665	0,130885	6,35411e-05	0,844816
15	48	-0,15	20	0,02	0,942478	-0,00195257	0,00147638	0,887418	0,015135	1,38053e-06	0,865455	0,00207527	1,10664e-06	0,867971	0,9993	1,00001	7,84721	0,00494874	0,604062	0,137085	6,06482e-05	0,869278
15	48	-0,15	20	0,02	1,25664	-0,00195118	0,00147701	0,888292	0,0159953	1,55288e-06	0,898331	0,00210273	1,2046e-06	0,899709	0,9993	1	7,84756	0,00495075	0,604439	0,131425	6,25924e-05	0,900993
15	48	-0,15	20	0,02	1,5708	-0,00205547	0,00147757	0,889106	0,0190096	1,82637e-06	0,906933	0,00222427	1,34492e-06	0,910074	0,9992	1	7,84844	0,00494903	0,603961	0,116976	5,95335e-05	0,911577
15	48	-0,15	20	0,02	1,88496	-0,00285064	0,00189095	1,50846	0,0155403	1,54299e-06	1,41984	0,00161661	1,06407e-06	1,4234	0,9989	0,999998	7,85278	0,00619919	0,956974	0,104006	5,81432e-05	1,42413
15	48	-0,15	20	0,02	2,19912	-0,00261309	0,00189029	1,50745	0,014541	1,17426e-06	1,38517	0,00144317	7,68162e-07	1,36899	0,9991	0,999999	7,85273	0,00618338	0,952963	0,0992347	4,48197e-05	1,36609
15	48	-0,15	20	0,02	2,51327	-0,0015171	0,00209409	1,73392	0,0157035	1,83711e-06	1,61389	0,00162573	1,25839e-06	1,60513	0,9995	1	7,85251	0,00613983	0,918218	0,103502	6,79833e-05	1,60258
15	48	-0,15	20	0,02	2,82743	-0,00218807	0,00209334	1,73274	0,019293	3,0104e-06	1,57076	0,00213388	2,12969e-06	1,57055	0,9989	1	7,85301	0,00613094	0,916579	0,110558	9,30474e-05	1,56972
15	48	-0,15	20	0,04	0	-0,00838516	0,0014862	0,898641	0,0195291	8,46217e-06	0,845243	0,00712567	7,16221e-06	0,848456	0,9934	1,00008	7,85897	0,00497463	0,608067	0,364352	0,000210287	0,841906
15	48	-0,15	20	0,04	0,314159	-0,00508172	0,00148104	0,892319	0,0111092	4,61014e-06	0,837266	0,00447411	4,07768e-06	0,840564	0,9967	1,00004	7,85252	0,00495079	0,603955	0,402253	0,00020145	0,835586
15	48	-0,15	20	0,04	3,14159	-0,00998786	0,00189826	1,52022	0,019537	1,08248e-05	1,46857	0,00713159	9,14421e-06	1,46704	0,9933	1,00005	7,86572	0,00622668	0,95819	0,36454	0,000267481	1,45009
15	48	-0,15	20	0,04	0,628319	-0,004387	0,00147906	0,889327	0,00808939	3,00727e-06	0,841722	0,00381517	2,98955e-06	0,84346	0,9979	1,00002	7,84945	0,00494549	0,603165	0,471205	0,000195589	0,841204
15	48	-0,15	20	0,04	0,942478	-0,00434323	0,00147827	0,888594	0,00729895	2,61927e-06	0,862067	0,00368794	2,76258e-06	0,859652	0,999	1,00001	7,84957	0,00495252	0,604502	0,504862	0,000198307	0,857374
15	48	-0,15	20	0,04	1,25664	-0,00434022	0,00147907	0,890184	0,00794553	2,91987e-06	0,892956	0,00378254	2,94907e-06	0,888755	0,9987	1,00001	7,8502	0,00495396	0,605336	0,475657	0,000197587	0,884491
15	48	-0,15	20	0,04	1,5708	-0,00464376	0,00147943	0,890853	0,0104997	3,63416e-06	0,902155	0,00420245	3,3446e-06	0,900982	0,9979	1,00001	7,85255	0,00496047	0,606044	0,399904	0,000181016	0,898668
15	48	-0,15	20	0,04	1,88496	-0,00357453	0,0018931	1,51057	0,00655181	2,23072e-06	1,40663	0,00215156	1,83705e-06	1,42101	0,9984	0,999992	7,8546	0,00620494	0,958156	0,328191	0,00016921	1,4264
15	48	-0,15	20	0,04	2,19912	-0,0029275	0,00189106	1,50753	0,00558899	1,42843e-06	1,33536	0,00168998	1,07403e-06	1,31216	0,999	0,999997	7,85406	0,00619986	0,956881	0,302267	0,000115413	1,29321
15	48	-0,15	20	0,04	2,51327	-0,00360431	0,00189322	1,50976	0,00666799	2,44276e-06	1,39254	0,00215276	1,95256e-06	1,39075	0,9986	1,00001	7,85529	0,00618455	0,952327	0,322623	0,000175059	1,38491
15	48	-0,15	20	0,04	2,82743	-0,00576765	0,00189693	1,515	0,0104468	5,35274e-06	1,44439	0,00369295	4,43486e-06	1,44636	0,9966	1,00003	7,85833	0,00621266	0,957324	0,353079	0,000244414	1,43486
15	48	-0,15	20	0,06	0	-0,0141064	0,00149771	0,912971	0,0177777	1,42725e-05	0,850479	0,0111757	1,45467e-05	0,846935	0,9869	1,00008	7,87216	0,00499136	0,611311	0,627239	0,000334685	0,808292
15	48	-0,15	20	0,06	0,314159	-0,00729774	0,00148693	0,898586	0,00802574	6,20054e-06	0,826829	0,00578398	6,87835e-06	0,826282	0,9955	1,00003	7,85679	0,00495659	0,604411	0,719344	0,000320067	0,805296
15	48	-0,15	20	0,06	3,14159	-0,0153096	0,00191846	1,54988	0,017788	1,83033e-05	1,47169	0,0111837	1,85907e-05	1,45926	0,9871	1,00017	7,87965	0,0062762	0,971204	0,627408	0,000418954	1,34678
15	48	-0,15	20	0,06	0,628319	-0,00592459	0,0014779	0,888088	0,00543075	3,86804e-06	0,82977	0,00472845	5,01958e-06	0,828703	0,9971	1,00001	7,85119	0,00493575	0,600705	0,869409	0,000316807	0,816868
15	48	-0,15	20	0,06	0,942478	-0,00573382	0,00147767	0,887002	0,00483554	3,39448e-06	0,846759	0,00452686	4,68221e-06	0,842135	0,9979	1,00002	7,85036	0,00495093	0,603518	0,934889	0,000319228	0,823652
15	48	-0,15	20	0,06	1,25664	-0,00593256	0,00148108	0,89106	0,00531443	3,79128e-06	0,878872	0,004685	4,99214e-06	0,870964	0,9979	1,00003	7,85163	0,00495751	0,605499	0,880315	0,000319822	0,843136
15	48	-0,15	20	0,06	1,5708	-0,00651708	0,00148553	0,896644	0,00735503	4,96062e-06	0,899206	0,00539006	5,80799e-06	0,89281	0,9963	1,00003	7,85492	0,00496408	0,606709	0,731753	0,000303534	0,866448
15	48	-0,15	20	0,06	1,88496	-0,00332359	0,00189348	1,51087	0,00326368	2,15243e-06	1,38866	0,00189124	2,17966e-06	1,41155	0,9984	0,999985	7,85464	0,00620551	0,95823	0,578833	0,000291194	1,41513
15	48	-0,15	20	0,06	2,19912	-0,00246325	0,00189115	1,50771	0,00246518	1,1503e-06	1,2821	0,00128857	1,04012e-06	1,26274	0,9991	0,999995	7,85371	0,00618505	0,953088	0,522386	0,0001819	1,21817
15	48	-0,15	20	0,06	2,51327	-0,003304	0,00189514	1,51276	0,00332138	2,31315e-06	1,35987	0,00186384	2,21077e-06	1,35847	0,9984	1,00002	7,85525	0,00619675	0,955724	0,560484	0,000280459	1,31685
15	48	-0,15	20	0,06	2,82743	-0,0064225	0,00189562	1,51542	0,00683613	6,60902e-06	1,41639	0,00417958	6,56369e-06	1,40782	0,9951	1,00007	7,86126	0,00622875	0,960829	0,610197	0,000383881	1,32178
15	48	-0,15	20	0,08	0	-0,0214645	0,00150536	0,920766	0,018217	2,16569e-05	0,859644	0,0156001	2,57636e-05	0,854019	0,9782	1,0001	7,89144	0,00502274	0,61738	0,853925	0,000470661	0,743713
15	48	-0,15	20	0,08	0,314159	-0,00918243	0,0014912	0,902088	0,00670521	7,73564e-06	0,822643	0,00681374	1,0388e-05	0,819979	0,9919	0,999968	7,85984	0,00498067	0,608731	1,01377	0,000444356	0,746623
15	48	-0,15	20	0,08	3,14159	-0,0221168	0,00194816	1,58776	0,0182269	2,78308e-05	1,48576	0,0156056	3,29168e-05	1,47146	0,9775	1,00042	7,90128	0,00639197	0,995685	0,853921	0,000584815	1,2172
15	48	-0,15	20	0,08	0,628319	-0,00731765	0,00148132	0,891016	0,00433434	4,62481e-06	0,817703	0,0054096	7,4732e-06	0,81736	0,9967	0,999988	7,85328	0,00493605	0,600401	1,24564	0,000433088	0,782953
15	48	-0,15	20	0,08	0,942478	-0,00684302	0,00148125	0,890044	0,0038336	4,05259e-06	0,833656	0,00514058	6,97006e-06	0,830533	0,9969	1,00002	7,85128	0,00494697	0,603237	1,33846	0,00043045	0,794452
15	48	-0,15	20	0,08	1,25664	-0,00728863	0,00148595	0,894826	0,00423285	4,54897e-06	0,863707	0,00535567	7,44907e-06	0,856681	0,9963	1,00007	7,85247	0,00496036	0,606162	1,26283	0,000432131	0,799982
15	48	-0,15	20	0,08	1,5708	-0,00819736	0,0014914	0,899841	0,00599695	6,18502e-06	0,889675	0,00631467	8,85327e-06	0,880856	0,9929	1,00008	7,8562	0,00496686	0,607481	1,05078	0,00042124	0,82182
15	48	-0,15	20	0,08	1,88496	-0,00289834	0,00189305	1,51026	0,00181259	1,86518e-06	1,36215	0,0014863	2,25661e-06	1,39541	0,9982	0,999975	7,85394	0,00620656	0,958495	0,818603	0,000421637	1,3892
15	48	-0,15	20	0,08	2,19912	-0,00197656	0,00189105	1,50762	0,00118521	8,3012e-07	1,23237	0,000867458	8,84856e-07	1,22174	0,9991	0,999994	7,85267	0,00618426	0,953042	0,73126	0,000249557	1,16768
15	48	-0,15	20	0,08	2,51327	-0,00282274	0,00189517	1,51276	0,00182947	1,95465e-06	1,32386	0,00143056	2,17617e-06	1,32375	0,9983	1,00002	7,85453	0,0061941	0,954981	0,780622	0,000379382	1,21272
15	48	-0,15	20	0,08	2,82743	-0,00653768	0,00189618	1,51796	0,00502264	7,38907e-06	1,37972	0,00421208	8,55163e-06	1,3737	0,9933	1,00014	7,86277	0,00625431	0,967625	0,836385	0,000530412	1,17461
15	48	-0,15	20	0,1	0	-0,0311042	0,00153701	0,945958	0,0201208	3,20317e-05	0,900594	0,0209368	4,24157e-05	0,888393	0,9622	0,999533	7,92209	0,00510956	0,631241	1,03733	0,000643652	0,693855
15	48	-0,15	20	0,1	0,314159	-0,0112857	0,00150001	0,910998	0,00614139	9,48246e-06	0,81427	0,00785689	1,47738e-05	0,814201	0,9884	0,999861	7,86426	0,00499662	0,610962	1,27586	0,000598841	0,696918
15	48	-0,15	20	0,1	3,14159	-0,0321036	0,00198926	1,64562	0,0201568	4,13528e-05	1,55786	0,0209666	5,46238e-05	1,54566	0,963	1,001	7,9348	0,00653954	1,03059	1,03721	0,000810267	1,14272
15	48	-0,15	20	0,1	0,628319	-0,00884274	0,00148926	0,897549	0,00381894	5,48159e-06	0,816481	0,00608239	1,05387e-05	0,821204	0,9958	0,999945	7,85492	0,0049504	0,604414	1,5889	0,000566907	0,758092
15	48	-0,15	20	0,1	0,942478	-0,00813814	0,00148377	0,891033	0,00335402	4,73264e-06	0,819878	0,00574057	9,70758e-06	0,821351	0,9961	1,00003	7,85262	0,00495562	0,605248	1,70768	0,000554614	0,767068
15	48	-0,15	20	0,1	1,25664	-0,00855346	0,00149085	0,898393	0,00372134	5,34621e-06	0,851327	0,00601298	1,03979e-05	0,846413	0,9944	1,00011	7,85314	0,00496347	0,606595	1,61201	0,000554818	0,760563
15	48	-0,15	20	0,1	1,5708	-0,0100566	0,00149738	0,904116	0,00537921	7,48609e-06	0,872206	0,00723356	1,2568e-05	0,864463	0,9905	1,00018	7,85973	0,00497729	0,60879	1,3412	0,000546638	0,777223
15	48	-0,15	20	0,1	1,88496	-0,00249498	0,00189314	1,51043	0,00108519	1,57389e-06	1,35164	0,00112671	2,17743e-06	1,3767	0,9983	0,99997	7,85328	0,00619132	0,954651	1,03589	0,000566197	1,35744
15	48	-0,15	20	0,1	2,19912	-0,00166397	0,00189023	1,50606	0,000604699	5,76847e-07	1,18493	0,000557784	7,02785e-07	1,18481	0,9993	0,999994	7,85176	0,00618176	0,952593	0,921359	0,00031956	1,10704
15	48	-0,15	20	0,1	2,51327	-0,00242056	0,00189379	1,51075	0,00107896	1,59197e-06	1,28248	0,00105261	1,99496e-06	1,28723	0,9983	1,00003	7,85367	0,00619361	0,954947	0,973513	0,000484099	1,09331
15	48	-0,15	20	0,1	2,82743	-0,00641942	0,00191041	1,53547	0,00398333	8,04086e-06	1,33	0,00408961	1,03689e-05	1,32702	0,9905	1,00019	7,86462	0,00626752	0,971298	1,02344	0,000709905	1,03029
15	48	-0,15	30	0,005	0	0,000375504	0,0012001	0,881991	0,00838799	1,69188e-07	0,842584	0,000146618	1,1108e-07	0,846635	0,9999	1	5,07112	0,00329907	0,604719	0,017478	1,2889e-05	0,846743
15	48	-0,15	30	0,005	0,314159	0,000387038	0,00120004	0,881923	0,0074757	1,37554e-07	0,838482	0,000133086	9,05666e-08	0,842169	0,9999	1	5,07109	0,00329928	0,604776	0,0178012	1,17864e-05	0,84228
15	48	-0,15	30	0,005	3,14159	-0,00100434	0,00154071	1,50128	0,00838811	2,1531e-07	1,45785	0,000146685	1,41244e-07	1,46177	0,9998	1	5,07483	0,00411387	0,950596	0,0174859	1,63882e-05	1,46204
15	48	-0,15	30	0,005	0,628319	0,000391209	0,00120004	0,881924	0,00693938	1,0039e-07	0,832087	0,000128019	6,72388e-08	0,835317	0,9999	1	5,07108	0,00329928	0,604776	0,0184473	9,42246e-06	0,835466
15	48	-0,15	30	0,005	0,942478	0,000391678	0,00120004	0,881926	0,00675498	8,42571e-08	0,856716	0,000127035	5,74798e-08	0,85831	0,9999	1	5,07107	0,00329927	0,604776	0,0188055	8,27536e-06	0,858515
15	48	-0,15	30	0,005	1,25664	0,000395147	0,00120028	0,882247	0,00691125	9,60743e-08	0,895244	0,000127672	6,45053e-08	0,895453	0,9999	1	5,07112	0,00329886	0,604708	0,0184724	9,07732e-06	0,895648
15	48	-0,15	30	0,005	1,5708	0,000393796	0,00120028	0,882246	0,00741614	1,08869e-07	0,905087	0,000130485	7,1567e-08	0,905899	0,9999	1	5,07113	0,00329887	0,604708	0,0175939	9,39243e-06	0,9061
15	48	-0,15	30	0,005	1,88496	0,000242682	0,00170843	1,73142	0,00689896	1,22271e-07	1,67031	0,00011556	7,82891e-08	1,66355	0,9999	1	5,07447	0,00409087	0,917192	0,0167497	1,10508e-05	1,66327
15	48	-0,15	30	0,005	2,19912	0,000248113	0,00170843	1,73142	0,00673855	1,03695e-07	1,68694	0,000110797	6,5112e-08	1,67317	0,9999	1	5,07447	0,00409086	0,917192	0,0164419	9,40928e-06	1,67268
15	48	-0,15	30	0,005	2,51327	0,000231487	0,00170852	1,73135	0,00692726	1,29977e-07	1,63187	0,000115981	8,31458e-08	1,61766	1	1	5,07453	0,00409285	0,918323	0,0167421	1,16874e-05	1,61722
15	48	-0,15	30	0,005	2,82743	0,000217099	0,00170852	1,73135	0,00747169	1,8294e-07	1,58176	0,000129013	1,1886e-07	1,57315	1	1	5,07454	0,00409286	0,918326	0,0172657	1,5483e-05	1,57291
15	48	-0,15	30	0,02	0	-0,00247433	0,00119638	0,899542	0,00503445	1,38902e-06	0,852078	0,00118038	1,0457e-06	0,852961	0,9989	1,00002	5,06978	0,00322022	0,582312	0,234231	0,000143109	0,850881
15	48	-0,15	30	0,02	0,314159	-0,0020847	0,00119598	0,898771	0,00323119	8,37448e-07	0,852131	0,000816652	6,5272e-07	0,85448	0,9993	1,00001	5,06928	0,00321945	0,581889	0,252535	0,000136551	0,853327
15	48	-0,15	30	0,02	3,14159	-0,000855112	0,00170998	1,73438	0,00503334	1,88493e-06	1,54821	0,00117945	1,41809e-06	1,53812	0,9994	1	5,0759	0,00409349	0,918592	0,234093	0,000194028	1,52963
15	48	-0,15	30	0,02	0,628319	-0,00199475	0,00119566	0,898322	0,00248479	5,64497e-07	0,858096	0,000715482	4,836e-07	0,863305	0,9994	1,00001	5,06901	0,00322006	0,581833	0,287776	0,000129261	0,864564
15	48	-0,15	30	0,02	0,942478	-0,00200382	0,00119696	0,900157	0,00227309	4,91314e-07	0,871069	0,000695346	4,45237e-07	0,876215	0,9994	1	5,06898	0,00322033	0,581909	0,305744	0,000129781	0,8788
15	48	-0,15	30	0,02	1,25664	-0,00201929	0,00119645	0,899692	0,00244708	5,42356e-07	0,87249	0,000708806	4,72631e-07	0,877382	0,9996	0,999998	5,06909	0,00321972	0,581864	0,289492	0,000129102	0,880405
15	48	-0,15	30	0,02	1,5708	-0,00205726	0,00119642	0,899671	0,0031013	6,53257e-07	0,864409	0,000770493	5,25664e-07	0,867882	0,9996	0,999994	5,06934	0,00321989	0,581868	0,248301	0,000117324	0,87021
15	48	-0,15	30	0,02	1,88496	0,00109462	0,00166282	1,70244	0,00221977	4,98908e-07	1,5169	0,000465004	3,65514e-07	1,50293	0,9997	0,999999	5,06576	0,00406775	0,913221	0,209396	0,000117613	1,49579
15	48	-0,15	30	0,02	2,19912	0,00120493	0,00166439	1,70704	0,0019876	3,47915e-07	1,50748	0,000389093	2,37655e-07	1,47467	0,9993	0,999999	5,06552	0,00406427	0,912557	0,195711	8,53625e-05	1,45889
15	48	-0,15	30	0,02	2,51327	-0,000131042	0,00170889	1,73172	0,00225414	5,57103e-07	1,57656	0,000467961	4,0218e-07	1,55936	0,9998	1	5,07495	0,00409127	0,917664	0,207501	0,000127099	1,55024
15	48	-0,15	30	0,02	2,82743	-0,000408587	0,00170922	1,73234	0,00313014	1,06061e-06	1,55299	0,000708209	7,89764e-07	1,54307	0,9997	1	5,07526	0,00409247	0,918119	0,226064	0,000175613	1,53547
15	48	-0,15	30	0,04	0	-0,00417533	0,00120225	0,905415	0,00412529	3,3919e-06	0,818218	0,00260955	3,42446e-06	0,819316	0,9965	1,00005	5,07238	0,00323391	0,585898	0,631123	0,000330271	0,780601
15	48	-0,15	30	0,04	0,314159	-0,00277663	0,00119925	0,90265	0,00183553	1,43221e-06	0,819848	0,00133109	1,60213e-06	0,840267	0,9985	1,00003	5,0699	0,00322037	0,582384	0,723845	0,000315507	0,796245
15	48	-0,15	30	0,04	3,14159	-0,00125964	0,00167312	1,72188	0,00411872	4,78017e-06	1,58942	0,00260282	4,80325e-06	1,56934	0,9959	0,99995	5,06926	0,00411018	0,930607	0,630444	0,000456108	1,43983
15	48	-0,15	30	0,04	0,628319	-0,00248849	0,00119646	0,899219	0,00124039	9,12828e-07	0,853491	0,00108622	1,18684e-06	0,859692	0,9993	1,00002	5,06946	0,00322061	0,582046	0,874425	0,000322138	0,849263
15	48	-0,15	30	0,04	0,942478	-0,00246655	0,00119595	0,898398	0,00110354	8,0664e-07	0,86715	0,00103833	1,11608e-06	0,872297	0,9993	1,00001	5,06929	0,00321973	0,581652	0,939593	0,000330562	0,872412
15	48	-0,15	30	0,04	1,25664	-0,00253295	0,00119654	0,899288	0,00121192	8,90557e-07	0,869162	0,00107355	1,17837e-06	0,874565	0,9993	1	5,0695	0,00321999	0,581668	0,884512	0,00033011	0,875161
15	48	-0,15	30	0,04	1,5708	-0,00265547	0,00119587	0,898977	0,00167796	1,14796e-06	0,856687	0,00123587	1,34842e-06	0,861931	0,9991	0,999987	5,07	0,00322351	0,582495	0,735379	0,000307964	0,860509
15	48	-0,15	30	0,04	1,88496	0,00116552	0,00166586	1,70772	0,000731844	5,09036e-07	1,44795	0,000424221	5,08875e-07	1,43727	0,9993	0,999997	5,06576	0,00406591	0,912951	0,578973	0,000296816	1,39374
15	48	-0,15	30	0,04	2,19912	0,00129214	0,00166415	1,70665	0,000551824	2,72452e-07	1,39614	0,000288431	2,45692e-07	1,37403	0,9992	0,999997	5,06551	0,00406433	0,912563	0,522357	0,000189657	1,30554
15	48	-0,15	30	0,04	2,51327	0,00114555	0,00166515	1,70787	0,000745297	5,62452e-07	1,5421	0,000418508	5,37843e-07	1,5487	0,999	0,999994	5,06564	0,0040602	0,910448	0,560831	0,000304866	1,51139
15	48	-0,15	30	0,04	2,82743	0,000625926	0,00166986	1,7149	0,00154607	1,63107e-06	1,56887	0,00094704	1,61571e-06	1,56088	0,9981	0,999983	5,06633	0,00407111	0,914936	0,611268	0,000416	1,46699
15	48	-0,15	30	0,06	0	-0,00468723	0,00123039	0,923302	0,00447273	6,46897e-06	0,755505	0,0042836	8,11493e-06	0,755987	0,9923	1,00018	5,08295	0,00326736	0,587078	0,954325	0,000563678	0,679131
15	48	-0,15	30	0,06	0,314159	-0,00153081	0,00122089	0,911813	0,00146261	1,98881e-06	0,76475	0,00169254	2,91039e-06	0,777731	0,9977	1,00003	5,07518	0,00325565	0,586195	1,15409	0,000525106	0,733712
15	48	-0,15	30	0,06	3,14159	-0,00354125	0,00168343	1,74176	0,00446279	9,11051e-06	1,51034	0,00427182	1,12909e-05	1,482	0,9903	0,999858	5,07458	0,00412843	0,939279	0,953855	0,000730749	1,13468
15	48	-0,15	30	0,06	0,628319	-0,00112394	0,0012208	0,910884	0,000924787	1,20092e-06	0,817657	0,00132211	2,13827e-06	0,830728	0,9984	1,00001	5,0735	0,00324607	0,583928	1,42638	0,000513697	0,8108
15	48	-0,15	30	0,06	0,942478	-0,00106387	0,00121774	0,906465	0,000814217	1,06268e-06	0,846879	0,00124994	2,01207e-06	0,852046	0,9987	1,00001	5,07343	0,00325181	0,585705	1,53177	0,000510258	0,816905
15	48	-0,15	30	0,06	1,25664	-0,00117348	0,00121812	0,906877	0,000900412	1,18514e-06	0,850456	0,00130488	2,14125e-06	0,856656	0,9982	1,00002	5,07363	0,00325218	0,585887	1,44581	0,000513411	0,805315
15	48	-0,15	30	0,06	1,5708	-0,0013845	0,00122018	0,909589	0,00128986	1,61783e-06	0,839731	0,00155702	2,54675e-06	0,850309	0,9978	1,00002	5,07456	0,00325472	0,586159	1,20397	0,000500862	0,80452
15	48	-0,15	30	0,06	1,88496	0,00128622	0,00166588	1,70774	0,000310696	3,96626e-07	1,38046	0,000289531	5,10758e-07	1,38468	0,9993	0,999994	5,0656	0,00406586	0,912958	0,929918	0,000486059	1,28778
15	48	-0,15	30	0,06	2,19912	0,00141545	0,00166447	1,70715	0,000187666	1,62182e-07	1,30717	0,00015563	1,84882e-07	1,29352	0,9994	0,999997	5,06547	0,00406137	0,910912	0,828439	0,000290273	1,18084
15	48	-0,15	30	0,06	2,51327	0,00129573	0,00166572	1,70839	0,000311905	4,23947e-07	1,46684	0,000275229	5,0495e-07	1,47949	0,9989	0,999992	5,06555	0,00406201	0,911241	0,880667	0,000469032	1,32404
15	48	-0,15	30	0,06	2,82743	0,000635407	0,00167177	1,71866	0,00100083	1,88541e-06	1,47428	0,000939392	2,30801e-06	1,46276	0,9973	0,999965	5,06659	0,00409105	0,922827	0,935629	0,00065229	1,16936
15	48	-0,15	30	0,08	0	-0,00830979	0,00125252	0,953699	0,00564641	1,21346e-05	0,736171	0,00669354	1,72134e-05	0,751628	0,9782	1,00044	5,09368	0,0032873	0,591158	1,18126	0,000930934	0,628867
15	48	-0,15	30	0,08	0,314159	-0,00233458	0,00122483	0,915594	0,00138866	2,75541e-06	0,725996	0,00210762	4,86229e-06	0,755833	0,9966	1,00009	5,07692	0,00326396	0,588472	1,51349	0,000834635	0,683529
15	48	-0,15	30	0,08	3,14159	-0,00716605	0,00171406	1,79523	0,00562985	1,69376e-05	1,45949	0,00667365	2,35742e-05	1,44971	0,9775	0,999757	5,08555	0,00417307	0,960448	1,18142	0,00115323	0,960638
15	48	-0,15	30	0,08	0,628319	-0,00154304	0,001222	0,91221	0,000825544	1,54613e-06	0,789644	0,00158093	3,42884e-06	0,810573	0,998	1,00001	5,07415	0,0032493	0,584842	1,90966	0,00075366	0,757582
15	48	-0,15	30	0,08	0,942478	-0,00149407	0,00122007	0,908269	0,000717484	1,35031e-06	0,82069	0,0014782	3,20027e-06	0,833244	0,9979	1,00001	5,07364	0,00325612	0,586807	2,05454	0,000732173	0,765076
15	48	-0,15	30	0,08	1,25664	-0,00155095	0,00122271	0,911316	0,000800503	1,53339e-06	0,830987	0,0015559	3,44895e-06	0,84381	0,9974	1,00003	5,07401	0,00325678	0,586795	1,93793	0,000739379	0,750988
15	48	-0,15	30	0,08	1,5708	-0,00195914	0,00122291	0,911167	0,00118493	2,20116e-06	0,817118	0,00191171	4,23108e-06	0,832126	0,9969	1,00005	5,07551	0,0032553	0,585926	1,60789	0,000726579	0,746169
15	48	-0,15	30	0,08	1,88496	0,00138134	0,00166622	1,70825	0,000152667	2,94121e-07	1,3004	0,000187921	4,52607e-07	1,32764	0,9995	0,999992	5,0656	0,00406295	0,911313	1,22723	0,000706013	1,1767
15	48	-0,15	30	0,08	2,19912	0,00150723	0,00166469	1,70753	7,17564e-05	9,13703e-08	1,21958	7,83851e-05	1,23515e-07	1,22377	0,9996	0,999997	5,0653	0,00405862	0,910024	1,09084	0,00040192	1,06531
15	48	-0,15	30	0,08	2,51327	0,00136474	0,00166566	1,70784	0,000149227	3,03006e-07	1,35958	0,000170258	4,18622e-07	1,39736	0,9989	0,999991	5,06532	0,00406229	0,911374	1,1382	0,000660405	1,09965
15	48	-0,15	30	0,08	2,82743	0,000463704	0,00167597	1,72702	0,000752264	2,13342e-06	1,32899	0,000885644	2,94524e-06	1,34525	0,9961	0,999931	5,06728	0,00409751	0,926377	1,17339	0,000986916	0,936587
15	48	-0,15	30	0,1	0	-0,0151337	0,00129405	1,00827	0,00790335	2,29124e-05	0,77527	0,0104257	3,41265e-05	0,798778	0,9545	1,00124	5,11388	0,00339008	0,617954	1,318	0,0014734	0,618165
15	48	-0,15	30	0,1	0,314159	-0,00343057	0,00123148	0,922333	0,00146349	3,91915e-06	0,693245	0,00264927	7,7751e-06	0,739036	0,993	1,00012	5,07897	0,00327093	0,590029	1,80805	0,00127884	0,620394
15	48	-0,15	30	0,1	3,14159	-0,0138209	0,00177138	1,90784	0,00787715	3,22311e-05	1,55779	0,0103944	4,65752e-05	1,54138	0,953	0,999826	5,10502	0,00432983	1,02062	1,31908	0,00179874	0,924628
15	48	-0,15	30	0,1	0,628319	-0,00212627	0,00122484	0,913551	0,000810929	2,00727e-06	0,760975	0,0018998	5,21228e-06	0,792618	0,9968	1,00001	5,07465	0,0032526	0,585522	2,3364	0,00108277	0,685196
15	48	-0,15	30	0,1	0,942478	-0,00189327	0,00122424	0,912893	0,000693495	1,72485e-06	0,797568	0,00175462	4,82335e-06	0,822188	0,9973	1,00002	5,07431	0,00325771	0,587356	2,5229	0,00103911	0,699583
15	48	-0,15	30	0,1	1,25664	-0,0020959	0,0012246	0,912818	0,000782664	1,98482e-06	0,804737	0,00186389	5,23096e-06	0,827316	0,9969	1,00006	5,07475	0,00325756	0,586646	2,3744	0,00105645	0,692606
15	48	-0,15	30	0,1	1,5708	-0,00266563	0,00122105	0,906846	0,00120405	3,00995e-06	0,792899	0,00235991	6,64605e-06	0,815133	0,9953	1,0001	5,07708	0,00326863	0,589626	1,95319	0,00103809	0,686422
15	48	-0,15	30	0,1	1,88496	0,00124991	0,00164556	1,644	8,2981e-05	2,24574e-07	1,27443	0,00012251	3,87287e-07	1,31769	0,9995	1	5,07237	0,00395272	0,866325	1,4714	0,000978962	1,03668
15	48	-0,15	30	0,1	2,19912	0,0013657	0,00164427	1,64258	2,97491e-05	5,14339e-08	1,13619	3,90561e-05	7,87276e-08	1,16343	0,9998	0,999999	5,0721	0,00395155	0,866143	1,31068	0,00054654	0,940594
15	48	-0,15	30	0,1	2,51327	0,00142581	0,00166579	1,70826	7,80386e-05	2,18139e-07	1,23953	0,000104433	3,28066e-07	1,30378	0,999	0,999991	5,06519	0,00406148	0,911136	1,3358	0,000929023	0,907275
15	48	-0,15	30	0,1	2,82743	0,000300661	0,00167914	1,73403	0,000626777	2,48747e-06	1,14583	0,000834589	3,59346e-06	1,22172	0,9944	0,999885	5,06763	0,00409461	0,925826	1,33151	0,00152011	0,81846
15	48	-0,15	40	0,005	0	0,000300701	0,00105403	0,90594	0,00174256	6,19328e-08	0,832537	5,39597e-05	4,04246e-08	0,834061	1	1	3,68807	0,00243816	0,585103	0,0309611	2,20965e-05	0,834434
15	48	-0,15	40	0,005	0,314159	0,000306346	0,00105403	0,905939	0,00149355	4,87946e-08	0,836814	4,73736e-05	3,20839e-08	0,839386	1	1	3,68806	0,00243815	0,585102	0,0317148	2,04445e-05	0,839794
15	48	-0,15	40	0,005	3,14159	0,00118607	0,00142411	1,64278	0,00174243	8,47196e-08	1,57461	5,38793e-05	5,5238e-08	1,576	0,9999	1	3,68779	0,00296395	0,866226	0,0309172	3,01942e-05	1,57606
15	48	-0,15	40	0,005	0,628319	0,00030806	0,00105403	0,905939	0,00135255	3,58581e-08	0,853976	4,4978e-05	2,42323e-08	0,85948	1	1	3,68805	0,00243815	0,585101	0,0332515	1,70343e-05	0,859924
15	48	-0,15	40	0,005	0,942478	0,000312765	0,00105436	0,906484	0,00130506	3,04708e-08	0,876794	4,44936e-05	2,11384e-08	0,883889	1	1	3,68805	0,00243815	0,585096	0,0340911	1,54003e-05	0,88415
15	48	-0,15	40	0,005	1,25664	0,000312724	0,00105436	0,906484	0,00134517	3,37626e-08	0,871392	4,47739e-05	2,29693e-08	0,877779	1	1	3,68805	0,00243815	0,585096	0,0332827	1,62383e-05	0,877891
15	48	-0,15	40	0,005	1,5708	0,000312158	0,00105435	0,906483	0,00147713	3,80853e-08	0,861017	4,60973e-05	2,51236e-08	0,864799	1	1	3,68806	0,00243815	0,585096	0,031205	1,62023e-05	0,864795
15	48	-0,15	40	0,005	1,88496	0,00120881	0,00142341	1,64186	0,00133937	3,93552e-08	1,52875	3,91297e-05	2,50877e-08	1,52479	1	1	3,68778	0,00296414	0,866304	0,0292134	1,78716e-05	1,52457
15	48	-0,15	40	0,005	2,19912	0,00121096	0,00142341	1,64186	0,00129729	3,30364e-08	1,54645	3,69432e-05	2,05543e-08	1,53675	1	1	3,68778	0,00296414	0,866303	0,028476	1,51195e-05	1,53622
15	48	-0,15	40	0,005	2,51327	0,00120868	0,00142341	1,64186	0,00134666	4,39707e-08	1,57087	3,92638e-05	2,80714e-08	1,56657	1	1	3,68778	0,00296414	0,866302	0,0291544	1,9892e-05	1,56627
15	48	-0,15	40	0,005	2,82743	0,00120293	0,00142342	1,64187	0,00149136	6,53629e-08	1,57461	4,52732e-05	4,24375e-08	1,57467	1	1	3,68779	0,00296414	0,866302	0,0303532	2,71217e-05	1,57464
15	48	-0,15	40	0,02	0	3,43509e-05	0,00105364	0,905919	0,00101078	4,54248e-07	0,813108	0,00037289	3,75113e-07	0,81018	0,9996	1	3,68842	0,00243945	0,585225	0,368358	0,000207549	0,80554
15	48	-0,15	40	0,02	0,314159	0,000143421	0,00105402	0,906012	0,000567563	2,41396e-07	0,823075	0,000230801	2,1138e-07	0,827546	0,9999	1	3,68821	0,00243928	0,585423	0,406149	0,000201516	0,829603
15	48	-0,15	40	0,02	3,14159	0,000874487	0,00142414	1,64278	0,00100987	6,20496e-07	1,54246	0,000372167	5,13151e-07	1,54565	0,9998	0,999998	3,6882	0,00296402	0,866177	0,367983	0,000283762	1,52505
15	48	-0,15	40	0,02	0,628319	0,000160115	0,00105445	0,906559	0,000412333	1,60326e-07	0,853551	0,000196395	1,58657e-07	0,860885	1	1	3,68819	0,00243826	0,585107	0,475856	0,000201035	0,865596
15	48	-0,15	40	0,02	0,942478	0,00016449	0,00105446	0,906561	0,000371822	1,41272e-07	0,879226	0,000189639	1,48395e-07	0,883333	1	1	3,68817	0,00243823	0,585102	0,50959	0,000205916	0,882767
15	48	-0,15	40	0,02	1,25664	0,000181165	0,00105427	0,906393	0,000404704	1,54861e-07	0,877088	0,00019445	1,56396e-07	0,88419	0,9999	1	3,68818	0,00243875	0,585308	0,480041	0,000203209	0,883596
15	48	-0,15	40	0,02	1,5708	0,00015157	0,00105437	0,906785	0,000535511	1,90494e-07	0,859937	0,000216324	1,74887e-07	0,8692	0,9997	1	3,68824	0,00243933	0,585612	0,403587	0,000183506	0,870429
15	48	-0,15	40	0,02	1,88496	0,00175973	0,00148219	1,77518	0,000329868	1,25719e-07	1,65776	0,000108597	1,02859e-07	1,67449	1	1	3,68766	0,0030581	0,919907	0,329003	0,000186955	1,67822
15	48	-0,15	40	0,02	2,19912	0,00178327	0,00148217	1,77516	0,000280682	7,97108e-08	1,56139	8,49831e-05	5,98133e-08	1,54476	1	1	3,68764	0,00305808	0,919904	0,302658	0,000127736	1,52783
15	48	-0,15	40	0,02	2,51327	0,00176006	0,00148218	1,77518	0,000335672	1,35939e-07	1,5749	0,000108603	1,08263e-07	1,58133	1	1	3,68767	0,00305811	0,91991	0,323297	0,000191913	1,57577
15	48	-0,15	40	0,02	2,82743	0,00169305	0,00148282	1,77662	0,000530051	2,99797e-07	1,57996	0,000188157	2,45941e-07	1,58349	0,9999	0,999999	3,6877	0,00305944	0,920583	0,354519	0,000264016	1,56682
15	48	-0,15	40	0,04	0	-0,00189823	0,00103901	0,903847	0,000961171	1,21021e-06	0,78547	0,000827791	1,4335e-06	0,793565	0,9983	1,00003	3,68603	0,00241561	0,582611	0,858467	0,000485649	0,720944
15	48	-0,15	40	0,04	0,314159	-0,00142481	0,00103552	0,89874	0,000345452	4,07179e-07	0,801157	0,000353306	5,50595e-07	0,814008	0,9994	1,00001	3,68534	0,00241423	0,581805	1,02025	0,000450818	0,757136
15	48	-0,15	40	0,04	3,14159	0,00103671	0,00148424	1,77989	0,000957534	1,66277e-06	1,44542	0,00082305	1,96181e-06	1,44936	0,9989	0,999993	3,68886	0,00306624	0,922987	0,856658	0,000635155	1,21258
15	48	-0,15	40	0,04	0,628319	-0,0014029	0,00103595	0,899391	0,000222885	2,49244e-07	0,841296	0,000279715	4,04967e-07	0,851614	0,9997	1,00001	3,68524	0,00241095	0,580209	1,25244	0,000443215	0,81005
15	48	-0,15	40	0,04	0,942478	-0,00139277	0,00103593	0,899404	0,000196894	2,19859e-07	0,859153	0,000265297	3,80032e-07	0,866177	0,9997	1,00001	3,68521	0,00241049	0,580082	1,34481	0,000451703	0,853518
15	48	-0,15	40	0,04	1,25664	-0,00141178	0,00103528	0,898425	0,00021716	2,43762e-07	0,8582	0,00027605	4,01963e-07	0,865449	0,9996	1	3,68527	0,00241102	0,580216	1,26858	0,000454207	0,852138
15	48	-0,15	40	0,04	1,5708	-0,00143677	0,00103513	0,898068	0,000307939	3,2672e-07	0,843193	0,000325894	4,71387e-07	0,851141	0,9994	0,999996	3,68537	0,00241232	0,580692	1,05591	0,000436899	0,839409
15	48	-0,15	40	0,04	1,88496	0,00116357	0,00142416	1,64284	9,06216e-05	9,76848e-08	1,45571	7,43688e-05	1,17022e-07	1,45518	0,9999	1	3,68787	0,00296408	0,866254	0,819223	0,000425169	1,36224
15	48	-0,15	40	0,04	2,19912	0,00181757	0,00148217	1,77516	5,90588e-05	4,52445e-08	1,43486	4,31976e-05	4,85708e-08	1,43973	1	1	3,6876	0,00305806	0,919902	0,730765	0,000274571	1,37146
15	48	-0,15	40	0,04	2,51327	0,00179876	0,00148278	1,77658	9,13392e-05	1,06103e-07	1,48811	7,14085e-05	1,19153e-07	1,5062	0,9999	1	3,68759	0,00305936	0,920571	0,780377	0,000419038	1,39394
15	48	-0,15	40	0,04	2,82743	0,00168537	0,00148329	1,77815	0,000253172	4,01823e-07	1,45996	0,000212458	4,6719e-07	1,46882	0,9996	0,999998	3,68788	0,00306116	0,921762	0,836723	0,000571041	1,26369
15	48	-0,15	40	0,06	0	-0,0026887	0,00104156	0,907564	0,00128061	2,95446e-06	0,738972	0,00152124	4,19459e-06	0,766355	0,9938	1,00007	3,68814	0,00243579	0,589133	1,18359	0,000969288	0,615527
15	48	-0,15	40	0,06	0,314159	-0,00160604	0,00103823	0,902464	0,000312386	6,4477e-07	0,763053	0,000475048	1,13552e-06	0,792566	0,9988	1,00002	3,68558	0,00241431	0,581871	1,51648	0,000838267	0,661264
15	48	-0,15	40	0,06	3,14159	-0,000617152	0,00143577	1,66552	0,00127442	3,8072e-06	1,2393	0,00151226	5,36277e-06	1,26622	0,9944	0,999884	3,69168	0,00298516	0,874789	1,1822	0,00113759	0,872787
15	48	-0,15	40	0,06	0,628319	-0,0014785	0,0010347	0,897311	0,000185684	3,52683e-07	0,804392	0,000356115	7,82103e-07	0,822891	0,9993	1,00001	3,68531	0,00241247	0,581027	1,91243	0,000755991	0,750563
15	48	-0,15	40	0,06	0,942478	-0,00148694	0,00103628	0,899652	0,0001613	3,07182e-07	0,837299	0,000332716	7,28154e-07	0,848672	0,9996	1,00001	3,68529	0,00241081	0,580096	2,057	0,000731864	0,7613
15	48	-0,15	40	0,06	1,25664	-0,00151171	0,00103598	0,899133	0,000179886	3,45424e-07	0,833292	0,000349977	7,76896e-07	0,84501	0,9994	1,00001	3,68531	0,00241142	0,580408	1,93987	0,000738285	0,751742
15	48	-0,15	40	0,06	1,5708	-0,00159888	0,00103573	0,898926	0,000266314	4,95686e-07	0,811171	0,000429962	9,54438e-07	0,827006	0,9993	0,99999	3,68538	0,00241701	0,582898	1,60901	0,000730358	0,755286
15	48	-0,15	40	0,06	1,88496	0,00118997	0,00142415	1,64284	3,41774e-05	6,66036e-08	1,349	4,21284e-05	1,02412e-07	1,37071	0,9999	1	3,68783	0,00296405	0,86625	1,22901	0,000706199	1,18124
15	48	-0,15	40	0,06	2,19912	0,00121765	0,00142411	1,64278	1,60201e-05	2,0658e-08	1,23932	1,75118e-05	2,80315e-08	1,25188	0,9999	1	3,68778	0,00296398	0,866235	1,09156	0,000409744	1,07513
15	48	-0,15	40	0,06	2,51327	0,0011917	0,00142329	1,64167	3,32593e-05	6,57582e-08	1,29424	3,79788e-05	9,0803e-08	1,31734	0,9999	0,999998	3,68782	0,00296389	0,866217	1,13909	0,000634663	1,00979
15	48	-0,15	40	0,06	2,82743	0,000980967	0,00142751	1,64834	0,000167736	4,57887e-07	1,24666	0,000197666	6,41688e-07	1,27669	0,9992	0,999981	3,68815	0,00297086	0,869707	1,17434	0,000972799	0,899591
15	48	-0,15	40	0,08	0	-0,0040906	0,0010939	0,968639	0,00206843	7,74656e-06	0,722739	0,00277632	1,10104e-05	0,761376	0,9817	0,999129	3,69514	0,00256478	0,622277	1,34798	0,00178708	0,582832
15	48	-0,15	40	0,08	0,314159	-0,00113707	0,00108003	0,943529	0,000341849	1,1184e-06	0,723281	0,000647277	2,19668e-06	0,773874	0,9976	0,999859	3,68677	0,00253284	0,611583	1,89555	0,00151582	0,603122
15	48	-0,15	40	0,08	3,14159	-0,00291906	0,00146936	1,7255	0,00205279	9,46179e-06	1,15181	0,00276315	1,3784e-05	1,21767	0,9795	0,999757	3,69725	0,00301166	0,885822	1,34989	0,00208431	0,803409
15	48	-0,15	40	0,08	0,628319	-0,000862184	0,00107946	0,94358	0,000184338	5,2241e-07	0,774581	0,000456474	1,40258e-06	0,79888	0,9994	0,999967	3,68611	0,00253394	0,612511	2,46994	0,00124476	0,657534
15	48	-0,15	40	0,08	0,942478	-0,000802538	0,00107936	0,94369	0,000156548	4,30283e-07	0,77896	0,000419325	1,2552e-06	0,803939	0,9994	0,999983	3,68589	0,00253344	0,612734	2,67106	0,0011837	0,682796
15	48	-0,15	40	0,08	1,25664	-0,000826736	0,00107975	0,944179	0,000177269	4,91522e-07	0,782426	0,000446612	1,3514e-06	0,807343	0,999	0,999992	3,68584	0,00253457	0,612974	2,51219	0,00117158	0,654904
15	48	-0,15	40	0,08	1,5708	-0,000242109	0,00105553	0,907889	0,000276936	7,68732e-07	0,773574	0,000572257	1,76084e-06	0,800022	0,9982	1,00003	3,68876	0,00244308	0,58714	2,05948	0,00117433	0,662354
15	48	-0,15	40	0,08	1,88496	0,00120651	0,00142414	1,64283	1,53079e-05	4,57064e-08	1,24182	2,36801e-05	8,11334e-08	1,29495	0,9999	1	3,6878	0,00296402	0,866245	1,54182	0,00109091	0,992179
15	48	-0,15	40	0,08	2,19912	0,00122712	0,0014241	1,64277	5,00285e-06	9,45554e-09	1,1159	6,89133e-06	1,49404e-08	1,14689	0,9999	1	3,68776	0,00296395	0,866229	1,37519	0,000600135	0,89814
15	48	-0,15	40	0,08	2,51327	0,00120804	0,00142328	1,64165	1,42129e-05	4,21038e-08	1,13763	1,98118e-05	6,5785e-08	1,21734	0,9999	0,999997	3,68779	0,00296386	0,866214	1,39165	0,00102879	0,854134
15	48	-0,15	40	0,08	2,82743	0,00096148	0,00142769	1,64856	0,000133578	5,72868e-07	1,04609	0,000182837	8,45615e-07	1,12013	0,9992	0,99995	3,68829	0,00297137	0,869818	1,37052	0,00170662	0,769536
15	48	-0,15	40	0,1	0	-0,0095932	0,00113585	1,0366	0,00387069	2,01606e-05	0,8198	0,00522735	2,75591e-05	0,857414	0,9497	0,998019	3,71073	0,0026382	0,645709	1,38099	0,00287315	0,592481
15	48	-0,15	40	0,1	0,314159	-0,00155581	0,0010843	0,951392	0,000421225	1,9671e-06	0,670583	0,000906992	4,01511e-06	0,742375	0,9948	0,999607	3,68771	0,0025423	0,615664	2,18038	0,00249142	0,57533
15	48	-0,15	40	0,1	3,14159	-0,00817921	0,00151078	1,80648	0,00382639	2,5169e-05	1,37393	0,00519148	3,43507e-05	1,38168	0,946	0,999044	3,71226	0,00318483	0,969898	1,3841	0,00346434	0,875269
15	48	-0,15	40	0,1	0,628319	-0,00112069	0,00108113	0,945752	0,00020221	7,70845e-07	0,728609	0,000594732	2,34452e-06	0,767028	0,9989	0,999933	3,68648	0,00253414	0,612588	2,94216	0,00198289	0,606075
15	48	-0,15	40	0,1	0,942478	-0,000955922	0,00108049	0,945315	0,00016709	6,09315e-07	0,735351	0,000535447	2,04211e-06	0,772756	0,9989	0,999962	3,68602	0,00253397	0,612331	3,20176	0,00187917	0,628755
15	48	-0,15	40	0,1	1,25664	-0,00102474	0,00108172	0,946428	0,00019258	7,13859e-07	0,741973	0,000578037	2,23589e-06	0,778364	0,9987	0,999982	3,68602	0,00253458	0,612695	2,99963	0,00186091	0,59925
15	48	-0,15	40	0,1	1,5708	-0,00128773	0,00108256	0,949958	0,000319881	1,1969e-06	0,726179	0,00077579	3,06678e-06	0,767834	0,9973	0,999984	3,68665	0,00253625	0,613194	2,42351	0,00178752	0,57948
15	48	-0,15	40	0,1	1,88496	0,00121647	0,00142413	1,64281	7,65527e-06	3,215e-08	1,09468	1,35658e-05	6,1607e-08	1,20784	0,9999	1	3,68778	0,002964	0,86624	1,77051	0,00166727	0,857919
15	48	-0,15	40	0,1	2,19912	0,0012401	0,00142341	1,64185	1,71448e-06	4,45741e-09	1,0319	2,73507e-06	7,74298e-09	1,084	1	1	3,68775	0,00296412	0,866302	1,59351	0,000872056	0,760391
15	48	-0,15	40	0,1	2,51327	0,00122917	0,00142343	1,64189	6,77481e-06	2,84549e-08	0,992245	1,05099e-05	4,60307e-08	1,09813	1	0,999997	3,68778	0,0029642	0,866318	1,55657	0,00162333	0,758579
15	48	-0,15	40	0,1	2,82743	0,000866097	0,00143047	1,6531	0,000122086	8,07722e-07	0,882112	0,000174037	1,12089e-06	0,98663	0,9985	0,999867	3,6884	0,00297229	0,870131	1,45497	0,00271833	0,715567
15	48	-0,15	50	0,005	0	0,000378819	0,000929394	0,88155	0,000362108	2,03337e-08	0,842316	1,72771e-05	1,33908e-08	0,844663	1	1	2,85856	0,00198111	0,605302	0,0477013	3,42945e-05	0,8448
15	48	-0,15	50	0,005	0,314159	0,000380802	0,000929393	0,881549	0,000298716	1,53525e-08	0,838251	1,46936e-05	1,02028e-08	0,840069	1	1	2,85855	0,00198111	0,605302	0,0491794	3,16227e-05	0,840187
15	48	-0,15	50	0,005	3,14159	-0,000646057	0,00119287	1,50036	0,000362122	2,58711e-08	1,45584	1,72793e-05	1,69967e-08	1,45576	1	1	2,86087	0,00246586	0,9485	0,0477062	4,3515e-05	1,4559
15	48	-0,15	50	0,005	0,628319	0,000381382	0,000929393	0,88155	0,000264159	1,0922e-08	0,833071	1,37908e-05	7,50326e-09	0,834778	1	1	2,85855	0,00198111	0,605302	0,0522	2,62466e-05	0,835032
15	48	-0,15	50	0,005	0,942478	0,000381454	0,000929394	0,88155	0,000252769	9,24494e-09	0,857751	1,36131e-05	6,55193e-09	0,8591	1	1	2,85855	0,0019811	0,605302	0,053851	2,39572e-05	0,859608
15	48	-0,15	50	0,005	1,25664	0,000381431	0,000929393	0,88155	0,000262382	1,04751e-08	0,893996	1,37273e-05	7,25327e-09	0,89501	1	1	2,85855	0,00198111	0,605302	0,0523121	2,55626e-05	0,895581
15	48	-0,15	50	0,005	1,5708	0,000381227	0,000929393	0,88155	0,000294541	1,20909e-08	0,904051	1,424e-05	8,07853e-09	0,906458	1	1	2,85855	0,00198111	0,605302	0,0483406	2,54482e-05	0,907108
15	48	-0,15	50	0,005	1,88496	-0,000641312	0,00119287	1,50036	0,000260199	1,11717e-08	1,40801	1,1596e-05	7,20252e-09	1,41207	1	1	2,86087	0,00246585	0,948499	0,0445621	2,57656e-05	1,41228
15	48	-0,15	50	0,005	2,19912	-0,000640601	0,00119287	1,50036	0,000249874	8,92503e-09	1,37179	1,07855e-05	5,61149e-09	1,38372	1	1	2,86087	0,00246585	0,948499	0,0431612	2,09039e-05	1,38299
15	48	-0,15	50	0,005	2,51327	-0,000641349	0,00119287	1,50036	0,00026196	1,22257e-08	1,41536	1,16397e-05	7,86068e-09	1,41231	1	1	2,86087	0,00246586	0,948499	0,0444285	2,79275e-05	1,41201
15	48	-0,15	50	0,005	2,82743	-0,000643282	0,00119287	1,50036	0,000297914	1,90755e-08	1,44815	1,39019e-05	1,24841e-08	1,44769	1	1	2,86087	0,00246586	0,9485	0,0466557	3,89062e-05	1,44774
15	48	-0,15	50	0,02	0	0,000314378	0,000929523	0,881811	0,000211967	1,38524e-07	0,824475	0,000106785	1,27049e-07	0,823915	0,9999	1	2,85862	0,00197949	0,604773	0,502752	0,000279918	0,81775
15	48	-0,15	50	0,02	0,314159	0,00035427	0,000929547	0,881923	0,000105282	6,45424e-08	0,822814	5,96784e-05	6,36994e-08	0,822538	0,9999	1	2,85855	0,00197956	0,604813	0,565915	0,000266541	0,820441
15	48	-0,15	50	0,02	3,14159	-0,000742394	0,00119348	1,50133	0,000212074	1,76595e-07	1,41354	0,000106825	1,61471e-07	1,40811	0,9999	1	2,86091	0,00246858	0,950532	0,502748	0,00034869	1,35313
15	48	-0,15	50	0,02	0,628319	0,000347771	0,00092942	0,881573	7,33992e-05	4,09212e-08	0,825416	4,96433e-05	4,64625e-08	0,823963	1	1	2,85858	0,00198113	0,605305	0,675498	0,000262208	0,82315
15	48	-0,15	50	0,02	0,942478	0,000349013	0,000929422	0,881574	6,56695e-05	3,58813e-08	0,845867	4,77123e-05	4,32575e-08	0,840382	1	1	2,85857	0,00198112	0,605305	0,725711	0,000265317	0,8297
15	48	-0,15	50	0,02	1,25664	0,000346321	0,000929496	0,881634	7,19341e-05	3,99921e-08	0,874579	4,91904e-05	4,61186e-08	0,867208	1	1	2,85862	0,00198085	0,60526	0,683002	0,000265164	0,852757
15	48	-0,15	50	0,02	1,5708	0,000356334	0,000929622	0,881985	9,78856e-05	5,14022e-08	0,889605	5,58069e-05	5,31703e-08	0,883978	0,9999	1	2,85859	0,00197928	0,604768	0,569413	0,000247237	0,871083
15	48	-0,15	50	0,02	1,88496	-0,000654898	0,00119272	1,49993	5,10143e-05	2,5375e-08	1,38239	2,31933e-05	2,31711e-08	1,40356	0,9999	1	2,86086	0,00246606	0,948492	0,454248	0,00023012	1,4097
15	48	-0,15	50	0,02	2,19912	-0,000645138	0,00119287	1,50037	4,09614e-05	1,47385e-08	1,29899	1,69204e-05	1,21376e-08	1,27906	1	1	2,86088	0,00246587	0,948503	0,412877	0,000149308	1,24804
15	48	-0,15	50	0,02	2,51327	-0,000650553	0,00119287	1,50037	5,19469e-05	2,76258e-08	1,36941	2,30304e-05	2,40791e-08	1,36815	1	1	2,86089	0,00246588	0,948505	0,442913	0,000229749	1,34756
15	48	-0,15	50	0,02	2,82743	-0,000689363	0,00119345	1,50128	9,38835e-05	7,04409e-08	1,40893	4,56501e-05	6,35643e-08	1,40595	0,9999	1	2,86084	0,0024685	0,950515	0,485438	0,000317025	1,36423
15	48	-0,15	50	0,04	0	0,000179005	0,000933389	0,88856	0,000239844	4,34027e-07	0,771601	0,000250912	5,69306e-07	0,770155	0,9991	0,999995	2,85896	0,00197866	0,603637	1,04175	0,000690738	0,648424
15	48	-0,15	50	0,04	0,314159	0,000299255	0,000928882	0,88117	7,07468e-05	1,16048e-07	0,78836	9,10738e-05	1,81218e-07	0,792046	0,9998	0,999998	2,85864	0,00197908	0,604562	1,28339	0,000613567	0,680449
15	48	-0,15	50	0,04	3,14159	-0,000891324	0,00119662	1,50762	0,000240115	5,45111e-07	1,25654	0,000250983	7,12909e-07	1,25877	0,9991	1,00002	2,86126	0,00246898	0,950168	1,0412	0,000831324	0,986653
15	48	-0,15	50	0,04	0,628319	0,000335502	0,000929617	0,881984	4,38858e-05	6,58819e-08	0,79801	7,02356e-05	1,26613e-07	0,801318	0,9999	0,999999	2,85855	0,00197957	0,604816	1,59627	0,000576581	0,745138
15	48	-0,15	50	0,04	0,942478	0,000339324	0,00092962	0,881987	3,85272e-05	5,68151e-08	0,805573	6,62273e-05	1,16482e-07	0,806221	0,9999	1	2,85854	0,00197956	0,604815	1,71478	0,000563865	0,756065
15	48	-0,15	50	0,04	1,25664	0,000334532	0,000929695	0,882048	4,27752e-05	6,39526e-08	0,823586	6,94283e-05	1,24548e-07	0,820905	0,9999	1	2,85859	0,0019793	0,604772	1,61894	0,000566912	0,753272
15	48	-0,15	50	0,04	1,5708	0,000324466	0,000929692	0,882041	6,20026e-05	9,07549e-08	0,842871	8,38279e-05	1,52532e-07	0,837657	0,9999	1	2,85861	0,00197881	0,604521	1,34807	0,00056083	0,764742
15	48	-0,15	50	0,04	1,88496	-0,00064754	0,00119272	1,49994	1,20756e-05	1,75144e-08	1,33542	1,25472e-05	2,44293e-08	1,38006	0,9999	1	2,86085	0,00246605	0,948492	1,03665	0,000566962	1,34528
15	48	-0,15	50	0,04	2,19912	-0,000637263	0,00119287	1,50036	6,71008e-06	6,38609e-09	1,17979	6,18758e-06	7,78885e-09	1,18129	1	1	2,86087	0,00246586	0,948502	0,921072	0,00031962	1,10215
15	48	-0,15	50	0,04	2,51327	-0,000642555	0,00119287	1,50037	1,19923e-05	1,77271e-08	1,27398	1,17032e-05	2,22171e-08	1,27898	1	1	2,86088	0,00246588	0,948506	0,973807	0,000484785	1,08973
15	48	-0,15	50	0,04	2,82743	-0,000695467	0,00119348	1,50132	4,47363e-05	9,17832e-08	1,26705	4,60093e-05	1,18575e-07	1,27199	0,9999	1	2,86087	0,00246857	0,950537	1,025	0,000715405	1,00935
15	48	-0,15	50	0,06	0	-0,000335811	0,000935436	0,892029	0,000402644	1,40542e-06	0,676411	0,000533313	2,00063e-06	0,70119	0,9953	0,999947	2,85983	0,00198023	0,604517	1,32459	0,00151781	0,557116
15	48	-0,15	50	0,06	0,314159	0,000236777	0,000930989	0,884933	7,32105e-05	2,11869e-07	0,720429	0,000132906	4,11821e-07	0,749412	0,9995	0,999988	2,8588	0,00197806	0,603856	1,81305	0,00126967	0,59051
15	48	-0,15	50	0,06	3,14159	-0,00115085	0,0011988	1,5145	0,00040329	1,73548e-06	1,06623	0,000533193	2,48086e-06	1,10139	0,9962	1,00007	2,86194	0,00248343	0,957583	1,32307	0,00180865	0,797943
15	48	-0,15	50	0,06	0,628319	0,000274188	0,000929254	0,881945	4,0567e-05	1,02142e-07	0,750637	9,52078e-05	2,63751e-07	0,770033	0,9997	0,999997	2,85862	0,00197872	0,60441	2,34012	0,00106837	0,661096
15	48	-0,15	50	0,06	0,942478	0,000298625	0,000929991	0,88276	3,47329e-05	8,54083e-08	0,761733	8,80171e-05	2,37409e-07	0,775707	0,9998	1	2,85858	0,00197926	0,60467	2,52679	0,00101503	0,663556
15	48	-0,15	50	0,06	1,25664	0,000289653	0,000929882	0,882498	3,9277e-05	9,87035e-08	0,779109	9,36976e-05	2,5774e-07	0,786387	0,9998	1	2,85859	0,00197873	0,604441	2,37842	0,00102162	0,655224
15	48	-0,15	50	0,06	1,5708	0,000299325	0,000932246	0,886277	6,05879e-05	1,52873e-07	0,786956	0,000119044	3,35324e-07	0,793395	0,9995	1,00001	2,85865	0,00197918	0,604482	1,95769	0,00103042	0,683655
15	48	-0,15	50	0,06	1,88496	-0,00064254	0,00119272	1,49993	4,11618e-06	1,08556e-08	1,23009	6,08393e-06	1,9107e-08	1,31824	0,9999	1	2,86084	0,00246605	0,948491	1,47314	0,0010151	1,13486
15	48	-0,15	50	0,06	2,19912	-0,000633974	0,00119287	1,50036	1,47564e-06	2,47915e-09	1,08926	1,93739e-06	3,7864e-09	1,11749	1	1	2,86086	0,00246585	0,9485	1,31083	0,000536228	0,941903
15	48	-0,15	50	0,06	2,51327	-0,000637496	0,00119287	1,50037	3,87348e-06	1,02921e-08	1,1414	5,18866e-06	1,53438e-08	1,1771	1	1	2,86087	0,00246587	0,948505	1,33717	0,000876172	0,842007
15	48	-0,15	50	0,06	2,82743	-0,000699348	0,00119351	1,50136	3,11036e-05	1,19083e-07	1,06757	4,14963e-05	1,72643e-07	1,11624	0,9999	1,00001	2,8609	0,00246869	0,95058	1,33367	0,00149107	0,803474
15	48	-0,15	50	0,08	0	-0,00279442	0,0009377	0,919576	0,000875533	5,3889e-06	0,694757	0,00119266	7,16521e-06	0,729419	0,9825	0,999693	2,86147	0,00197764	0,599551	1,40102	0,00291813	0,562815
15	48	-0,15	50	0,08	0,314159	-0,00118158	0,000928467	0,902202	9,39147e-05	4,36483e-07	0,667831	0,000203417	9,12922e-07	0,738437	0,9985	1,00002	2,85725	0,00193087	0,5808	2,1885	0,00246172	0,57152
15	48	-0,15	50	0,08	3,14159	-0,00225256	0,00121952	1,56431	0,000869357	6,57705e-06	1,04342	0,00117773	8,3441e-06	1,06629	0,9833	1,00017	2,86521	0,00252574	0,984978	1,39695	0,00339645	0,788326
15	48	-0,15	50	0,08	0,628319	-0,00114079	0,000926822	0,89985	4,50887e-05	1,69792e-07	0,733026	0,000132851	5,15381e-07	0,777465	0,9998	1,00001	2,85714	0,00192756	0,579543	2,94725	0,0019968	0,62548
15	48	-0,15	50	0,08	0,942478	0,000244896	0,000930205	0,882588	3,71361e-05	1,32255e-07	0,718573	0,000119108	4,4145e-07	0,74767	0,9998	1	2,85862	0,00197935	0,604715	3,20465	0,00182441	0,599014
15	48	-0,15	50	0,08	1,25664	0,000252816	0,000932177	0,886228	4,29674e-05	1,58487e-07	0,738813	0,000129039	4,89594e-07	0,757521	0,9995	1,00001	2,85862	0,0019793	0,604554	3,00159	0,00183908	0,591142
15	48	-0,15	50	0,08	1,5708	0,000205702	0,000932893	0,887352	7,15801e-05	2,71311e-07	0,736959	0,000173784	6,81937e-07	0,753539	0,9993	1,00003	2,85877	0,00197889	0,604334	2,42591	0,00181307	0,604707
15	48	-0,15	50	0,08	1,88496	-0,000639875	0,00119272	1,49993	1,69924e-06	7,00758e-09	1,10569	3,01743e-06	1,37196e-08	1,24527	0,9999	1	2,86084	0,00246604	0,948489	1,77361	0,00166618	0,874121
15	48	-0,15	50	0,08	2,19912	-0,000632839	0,00119286	1,50036	3,81303e-07	9,7247e-10	0,991853	6,08307e-07	1,67407e-09	1,04983	1	1	2,86086	0,00246585	0,948499	1,59403	0,000873094	0,778692
15	48	-0,15	50	0,08	2,51327	-0,000635014	0,00119287	1,50036	1,50846e-06	6,391e-09	0,99471	2,33613e-06	9,89108e-09	1,07406	1	1	2,86087	0,00246586	0,948504	1,55603	0,00158753	0,725031
15	48	-0,15	50	0,08	2,82743	-0,000745113	0,00119352	1,50123	2,71918e-05	1,84379e-07	0,896425	3,87298e-05	2,47247e-07	0,982624	0,9995	1,00001	2,86092	0,00246872	0,950531	1,45616	0,00272036	0,728083
15	48	-0,15	50	0,1	0	-0,00562043	0,000976939	0,952824	0,00230719	1,92261e-05	0,819889	0,00279991	2,13055e-05	0,769459	0,9443	0,997815	2,87544	0,00207836	0,64872	1,3163	0,00438542	0,590158
15	48	-0,15	50	0,1	0,314159	-0,000362423	0,000957105	0,92835	0,000135826	9,58686e-07	0,598086	0,000316866	1,80232e-06	0,691548	0,9959	0,999848	2,859	0,00195601	0,586033	2,43298	0,00394226	0,551135
15	48	-0,15	50	0,1	3,14159	-0,006666	0,0012642	1,67575	0,00232912	2,64254e-05	1,50968	0,00278095	2,83498e-05	1,41309	0,9472	1,00211	2,87958	0,00273891	1,12707	1,30525	0,00563978	0,965756
15	48	-0,15	50	0,1	0,628319	-0,000693315	0,000933809	0,884514	5,53637e-05	3,0402e-07	0,728006	0,000188352	9,98419e-07	0,792699	0,9996	1,00002	2,85806	0,00199632	0,599916	3,43591	0,00312781	0,542092
15	48	-0,15	50	0,1	0,942478	-0,0010906	0,000961745	0,937379	4,40001e-05	2,27492e-07	0,757205	0,000164912	8,3898e-07	0,812249	0,9994	1,00002	2,85957	0,00197606	0,587133	3,76802	0,00301353	0,565731
15	48	-0,15	50	0,1	1,25664	-0,00310936	0,00093668	0,896843	5,28739e-05	2,81422e-07	0,692582	0,00018394	9,4443e-07	0,768846	0,9993	0,999966	2,86226	0,001977	0,60317	3,50931	0,00312318	0,570427
15	48	-0,15	50	0,1	1,5708	0,0015006	0,000970753	0,972919	9,48549e-05	5,36725e-07	0,706899	0,000259676	1,4267e-06	0,78607	0,9993	0,999939	2,86108	0,00201344	0,59376	2,7697	0,00297523	0,557774
15	48	-0,15	50	0,1	1,88496	-0,000638446	0,00119272	1,49993	7,95337e-07	4,88945e-09	0,973605	1,55088e-06	9,56801e-09	1,15498	0,9999	0,999999	2,86084	0,00246604	0,948489	1,96719	0,00260577	0,753982
15	48	-0,15	50	0,1	2,19912	-0,000632445	0,00119286	1,50036	1,0955e-07	4,00925e-10	0,909568	1,96056e-07	7,20779e-10	0,997544	1	1	2,86086	0,00246585	0,948498	1,79515	0,00138656	0,687649
15	48	-0,15	50	0,1	2,51327	-0,000633787	0,00119287	1,50036	6,71148e-07	4,45252e-09	0,858339	1,09237e-06	6,38208e-09	0,979918	1	1	2,86086	0,00246586	0,948502	1,66924	0,00255198	0,674504
15	48	-0,15	50	0,1	2,82743	-0,000735885	0,00119469	1,50406	2,85916e-05	3,44061e-07	0,748263	3,82876e-05	3,70251e-07	0,86183	0,9992	1,00003	2,86097	0,00247128	0,951879	1,45785	0,00407738	0,699441
15	48	-0,15	60	0,005	0	8,10498e-05	0,000904143	0,973946	7,56077e-05	6,29236e-09	0,916137	5,11585e-06	4,20265e-09	0,920549	1	1	2,3095	0,00168683	0,614604	0,0676405	4,99605e-05	0,922276
15	48	-0,15	60	0,005	0,314159	8,16814e-05	0,000904143	0,973946	6,00599e-05	4,63199e-09	0,924237	4,21603e-06	3,13586e-09	0,929895	1	1	2,3095	0,00168683	0,614604	0,0701776	4,68076e-05	0,931797
15	48	-0,15	60	0,005	3,14159	0,00128125	0,00117478	1,70423	7,55986e-05	8,21023e-09	1,6166	5,10987e-06	5,47115e-09	1,61836	0,9999	1	2,30673	0,00208031	0,940961	0,0675703	6,50399e-05	1,61921
15	48	-0,15	60	0,005	0,628319	8,18612e-05	0,000904143	0,973946	5,19022e-05	3,32159e-09	0,939092	3,91082e-06	2,34588e-09	0,945562	1	1	2,3095	0,00168683	0,614604	0,0753362	4,03902e-05	0,947434
15	48	-0,15	60	0,005	0,942478	8,18854e-05	0,000904143	0,973946	4,92683e-05	2,75804e-09	0,915918	3,8491e-06	2,01994e-09	0,923344	1	1	2,3095	0,00168683	0,614604	0,078114	3,66412e-05	0,925112
15	48	-0,15	60	0,005	1,25664	8,18784e-05	0,000904143	0,973946	5,14801e-05	2,9441e-09	0,865367	3,88604e-06	2,10245e-09	0,874088	1	1	2,3095	0,00168683	0,614604	0,0754744	3,65445e-05	0,876214
15	48	-0,15	60	0,005	1,5708	8,18142e-05	0,000904143	0,973946	5,90148e-05	3,34381e-09	0,841412	4,05912e-06	2,27985e-09	0,845744	1	1	2,3095	0,00168683	0,614604	0,0687697	3,47565e-05	0,847499
15	48	-0,15	60	0,005	1,88496	0,00128651	0,00117509	1,70476	5,07457e-05	3,23478e-09	1,55388	3,16534e-06	2,10792e-09	1,55466	1	1	2,30678	0,00208133	0,942036	0,0623688	3,75707e-05	1,5552
15	48	-0,15	60	0,005	2,19912	0,00128672	0,00117509	1,70476	4,83043e-05	2,58648e-09	1,54777	2,90229e-06	1,62326e-09	1,5344	1	1	2,30678	0,00208133	0,942036	0,0600783	3,03951e-05	1,53293
15	48	-0,15	60	0,005	2,51327	0,0012865	0,00117509	1,70476	5,11601e-05	3,62356e-09	1,58384	3,18267e-06	2,35602e-09	1,58017	1	1	2,30678	0,00208133	0,942036	0,0622007	4,16523e-05	1,57989
15	48	-0,15	60	0,005	2,82743	0,00128591	0,00117509	1,70476	5,97746e-05	5,82325e-09	1,61299	3,93761e-06	3,86345e-09	1,61397	1	1	2,30678	0,00208133	0,942036	0,0658567	5,82236e-05	1,61457
15	48	-0,15	60	0,02	0	6,13986e-05	0,000904157	0,973959	4,62267e-05	4,0681e-08	0,857319	2,9267e-05	4,07943e-08	0,847727	1	1	2,30953	0,00168685	0,614607	0,631537	0,000347987	0,814424
15	48	-0,15	60	0,02	0,314159	7,2598e-05	0,000904151	0,973954	2,04804e-05	1,72753e-08	0,887583	1,4865e-05	1,91614e-08	0,889252	1	1	2,30951	0,00168683	0,614605	0,724364	0,000341372	0,867279
15	48	-0,15	60	0,02	3,14159	0,00126541	0,00117511	1,70479	4,61676e-05	5,30315e-08	1,52034	2,92055e-05	5,28937e-08	1,50122	1	1	2,3068	0,00208136	0,942045	0,631091	0,000439694	1,35291
15	48	-0,15	60	0,02	0,628319	7,45365e-05	0,000904151	0,973954	1,38375e-05	1,10632e-08	0,930667	1,21291e-05	1,4398e-08	0,936656	1	1	2,3095	0,00168683	0,614604	0,875137	0,000351665	0,935355
15	48	-0,15	60	0,02	0,942478	7,48847e-05	0,000904151	0,973954	1,23121e-05	9,57769e-09	0,924639	1,15954e-05	1,32854e-08	0,935057	1	1	2,3095	0,00168683	0,614604	0,940394	0,000355062	0,949175
15	48	-0,15	60	0,02	1,25664	7,4647e-05	0,000904151	0,973953	1,35232e-05	1,02005e-08	0,880732	1,1992e-05	1,35709e-08	0,896615	1	1	2,3095	0,00168683	0,614604	0,885414	0,000343799	0,917163
15	48	-0,15	60	0,02	1,5708	7,35886e-05	0,00090415	0,973952	1,8731e-05	1,28674e-08	0,836891	1,38113e-05	1,51506e-08	0,849373	1	1	2,30951	0,00168683	0,614604	0,736171	0,000310473	0,86092
15	48	-0,15	60	0,02	1,88496	-0,000580641	0,00108893	1,50036	8,14584e-06	5,39489e-09	1,37093	4,72399e-06	5,4539e-09	1,39219	1	1	2,30982	0,00205481	0,948501	0,579269	0,000291306	1,39618
15	48	-0,15	60	0,02	2,19912	-0,000579382	0,00108893	1,50036	6,13361e-06	2,8638e-09	1,27378	3,20376e-06	2,58416e-09	1,25173	1	1	2,30982	0,00205481	0,948501	0,522005	0,000181617	1,20537
15	48	-0,15	60	0,02	2,51327	-0,000580563	0,00108893	1,50036	8,28392e-06	5,81512e-09	1,3537	4,64959e-06	5,53646e-09	1,3473	1	1	2,30983	0,00205481	0,948501	0,560588	0,000280324	1,30066
15	48	-0,15	60	0,02	2,82743	0,00128052	0,0011751	1,70477	1,72134e-05	1,79162e-08	1,52668	1,05445e-05	1,76257e-08	1,51462	1	1	2,30678	0,00208134	0,942039	0,611315	0,00040457	1,41723
15	48	-0,15	60	0,04	0	1,96634e-05	0,000903678	0,972474	6,37691e-05	1,494e-07	0,708801	7,58605e-05	2,11488e-07	0,734771	0,9997	0,999997	2,30951	0,00168714	0,614582	1,185	0,000980816	0,624199
15	48	-0,15	60	0,04	0,314159	6,20432e-05	0,000904177	0,973979	1,55207e-05	3,34973e-08	0,792835	2,36333e-05	5,88517e-08	0,81319	1	1	2,30952	0,00168685	0,614608	1,51808	0,000871011	0,701385
15	48	-0,15	60	0,04	3,14159	-0,000668249	0,00108955	1,50141	6,354e-05	1,88575e-07	1,1576	7,55405e-05	2,63411e-07	1,17437	0,9999	1,00001	2,3099	0,00205724	0,950606	1,1845	0,00114391	0,883717
15	48	-0,15	60	0,04	0,628319	6,78628e-05	0,000904174	0,973976	9,22796e-06	1,89039e-08	0,875755	1,77124e-05	4,18256e-08	0,891949	1	1	2,30951	0,00168684	0,614605	1,91365	0,000782272	0,775624
15	48	-0,15	60	0,04	0,942478	6,89839e-05	0,000904173	0,973975	8,01729e-06	1,61628e-08	0,890958	1,65476e-05	3,8329e-08	0,907802	1	1	2,30951	0,00168683	0,614604	2,05808	0,000763589	0,808984
15	48	-0,15	60	0,04	1,25664	6,81768e-05	0,000904173	0,973974	8,94533e-06	1,77566e-08	0,856612	1,74158e-05	4,00556e-08	0,879498	1	1	2,30951	0,00168683	0,614604	1,94117	0,000768948	0,81112
15	48	-0,15	60	0,04	1,5708	6,47182e-05	0,000904172	0,973973	1,32496e-05	2,48135e-08	0,794234	2,14142e-05	4,78413e-08	0,818131	1	1	2,30952	0,00168684	0,614605	1,61076	0,000733956	0,770567
15	48	-0,15	60	0,04	1,88496	0,000441046	0,00118997	1,72641	1,69103e-06	3,52639e-09	1,51671	2,08476e-06	5,4486e-09	1,55962	1	1	2,30567	0,00205443	0,937634	1,22917	0,000739184	1,29403
15	48	-0,15	60	0,04	2,19912	-0,000577807	0,00108893	1,50036	7,95073e-07	9,76281e-10	1,15073	8,68996e-07	1,32426e-09	1,16161	1	1	2,30982	0,00205481	0,9485	1,09147	0,000397195	1,04616
15	48	-0,15	60	0,04	2,51327	-0,000578736	0,00108893	1,50036	1,65132e-06	3,16207e-09	1,22745	1,88627e-06	4,32475e-09	1,23652	1	1	2,30982	0,00205481	0,948501	1,1396	0,000609998	0,977944
15	48	-0,15	60	0,04	2,82743	-0,000586389	0,00108894	1,50038	8,33158e-06	2,22272e-08	1,18354	9,82999e-06	3,09624e-08	1,20807	1	1	2,30984	0,00205484	0,94851	1,17594	0,000961237	0,905663
15	48	-0,15	60	0,06	0	-0,000180105	0,000905427	0,976842	0,000139509	6,81897e-07	0,582794	0,000191868	9,40425e-07	0,637467	0,9976	0,999962	2,31001	0,00168872	0,61516	1,39468	0,00234771	0,561726
15	48	-0,15	60	0,06	0,314159	5,56861e-05	0,000903917	0,973465	1,86089e-05	7,15372e-08	0,686521	3,81336e-05	1,50926e-07	0,76166	0,9998	0,999997	2,3095	0,00168686	0,61452	2,05729	0,00199843	0,605874
15	48	-0,15	60	0,06	3,14159	0,000135396	0,00119029	1,72763	0,000139715	9,25803e-07	0,932095	0,000191655	1,20484e-06	1,03342	0,9979	1,00008	2,3062	0,00206267	0,942753	1,39554	0,00263434	0,727799
15	48	-0,15	60	0,06	0,628319	5,73784e-05	0,000904222	0,974022	9,49383e-06	3,29503e-08	0,816924	2,5881e-05	9,45969e-08	0,844831	1	1	2,30952	0,00168685	0,614607	2,72175	0,00159463	0,643659
15	48	-0,15	60	0,06	0,942478	6,01499e-05	0,000904218	0,974017	7,96175e-06	2,7045e-08	0,844111	2,35363e-05	8,46265e-08	0,873349	1	1	2,30951	0,00168684	0,614606	2,95035	0,00151532	0,660944
15	48	-0,15	60	0,06	1,25664	5,8188e-05	0,000904218	0,974017	9,10265e-06	3,07261e-08	0,801089	2,52412e-05	9,10505e-08	0,849955	1	1	2,30952	0,00168685	0,614606	2,76804	0,00154406	0,666068
15	48	-0,15	60	0,06	1,5708	4,95128e-05	0,000904224	0,97402	1,46607e-05	4,87165e-08	0,742012	3,31016e-05	1,18422e-07	0,782682	1	1	2,30953	0,00168687	0,614608	2,25315	0,00148282	0,639245
15	48	-0,15	60	0,06	1,88496	0,000441945	0,00118997	1,72641	5,26114e-07	1,92832e-09	1,26517	8,80551e-07	3,64369e-09	1,37042	1	1	2,30567	0,00205443	0,937633	1,66899	0,00134678	0,908608
15	48	-0,15	60	0,06	2,19912	0,000442641	0,00118997	1,72641	1,43087e-07	3,28892e-10	1,14632	2,13926e-07	5,59737e-10	1,24025	1	1	2,30567	0,00205443	0,937632	1,49279	0,000742815	0,877123
15	48	-0,15	60	0,06	2,51327	0,000442105	0,00118997	1,72641	4,80326e-07	1,78614e-09	1,1133	7,12523e-07	2,78077e-09	1,20399	1	1	2,30567	0,00205443	0,937633	1,48465	0,00130042	0,780897
15	48	-0,15	60	0,06	2,82743	0,000432098	0,00118999	1,72644	6,26096e-06	3,57459e-08	0,953877	8,85399e-06	4,90177e-08	1,06899	1	1	2,30569	0,00205449	0,937656	1,42956	0,002186	0,727874
15	48	-0,15	60	0,08	0	-0,000570612	0,000859603	0,903048	0,000413977	4,01806e-06	0,619982	0,000522096	4,25349e-06	0,662185	0,9839	0,999958	2,31044	0,00165837	0,607953	1,37573	0,00392296	0,537086
15	48	-0,15	60	0,08	0,314159	0,000258406	0,000848733	0,882247	2,78012e-05	1,98738e-07	0,60882	6,45421e-05	3,66842e-07	0,680655	0,9991	0,999981	2,30796	0,00164533	0,602122	2,40273	0,00353358	0,544876
15	48	-0,15	60	0,08	3,14159	-0,000487476	0,00120301	1,75697	0,000420782	5,26966e-06	0,962383	0,000525917	5,69891e-06	1,11559	0,9844	1,00004	2,30765	0,00206946	0,947493	1,3751	0,00455164	0,721479
15	48	-0,15	60	0,08	0,628319	0,000308122	0,000849129	0,883153	1,16437e-05	5,54573e-08	0,664371	3,87445e-05	1,84029e-07	0,717009	0,9998	0,999998	2,30794	0,0016488	0,60417	3,3486	0,00292181	0,572772
15	48	-0,15	60	0,08	0,942478	0,000302513	0,000848862	0,882188	9,38189e-06	4,28741e-08	0,684417	3,42659e-05	1,56707e-07	0,725351	0,9999	1	2,30795	0,00165074	0,60515	3,66681	0,00277125	0,572897
15	48	-0,15	60	0,08	1,25664	0,000301836	0,000848694	0,882096	1,10815e-05	5,31086e-08	0,702922	3,77057e-05	1,7694e-07	0,731325	0,9999	1	2,30795	0,00165028	0,604898	3,42021	0,00278996	0,564739
15	48	-0,15	60	0,08	1,5708	0,000315119	0,00085082	0,886083	1,97778e-05	9,97312e-08	0,694644	5,34811e-05	2,62969e-07	0,721964	0,9996	1,00001	2,30799	0,00164871	0,604226	2,72153	0,00270314	0,573494
15	48	-0,15	60	0,08	1,88496	0,000246718	0,00120807	1,73131	2,03744e-07	1,2265e-09	1,05695	3,91252e-07	2,36022e-09	1,15755	1	1	2,30961	0,00204582	0,917842	1,93187	0,00234931	0,753025
15	48	-0,15	60	0,08	2,19912	0,000247131	0,00120807	1,7313	3,1122e-08	1,0938e-10	0,989897	5,4815e-08	1,99193e-10	1,06502	1	1	2,30961	0,00204581	0,917841	1,76363	0,00130664	0,720358
15	48	-0,15	60	0,08	2,51327	0,000246831	0,00120807	1,73131	1,74301e-07	1,05011e-09	0,87079	2,84345e-07	1,59784e-09	1,01363	1	1	2,30961	0,00204582	0,917843	1,66194	0,00238318	0,68429
15	48	-0,15	60	0,08	2,82743	0,000240386	0,00120806	1,73144	6,22515e-06	7,01841e-08	0,738534	8,58063e-06	7,71483e-08	0,825261	0,9999	0,999995	2,30963	0,00204502	0,916832	1,4752	0,00367826	0,637917
15	48	-0,15	60	0,1	0	-0,00444694	0,000893373	0,951291	0,00166611	2,11877e-05	0,908458	0,00159812	1,74715e-05	0,762428	0,9419	0,997798	2,32198	0,00174474	0,653451	1,18323	0,00582448	0,617894
15	48	-0,15	60	0,1	0,314159	0,000139367	0,000851518	0,887898	4,89552e-05	5,97388e-07	0,550784	0,000115613	9,26421e-07	0,660533	0,9975	0,99996	2,30818	0,00164431	0,601668	2,60871	0,00544701	0,539899
15	48	-0,15	60	0,1	3,14159	-0,00443615	0,00125781	1,87366	0,00165685	2,78912e-05	1,61059	0,00160426	2,28619e-05	1,27785	0,9439	1,0007	2,32383	0,00224785	1,06644	1,1915	0,00696077	0,8776
15	48	-0,15	60	0,1	0,628319	0,000275784	0,000849254	0,883187	1,6104e-05	1,11646e-07	0,630507	5,99896e-05	3,79445e-07	0,682555	0,9997	0,999999	2,30796	0,00164853	0,603995	3,82358	0,00479403	0,552598
15	48	-0,15	60	0,1	0,942478	0,00027558	0,000848941	0,882185	1,23495e-05	7,99914e-08	0,646245	5,12426e-05	3,08696e-07	0,69486	0,9999	1	2,30796	0,00165018	0,604854	4,22939	0,00460539	0,551634
15	48	-0,15	60	0,1	1,25664	0,000268708	0,000849243	0,883143	1,51054e-05	1,05252e-07	0,656549	5,78439e-05	3,59988e-07	0,698734	0,9999	1	2,30797	0,00164958	0,604485	3,91963	0,00464424	0,550292
15	48	-0,15	60	0,1	1,5708	0,000260474	0,000852139	0,888231	3,02165e-05	2,27088e-07	0,635039	8,93841e-05	5,9182e-07	0,677014	0,9987	1,00001	2,30802	0,00164916	0,604229	3,04593	0,00433168	0,544974
15	48	-0,15	60	0,1	1,88496	0,000246922	0,00120807	1,73131	9,11203e-08	8,81596e-10	0,859545	1,82885e-07	1,56154e-09	1,01617	1	1	2,30961	0,00204581	0,917842	2,07443	0,00369477	0,696557
15	48	-0,15	60	0,1	2,19912	0,00024717	0,00120807	1,7313	7,59681e-09	3,8302e-11	0,858607	1,45642e-08	7,06968e-11	0,97322	1	1	2,30961	0,00204581	0,917841	1,93859	0,00212285	0,666183
15	48	-0,15	60	0,1	2,51327	0,000246996	0,00120807	1,7313	7,4413e-08	7,95996e-10	0,740731	1,19875e-07	9,64669e-10	0,873417	1	1	2,30961	0,00204581	0,917842	1,72487	0,00356886	0,623608
15	48	-0,15	60	0,1	2,82743	0,000225794	0,00120795	1,73106	8,12062e-06	2,87542e-07	0,657531	9,1571e-06	1,4593e-07	0,722829	0,9998	0,999938	2,30973	0,00204437	0,916093	1,41145	0,00501002	0,60317
15	48	-0,1	20	0,005	0	-0,000608037	0,00153312	0,937795	0,100649	6,78129e-07	0,87694	0,000716555	5,41753e-07	0,876256	0,9993	1	7,84728	0,00497865	0,596431	0,0071191	5,33436e-06	0,876226
15	48	-0,1	20	0,005	0,314159	-0,000554727	0,00153214	0,936624	0,0938564	5,9138e-07	0,880374	0,000679306	4,66385e-07	0,880059	0,9994	1	7,84715	0,00497858	0,596577	0,00723754	4,92334e-06	0,880043
15	48	-0,1	20	0,005	3,14159	-2,27639e-07	0,00202135	1,66106	0,100649	8,96045e-07	1,58707	0,000715847	7,16505e-07	1,58813	0,9996	1	7,85568	0,00606274	0,908982	0,00711214	7,05497e-06	1,58815
15	48	-0,1	20	0,005	0,628319	-0,000539801	0,00153211	0,936528	0,0896699	4,52516e-07	0,894521	0,000664273	3,58244e-07	0,894599	0,9996	1	7,84729	0,0049734	0,595023	0,00740788	3,95771e-06	0,894608
15	48	-0,1	20	0,005	0,942478	-0,000550542	0,00153104	0,934996	0,0881923	3,79533e-07	0,911909	0,000661141	3,04032e-07	0,911522	0,9998	1	7,84728	0,00497299	0,594949	0,00749651	3,41506e-06	0,911513
15	48	-0,1	20	0,005	1,25664	-0,00056167	0,0015307	0,934516	0,089446	4,19425e-07	0,906177	0,000662748	3,32891e-07	0,905663	0,9998	1	7,84732	0,00497329	0,59499	0,00740938	3,68685e-06	0,905641
15	48	-0,1	20	0,005	1,5708	-0,000565354	0,0015307	0,934528	0,0934095	4,60988e-07	0,900113	0,000670626	3,62622e-07	0,898644	0,9998	1	7,84735	0,0049733	0,595028	0,00717932	3,84653e-06	0,898619
15	48	-0,1	20	0,005	1,88496	0,000136337	0,00202295	1,66213	0,0894232	5,26497e-07	1,5399	0,000627538	4,02901e-07	1,53783	0,9997	1	7,85555	0,00606425	0,909053	0,00701753	4,46416e-06	1,53782
15	48	-0,1	20	0,005	2,19912	0,000133201	0,00202279	1,66258	0,0881605	4,57434e-07	1,54123	0,000612806	3,44319e-07	1,53734	0,9998	1	7,85561	0,00606432	0,909232	0,00695097	3,86948e-06	1,53729
15	48	-0,1	20	0,005	2,51327	0,000135733	0,00202307	1,66365	0,0896463	5,69412e-07	1,57019	0,000628446	4,37144e-07	1,56969	0,9997	1	7,85553	0,00606254	0,908941	0,00701019	4,83158e-06	1,56969
15	48	-0,1	20	0,005	2,82743	6,34995e-05	0,00202132	1,66103	0,0938482	7,73809e-07	1,58418	0,000666814	6,06952e-07	1,58501	0,9996	1	7,85559	0,00606265	0,908975	0,00710508	6,40833e-06	1,58503
15	48	-0,1	20	0,02	0	-0,00860836	0,00154107	0,944815	0,0671609	7,57047e-06	0,886194	0,00733715	5,87879e-06	0,885705	0,9934	1,00001	7,859	0,00500256	0,599872	0,1092	7,51756e-05	0,884878
15	48	-0,1	20	0,02	0,314159	-0,00686063	0,00153763	0,940405	0,050609	5,57338e-06	0,889363	0,00585563	4,27579e-06	0,889746	0,9948	1,00001	7,85573	0,00501442	0,602799	0,115659	7,17151e-05	0,88931
15	48	-0,1	20	0,02	3,14159	-0,00839816	0,00202897	1,67189	0,0671534	1,00895e-05	1,6281	0,00733163	7,85049e-06	1,6362	0,9953	1,00002	7,86812	0,00612479	0,922094	0,109131	0,000100403	1,63757
15	48	-0,1	20	0,02	0,628319	-0,00642509	0,0015365	0,939856	0,0422359	3,97832e-06	0,900796	0,00535443	3,19663e-06	0,901377	0,9967	1,00002	7,85388	0,00499421	0,598759	0,126741	6,37513e-05	0,901547
15	48	-0,1	20	0,02	0,942478	-0,00640541	0,00153865	0,941902	0,0396033	3,40698e-06	0,921517	0,0052533	2,85757e-06	0,920071	0,9981	1,00002	7,85374	0,00500481	0,600131	0,13262	6,07372e-05	0,919601
15	48	-0,1	20	0,02	1,25664	-0,00634834	0,00153733	0,941055	0,0418045	3,71961e-06	0,915999	0,00531596	3,02885e-06	0,916735	0,9973	1,00002	7,85409	0,00500372	0,600569	0,127133	6,11212e-05	0,916393
15	48	-0,1	20	0,02	1,5708	-0,00651666	0,00153713	0,941013	0,0494673	4,26209e-06	0,905354	0,00560202	3,31124e-06	0,90538	0,9971	1,00002	7,85598	0,00500915	0,601304	0,11322	5,71604e-05	0,905055
15	48	-0,1	20	0,02	1,88496	-0,00876222	0,00195747	1,54735	0,0408381	3,97039e-06	1,51304	0,00416153	2,85201e-06	1,50808	0,9981	1	7,84878	0,00612424	0,925267	0,101884	5,99282e-05	1,50701
15	48	-0,1	20	0,02	2,19912	-0,00348269	0,00202216	1,66092	0,038316	3,09278e-06	1,51378	0,00373633	2,10439e-06	1,49948	0,9987	1	7,86277	0,00610117	0,917814	0,0975011	4,70526e-05	1,49654
15	48	-0,1	20	0,02	2,51327	-0,00416241	0,00202347	1,6662	0,0412543	4,36983e-06	1,56722	0,00418374	3,13708e-06	1,56934	0,9983	1,00001	7,86331	0,00609297	0,914534	0,101391	6,52711e-05	1,5698
15	48	-0,1	20	0,02	2,82743	-0,00591912	0,00202614	1,66807	0,050247	7,16996e-06	1,62039	0,00540768	5,36929e-06	1,62762	0,9963	1,00001	7,86473	0,00611028	0,919156	0,107582	9,14176e-05	1,62901
15	48	-0,1	20	0,04	0	-0,0200027	0,00147742	0,900159	0,0498233	1,9615e-05	0,906402	0,0178764	1,72653e-05	0,907597	0,9864	1,00011	7,8848	0,00499363	0,597944	0,358361	0,000206901	0,899459
15	48	-0,1	20	0,04	0,314159	-0,0151213	0,00152858	0,938781	0,0289378	1,15855e-05	0,918486	0,0114796	1,04638e-05	0,927671	0,9917	0,999821	7,86691	0,00493104	0,589117	0,396269	0,000204315	0,92541
15	48	-0,1	20	0,04	3,14159	-0,0265548	0,00197217	1,5727	0,0498224	2,58691e-05	1,5687	0,0178729	2,25803e-05	1,55376	0,9852	0,999971	7,87844	0,00618012	0,937421	0,358296	0,000268852	1,52725
15	48	-0,1	20	0,04	0,628319	-0,0132388	0,00152376	0,931696	0,0211438	7,68871e-06	0,923517	0,00981321	7,75117e-06	0,92567	0,9951	0,999889	7,86049	0,00491687	0,587881	0,463733	0,000199153	0,921376
15	48	-0,1	20	0,04	0,942478	-0,0128213	0,00152168	0,929782	0,0190792	6,55953e-06	0,910478	0,00948585	7,02553e-06	0,908682	0,9958	0,999927	7,85865	0,00491321	0,587087	0,496811	0,000198223	0,903661
15	48	-0,1	20	0,04	1,25664	-0,0129808	0,00152037	0,929276	0,0207555	7,04444e-06	0,895919	0,00971546	7,23901e-06	0,894769	0,995	0,999978	7,86037	0,00492448	0,589412	0,467735	0,00019086	0,889074
15	48	-0,1	20	0,04	1,5708	-0,0138268	0,00152206	0,932079	0,0273498	8,51741e-06	0,885574	0,0107498	7,99087e-06	0,885868	0,9937	1,00004	7,86583	0,00493011	0,589532	0,392752	0,000170345	0,880866
15	48	-0,1	20	0,04	1,88496	-0,010648	0,00196913	1,56176	0,0174292	6,04543e-06	1,50472	0,00567881	5,00286e-06	1,49645	0,9971	0,999999	7,854	0,00612863	0,925893	0,325623	0,000174536	1,48436
15	48	-0,1	20	0,04	2,19912	-0,00898408	0,00196792	1,56006	0,0149398	3,83022e-06	1,37276	0,00449375	2,9039e-06	1,35326	0,998	1	7,85237	0,00613143	0,926023	0,30068	0,000117322	1,32631
15	48	-0,1	20	0,04	2,51327	-0,0106314	0,00196606	1,55815	0,0177553	6,52489e-06	1,46204	0,00569781	5,26762e-06	1,45909	0,9966	1,00002	7,85499	0,00613389	0,926196	0,320686	0,000179249	1,45152
15	48	-0,1	20	0,04	2,82743	-0,0156147	0,00196956	1,56617	0,0274455	1,38342e-05	1,52717	0,00961154	1,16403e-05	1,5181	0,9924	1,00002	7,86211	0,00613014	0,925208	0,349801	0,000248913	1,49971
15	48	-0,1	20	0,06	0	-0,0406138	0,00154151	0,942761	0,044835	3,41021e-05	1,00576	0,0278996	3,5731e-05	1,01544	0,9736	0,999909	7,91604	0,0049666	0,591586	0,621146	0,000340563	0,956568
15	48	-0,1	20	0,06	0,314159	-0,0237125	0,00153076	0,932027	0,0208387	1,61077e-05	0,971231	0,0148707	1,81161e-05	0,985546	0,9885	1,00001	7,87538	0,00484942	0,569391	0,712438	0,000333697	0,952373
15	48	-0,1	20	0,06	3,14159	-0,0415623	0,00199298	1,59436	0,044854	4,34828e-05	1,64487	0,0279154	4,51308e-05	1,62275	0,9724	1,00011	7,9129	0,00634215	0,982389	0,62124	0,000421775	1,46773
15	48	-0,1	20	0,06	0,628319	-0,0205264	0,00152288	0,922443	0,0141353	1,00722e-05	0,944237	0,0121927	1,32166e-05	0,954902	0,9944	1,00004	7,8626	0,00481632	0,563039	0,861414	0,000330306	0,943059
15	48	-0,1	20	0,06	0,942478	-0,0200059	0,00152146	0,922581	0,012586	8,53264e-06	0,893718	0,0116789	1,19179e-05	0,902341	0,9948	1,00007	7,85915	0,00481133	0,561639	0,926766	0,000324163	0,899832
15	48	-0,1	20	0,06	1,25664	-0,0139412	0,00148072	0,89926	0,0137795	9,06632e-06	0,867743	0,0120097	1,20701e-05	0,871516	0,9948	0,999965	7,86473	0,0049544	0,590467	0,87045	0,000310248	0,855333
15	48	-0,1	20	0,06	1,5708	-0,0154532	0,00147797	0,89849	0,0190202	1,15681e-05	0,870513	0,0137492	1,3705e-05	0,874171	0,9919	1,00002	7,8736	0,00496933	0,592685	0,721927	0,000287961	0,856879
15	48	-0,1	20	0,06	1,88496	-0,0100321	0,00196882	1,55938	0,00873449	5,92174e-06	1,47044	0,00504132	5,9541e-06	1,46137	0,9966	0,999986	7,85404	0,00613967	0,928504	0,576518	0,00029514	1,41594
15	48	-0,1	20	0,06	2,19912	-0,00774135	0,00196911	1,56102	0,00663567	3,13847e-06	1,31947	0,00346067	2,83095e-06	1,29224	0,9978	0,999995	7,85122	0,00613523	0,927098	0,521204	0,000184003	1,23882
15	48	-0,1	20	0,06	2,51327	-0,00994169	0,00197278	1,56743	0,0089087	6,2688e-06	1,41933	0,00498703	6,00611e-06	1,41825	0,9962	1,00003	7,85551	0,00614475	0,928835	0,559123	0,000286411	1,37501
15	48	-0,1	20	0,06	2,82743	-0,0180422	0,00196826	1,56513	0,0180482	1,71846e-05	1,48553	0,0109865	1,71536e-05	1,46789	0,9882	1,00007	7,8704	0,00616109	0,933409	0,607596	0,000388544	1,37839
15	48	-0,1	20	0,08	0	-0,0553262	0,00157838	0,959198	0,0452345	4,67171e-05	0,932668	0,038453	5,70281e-05	0,940842	0,9552	1,00278	7,96612	0,00530223	0,648359	0,84828	0,000453111	0,821519
15	48	-0,1	20	0,08	0,314159	-0,0259892	0,00154719	0,928894	0,0173031	1,85983e-05	0,872391	0,0174377	2,5229e-05	0,885566	0,9835	1,00116	7,88486	0,00513301	0,618473	1,00576	0,000434459	0,79435
15	48	-0,1	20	0,08	3,14159	-0,0588006	0,00203815	1,64693	0,0452466	6,40619e-05	1,72472	0,0384586	7,74564e-05	1,70074	0,9539	1,00026	7,96178	0,00648035	1,01838	0,848144	0,000585728	1,35346
15	48	-0,1	20	0,08	0,628319	-0,021255	0,00153607	0,918469	0,0112068	1,16243e-05	0,898266	0,0138876	1,89083e-05	0,906395	0,992	1,00047	7,86504	0,00512689	0,621004	1,23706	0,000437559	0,857505
15	48	-0,1	20	0,08	0,942478	-0,0203824	0,00153771	0,919374	0,00991341	1,03032e-05	0,910603	0,013206	1,78503e-05	0,916097	0,9928	1,00011	7,86088	0,00510294	0,616829	1,32988	0,000442374	0,880173
15	48	-0,1	20	0,08	1,25664	-0,0210708	0,00153647	0,918292	0,0109326	1,12452e-05	0,896756	0,013731	1,85958e-05	0,9039	0,9933	0,999848	7,86445	0,00512019	0,618657	1,25375	0,000438825	0,867669
15	48	-0,1	20	0,08	1,5708	-0,02369	0,00153896	0,921194	0,0154381	1,45944e-05	0,878097	0,0161064	2,1113e-05	0,885089	0,9888	0,999691	7,87774	0,00514908	0,622055	1,04137	0,000410244	0,847916
15	48	-0,1	20	0,08	1,88496	-0,00897468	0,00197181	1,5629	0,00486911	5,17488e-06	1,43355	0,003983	6,18096e-06	1,42899	0,9962	0,999968	7,85241	0,0061424	0,929231	0,816596	0,000421782	1,35743
15	48	-0,1	20	0,08	2,19912	-0,00650383	0,00196928	1,56047	0,00320288	2,26544e-06	1,25102	0,00234134	2,41242e-06	1,23871	0,9984	0,999986	7,84924	0,00612403	0,924312	0,730366	0,000251778	1,17845
15	48	-0,1	20	0,08	2,51327	-0,00876413	0,0019751	1,57099	0,00493046	5,33055e-06	1,38094	0,0038507	5,94719e-06	1,38413	0,9956	1,00002	7,85364	0,00615384	0,931124	0,779691	0,000388724	1,27233
15	48	-0,1	20	0,08	2,82743	-0,0193988	0,0019818	1,58225	0,0133111	1,90317e-05	1,43472	0,0111367	2,21496e-05	1,42782	0,9834	1,00014	7,87535	0,00620231	0,94598	0,834568	0,000533603	1,22196
15	48	-0,1	20	0,1	0	-0,0753115	0,00171317	1,11306	0,0489244	6,5373e-05	0,977485	0,0506268	8,97512e-05	0,97687	0,9218	0,99655	8,0373	0,00539369	0,662873	1,03244	0,00062269	0,788565
15	48	-0,1	20	0,1	0,314159	-0,0298889	0,00163987	1,03296	0,0157328	2,23568e-05	0,843635	0,0199665	3,54391e-05	0,867863	0,9704	0,999196	7,89951	0,00511055	0,617804	1,26617	0,000600681	0,771139
15	48	-0,1	20	0,1	3,14159	-0,0817969	0,00211057	1,7436	0,0489652	9,05526e-05	1,88322	0,0506609	0,000122787	1,84669	0,9322	1,00097	8,03519	0,00682578	1,08943	1,03233	0,000791093	1,26752
15	48	-0,1	20	0,1	0,628319	-0,0235114	0,0016312	1,01985	0,00981355	1,36868e-05	0,887973	0,0155298	2,66878e-05	0,914927	0,986	0,999989	7,87198	0,00506262	0,611913	1,57909	0,000596987	0,891086
15	48	-0,1	20	0,1	0,942478	-0,022327	0,00162896	1,01889	0,00861799	1,21855e-05	0,93349	0,0146631	2,5314e-05	0,956131	0,9894	1,00035	7,86568	0,00504743	0,610925	1,69792	0,000594846	0,923544
15	48	-0,1	20	0,1	1,25664	-0,0233475	0,0016322	1,02255	0,00953809	1,33959e-05	0,934932	0,0153104	2,65654e-05	0,961426	0,9888	1,00055	7,87066	0,00506448	0,612505	1,60172	0,000596203	0,919019
15	48	-0,1	20	0,1	1,5708	-0,0270819	0,0016296	1,02192	0,0137074	1,77844e-05	0,915703	0,0182775	3,05578e-05	0,943761	0,9813	1,00073	7,88555	0,0050862	0,61207	1,33035	0,000563454	0,897252
15	48	-0,1	20	0,1	1,88496	-0,00781325	0,00196767	1,55757	0,0029222	4,33406e-06	1,38608	0,00302882	5,93969e-06	1,38886	0,996	0,999954	7,85079	0,00614105	0,929144	1,03405	0,000550412	1,26498
15	48	-0,1	20	0,1	2,19912	-0,0056135	0,00195854	1,54629	0,00163791	1,56446e-06	1,18015	0,00150961	1,9114e-06	1,18567	0,9985	0,999979	7,84674	0,00612369	0,924003	0,920602	0,000324533	1,12366
15	48	-0,1	20	0,1	2,51327	-0,00753984	0,00197545	1,57093	0,00291683	4,32792e-06	1,3233	0,00284349	5,45338e-06	1,33767	0,9955	1,00002	7,85134	0,00615481	0,931189	0,972814	0,000498432	1,1505
15	48	-0,1	20	0,1	2,82743	-0,0203725	0,00197633	1,57785	0,0105862	2,0553e-05	1,38921	0,0108542	2,6805e-05	1,39577	0,978	1,00026	7,88027	0,0062012	0,948269	1,02231	0,000714707	1,07538
15	48	-0,1	30	0,005	0	-0,00122736	0,00120082	0,876186	0,0364726	6,76014e-07	0,89839	0,000620915	4,70102e-07	0,903367	0,9995	1	5,06918	0,00330092	0,600943	0,0170229	1,25737e-05	0,903626
15	48	-0,1	30	0,005	0,314159	-0,00117063	0,00120044	0,875763	0,0326096	5,58155e-07	0,89511	0,000566416	3,87109e-07	0,9004	0,9997	1	5,06904	0,00330289	0,601582	0,0173685	1,15738e-05	0,900671
15	48	-0,1	30	0,005	3,14159	0,001185	0,00166158	1,70455	0,0364715	9,18303e-07	1,61999	0,000620221	6,36581e-07	1,62011	0,9997	1	5,06937	0,00416765	0,943254	0,0170043	1,70262e-05	1,62035
15	48	-0,1	30	0,005	0,628319	-0,00117012	0,00120061	0,875948	0,0303249	4,11389e-07	0,878974	0,000545554	2,89763e-07	0,885018	0,9998	0,999998	5,06896	0,00330314	0,601746	0,0179896	9,31127e-06	0,885273
15	48	-0,1	30	0,005	0,942478	-0,0011647	0,00120053	0,875898	0,0295366	3,41633e-07	0,855569	0,000541257	2,45182e-07	0,861363	0,9999	0,999996	5,06895	0,00330285	0,601621	0,0183244	8,08875e-06	0,861514
15	48	-0,1	30	0,005	1,25664	-0,00118685	0,00120094	0,876562	0,0302039	3,8167e-07	0,855943	0,000543584	2,69666e-07	0,859862	0,9998	0,999995	5,06893	0,0033027	0,601168	0,0179965	8,70017e-06	0,859913
15	48	-0,1	30	0,005	1,5708	-0,00119213	0,00120093	0,876556	0,0323559	4,28967e-07	0,86218	0,000554804	2,97334e-07	0,86601	0,9998	0,999994	5,06898	0,00330274	0,601172	0,0171462	8,96148e-06	0,866057
15	48	-0,1	30	0,005	1,88496	0,00130008	0,00166308	1,70682	0,0301585	4,70349e-07	1,56484	0,000494119	3,162e-07	1,5644	0,9995	1	5,06905	0,00416581	0,942534	0,0163835	1,02293e-05	1,56456
15	48	-0,1	30	0,005	2,19912	0,00134396	0,00166237	1,70582	0,0294753	4,02656e-07	1,57035	0,000474617	2,65065e-07	1,56373	0,9997	1	5,06907	0,00416521	0,94195	0,0161018	8,77306e-06	1,56361
15	48	-0,1	30	0,005	2,51327	0,00131921	0,00166151	1,70448	0,0302791	5,24341e-07	1,6042	0,000495768	3,5278e-07	1,60074	0,9997	1	5,06923	0,00416752	0,943243	0,0163727	1,13675e-05	1,6007
15	48	-0,1	30	0,005	2,82743	0,00126077	0,00166154	1,70451	0,0325932	7,48964e-07	1,61738	0,000548708	5,13389e-07	1,61677	0,9997	1	5,06928	0,00416757	0,943246	0,016834	1,53647e-05	1,61694
15	48	-0,1	30	0,02	0	-0,00577262	0,00120718	0,884183	0,0219164	5,88019e-06	0,904513	0,00507557	4,55513e-06	0,911664	0,9963	0,999984	5,07514	0,00332485	0,606803	0,231374	0,000146132	0,915005
15	48	-0,1	30	0,02	0,314159	-0,00436878	0,00120327	0,878333	0,014187	3,6293e-06	0,897851	0,00354764	2,88397e-06	0,906477	0,9977	0,999986	5,0726	0,00331671	0,604457	0,249867	0,000139702	0,911077
15	48	-0,1	30	0,02	3,14159	-0,00327758	0,00166236	1,70594	0,0219062	7,96795e-06	1,62795	0,00506816	6,13574e-06	1,63048	0,9954	0,999998	5,07582	0,00420034	0,955604	0,231141	0,000196387	1,62994
15	48	-0,1	30	0,02	0,628319	-0,00393875	0,00120384	0,878969	0,0109338	2,43932e-06	0,884735	0,00311392	2,12079e-06	0,89381	0,9987	0,999987	5,07158	0,0033109	0,602928	0,284635	0,000130729	0,898622
15	48	-0,1	30	0,02	0,942478	-0,0039863	0,00120319	0,878472	0,0100069	2,08029e-06	0,859476	0,00302829	1,9099e-06	0,865813	0,9994	0,999985	5,0713	0,00331071	0,602821	0,302465	0,000128049	0,86823
15	48	-0,1	30	0,02	1,25664	-0,00400132	0,00120328	0,878568	0,0107699	2,27987e-06	0,852056	0,00308634	2,00827e-06	0,854211	0,9993	0,999981	5,07167	0,00331378	0,603894	0,286417	0,000125893	0,853668
15	48	-0,1	30	0,02	1,5708	-0,00409811	0,00120295	0,878655	0,0136268	2,74994e-06	0,859019	0,00334936	2,24123e-06	0,859811	0,9989	0,999981	5,07268	0,0033129	0,603666	0,245659	0,000114894	0,858552
15	48	-0,1	30	0,02	1,88496	-0,000275178	0,00166296	1,70579	0,00982744	2,12886e-06	1,53807	0,0020476	1,58208e-06	1,53904	0,999	0,999996	5,07154	0,00417082	0,9431	0,208275	0,000116032	1,54023
15	48	-0,1	30	0,02	2,19912	0,000102113	0,0016626	1,70579	0,00881552	1,5143e-06	1,50576	0,00171866	1,04494e-06	1,47816	0,9992	0,999998	5,07125	0,0041764	0,945715	0,194909	8,51874e-05	1,46658
15	48	-0,1	30	0,02	2,51327	-0,000226287	0,00166268	1,70563	0,00997627	2,3993e-06	1,5689	0,00205884	1,75394e-06	1,56659	0,9992	1	5,07201	0,00417434	0,94524	0,206278	0,00012635	1,5652
15	48	-0,1	30	0,02	2,82743	-0,00123116	0,00166151	1,70445	0,0137757	4,61225e-06	1,61915	0,00309123	3,48546e-06	1,62166	0,9979	1	5,0733	0,00417115	0,944225	0,224215	0,00017821	1,62176
15	48	-0,1	30	0,04	0	-0,0110053	0,00123329	0,932768	0,0177722	1,45522e-05	0,917532	0,0111737	1,47295e-05	0,898022	0,9884	1,00031	5,08766	0,00330064	0,587066	0,627368	0,000332476	0,822929
15	48	-0,1	30	0,04	0,314159	-0,00542663	0,00122623	0,923226	0,00802269	6,39073e-06	0,908976	0,00578213	7,07042e-06	0,899491	0,9956	1,00014	5,07697	0,00325777	0,575103	0,719426	0,000322177	0,837702
15	48	-0,1	30	0,04	3,14159	-0,0103039	0,00169296	1,75367	0,0177807	1,91181e-05	1,58248	0,0111767	1,93454e-05	1,57443	0,9876	1,00004	5,08945	0,00420965	0,959012	0,627269	0,000436128	1,45451
15	48	-0,1	30	0,04	0,628319	-0,00441262	0,00122824	0,92657	0,0054286	4,02537e-06	0,910548	0,00472608	5,23094e-06	0,909173	0,998	1,00009	5,07406	0,00325355	0,573262	0,869329	0,000326362	0,873676
15	48	-0,1	30	0,04	0,942478	-0,00425413	0,0012308	0,93064	0,00483281	3,48902e-06	0,896429	0,00452299	4,85084e-06	0,904811	0,9983	1,00005	5,07326	0,00326485	0,576197	0,934617	0,000333118	0,896786
15	48	-0,1	30	0,04	1,25664	-0,00431021	0,00123241	0,933224	0,00531032	3,77344e-06	0,875169	0,00467898	5,03064e-06	0,887508	0,998	1,00001	5,07379	0,00326157	0,575139	0,879865	0,000328524	0,889299
15	48	-0,1	30	0,04	1,5708	-0,00491668	0,00123319	0,934484	0,00734895	4,81287e-06	0,860295	0,00538215	5,69404e-06	0,870727	0,9966	1	5,07588	0,00326638	0,57602	0,731295	0,000302711	0,869718
15	48	-0,1	30	0,04	1,88496	-0,000246966	0,00166463	1,70854	0,00325766	2,23367e-06	1,49627	0,00188573	2,24725e-06	1,50237	0,9987	0,999983	5,07205	0,00417148	0,943332	0,578212	0,000298941	1,48268
15	48	-0,1	30	0,04	2,19912	0,000522372	0,00166265	1,70533	0,00246217	1,20978e-06	1,39905	0,00128599	1,08616e-06	1,36477	0,9992	0,999995	5,07131	0,00417886	0,946924	0,521973	0,000189473	1,31099
15	48	-0,1	30	0,04	2,51327	-7,54128e-05	0,00166196	1,70379	0,00331883	2,46376e-06	1,52123	0,00186165	2,34296e-06	1,5204	0,9985	1,00001	5,07219	0,00417738	0,946873	0,560253	0,000297193	1,47639
15	48	-0,1	30	0,04	2,82743	-0,00256495	0,00166581	1,7111	0,00683209	6,96514e-06	1,55376	0,00417597	6,88089e-06	1,545	0,9951	1,00002	5,07635	0,00420239	0,956581	0,610028	0,000402098	1,44836
15	48	-0,1	30	0,06	0	-0,0198909	0,00128986	0,985398	0,0190028	2,61312e-05	0,850429	0,0181238	3,29018e-05	0,848969	0,9671	0,998274	5,11304	0,00345644	0,640661	0,950928	0,000544603	0,705415
15	48	-0,1	30	0,06	0,314159	-0,00736495	0,00126329	0,951955	0,00636226	8,47468e-06	0,793654	0,00732923	1,23332e-05	0,801352	0,9897	0,999545	5,08321	0,00336113	0,616944	1,14908	0,000509627	0,709236
15	48	-0,1	30	0,06	3,14159	-0,0197546	0,00172207	1,79739	0,0190105	3,55401e-05	1,64904	0,018129	4,48e-05	1,66025	0,9705	1,0001	5,11302	0,00432	0,998511	0,951002	0,000710836	1,24219
15	48	-0,1	30	0,06	0,628319	-0,00548599	0,00126088	0,949347	0,00402997	5,08881e-06	0,821668	0,00574089	9,06054e-06	0,837751	0,9957	0,999917	5,07662	0,0033348	0,611691	1,42145	0,000498476	0,786081
15	48	-0,1	30	0,06	0,942478	-0,00511271	0,00125883	0,947563	0,00354976	4,507e-06	0,858184	0,00543175	8,53976e-06	0,866305	0,9963	1,00006	5,0756	0,00333626	0,613256	1,52698	0,000509075	0,843414
15	48	-0,1	30	0,06	1,25664	-0,00535275	0,00125967	0,948982	0,00392501	5,04101e-06	0,875909	0,00566813	9,10209e-06	0,880751	0,996	1,00008	5,07666	0,00333743	0,613793	1,44092	0,000509199	0,82309
15	48	-0,1	30	0,06	1,5708	-0,00645183	0,00125679	0,944989	0,00561474	6,80684e-06	0,867482	0,0067487	1,06797e-05	0,869324	0,9933	1	5,08042	0,00334573	0,614277	1,19905	0,000488252	0,80588
15	48	-0,1	30	0,06	1,88496	-0,000717709	0,00168482	1,72946	0,00138734	1,91081e-06	1,62489	0,0012924	2,47595e-06	1,65079	0,9986	1	5,06905	0,00412652	0,944829	0,929626	0,000526992	1,52844
15	48	-0,1	30	0,06	2,19912	-3,404e-05	0,00168218	1,72641	0,000839533	7,60273e-07	1,42385	0,000696126	8,76235e-07	1,43581	0,9996	1,00001	5,06825	0,00412151	0,942463	0,828314	0,000307036	1,30607
15	48	-0,1	30	0,06	2,51327	-0,000665064	0,00168332	1,72696	0,00139357	1,85992e-06	1,41879	0,00122962	2,22679e-06	1,43381	0,9988	1,00002	5,0693	0,00411829	0,941367	0,880582	0,00045929	1,25984
15	48	-0,1	30	0,06	2,82743	-0,00418363	0,00169086	1,74179	0,00443676	7,91306e-06	1,40525	0,00416371	9,81778e-06	1,40906	0,9928	1,00009	5,07624	0,00413627	0,947613	0,935554	0,000637832	1,13304
15	48	-0,1	30	0,08	0	-0,0350162	0,00134011	1,05237	0,023424	4,57391e-05	0,92573	0,0276789	6,54056e-05	0,926708	0,9351	0,996624	5,15497	0,00351377	0,64453	1,17847	0,000870467	0,669383
15	48	-0,1	30	0,08	0,314159	-0,0102622	0,00127383	0,963754	0,00599051	1,1564e-05	0,786871	0,00904924	2,00767e-05	0,798444	0,9824	0,999167	5,08885	0,00338301	0,623003	1,50688	0,000790659	0,640886
15	48	-0,1	30	0,08	3,14159	-0,0359187	0,00177809	1,87794	0,023451	6,09886e-05	1,68283	0,0277733	8,8218e-05	1,68182	0,9384	1,00101	5,15094	0,00447914	1,06289	1,18092	0,00111176	1,10316
15	48	-0,1	30	0,08	0,628319	-0,00729698	0,00126766	0,955091	0,00357524	6,43702e-06	0,799648	0,00682414	1,42007e-05	0,817065	0,9932	0,999887	5,07918	0,00334369	0,613737	1,90377	0,000720702	0,730605
15	48	-0,1	30	0,08	0,942478	-0,00672421	0,00126581	0,952029	0,00310999	5,63471e-06	0,8343	0,00638909	1,33754e-05	0,851833	0,9944	1,00012	5,077	0,00333969	0,614159	2,04908	0,000724873	0,785281
15	48	-0,1	30	0,08	1,25664	-0,00717933	0,0012611	0,946016	0,00346812	6,3608e-06	0,847194	0,00671975	1,43257e-05	0,862451	0,9923	1,0002	5,07795	0,00334165	0,613112	1,9323	0,00073642	0,779117
15	48	-0,1	30	0,08	1,5708	-0,00879022	0,00126137	0,946482	0,00511768	9,07292e-06	0,852325	0,00822343	1,74291e-05	0,863092	0,9887	1,00015	5,08358	0,00335153	0,614605	1,60191	0,00070867	0,75557
15	48	-0,1	30	0,08	1,88496	-0,000329107	0,00168158	1,72456	0,000683221	1,42539e-06	1,53085	0,000841075	2,19863e-06	1,57368	0,9986	0,999999	5,06864	0,00413109	0,946651	1,22742	0,000738256	1,29969
15	48	-0,1	30	0,08	2,19912	0,000225639	0,00168284	1,72606	0,00032145	4,27731e-07	1,31744	0,000351184	5,83743e-07	1,34416	0,9999	1	5,06758	0,00411015	0,937768	1,09093	0,000418662	1,14742
15	48	-0,1	30	0,08	2,51327	-0,000264187	0,00168241	1,72558	0,000668013	1,34163e-06	1,32879	0,00076227	1,85319e-06	1,35464	0,999	1,00003	5,06869	0,00412275	0,942962	1,13829	0,000643029	1,04002
15	48	-0,1	30	0,08	2,82743	-0,00442846	0,00169765	1,75413	0,00334087	9,03516e-06	1,32539	0,00393579	1,26432e-05	1,34286	0,9881	1,00015	5,07807	0,00414048	0,948647	1,1741	0,000975829	0,940773
15	48	-0,1	30	0,1	0	-0,0639915	0,0013671	1,06398	0,0317669	7,34542e-05	1,03279	0,0418817	0,000112185	1,00826	0,8991	0,997507	5,23862	0,00379696	0,711505	1,31661	0,00128597	0,687906
15	48	-0,1	30	0,1	0,314159	-0,0166161	0,00127292	0,95711	0,00627586	1,58934e-05	0,800425	0,0112955	3,09105e-05	0,81753	0,9718	0,999435	5,09726	0,00345464	0,635559	1,798	0,00121552	0,609311
15	48	-0,1	30	0,1	3,14159	-0,062062	0,00188083	2,02825	0,0315937	0,000103236	1,98141	0,041719	0,000157635	1,90911	0,9001	1,00128	5,23385	0,0048306	1,17493	1,31838	0,00165603	1,12634
15	48	-0,1	30	0,1	0,628319	-0,0118551	0,00124928	0,92397	0,00350076	8,36649e-06	0,811833	0,00817271	2,13084e-05	0,815681	0,9899	1,00004	5,08226	0,00340785	0,624082	2,32882	0,00103676	0,659068
15	48	-0,1	30	0,1	0,942478	-0,0109147	0,00125129	0,926252	0,00299607	7,14789e-06	0,831162	0,00755634	1,99041e-05	0,852776	0,9929	1,00007	5,07939	0,00340357	0,621969	2,51558	0,00101573	0,69458
15	48	-0,1	30	0,1	1,25664	-0,00934998	0,0012732	0,95574	0,00336592	8,11446e-06	0,839106	0,00798991	2,14251e-05	0,863756	0,9902	1,00035	5,08081	0,00335728	0,617388	2,36729	0,00105607	0,730469
15	48	-0,1	30	0,1	1,5708	-0,0120029	0,00127862	0,963828	0,00514777	1,20373e-05	0,84547	0,0100474	2,66885e-05	0,867074	0,9835	1,00035	5,08817	0,00337644	0,622993	1,94567	0,00101241	0,708676
15	48	-0,1	30	0,1	1,88496	-0,00011102	0,00168044	1,72227	0,000369723	1,0578e-06	1,4204	0,000545438	1,84139e-06	1,49384	0,999	1	5,06824	0,00412493	0,943492	1,47025	0,00100133	1,08194
15	48	-0,1	30	0,1	2,19912	0,000406315	0,00168268	1,72589	0,000133017	2,40978e-07	1,24659	0,000174538	3,71008e-07	1,29097	0,9999	1	5,06706	0,00410945	0,937654	1,30995	0,000554366	0,987013
15	48	-0,1	30	0,1	2,51327	9,17413e-06	0,0016821	1,72502	0,000349803	9,78468e-07	1,23916	0,000468147	1,4661e-06	1,28431	0,9991	1,00003	5,06814	0,00411194	0,938443	1,33573	0,000910729	0,875068
15	48	-0,1	30	0,1	2,82743	-0,00448601	0,00170464	1,76758	0,0027832	1,05964e-05	1,25891	0,00371189	1,55395e-05	1,29729	0,9805	1,00023	5,07983	0,00419626	0,970462	1,33234	0,00149835	0,839
15	48	-0,1	40	0,005	0	-0,00067782	0,00105793	0,899214	0,0127212	4,33166e-07	0,824656	0,000390157	2,88249e-07	0,824486	0,9999	1	3,68699	0,00253869	0,618519	0,0306653	2,16149e-05	0,824649
15	48	-0,1	40	0,005	0,314159	-0,00063774	0,00105792	0,899211	0,0109216	3,41797e-07	0,820202	0,000343379	2,28366e-07	0,819944	0,9999	1	3,68693	0,00253866	0,61852	0,0314367	1,99262e-05	0,820101
15	48	-0,1	40	0,005	3,14159	0,000217325	0,00145732	1,72612	0,0127202	5,90116e-07	1,53451	0,000389502	3,93344e-07	1,5366	0,9998	1	3,68395	0,00308325	0,938154	0,0306162	2,94936e-05	1,53648
15	48	-0,1	40	0,005	0,628319	-0,000625437	0,00105793	0,899216	0,00989916	2,50068e-07	0,820161	0,000326175	1,71537e-07	0,821718	0,9999	1	3,68689	0,00253864	0,618523	0,0329472	1,64968e-05	0,821927
15	48	-0,1	40	0,005	0,942478	-0,000610736	0,00105726	0,898161	0,0095541	2,17133e-07	0,86913	0,00032259	1,52864e-07	0,871823	0,9998	1	3,68686	0,0025386	0,618546	0,0337625	1,52323e-05	0,871961
15	48	-0,1	40	0,005	1,25664	-0,000619719	0,00105738	0,898227	0,00984523	2,48883e-07	0,922602	0,000324475	1,7166e-07	0,923866	0,9999	1,00001	3,68684	0,00253888	0,618416	0,0329553	1,66015e-05	0,923847
15	48	-0,1	40	0,005	1,5708	-0,000622221	0,00105743	0,898273	0,0108023	2,8353e-07	0,93418	0,000333836	1,90097e-07	0,935928	0,9999	1,00001	3,68686	0,00253888	0,618456	0,0309017	1,67851e-05	0,935933
15	48	-0,1	40	0,005	1,88496	0,000292326	0,00145751	1,72653	0,00980521	3,05729e-07	1,75112	0,000284231	1,9835e-07	1,74716	1	1	3,68392	0,00308187	0,937633	0,0289861	1,93246e-05	1,74704
15	48	-0,1	40	0,005	2,19912	0,000310173	0,00145726	1,72607	0,0095004	2,42453e-07	1,62573	0,00026868	1,53453e-07	1,61662	0,9999	1	3,68388	0,0030814	0,937217	0,0282797	1,54299e-05	1,61611
15	48	-0,1	40	0,005	2,51327	0,000293818	0,00145726	1,72607	0,00985849	3,08286e-07	1,53394	0,000285402	2,00436e-07	1,53249	0,9999	1	3,68389	0,00308142	0,93722	0,0289479	1,9422e-05	1,53215
15	48	-0,1	40	0,005	2,82743	0,000273438	0,0014573	1,7261	0,0109065	4,5713e-07	1,53075	0,000328398	3,02668e-07	1,5329	0,9998	1	3,6839	0,00308318	0,938139	0,0301068	2,64818e-05	1,53276
15	48	-0,1	40	0,02	0	-0,00290348	0,00105824	0,901879	0,00737644	3,22834e-06	0,816849	0,00271323	2,68564e-06	0,819591	0,9977	0,999972	3,68948	0,00254055	0,618388	0,367293	0,000204839	0,811164
15	48	-0,1	40	0,02	0,314159	-0,00197399	0,0010581	0,901103	0,00415997	1,7366e-06	0,821784	0,00168708	1,51835e-06	0,820182	0,9987	0,999992	3,68816	0,00254185	0,618972	0,405062	0,000198019	0,815741
15	48	-0,1	40	0,02	3,14159	-0,0019657	0,00146143	1,73445	0,00736986	4,39394e-06	1,51471	0,00270823	3,67288e-06	1,51436	0,9983	1,00001	3,68669	0,00307533	0,934677	0,366937	0,000280648	1,49247
15	48	-0,1	40	0,02	0,628319	-0,00169721	0,0010577	0,898358	0,00302368	1,14056e-06	0,822277	0,00143571	1,12998e-06	0,825646	0,9992	1	3,68769	0,00254055	0,618805	0,474384	0,000196416	0,828279
15	48	-0,1	40	0,02	0,942478	-0,00169753	0,00105818	0,898934	0,00272625	1,02206e-06	0,87182	0,00138598	1,07534e-06	0,874257	0,9997	1,00001	3,68752	0,00254191	0,619123	0,50795	0,000204679	0,874229
15	48	-0,1	40	0,02	1,25664	-0,00170162	0,00105825	0,898804	0,00296655	1,14837e-06	0,91677	0,00142049	1,15719e-06	0,918517	0,9996	1,00002	3,6876	0,00254169	0,619403	0,478408	0,000205467	0,914598
15	48	-0,1	40	0,02	1,5708	-0,00180509	0,00105841	0,89942	0,00392298	1,43171e-06	0,931271	0,00157898	1,31292e-06	0,938172	0,9992	1,00002	3,68794	0,00254497	0,62151	0,402135	0,00018833	0,937592
15	48	-0,1	40	0,02	1,88496	-0,000136245	0,0014567	1,7258	0,00242711	9,48081e-07	1,72125	0,000797856	7,75927e-07	1,72879	0,9997	1	3,68463	0,00308431	0,938814	0,328513	0,00019177	1,72574
15	48	-0,1	40	0,02	2,19912	1,4945e-05	0,00145652	1,72557	0,00206736	5,8677e-07	1,56732	0,000625317	4,40961e-07	1,54665	0,9998	1	3,6845	0,0030824	0,937861	0,302356	0,000127852	1,52435
15	48	-0,1	40	0,02	2,51327	-0,000132397	0,0014564	1,72522	0,00247119	9,63236e-07	1,5012	0,000798923	7,69357e-07	1,50648	0,9996	1	3,68464	0,00308391	0,93841	0,323058	0,000185507	1,49835
15	48	-0,1	40	0,02	2,82743	-0,000685668	0,00145748	1,72663	0,00389294	2,1126e-06	1,51028	0,0013806	1,74304e-06	1,51403	0,9992	1	3,68532	0,00308359	0,938369	0,354192	0,000256063	1,49873
15	48	-0,1	40	0,04	0	-0,00597089	0,00111968	0,987451	0,00696401	8,93604e-06	0,852458	0,0059865	1,05374e-05	0,847362	0,9901	0,999991	3,69874	0,00255276	0,620536	0,856927	0,0004898	0,755066
15	48	-0,1	40	0,04	0,314159	-0,00259594	0,00111392	0,981926	0,0025232	3,12544e-06	0,867247	0,00257505	4,23212e-06	0,878547	0,9966	1	3,69238	0,00253599	0,615031	1,01795	0,000474612	0,816554
15	48	-0,1	40	0,04	3,14159	-0,0053065	0,00146899	1,75096	0,00695581	1,14369e-05	1,43808	0,00598083	1,35734e-05	1,43139	0,9907	1,00011	3,69348	0,00311296	0,952409	0,857135	0,000614122	1,17916
15	48	-0,1	40	0,04	0,628319	-0,00207327	0,00111458	0,982477	0,00162844	1,94131e-06	0,924369	0,00203983	3,15809e-06	0,93618	0,9988	0,999987	3,69108	0,00253366	0,614799	1,24997	0,000479161	0,903919
15	48	-0,1	40	0,04	0,942478	-0,00194557	0,0011131	0,98019	0,00143881	1,68165e-06	0,923906	0,00193516	2,91862e-06	0,939553	0,9994	0,999988	3,69097	0,0025338	0,615215	1,3423	0,000480007	0,933759
15	48	-0,1	40	0,04	1,25664	-0,00203213	0,00111272	0,980017	0,00158723	1,80234e-06	0,881657	0,00201405	2,99342e-06	0,902849	0,9994	0,999992	3,69103	0,00253335	0,614923	1,26631	0,000470807	0,908839
15	48	-0,1	40	0,04	1,5708	-0,00283141	0,00106287	0,904933	0,00224898	2,43634e-06	0,906308	0,00237547	3,51335e-06	0,915307	0,9981	1	3,68914	0,0025511	0,623081	1,05391	0,000442303	0,877187
15	48	-0,1	40	0,04	1,88496	3,555e-05	0,0014566	1,72587	0,00066742	7,73919e-07	1,63891	0,000547136	9,30618e-07	1,65908	0,9997	1	3,6845	0,00308282	0,938086	0,818315	0,00045804	1,56888
15	48	-0,1	40	0,04	2,19912	0,000247675	0,00145719	1,72583	0,000435875	3,35929e-07	1,44798	0,000318803	3,6038e-07	1,45142	0,9999	1	3,68418	0,00308232	0,937829	0,73074	0,000270746	1,33698
15	48	-0,1	40	0,04	2,51327	5,28016e-05	0,00145742	1,72606	0,000674326	7,61238e-07	1,43336	0,00052738	8,53918e-07	1,44492	0,9998	1,00001	3,68453	0,00308461	0,938867	0,780693	0,000404532	1,31671
15	48	-0,1	40	0,04	2,82743	-0,00106971	0,00146263	1,73537	0,00186498	2,87246e-06	1,42102	0,00156667	3,34265e-06	1,41791	0,9976	1,00002	3,68599	0,00308926	0,940555	0,837632	0,000555497	1,20354
15	48	-0,1	40	0,06	0	-0,0126255	0,00114694	1,02361	0,00917293	1,98806e-05	0,819393	0,0108805	2,83652e-05	0,83667	0,9677	1,00018	3,71437	0,00259499	0,632886	1,18217	0,000938859	0,663055
15	48	-0,1	40	0,06	0,314159	-0,00376249	0,00112078	0,989881	0,00227183	4,79434e-06	0,819438	0,00344693	8,46601e-06	0,848965	0,9932	1,00001	3,69452	0,00254578	0,617755	1,51287	0,000869586	0,71893
15	48	-0,1	40	0,06	3,14159	-0,0116786	0,00149278	1,79299	0,00914429	2,59444e-05	1,43372	0,0108558	3,69185e-05	1,44706	0,9661	1,00038	3,70764	0,00322157	1,00478	1,18312	0,00114098	0,988537
15	48	-0,1	40	0,06	0,628319	-0,00284949	0,00111788	0,985256	0,00135218	2,72072e-06	0,888058	0,00258914	6,02895e-06	0,908118	0,9977	0,999989	3,69185	0,0025373	0,615877	1,90921	0,000777869	0,781018
15	48	-0,1	40	0,06	0,942478	-0,00262429	0,00111791	0,985534	0,0011751	2,33433e-06	0,90343	0,00242016	5,54178e-06	0,923531	0,9986	0,999993	3,69143	0,00253473	0,615182	2,0538	0,000761091	0,814438
15	48	-0,1	40	0,06	1,25664	-0,00270449	0,00111453	0,981116	0,00131066	2,5541e-06	0,867748	0,00254581	5,76346e-06	0,892919	0,9982	1	3,69169	0,00253412	0,615341	1,93686	0,000763778	0,813314
15	48	-0,1	40	0,06	1,5708	-0,00330263	0,00111371	0,979848	0,0019391	3,52916e-06	0,802006	0,00312568	6,84334e-06	0,836836	0,9967	1,00001	3,6933	0,00253516	0,614944	1,60675	0,000724599	0,771328
15	48	-0,1	40	0,06	1,88496	0,000222894	0,00145722	1,72599	0,000251585	5,25333e-07	1,52046	0,00030983	8,10834e-07	1,56433	0,9997	0,999999	3,68424	0,00308341	0,937958	1,22786	0,000738471	1,29499
15	48	-0,1	40	0,06	2,19912	0,00040635	0,00145711	1,72573	0,000118174	1,57253e-07	1,31677	0,000129104	2,14659e-07	1,34311	0,9999	1	3,68386	0,00308197	0,937762	1,09092	0,000418876	1,14507
15	48	-0,1	40	0,06	2,51327	0,000257054	0,00145738	1,72602	0,000245789	4,93761e-07	1,32033	0,000280551	6,82026e-07	1,34645	0,9998	1,00001	3,68421	0,00308439	0,938841	1,1386	0,000643002	1,03771
15	48	-0,1	40	0,06	2,82743	-0,00103615	0,00146322	1,73652	0,00123805	3,40794e-06	1,27374	0,00145953	4,747e-06	1,29351	0,9958	1,0001	3,68689	0,00309344	0,942335	1,17484	0,00097494	0,910352
15	48	-0,1	40	0,08	0	-0,0270418	0,00120179	1,1071	0,0144538	4,47826e-05	0,946628	0,0194572	6,73943e-05	0,957719	0,9229	1,00167	3,75203	0,0027368	0,678434	1,34645	0,00163883	0,6513
15	48	-0,1	40	0,08	0,314159	-0,00574167	0,0011338	1,00659	0,00247118	7,61282e-06	0,789698	0,00467671	1,54857e-05	0,833191	0,9854	1,00002	3,698	0,00255066	0,619547	1,89207	0,00153576	0,643672
15	48	-0,1	40	0,08	3,14159	-0,0261857	0,00155039	1,89595	0,0144006	5,94471e-05	1,71144	0,0194316	8,854e-05	1,66938	0,9225	1,00192	3,74563	0,00341377	1,08935	1,34904	0,00200764	0,989145
15	48	-0,1	40	0,08	0,628319	-0,00388665	0,00112257	0,988431	0,00133703	3,86052e-06	0,857873	0,00330687	1,04036e-05	0,88841	0,9947	1,00001	3,69277	0,0025403	0,615985	2,46697	0,00124621	0,678542
15	48	-0,1	40	0,08	0,942478	-0,00355557	0,00112181	0,987702	0,00113687	3,2391e-06	0,880165	0,00304004	9,41689e-06	0,90728	0,997	1,00002	3,69223	0,0025402	0,616461	2,66704	0,00119147	0,696759
15	48	-0,1	40	0,08	1,25664	-0,00372721	0,00111799	0,983001	0,00128727	3,63164e-06	0,850606	0,00323539	9,96148e-06	0,882669	0,9969	1,00003	3,69272	0,00253192	0,613859	2,50691	0,00122026	0,713015
15	48	-0,1	40	0,08	1,5708	-0,00479761	0,00111936	0,984125	0,00200562	5,36953e-06	0,788466	0,00413257	1,23262e-05	0,823127	0,993	1,00004	3,69533	0,00253837	0,616361	2,05437	0,00116392	0,683386
15	48	-0,1	40	0,08	1,88496	0,00131859	0,00143831	1,70346	0,000112381	3,33102e-07	1,25321	0,00017375	5,92144e-07	1,31681	0,9995	0,999986	3,68558	0,00312498	0,942877	1,54111	0,00107765	0,988059
15	48	-0,1	40	0,08	2,19912	0,000489735	0,0014575	1,72652	3,68833e-05	7,30904e-08	1,2238	5,0776e-05	1,16186e-07	1,27334	1	1	3,68376	0,00308186	0,937645	1,37435	0,00061155	0,947359
15	48	-0,1	40	0,08	2,51327	0,000377679	0,0014573	1,72594	0,000105168	3,2376e-07	1,18695	0,000146397	4,95547e-07	1,25552	0,9998	1,00001	3,68397	0,00308416	0,938798	1,39018	0,00102807	0,837712
15	48	-0,1	40	0,08	2,82743	-0,00124245	0,00146389	1,74052	0,000988411	4,34454e-06	1,14155	0,00135233	6,25714e-06	1,19388	0,9908	1,0002	3,68734	0,00309269	0,942362	1,3706	0,00173051	0,797468
15	48	-0,1	40	0,1	0	-0,0593648	0,00131745	1,26863	0,025554	9,30966e-05	1,22618	0,0347909	0,000139762	1,17453	0,8697	1,00491	3,85269	0,00303946	0,765235	1,36697	0,00235424	0,703764
15	48	-0,1	40	0,1	0,314159	-0,00908071	0,00114674	1,01932	0,00301277	1,25348e-05	0,801929	0,00648938	2,73543e-05	0,858169	0,971	1,00006	3,7039	0,00257993	0,628564	2,17009	0,00255595	0,633373
15	48	-0,1	40	0,1	3,14159	-0,0574004	0,00171164	2,22884	0,0253642	0,000132663	2,61943	0,0344768	0,00019887	2,46579	0,8612	0,999471	3,84726	0,00411559	1,41594	1,36397	0,00318947	1,29091
15	48	-0,1	40	0,1	0,628319	-0,00552749	0,001141	1,01315	0,00145614	5,54148e-06	0,834257	0,00427859	1,6981e-05	0,877372	0,9912	1,00004	3,6947	0,00254633	0,617848	2,93818	0,00199312	0,627714
15	48	-0,1	40	0,1	0,942478	-0,00495976	0,00113755	1,00884	0,00120707	4,53878e-06	0,859552	0,00386143	1,51485e-05	0,897642	0,9946	1,00006	3,69355	0,0025377	0,614968	3,19681	0,00189883	0,639808
15	48	-0,1	40	0,1	1,25664	-0,00537254	0,00113131	0,997609	0,00139128	5,1675e-06	0,821983	0,00416326	1,62768e-05	0,878903	0,9942	1,00008	3,69447	0,00253711	0,614332	2,99156	0,00194185	0,650395
15	48	-0,1	40	0,1	1,5708	-0,00723725	0,0011313	0,997905	0,00229924	8,19285e-06	0,775949	0,00555075	2,09443e-05	0,821366	0,9872	1,00011	3,69917	0,00255002	0,620738	2,41349	0,00183892	0,625726
15	48	-0,1	40	0,1	1,88496	0,00139207	0,00143823	1,70337	5,60126e-05	2,32322e-07	1,11614	9,92844e-05	4,49231e-07	1,24164	0,9995	0,999987	3,68543	0,00312481	0,942848	1,77045	0,0016441	0,858625
15	48	-0,1	40	0,1	2,19912	0,00151586	0,00143848	1,70363	1,26411e-05	3,23159e-08	1,01981	2,01593e-05	5,62829e-08	1,07242	0,9997	1	3,68513	0,00312702	0,944008	1,59296	0,000891481	0,790389
15	48	-0,1	40	0,1	2,51327	0,00147227	0,00143863	1,70334	5,01504e-05	2,19581e-07	1,01868	7,75287e-05	3,36454e-07	1,14827	0,9992	1,00001	3,68537	0,00312913	0,946155	1,55398	0,00165901	0,761714
15	48	-0,1	40	0,1	2,82743	-0,000212839	0,00145206	1,72936	0,000899537	5,77402e-06	1,03884	0,00127391	7,73704e-06	1,11939	0,9831	0,999961	3,69064	0,00319272	0,978183	1,44743	0,00289905	0,796367
15	48	-0,1	50	0,005	0	0,000173528	0,000945312	0,92653	0,00439101	2,43227e-07	0,889363	0,000208835	1,60724e-07	0,885407	1	1	2,86049	0,00201693	0,606366	0,0475492	3,39598e-05	0,88512
15	48	-0,1	50	0,005	0,314159	4,27939e-05	0,00100287	0,983748	0,00362527	1,84201e-07	0,833565	0,000177924	1,23816e-07	0,841137	0,9999	0,999999	2,85882	0,00200649	0,603314	0,0490693	3,16527e-05	0,842056
15	48	-0,1	50	0,005	3,14159	-0,00255002	0,00123597	1,54336	0,0043915	3,26516e-07	1,54102	0,00020918	2,16337e-07	1,53886	0,9999	1	2,85726	0,00243982	0,918418	0,0476219	4,57119e-05	1,53904
15	48	-0,1	50	0,005	0,628319	4,98254e-05	0,00100287	0,983751	0,00320697	1,35744e-07	0,864252	0,000166972	9,45109e-08	0,875886	0,9999	1	2,8588	0,00200647	0,603313	0,0520588	2,72628e-05	0,877124
15	48	-0,1	50	0,005	0,942478	4,15061e-05	0,001003	0,983992	0,00306889	1,18152e-07	0,922557	0,000164743	8,47584e-08	0,934603	1	1	2,85886	0,00200911	0,604558	0,0536762	2,55493e-05	0,935682
15	48	-0,1	50	0,005	1,25664	5,43684e-05	0,00100285	0,983477	0,00318516	1,30831e-07	0,936856	0,00016604	9,17649e-08	0,949189	0,9999	1	2,85889	0,00200872	0,604476	0,0521235	2,66682e-05	0,950187
15	48	-0,1	50	0,005	1,5708	5,65826e-05	0,00100311	0,98386	0,00357429	1,48042e-07	0,925368	0,000172159	9,99766e-08	0,934979	0,9998	1	2,85888	0,0020078	0,603975	0,0481603	2,5976e-05	0,935735
15	48	-0,1	50	0,005	1,88496	-0,00247341	0,0012364	1,54465	0,00315931	1,43318e-07	1,51223	0,000140476	9,2523e-08	1,50674	0,9998	1	2,85722	0,00244014	0,918743	0,0444601	2,72673e-05	1,50617
15	48	-0,1	50	0,005	2,19912	-0,00248428	0,00123594	1,54332	0,0030345	1,12475e-07	1,43247	0,000130782	7,02621e-08	1,41431	0,9999	1	2,8572	0,00243977	0,918406	0,0430954	2,15563e-05	1,41277
15	48	-0,1	50	0,005	2,51327	-0,00249333	0,00123595	1,54332	0,00318087	1,53664e-07	1,47823	0,000141179	9,93446e-08	1,47321	0,9999	1	2,85721	0,00243977	0,918407	0,0443791	2,90825e-05	1,47284
15	48	-0,1	50	0,005	2,82743	-0,00251666	0,00123596	1,54334	0,00361581	2,40983e-07	1,52846	0,00016853	1,58849e-07	1,52651	0,9999	1	2,85723	0,00243979	0,918411	0,0466004	4,0817e-05	1,52663
15	48	-0,1	50	0,02	0	-0,000815503	0,000949692	0,901184	0,00257062	1,62776e-06	0,81512	0,00129354	1,48744e-06	0,807315	0,9989	0,999976	2,85735	0,00199796	0,613973	0,502224	0,000267346	0,779963
15	48	-0,1	50	0,02	0,314159	-0,000369666	0,000948798	0,900168	0,0012792	7,7472e-07	0,828629	0,000724341	7,65656e-07	0,828735	0,9994	0,999993	2,85645	0,0019934	0,611859	0,565343	0,00026115	0,805464
15	48	-0,1	50	0,02	3,14159	-0,00337506	0,00123885	1,54951	0,0025722	2,20241e-06	1,46847	0,00129562	2,00896e-06	1,44997	0,9985	1,00001	2,85858	0,00244483	0,921183	0,50271	0,000357214	1,38028
15	48	-0,1	50	0,02	0,628319	-0,00026082	0,000948801	0,899855	0,000891613	5,0692e-07	0,858922	0,000602428	5,77731e-07	0,861461	0,9998	1	2,85628	0,00199344	0,611644	0,674809	0,000267822	0,852125
15	48	-0,1	50	0,02	0,942478	-0,000240793	0,000948705	0,899573	0,000797318	4,4933e-07	0,884307	0,000578792	5,43049e-07	0,883052	0,9999	1	2,85623	0,00199353	0,611825	0,725069	0,000274137	0,872428
15	48	-0,1	50	0,02	1,25664	-0,000269468	0,000948906	0,900059	0,000872949	4,92572e-07	0,895072	0,000596388	5,70591e-07	0,895022	1	1	2,85624	0,00199268	0,611287	0,682358	0,000270405	0,882886
15	48	-0,1	50	0,02	1,5708	-0,000326717	0,000948613	0,89963	0,00118736	6,19215e-07	0,890771	0,000676131	6,43871e-07	0,894639	0,9999	1	2,85642	0,00199288	0,611359	0,568743	0,000247466	0,886827
15	48	-0,1	50	0,02	1,88496	-0,00264487	0,00123748	1,54703	0,000620502	3,25742e-07	1,46058	0,000281958	2,94419e-07	1,45072	0,9998	0,999999	2,85745	0,00244165	0,919748	0,453984	0,000237772	1,42359
15	48	-0,1	50	0,02	2,19912	-0,00256554	0,00123645	1,54405	0,000498608	1,84103e-07	1,32751	0,000205971	1,50538e-07	1,2928	1	1	2,85742	0,00244188	0,919884	0,412883	0,00015099	1,24735
15	48	-0,1	50	0,02	2,51327	-0,00263155	0,00123649	1,54411	0,000632466	3,46345e-07	1,41759	0,000280535	3,01512e-07	1,41397	1	1	2,85749	0,00244196	0,919906	0,443116	0,000235966	1,39067
15	48	-0,1	50	0,02	2,82743	-0,00283686	0,00123622	1,54392	0,00114218	8,83351e-07	1,45692	0,000555658	7,95037e-07	1,44306	0,9994	1,00001	2,85778	0,00244059	0,919124	0,485662	0,000325129	1,38943
15	48	-0,1	50	0,04	0	-0,00285622	0,000977354	0,959092	0,00289555	5,06341e-06	0,784072	0,00302529	6,62104e-06	0,78207	0,9925	1,00025	2,86207	0,00196576	0,581482	1,04085	0,000672064	0,656746
15	48	-0,1	50	0,04	0,314159	-0,00109246	0,000971489	0,948087	0,000858412	1,41172e-06	0,816739	0,00110416	2,22381e-06	0,841302	0,9985	1,00007	2,85865	0,00195441	0,576379	1,28259	0,000619383	0,722733
15	48	-0,1	50	0,04	3,14159	-0,00535756	0,00124506	1,56808	0,00290363	6,51449e-06	1,29928	0,00303464	8,52733e-06	1,30008	0,9912	1,00013	2,8618	0,0024634	0,933063	1,04123	0,000827424	0,981807
15	48	-0,1	50	0,04	0,628319	-0,000863015	0,000971318	0,946129	0,000532833	8,42071e-07	0,887842	0,000852486	1,62717e-06	0,905529	0,9991	1,00002	2,85782	0,00195506	0,576599	1,59585	0,000596493	0,815399
15	48	-0,1	50	0,04	0,942478	-0,000794811	0,000971151	0,946195	0,000467756	7,32409e-07	0,897236	0,000803969	1,51149e-06	0,911143	0,9991	1,00001	2,85763	0,00195995	0,579417	1,71455	0,000603854	0,860613
15	48	-0,1	50	0,04	1,25664	-0,000838983	0,000971072	0,946066	0,00051906	8,06095e-07	0,878866	0,000842476	1,58403e-06	0,889861	0,999	1,00001	2,8577	0,00195817	0,578508	1,61885	0,00059687	0,812422
15	48	-0,1	50	0,04	1,5708	-0,000966939	0,000971868	0,947632	0,000751626	1,10783e-06	0,85785	0,00101577	1,87518e-06	0,863778	0,9986	1	2,85818	0,00195723	0,577817	1,3475	0,00056525	0,767558
15	48	-0,1	50	0,04	1,88496	-0,00255538	0,00123751	1,54707	0,000146869	2,22189e-07	1,37581	0,000152518	3,04877e-07	1,38198	0,9998	0,999997	2,85736	0,00244161	0,91975	1,03592	0,000554113	1,24702
15	48	-0,1	50	0,04	2,19912	-0,0024697	0,00123642	1,54403	8,17335e-05	7,87301e-08	1,18522	7,53548e-05	9,55876e-08	1,17502	1	0,999999	2,85729	0,00244176	0,919862	0,920878	0,000324083	1,10866
15	48	-0,1	50	0,04	2,51327	-0,00253434	0,0012365	1,54412	0,000146233	2,18463e-07	1,2922	0,000142732	2,75674e-07	1,31037	1	1	2,8574	0,00244193	0,919909	0,973948	0,000500535	1,13648
15	48	-0,1	50	0,04	2,82743	-0,00280973	0,00123899	1,54973	0,000545118	1,12774e-06	1,28084	0,000560738	1,46135e-06	1,29241	0,9983	1,00002	2,85814	0,00244423	0,921307	1,02517	0,000726855	1,01496
15	48	-0,1	50	0,06	0	-0,00750446	0,00099721	0,987332	0,00482105	1,51332e-05	0,775739	0,00637651	2,20364e-05	0,785261	0,9694	1,00092	2,87264	0,00200087	0,59325	1,32213	0,00148201	0,589971
15	48	-0,1	50	0,06	0,314159	-0,00173036	0,00097468	0,953783	0,000885733	2,52666e-06	0,763451	0,00160655	4,95823e-06	0,798055	0,9956	1,0002	2,85993	0,00195807	0,577418	1,81164	0,00127671	0,613619
15	48	-0,1	50	0,06	3,14159	-0,0106557	0,0012527	1,5874	0,00483624	1,91092e-05	1,26869	0,00639856	2,80999e-05	1,30281	0,9671	1,00042	2,87198	0,00251941	0,970034	1,32286	0,00177665	0,816936
15	48	-0,1	50	0,06	0,628319	-0,00119121	0,000974132	0,950642	0,000491895	1,31443e-06	0,860082	0,00115404	3,39131e-06	0,885572	0,998	1,00006	2,85818	0,00195574	0,577255	2,33967	0,0010731	0,670532
15	48	-0,1	50	0,06	0,942478	-0,00115614	0,000972278	0,946876	0,00042145	1,10815e-06	0,868864	0,00106779	3,08677e-06	0,890495	0,9982	1,00004	2,85794	0,00196119	0,580171	2,52631	0,00103958	0,690074
15	48	-0,1	50	0,06	1,25664	-0,00121278	0,000972706	0,947517	0,000476227	1,24476e-06	0,842704	0,00113584	3,28275e-06	0,864108	0,9981	1,00004	2,85812	0,00195943	0,578944	2,3777	0,00105326	0,679474
15	48	-0,1	50	0,06	1,5708	-0,00157461	0,000973975	0,950255	0,000733324	1,83984e-06	0,797833	0,00143953	4,07438e-06	0,816169	0,9973	1,00003	2,85903	0,00196205	0,580148	1,95591	0,00102858	0,664789
15	48	-0,1	50	0,06	1,88496	0,00128284	0,00128693	1,70467	4,98661e-05	1,3419e-07	1,27854	7,36426e-05	2,31952e-07	1,33425	0,9997	0,999995	2,85723	0,00249796	0,941785	1,47196	0,000974408	1,04854
15	48	-0,1	50	0,06	2,19912	0,00307239	0,00131733	1,71624	1,79438e-05	3,14564e-08	1,17476	2,35431e-05	4,88805e-08	1,2277	0,9999	1	2,86247	0,00244498	0,937549	1,30979	0,000569968	1,01861
15	48	-0,1	50	0,06	2,51327	0,0030296	0,00131741	1,71634	4,71102e-05	1,24406e-07	1,1346	6,30901e-05	1,88195e-07	1,18719	0,9999	1	2,86257	0,00244514	0,937583	1,33653	0,000915455	0,893302
15	48	-0,1	50	0,06	2,82743	0,0026308	0,00131979	1,72111	0,00037744	1,39305e-06	1,04346	0,00050368	2,02384e-06	1,09913	0,9975	0,999972	2,86357	0,00246026	0,948914	1,334	0,00151146	0,811826
15	48	-0,1	50	0,08	0	-0,0216223	0,00103617	1,0532	0,0101312	4,64151e-05	1,05606	0,0138358	6,79924e-05	1,06159	0,9126	0,997793	2,90906	0,00215159	0,659262	1,37942	0,00267944	0,632693
15	48	-0,1	50	0,08	0,314159	-0,00328821	0,000945356	0,898858	0,00112566	4,9958e-06	0,732295	0,00243425	1,04692e-05	0,798702	0,9866	0,99955	2,86165	0,00199218	0,602144	2,18457	0,00246885	0,580348
15	48	-0,1	50	0,08	3,14159	-0,0192912	0,0014343	2,01269	0,0100837	6,45124e-05	2,07357	0,0136648	8,90754e-05	1,93593	0,9132	0,998853	2,90836	0,0028689	1,17569	1,37032	0,00349623	1,07806
15	48	-0,1	50	0,08	0,628319	-0,00228303	0,000933336	0,878068	0,000543291	2,04654e-06	0,792516	0,00160037	6,19776e-06	0,817688	0,9968	0,999919	2,8588	0,0019832	0,600816	2,94575	0,00194354	0,605043
15	48	-0,1	50	0,08	0,942478	-0,00213674	0,00093317	0,877612	0,000450943	1,61806e-06	0,769779	0,0014458	5,38194e-06	0,794269	0,9981	0,999977	2,85837	0,00197982	0,600299	3,2034	0,00185766	0,616899
15	48	-0,1	50	0,08	1,25664	-0,00228655	0,000934682	0,880549	0,000520425	1,85917e-06	0,733118	0,00156205	5,83067e-06	0,768488	0,9975	1,00008	2,85855	0,00198424	0,601612	2,99965	0,00186963	0,619208
15	48	-0,1	50	0,08	1,5708	-0,0028993	0,00093954	0,888136	0,000862632	3,1044e-06	0,717236	0,00209196	7,9833e-06	0,760488	0,9947	1,00041	2,86021	0,00199233	0,603999	2,42337	0,00183393	0,633338
15	48	-0,1	50	0,08	1,88496	0,0013152	0,0012869	1,70463	2,05355e-05	8,50767e-08	1,11353	3,64341e-05	1,64775e-07	1,24038	0,9997	0,999995	2,85717	0,00249789	0,941771	1,77205	0,00164486	0,862312
15	48	-0,1	50	0,08	2,19912	0,00137298	0,00128694	1,70413	4,63274e-06	1,18223e-08	1,02036	7,39342e-06	2,06097e-08	1,07204	0,9998	1	2,85708	0,00250263	0,944938	1,5941	0,000891097	0,791054
15	48	-0,1	50	0,08	2,51327	0,0013669	0,00128669	1,70368	1,83754e-05	8,02888e-08	1,01363	2,84508e-05	1,23041e-07	1,1436	0,9997	1	2,85719	0,00250064	0,943822	1,55632	0,00166328	0,766196
15	48	-0,1	50	0,08	2,82743	0,000821077	0,0012857	1,70031	0,000332062	2,44538e-06	1,02051	0,000469496	2,91673e-06	1,07095	0,9931	1,00012	2,85894	0,00252724	0,959748	1,45213	0,00287451	0,77611
15	48	-0,1	50	0,1	0	-0,0652542	0,00118525	1,25585	0,0247073	0,00012165	1,5783	0,0302056	0,000165383	1,38402	0,8285	0,998378	3,04386	0,00272406	0,888612	1,23558	0,00352199	0,840269
15	48	-0,1	50	0,1	0,314159	-0,00566397	0,000958346	0,919678	0,0016195	9,81556e-06	0,752509	0,00379773	2,09204e-05	0,816835	0,9707	0,999304	2,86568	0,00200287	0,605757	2,42322	0,00410838	0,5913
15	48	-0,1	50	0,1	3,14159	-0,0626743	0,00171449	2,63316	0,0245308	0,000172906	3,2817	0,0298888	0,00024047	2,96069	0,8222	1,00099	3,03855	0,00382735	1,74962	1,22976	0,00473985	1,52883
15	48	-0,1	50	0,1	0,628319	-0,00324897	0,00093573	0,879419	0,000663572	3,37828e-06	0,762482	0,00225778	1,11866e-05	0,799209	0,993	0,999797	2,8601	0,00198607	0,601588	3,43008	0,00323391	0,574229
15	48	-0,1	50	0,1	0,942478	-0,00291463	0,000937482	0,881928	0,000531712	2,5846e-06	0,752958	0,00198858	9,51799e-06	0,786359	0,9966	0,999906	2,85927	0,00198544	0,602257	3,76066	0,00310517	0,581404
15	48	-0,1	50	0,1	1,25664	-0,00316125	0,000940496	0,887571	0,000628627	3,03242e-06	0,713027	0,00218753	1,04619e-05	0,755854	0,9944	1,00014	2,85948	0,00199367	0,604912	3,50239	0,00311179	0,58585
15	48	-0,1	50	0,1	1,5708	-0,00448133	0,000944701	0,893225	0,00113684	5,58514e-06	0,70588	0,00312285	1,53402e-05	0,758297	0,988	1,00088	2,86242	0,00198607	0,599897	2,76984	0,00299986	0,590082
15	48	-0,1	50	0,1	1,88496	0,00133254	0,00128687	1,70459	9,57939e-06	5,81158e-08	0,932785	1,86688e-05	1,14014e-07	1,12512	0,9997	0,999995	2,85714	0,00249785	0,941759	1,9652	0,00260707	0,772544
15	48	-0,1	50	0,1	2,19912	0,00137776	0,00128693	1,70411	1,33018e-06	4,75272e-09	0,927032	2,38282e-06	8,78946e-09	0,996915	0,9998	1	2,85707	0,00250261	0,944931	1,79474	0,00142584	0,716792
15	48	-0,1	50	0,1	2,51327	0,00138182	0,00128666	1,70365	8,19546e-06	5,83527e-08	0,786004	1,33109e-05	7,82481e-08	1,00945	0,9997	1	2,85715	0,0025006	0,943816	1,66922	0,0026653	0,717076
15	48	-0,1	50	0,1	2,82743	0,000571553	0,00129098	1,71456	0,000348184	4,01385e-06	0,949	0,000463123	4,21208e-06	1,01631	0,9858	0,99997	2,85964	0,00254711	0,972935	1,4491	0,00431769	0,755453
15	48	-0,1	60	0,005	0	0,0013008	0,000876267	0,920187	0,00151563	1,17653e-07	0,855645	0,000102313	7,95312e-08	0,873958	0,9998	1	2,30553	0,00166605	0,615987	0,0674843	4,72555e-05	0,87706
15	48	-0,1	60	0,005	0,314159	0,000243541	0,000855714	0,895843	0,00120441	8,50209e-08	0,818222	8,44324e-05	5,75802e-08	0,821083	1	0,999999	2,30716	0,00167424	0,596966	0,0700843	4,2874e-05	0,822297
15	48	-0,1	60	0,005	3,14159	0,000369997	0,00118981	1,72601	0,00151567	1,59189e-07	1,53106	0,000102264	1,06444e-07	1,5323	0,9999	1	2,30572	0,0020542	0,937245	0,0674497	6,31128e-05	1,532
15	48	-0,1	60	0,005	0,628319	-0,000119562	0,000893821	0,975427	0,00104102	6,61104e-08	0,955365	7,83365e-05	4,70183e-08	0,970169	1	1	2,30972	0,00165028	0,597876	0,0752362	4,04093e-05	0,973286
15	48	-0,1	60	0,005	0,942478	-0,000205089	0,000871807	0,919598	0,00098823	5,38935e-08	0,892698	7,71112e-05	3,95539e-08	0,900372	0,9999	1	2,30653	0,00164816	0,587486	0,0780188	3,57845e-05	0,902279
15	48	-0,1	60	0,005	1,25664	-0,000567457	0,000847414	0,883545	0,0010326	5,95896e-08	0,900805	7,78824e-05	4,2537e-08	0,906469	1	0,999999	2,30733	0,00165853	0,590402	0,0754119	3,6853e-05	0,907659
15	48	-0,1	60	0,005	1,5708	-0,000568739	0,000847413	0,883543	0,00118358	6,86407e-08	0,902181	8,13427e-05	4,68899e-08	0,906925	1	0,999998	2,30733	0,00165853	0,590403	0,0687144	3,5637e-05	0,907973
15	48	-0,1	60	0,005	1,88496	0,000397486	0,00118999	1,72643	0,00101797	7,00506e-08	1,7473	6,34675e-05	4,56427e-08	1,74392	1	1	2,30572	0,00205448	0,937648	0,0623391	4,05486e-05	1,74371
15	48	-0,1	60	0,005	2,19912	8,15663e-05	0,00118533	1,66047	0,000969091	5,26078e-08	1,53516	5,82114e-05	3,30234e-08	1,52047	1	1	2,30832	0,00198511	0,863929	0,0600626	3,08219e-05	1,5192
15	48	-0,1	60	0,005	2,51327	7,58389e-05	0,00118541	1,66061	0,00102634	7,34378e-08	1,582	6,38381e-05	4,77655e-08	1,57548	0,9999	1	2,30836	0,00198602	0,864865	0,0621904	4,20966e-05	1,57585
15	48	-0,1	60	0,005	2,82743	6,40696e-05	0,00118541	1,66062	0,00119893	1,16522e-07	1,58729	7,89608e-05	7,74787e-08	1,58728	0,9999	1	2,30837	0,00198604	0,864868	0,0658414	5,82282e-05	1,58896
15	48	-0,1	60	0,02	0	-0,00156125	0,00087136	0,925464	0,00092686	7,88776e-07	0,813728	0,000587125	7,9833e-07	0,811338	0,9992	0,999986	2,30951	0,00167892	0,618754	0,631877	0,000342411	0,782373
15	48	-0,1	60	0,02	0,314159	-0,000259466	0,000843397	0,881273	0,000410581	3,25314e-07	0,812565	0,000297944	3,59201e-07	0,808632	0,9998	1	2,30842	0,00165836	0,601132	0,724268	0,000319737	0,78268
15	48	-0,1	60	0,02	3,14159	-3,31682e-05	0,00119024	1,72699	0,000925427	1,04369e-06	1,46448	0,000585239	1,05298e-06	1,45027	0,9995	1	2,30618	0,00205584	0,938379	0,630853	0,000442349	1,31974
15	48	-0,1	60	0,02	0,628319	0,00114959	0,000881869	0,936611	0,00027728	2,15681e-07	0,895634	0,000242893	2,79426e-07	0,896441	0,9998	1	2,30661	0,00166434	0,622939	0,87461	0,00033825	0,882657
15	48	-0,1	60	0,02	0,942478	-0,00182398	0,000867915	0,928176	0,000247301	1,86204e-07	0,904554	0,000233039	2,57886e-07	0,908419	0,9997	0,999997	2,30695	0,00169508	0,620479	0,94098	0,000341035	0,904554
15	48	-0,1	60	0,02	1,25664	-0,00183071	0,000867962	0,928202	0,000271529	2,01728e-07	0,885664	0,000240911	2,67427e-07	0,892181	0,9997	0,999997	2,30696	0,00169529	0,620624	0,885922	0,0003355	0,8947
15	48	-0,1	60	0,02	1,5708	-0,000455895	0,000889273	0,954057	0,000375672	2,65371e-07	0,903187	0,000276989	3,11745e-07	0,90505	1	0,999997	2,31046	0,00167365	0,611975	0,736146	0,000316043	0,889594
15	48	-0,1	60	0,02	1,88496	0,00273873	0,00123769	1,78196	0,000162906	1,13204e-07	1,46906	9,41766e-05	1,13471e-07	1,47146	0,9998	1	2,306	0,00197288	0,867827	0,577426	0,000299792	1,44194
15	48	-0,1	60	0,02	2,19912	0,00275924	0,00123729	1,78102	0,000122934	6,44462e-08	1,52759	6,41083e-05	5,82724e-08	1,51084	0,9999	1	2,30598	0,00197299	0,867834	0,521145	0,000204386	1,45784
15	48	-0,1	60	0,02	2,51327	0,00273541	0,00123732	1,78106	0,000166321	1,28896e-07	1,58745	9,33222e-05	1,22494e-07	1,57252	0,9999	1	2,306	0,00197303	0,867848	0,560377	0,000307712	1,50153
15	48	-0,1	60	0,02	2,82743	0,00263837	0,00123742	1,7812	0,000345859	3,66095e-07	1,55894	0,000211931	3,61292e-07	1,53755	0,9999	1	2,30612	0,00197318	0,867901	0,611473	0,000410834	1,42049
15	48	-0,1	60	0,04	0	-0,00181644	0,000861456	0,899549	0,00127203	2,93024e-06	0,75014	0,00151445	4,10264e-06	0,74346	0,9946	0,999975	2,30889	0,00165922	0,593813	1,18588	0,000943995	0,593596
15	48	-0,1	60	0,04	0,314159	-0,000800556	0,000857316	0,89201	0,000310507	6,44381e-07	0,769479	0,000473036	1,12857e-06	0,776014	0,9987	0,999998	2,30701	0,00165244	0,591531	1,51874	0,000815745	0,623225
15	48	-0,1	60	0,04	3,14159	0,00156051	0,00123999	1,79163	0,00127318	3,75103e-06	1,21805	0,00151421	5,35742e-06	1,26573	0,9938	1,00006	2,30754	0,00198658	0,878927	1,18487	0,00119719	0,954881
15	48	-0,1	60	0,04	0,628319	0,000287586	0,000882683	0,941594	0,000184333	3,61871e-07	0,841475	0,000353567	8,02332e-07	0,862406	0,9993	1,00001	2,30821	0,00165436	0,601141	1,91256	0,000767774	0,770402
15	48	-0,1	60	0,04	0,942478	0,00129927	0,000850704	0,877473	0,000160027	3,00688e-07	0,806053	0,000330139	7,15487e-07	0,819735	0,9999	1	2,30771	0,00164184	0,597305	2,05715	0,00074098	0,770332
15	48	-0,1	60	0,04	1,25664	0,000448592	0,000859233	0,907573	0,000179279	3,50239e-07	0,848272	0,000349112	7,85674e-07	0,85658	0,9995	1	2,30921	0,00162628	0,575437	1,94158	0,00074103	0,752176
15	48	-0,1	60	0,04	1,5708	0,000160761	0,000853482	0,902524	0,000264797	4,82054e-07	0,784737	0,000427998	9,29726e-07	0,801143	0,999	1	2,30782	0,00163848	0,582951	1,6109	0,000717056	0,728409
15	48	-0,1	60	0,04	1,88496	0,00277323	0,0012377	1,78196	3,37041e-05	6,38471e-08	1,30491	4,14575e-05	9,89254e-08	1,34545	0,9998	1	2,30596	0,00197285	0,867824	1,22643	0,000705022	1,21413
15	48	-0,1	60	0,04	2,19912	0,00279083	0,00123728	1,781	1,58978e-05	2,11807e-08	1,31261	1,73512e-05	2,89355e-08	1,33475	0,9999	1	2,30593	0,00197294	0,867821	1,0898	0,000424717	1,15533
15	48	-0,1	60	0,04	2,51327	0,00277208	0,00123731	1,78105	3,31709e-05	6,69166e-08	1,33214	3,78803e-05	9,33467e-08	1,37469	0,9999	1	2,30596	0,001973	0,867843	1,13911	0,00066428	1,09592
15	48	-0,1	60	0,04	2,82743	0,0026853	0,0012408	1,79065	0,000167592	4,56455e-07	1,23052	0,000197755	6,45959e-07	1,28588	0,9988	1,00001	2,30607	0,00197374	0,868764	1,17596	0,00102132	0,980715
15	48	-0,1	60	0,06	0	-0,0039413	0,000864282	0,933891	0,00273438	1,20758e-05	0,74731	0,00374785	1,68761e-05	0,75974	0,9648	0,999471	2,31727	0,0016366	0,587701	1,38603	0,00225951	0,56056
15	48	-0,1	60	0,06	0,314159	-0,000172932	0,000841346	0,861496	0,000369716	1,32069e-06	0,666853	0,000756429	2,76729e-06	0,728289	0,9956	1,00004	2,30833	0,00168278	0,604886	2,05408	0,00195202	0,59716
15	48	-0,1	60	0,06	3,14159	-0,0018291	0,0012696	1,87299	0,00275443	1,51216e-05	1,17281	0,0037972	2,23091e-05	1,26753	0,9665	0,999982	2,31548	0,00206135	0,935045	1,39172	0,00280388	0,8621
15	48	-0,1	60	0,06	0,628319	-0,000363005	0,00083989	0,868134	0,000189236	5,98738e-07	0,719321	0,000516194	1,74411e-06	0,753791	0,9987	0,999977	2,30618	0,00165571	0,58181	2,72278	0,00156806	0,639032
15	48	-0,1	60	0,06	0,942478	-0,00112185	0,000836636	0,870416	0,000159511	4,84567e-07	0,725884	0,000471793	1,52929e-06	0,758043	0,9994	1	2,30909	0,00161402	0,570549	2,95182	0,00149488	0,665255
15	48	-0,1	60	0,06	1,25664	0,000442852	0,000849972	0,87095	0,000182094	5,80903e-07	0,746963	0,00050545	1,71908e-06	0,775163	0,9991	0,999984	2,30824	0,00167456	0,613873	2,76991	0,00146888	0,60851
15	48	-0,1	60	0,06	1,5708	-0,00181492	0,000859847	0,935755	0,000293529	9,5259e-07	0,774223	0,000663544	2,30344e-06	0,798446	0,9991	1	2,30559	0,00168585	0,610534	2,25541	0,00146059	0,626092
15	48	-0,1	60	0,06	1,88496	0,00278676	0,0012373	1,78103	1,04199e-05	3,49781e-08	1,13554	1,74107e-05	6,61991e-08	1,21729	0,9999	1	2,30593	0,00197297	0,867832	1,66588	0,0013169	0,917709
15	48	-0,1	60	0,06	2,19912	0,00278156	0,00123746	1,78179	2,86096e-06	6,5784e-09	1,13341	4,27345e-06	1,11148e-08	1,20011	1	1	2,30591	0,00197319	0,868041	1,4912	0,000740805	0,889571
15	48	-0,1	60	0,06	2,51327	0,00278968	0,00123729	1,78102	9,64258e-06	3,44171e-08	1,06916	1,43241e-05	5,5495e-08	1,18274	0,9999	1	2,30593	0,00197297	0,867833	1,48591	0,00134856	0,842985
15	48	-0,1	60	0,06	2,82743	0,00270178	0,00123815	1,78451	0,000125116	6,43403e-07	0,909785	0,000177549	9,47911e-07	1,02832	0,9981	0,999996	2,30602	0,00197468	0,868773	1,43096	0,00226897	0,780277
15	48	-0,1	60	0,08	0	-0,0183888	0,000954481	1,05372	0,00805433	4,89568e-05	1,05037	0,0100578	6,14767e-05	0,992407	0,9015	1,00332	2,35391	0,00180862	0,674738	1,29414	0,00392844	0,666572
15	48	-0,1	60	0,08	0,314159	-0,00178944	0,000872369	0,935479	0,000552512	3,40239e-06	0,665299	0,00128269	7,07424e-06	0,743419	0,991	0,999879	2,31081	0,00165565	0,593654	2,39677	0,00369657	0,567
15	48	-0,1	60	0,08	3,14159	-0,0158535	0,00141915	2,22995	0,00805915	6,49978e-05	1,89081	0,0101921	8,29599e-05	1,77523	0,8976	0,999266	2,35197	0,00229616	1,09674	1,30913	0,00506243	1,09357
15	48	-0,1	60	0,08	0,628319	-0,000808064	0,000870313	0,928917	0,000232278	1,11814e-06	0,71895	0,00077348	3,66408e-06	0,754947	0,9976	0,999971	2,30949	0,00164684	0,590299	3,35087	0,00303569	0,614628
15	48	-0,1	60	0,08	0,942478	0,000149762	0,000862285	0,91414	0,000186656	8,59294e-07	0,764904	0,000682458	3,16575e-06	0,805564	0,9985	1,00011	2,30906	0,00164537	0,589123	3,66808	0,00271209	0,569518
15	48	-0,1	60	0,08	1,25664	5,54688e-05	0,000862319	0,914128	0,000219988	1,04572e-06	0,761074	0,00074884	3,53692e-06	0,795807	0,9983	1,00015	2,30918	0,00164567	0,589818	3,41892	0,00270367	0,54805
15	48	-0,1	60	0,08	1,5708	-0,000343378	0,000858525	0,920672	0,000390775	1,94204e-06	0,737927	0,00105437	5,18584e-06	0,777158	0,9944	1,00004	2,30601	0,00163606	0,587509	2,71578	0,0026485	0,548372
15	48	-0,1	60	0,08	1,88496	0,000483496	0,00116674	1,66134	4,0785e-06	2,29276e-08	1,0632	7,84011e-06	4,57833e-08	1,17511	0,9999	1	2,31134	0,00202171	0,909449	1,93171	0,00240688	0,774086
15	48	-0,1	60	0,08	2,19912	0,000490393	0,00116666	1,66115	6,22245e-07	2,09073e-09	0,944717	1,09374e-06	3,87719e-09	1,03496	1	1	2,31134	0,00202134	0,909166	1,75958	0,00125425	0,697181
15	48	-0,1	60	0,08	2,51327	0,00279714	0,00123728	1,78101	3,48104e-06	2,03649e-08	0,848578	5,67719e-06	3,20017e-08	1,01675	0,9999	1	2,30592	0,00197295	0,867825	1,65926	0,00243989	0,728741
15	48	-0,1	60	0,08	2,82743	0,00266408	0,00123904	1,78861	0,000123731	1,18274e-06	0,735746	0,000171541	1,44469e-06	0,855356	0,9958	1,00002	2,30603	0,0019738	0,86734	1,4744	0,00388796	0,714826
15	48	-0,1	60	0,1	0	-0,0803795	0,00135022	1,74671	0,0283616	0,000187757	2,54488	0,0275401	0,000190609	1,62926	0,7707	1,00665	2,55527	0,00324146	1,48666	0,98636	0,00409836	0,96317
15	48	-0,1	60	0,1	0,314159	-0,00318903	0,000910763	0,98103	0,000983661	8,93855e-06	0,714074	0,00231625	1,69071e-05	0,751299	0,974	1,00091	2,31456	0,00170079	0,619923	2,5766	0,00583541	0,569186
15	48	-0,1	60	0,1	3,14159	-0,0805261	0,00184296	3,28028	0,0282764	0,000259476	4,95479	0,027328	0,000256519	3,12289	0,7789	1,01322	2,55523	0,0040277	2,40842	0,983697	0,00513707	1,58676
15	48	-0,1	60	0,1	0,628319	-0,001317	0,000894183	0,949103	0,000323889	2,2785e-06	0,674711	0,00120649	7,77066e-06	0,746027	0,9947	1,00043	2,30994	0,00166557	0,59814	3,82818	0,00486266	0,574591
15	48	-0,1	60	0,1	0,942478	-0,00108877	0,000891699	0,945913	0,000246765	1,67406e-06	0,736088	0,00102514	6,54899e-06	0,797358	0,997	1,00032	2,30936	0,00166313	0,598274	4,23475	0,00474516	0,590492
15	48	-0,1	60	0,1	1,25664	-0,00131457	0,000890046	0,942108	0,000299561	2,04094e-06	0,725435	0,00114922	7,42857e-06	0,804867	0,9958	1,00048	2,30964	0,00166636	0,600874	3,91979	0,00468282	0,568148
15	48	-0,1	60	0,1	1,5708	-0,00325901	0,000889008	0,957464	0,000598384	4,2116e-06	0,7075	0,00176103	1,14002e-05	0,7682	0,9894	1,00075	2,31084	0,00167118	0,615208	3,02826	0,00440595	0,550703
15	48	-0,1	60	0,1	1,88496	0,00048762	0,00116673	1,66133	1,81038e-06	1,52399e-08	0,892221	3,64914e-06	2,94213e-08	1,03103	0,9999	1	2,31133	0,00202169	0,909444	2,07434	0,00373336	0,701941
15	48	-0,1	60	0,1	2,19912	0,000491167	0,00116666	1,66115	1,51464e-07	7,25893e-10	0,832883	2,89813e-07	1,36053e-09	0,924736	1	1	2,31134	0,00202134	0,909164	1,93237	0,00201501	0,625076
15	48	-0,1	60	0,1	2,51327	0,000493874	0,00116706	1,66208	1,47951e-06	1,45896e-08	0,71025	2,37651e-06	1,86253e-08	0,907335	0,9999	1	2,31134	0,00202132	0,909166	1,71309	0,00350691	0,616377
15	48	-0,1	60	0,1	2,82743	0,000119802	0,00117507	1,67815	0,000157307	3,0262e-06	0,83445	0,00017988	2,41255e-06	0,818932	0,9923	1,00005	2,31212	0,00205075	0,93089	1,39626	0,00513647	0,64289
15	48	0	20	0,005	0	0,000641037	0,00197004	1,57692	0,450472	3,03343e-07	1,60265	0,00196192	1,9491e-06	1,60479	0,999	1	7,84986	0,00602505	0,891792	0,00435524	4,32384e-06	1,60479
15	48	0	20	0,005	0,314159	0,000660443	0,00197004	1,57692	0,431448	3,67186e-07	1,57143	0,00194584	1,73546e-06	1,5732	0,999	1	7,84982	0,00602513	0,891818	0,00451001	4,01856e-06	1,5732
15	48	0	20	0,005	3,14159	-0,000210871	0,00200973	1,6553	0,450473	3,00963e-07	1,55977	0,00196365	1,93195e-06	1,55996	0,9988	1	7,85666	0,00611985	0,904472	0,00435908	4,2858e-06	1,55996
15	48	0	20	0,005	0,628319	0,000685605	0,00197236	1,58026	0,419174	3,0529e-07	1,49676	0,00193678	1,30869e-06	1,51072	0,9993	1	7,84987	0,0060136	0,888652	0,00462046	3,11872e-06	1,51074
15	48	0	20	0,005	0,942478	0,000630355	0,00197066	1,57775	0,414733	2,42985e-07	1,42033	0,00193459	1,08093e-06	1,46631	0,9996	1	7,85002	0,00601107	0,888211	0,00466465	2,6036e-06	1,46635
15	48	0	20	0,005	1,25664	0,000650964	0,001971	1,5781	0,418508	2,90325e-07	1,5334	0,00193531	1,24911e-06	1,54331	0,9992	1	7,84995	0,00600447	0,886616	0,00462429	2,98147e-06	1,54332
15	48	0	20	0,005	1,5708	0,000640206	0,00197107	1,57827	0,430184	3,02951e-07	1,57917	0,00193923	1,38311e-06	1,57849	0,9991	1	7,84995	0,00600475	0,886814	0,00450791	3,21198e-06	1,57848
15	48	0	20	0,005	1,88496	-0,000178799	0,00201256	1,65862	0,41857	3,46313e-07	1,60592	0,00191493	1,23335e-06	1,58621	0,9995	1	7,85653	0,00612797	0,905881	0,00457493	2,94279e-06	1,58619
15	48	0	20	0,005	2,19912	-0,000201698	0,00201238	1,65901	0,414817	3,3559e-07	1,58572	0,00190543	1,08108e-06	1,56118	0,9994	1	7,85635	0,00611951	0,904102	0,0045934	2,60245e-06	1,56114
15	48	0	20	0,005	2,51327	-0,000132743	0,00200808	1,65307	0,419236	3,61263e-07	1,56219	0,00191728	1,31326e-06	1,54898	0,9993	1	7,85647	0,00612188	0,904697	0,00457328	3,12856e-06	1,54896
15	48	0	20	0,005	2,82743	-0,000149105	0,00200813	1,65331	0,431469	3,80436e-07	1,56064	0,00194169	1,73338e-06	1,55817	0,9992	1	7,8565	0,00612329	0,905023	0,00450016	4,01342e-06	1,55817
15	48	0	20	0,02	0	-0,0295132	0,00202415	1,64388	0,325235	1,42548e-05	1,7013	0,0264238	2,59669e-05	1,71856	0,9837	0,999974	7,89489	0,00612415	0,912908	0,0812355	7,62792e-05	1,71947
15	48	0	20	0,02	0,314159	-0,0265495	0,00200985	1,62547	0,265319	1,50109e-05	1,66462	0,0237138	2,10627e-05	1,67974	0,9876	1,00003	7,88985	0,00608857	0,9031	0,0893661	7,43347e-05	1,68097
15	48	0	20	0,02	3,14159	-0,0302848	0,00205225	1,7156	0,325249	1,39637e-05	1,62452	0,0264488	2,53788e-05	1,6347	0,9835	1,00001	7,90202	0,0062758	0,941252	0,0813086	7,45292e-05	1,63484
15	48	0	20	0,02	0,628319	-0,0250736	0,00200457	1,62185	0,229987	1,13025e-05	1,54805	0,0224087	1,52066e-05	1,57257	0,9916	1,00005	7,88555	0,00607489	0,89737	0,097425	6,13546e-05	1,57455
15	48	0	20	0,02	0,942478	-0,0250005	0,00199762	1,61017	0,218012	9,14398e-06	1,47876	0,0221269	1,30218e-05	1,52523	0,9936	1,00005	7,88391	0,00608101	0,89982	0,101486	5,54798e-05	1,52826
15	48	0	20	0,02	1,25664	-0,0249524	0,00200303	1,6176	0,228123	1,07032e-05	1,58012	0,0222714	1,45947e-05	1,59857	0,9913	1,00004	7,88588	0,0060815	0,90079	0,09762	5,94013e-05	1,59955
15	48	0	20	0,02	1,5708	-0,0251905	0,00200893	1,62648	0,261389	1,16911e-05	1,6443	0,0229034	1,62992e-05	1,65656	0,9897	1,00004	7,88928	0,00607755	0,900179	0,087614	5,84269e-05	1,65703
15	48	0	20	0,02	1,88496	-0,0211748	0,00201662	1,66221	0,228424	1,10349e-05	1,59987	0,0194961	1,22445e-05	1,58169	0,9917	1,00003	7,89221	0,00622206	0,925864	0,0853433	4,94995e-05	1,58051
15	48	0	20	0,02	2,19912	-0,0194901	0,00202557	1,67313	0,218169	9,7893e-06	1,58259	0,0182767	9,77352e-06	1,55008	0,993	1,00002	7,89046	0,00623229	0,931761	0,0837672	4,10504e-05	1,54677
15	48	0	20	0,02	2,51327	-0,0214757	0,00203388	1,68552	0,23033	1,20034e-05	1,60058	0,0196491	1,35113e-05	1,5914	0,991	0,999997	7,89046	0,00621633	0,928618	0,0852998	5,4211e-05	1,58987
15	48	0	20	0,02	2,82743	-0,0258415	0,00205347	1,71502	0,265658	1,50817e-05	1,61043	0,0228843	2,03962e-05	1,61609	0,9866	0,999987	7,89532	0,00625616	0,937544	0,0861295	7,18769e-05	1,61613
15	48	0	20	0,04	0	-0,091791	0,00230331	2,09606	0,234474	6,00804e-05	1,87892	0,0726074	7,59929e-05	1,87947	0,9533	0,999741	8,00867	0,00689807	1,07937	0,309498	0,00024619	1,86857
15	48	0	20	0,04	0,314159	-0,0694439	0,00225064	2,00984	0,154815	4,93501e-05	1,74301	0,0541315	5,37601e-05	1,77904	0,9677	0,99988	7,95882	0,00680169	1,06122	0,349445	0,000237651	1,78451
15	48	0	20	0,04	3,14159	-0,0898752	0,0021581	1,86838	0,234502	5,75332e-05	1,81614	0,0726514	7,36329e-05	1,84304	0,9543	0,999838	8,00911	0,0066572	1,03224	0,309656	0,000238912	1,83493
15	48	0	20	0,04	0,628319	-0,0623121	0,00217294	1,83522	0,116504	3,48636e-05	1,78106	0,0473769	4,04337e-05	1,80812	0,9792	0,999991	7,92233	0,0063324	0,963517	0,406472	0,000226679	1,80563
15	48	0	20	0,04	0,942478	-0,0613445	0,00218057	1,84442	0,105524	2,93095e-05	1,78146	0,046025	3,6595e-05	1,81402	0,9829	1,00002	7,91299	0,00635067	0,96694	0,435986	0,000226682	1,82083
15	48	0	20	0,04	1,25664	-0,0616562	0,00218255	1,84497	0,114447	3,17899e-05	1,76749	0,0468715	3,81557e-05	1,81216	0,9798	0,999967	7,91998	0,00641224	0,979307	0,409381	0,000220801	1,82137
15	48	0	20	0,04	1,5708	-0,0642254	0,00218086	1,84549	0,14783	3,62056e-05	1,75826	0,0505897	4,13195e-05	1,79987	0,9754	1,00005	7,94437	0,00649053	0,995505	0,342083	0,000196847	1,8136
15	48	0	20	0,04	1,88496	-0,0371128	0,00204657	1,70147	0,106933	2,66871e-05	1,64067	0,0325349	2,47824e-05	1,63728	0,9831	1,00006	7,92842	0,00637346	0,959243	0,304139	0,00015652	1,62928
15	48	0	20	0,04	2,19912	-0,0294157	0,00204334	1,7013	0,0948078	1,97707e-05	1,55172	0,0271161	1,63869e-05	1,5167	0,9854	0,999985	7,91986	0,00633465	0,952708	0,285935	0,000113724	1,49269
15	48	0	20	0,04	2,51327	-0,0374948	0,00207397	1,74134	0,109056	2,97551e-05	1,62599	0,03292	2,73538e-05	1,62842	0,9818	0,999993	7,92995	0,00634511	0,95703	0,301724	0,000169056	1,6222
15	48	0	20	0,04	2,82743	-0,0591976	0,00213193	1,83061	0,15319	4,89991e-05	1,73459	0,0490962	5,06948e-05	1,74755	0,9683	0,999754	7,96019	0,00647217	0,983489	0,320286	0,000229329	1,73794
15	48	0	20	0,06	0	-0,15073	0,0023787	2,20591	0,198112	0,000105945	2,069	0,11329	0,000135183	2,04981	0,924	0,999345	8,14693	0,0072485	1,1496	0,571404	0,000391	1,88629
15	48	0	20	0,06	0,314159	-0,097529	0,00232271	2,10715	0,109193	7,33151e-05	1,8656	0,0718568	8,71711e-05	1,89139	0,9534	1,00008	8,01252	0,00695872	1,09696	0,65749	0,000375172	1,77974
15	48	0	20	0,06	3,14159	-0,152367	0,00214185	1,76746	0,19816	0,000101067	1,9541	0,113381	0,000127499	1,91236	0,9314	1,00182	8,14058	0,00688943	1,08941	0,571752	0,000367862	1,76043
15	48	0	20	0,06	0,628319	-0,0835611	0,00228213	2,05273	0,0752955	4,76742e-05	1,88537	0,0599177	6,52031e-05	1,93016	0,9705	0,999885	7,95262	0,00678452	1,05794	0,795205	0,000376057	1,88353
15	48	0	20	0,06	0,942478	-0,0813476	0,00225928	2,00335	0,0670751	4,18098e-05	1,96051	0,0576802	6,10638e-05	1,97108	0,9761	0,999838	7,93628	0,00670123	1,0358	0,859361	0,000383374	1,91217
15	48	0	20	0,06	1,25664	-0,0831788	0,00225623	2,00602	0,0735998	4,47975e-05	1,91986	0,059312	6,26001e-05	1,93346	0,9743	0,999999	7,94964	0,00671534	1,03619	0,805327	0,000370393	1,87046
15	48	0	20	0,06	1,5708	-0,0893824	0,00227345	2,05429	0,100321	5,26049e-05	1,85009	0,0663585	6,68188e-05	1,86245	0,9631	0,999758	7,99122	0,00678444	1,05552	0,661033	0,000325741	1,77805
15	48	0	20	0,06	1,88496	-0,0376197	0,00203186	1,7018	0,0562653	3,01159e-05	1,53508	0,0314255	3,18113e-05	1,57094	0,9796	1,00019	7,92408	0,0063326	0,941592	0,558086	0,000270413	1,56246
15	48	0	20	0,06	2,19912	-0,0253241	0,00202061	1,69039	0,0445805	1,89843e-05	1,4573	0,0227444	1,78082e-05	1,46884	0,9846	1,00011	7,9072	0,00628352	0,93279	0,509931	0,000185145	1,43994
15	48	0	20	0,06	2,51327	-0,0370169	0,00203292	1,70691	0,0576982	3,47665e-05	1,60632	0,0314233	3,50638e-05	1,63248	0,9781	1,00033	7,92805	0,00630721	0,939501	0,544119	0,000286745	1,61414
15	48	0	20	0,06	2,82743	-0,0774146	0,00207706	1,75879	0,10352	7,29151e-05	1,792	0,0603991	7,99147e-05	1,79922	0,9572	1,00069	8,00109	0,00656474	0,98977	0,582795	0,000377488	1,70762
15	48	0	20	0,08	0	-0,210055	0,0024717	2,35248	0,185389	0,000145345	2,29428	0,148779	0,000204214	2,19356	0,8982	1,00012	8,32463	0,00790502	1,30731	0,801854	0,000541904	1,7682
15	48	0	20	0,08	0,314159	-0,119508	0,00235222	2,15571	0,0877581	8,76174e-05	1,9285	0,0829346	0,000120672	1,94443	0,9398	1,00032	8,06209	0,00709736	1,12973	0,944104	0,000507517	1,61129
15	48	0	20	0,08	3,14159	-0,208155	0,00223755	1,98779	0,185287	0,000140541	2,18928	0,148701	0,00019969	2,11232	0,9017	1,00013	8,31889	0,00728802	1,1447	0,801874	0,000538405	1,72846
15	48	0	20	0,08	0,628319	-0,0992646	0,00231336	2,08221	0,0576021	5,53531e-05	1,9322	0,067363	9,14574e-05	1,96749	0,9634	0,999789	7,9697	0,00679343	1,05586	1,16842	0,000505455	1,72731
15	48	0	20	0,08	0,942478	-0,0954075	0,00231184	2,0717	0,0510551	4,91551e-05	2,00326	0,0644994	8,65657e-05	2,00747	0,9697	0,999649	7,94856	0,00673867	1,044	1,26224	0,000506544	1,76941
15	48	0	20	0,08	1,25664	-0,098043	0,00230585	2,0662	0,0561761	5,27907e-05	1,96915	0,0666685	8,87118e-05	1,97129	0,966	0,999731	7,96452	0,00675886	1,04501	1,18574	0,000497332	1,73696
15	48	0	20	0,08	1,5708	-0,108762	0,00231122	2,09585	0,0781914	6,40421e-05	1,91328	0,076233	9,54482e-05	1,9169	0,9548	1,00011	8,02646	0,00688548	1,07472	0,974124	0,000453665	1,70029
15	48	0	20	0,08	1,88496	-0,0324379	0,0020403	1,71512	0,0324051	2,90018e-05	1,52114	0,0260369	3,55837e-05	1,5657	0,9778	1,00017	7,91882	0,00633975	0,941404	0,802471	0,000394486	1,51436
15	48	0	20	0,08	2,19912	-0,0178054	0,00201774	1,68676	0,0222573	1,5076e-05	1,39515	0,0160895	1,6389e-05	1,42262	0,9852	1,0001	7,89454	0,00628109	0,932683	0,722331	0,000257245	1,3677
15	48	0	20	0,08	2,51327	-0,0310567	0,00204067	1,7104	0,0331002	3,26373e-05	1,57711	0,0254881	3,72554e-05	1,59726	0,9769	1,00051	7,92296	0,00631725	0,94093	0,768984	0,000397621	1,50461
15	48	0	20	0,08	2,82743	-0,0862129	0,00214785	1,85762	0,0779861	8,7937e-05	1,88264	0,063698	0,000108547	1,89443	0,9461	1,00161	8,04458	0,00659641	0,995149	0,815573	0,000531946	1,60377
15	48	0	20	0,1	0	-0,2732	0,00241619	2,22068	0,183941	0,000171574	2,4383	0,182312	0,000273136	2,28881	0,8761	1,00258	8,56685	0,00812681	1,34993	0,990388	0,000717211	1,6461
15	48	0	20	0,1	0,314159	-0,139637	0,00234683	2,10038	0,0766365	0,000101917	2,16948	0,0917789	0,000159922	2,16235	0,9296	1,00043	8,12203	0,00697605	1,11165	1,19646	0,00067041	1,47537
15	48	0	20	0,1	3,14159	-0,271231	0,00238125	2,20019	0,183501	0,000172835	2,41439	0,181938	0,000275916	2,24551	0,8697	0,999042	8,5395	0,00799031	1,30394	0,990682	0,000735644	1,64885
15	48	0	20	0,1	0,628319	-0,113208	0,00234803	2,08685	0,0486694	6,27488e-05	2,07695	0,0734533	0,000121206	2,0807	0,9598	0,999824	7,99052	0,00659513	1,02786	1,50775	0,000651907	1,59831
15	48	0	20	0,1	0,942478	-0,107994	0,00237536	2,14729	0,0429369	5,55218e-05	2,09574	0,0700169	0,000115322	2,10367	0,9646	0,999577	7,96295	0,00672481	1,0381	1,62907	0,000645641	1,64881
15	48	0	20	0,1	1,25664	-0,111754	0,00236224	2,12557	0,0473545	5,97897e-05	2,05926	0,0726162	0,000118041	2,06015	0,9599	0,999774	7,98159	0,00681819	1,05894	1,53191	0,00063875	1,62201
15	48	0	20	0,1	1,5708	-0,12561	0,00237573	2,17384	0,0666746	7,44518e-05	2,04114	0,0840616	0,000127204	2,00976	0,9455	1,00025	8,05835	0,0069989	1,10121	1,25954	0,000592643	1,60682
15	48	0	20	0,1	1,88496	-0,0259097	0,00203113	1,68096	0,0198707	2,68267e-05	1,60997	0,0203597	3,75171e-05	1,64565	0,9768	0,999802	7,90986	0,00621278	0,952353	1,02274	0,000552607	1,48801
15	48	0	20	0,1	2,19912	-0,0117622	0,0019936	1,63065	0,0116314	1,10065e-05	1,33364	0,0106589	1,34739e-05	1,34336	0,9884	1,00004	7,8843	0,00613867	0,933185	0,915444	0,000323023	1,21871
15	48	0	20	0,1	2,51327	-0,024263	0,00202868	1,69517	0,0200753	2,80764e-05	1,52215	0,0194112	3,60019e-05	1,56266	0,9773	1,00064	7,9128	0,00629566	0,934262	0,965221	0,000510793	1,33046
15	48	0	20	0,1	2,82743	-0,0937391	0,00228146	2,01081	0,0630543	0,000100854	2,03241	0,0636693	0,000136854	2,00601	0,9278	1,00083	8,08367	0,00671822	1,03703	1,00798	0,000687303	1,37976
15	48	0	30	0,005	0	-0,00573051	0,00160567	1,55653	0,426568	9,74659e-07	1,54873	0,00434296	4,21321e-06	1,54901	0,9969	0,999999	5,07264	0,00404674	0,887114	0,0101811	9,85371e-06	1,54902
15	48	0	30	0,005	0,314159	-0,00562017	0,00160528	1,5555	0,398704	1,17362e-06	1,54498	0,0042656	3,75171e-06	1,54775	0,9972	0,999999	5,07263	0,00404546	0,886887	0,0106986	9,37826e-06	1,54778
15	48	0	30	0,005	3,14159	-0,00440792	0,00175212	1,82311	0,426568	1,006e-06	1,58955	0,00434508	4,34409e-06	1,58231	0,9964	0,999993	5,07742	0,00420615	0,950057	0,0101861	1,01599e-05	1,58235
15	48	0	30	0,005	0,628319	-0,0055895	0,00160639	1,55708	0,380883	9,83741e-07	1,52294	0,0042242	2,86696e-06	1,53598	0,9975	0,999998	5,07263	0,00404104	0,88515	0,0110905	7,49854e-06	1,53602
15	48	0	30	0,005	0,942478	-0,00563071	0,00160648	1,55607	0,374472	7,9013e-07	1,47054	0,00421638	2,38632e-06	1,50253	0,9985	1	5,07227	0,00404868	0,888005	0,0112595	6,34875e-06	1,50263
15	48	0	30	0,005	1,25664	-0,00566405	0,00160494	1,55417	0,379924	9,00721e-07	1,46134	0,00422203	2,64715e-06	1,47771	0,9986	1	5,07248	0,00405736	0,891196	0,0111128	6,94128e-06	1,47779
15	48	0	30	0,005	1,5708	-0,00567606	0,00160703	1,55685	0,396879	9,34703e-07	1,47529	0,00424175	2,89646e-06	1,47585	0,9987	1	5,07267	0,00405747	0,891088	0,0106877	7,27292e-06	1,47588
15	48	0	30	0,005	1,88496	1,04637e-05	0,00174546	1,77556	0,380098	1,10691e-06	1,61247	0,00410994	2,67769e-06	1,59403	0,9974	0,999994	5,0713	0,00398192	0,881216	0,0108128	7,01329e-06	1,59396
15	48	0	30	0,005	2,19912	0,000144473	0,0017504	1,7847	0,37471	1,11434e-06	1,72633	0,00406695	2,44909e-06	1,71458	0,9976	0,999994	5,0712	0,00398222	0,880867	0,0108536	6,50382e-06	1,71455
15	48	0	30	0,005	2,51327	-0,00421311	0,00175377	1,82706	0,381063	1,18811e-06	1,63887	0,00412666	2,93157e-06	1,62006	0,9976	0,999996	5,07707	0,00420111	0,946733	0,0108292	7,65948e-06	1,62002
15	48	0	30	0,005	2,82743	-0,00435641	0,00175311	1,82386	0,398768	1,25089e-06	1,5867	0,00423983	3,86266e-06	1,58674	0,9968	0,999994	5,07723	0,00421005	0,951244	0,0106322	9,65318e-06	1,58678
15	48	0	30	0,02	0	-0,0521158	0,00164418	1,62698	0,270207	3,40305e-05	1,70359	0,0496276	4,79175e-05	1,72852	0,9701	1,00019	5,13578	0,004209	0,939115	0,183609	0,000154389	1,73165
15	48	0	30	0,02	0,314159	-0,04326	0,0016406	1,61307	0,197584	3,17931e-05	1,65068	0,0405759	3,62466e-05	1,67267	0,9793	1,00027	5,12092	0,00416827	0,92516	0,205289	0,000150627	1,67608
15	48	0	30	0,02	3,14159	-0,0464835	0,00180255	1,88246	0,270247	3,60719e-05	1,85798	0,0496681	5,06589e-05	1,86022	0,966	0,999792	5,13261	0,00420188	0,95881	0,18373	0,000162981	1,85765
15	48	0	30	0,02	0,628319	-0,0398726	0,00164092	1,60908	0,158614	2,29982e-05	1,60788	0,0367843	2,65525e-05	1,63004	0,9864	1,00014	5,10985	0,0041415	0,918573	0,231852	0,000134078	1,63334
15	48	0	30	0,02	0,942478	-0,0395905	0,00163722	1,59809	0,146414	1,8886e-05	1,54522	0,0360138	2,33706e-05	1,57349	0,9894	1,00008	5,10583	0,00414254	0,917314	0,24592	0,000128031	1,5775
15	48	0	30	0,02	1,25664	-0,0397623	0,00163878	1,60197	0,156575	2,08204e-05	1,51873	0,0364841	2,47821e-05	1,54856	0,9869	1,00007	5,10822	0,00415839	0,922507	0,232959	0,000127495	1,55434
15	48	0	30	0,02	1,5708	-0,0405762	0,00164068	1,60659	0,192156	2,31089e-05	1,52243	0,0384634	2,70363e-05	1,54397	0,9837	1,0001	5,11647	0,00418806	0,934219	0,200122	0,000116719	1,54792
15	48	0	30	0,02	1,88496	-0,0239012	0,00177105	1,82043	0,15389	2,06662e-05	1,62768	0,0284753	1,95238e-05	1,62075	0,9849	0,999942	5,10602	0,00406204	0,903735	0,184995	0,000102159	1,61857
15	48	0	30	0,02	2,19912	-0,0202543	0,00176098	1,79995	0,142281	1,76047e-05	1,70954	0,0252698	1,49465e-05	1,6886	0,9877	0,999984	5,10351	0,00404472	0,900736	0,177575	8,32259e-05	1,68251
15	48	0	30	0,02	2,51327	-0,0277583	0,00168424	1,71795	0,156108	2,27877e-05	1,64699	0,0288487	2,16697e-05	1,66049	0,9864	1,00012	5,11978	0,00413628	0,934433	0,184751	0,000111881	1,66278
15	48	0	30	0,02	2,82743	-0,0343266	0,001785	1,85317	0,197379	3,44563e-05	1,82255	0,0379958	3,75835e-05	1,81541	0,974	0,999791	5,11679	0,00414997	0,939932	0,192427	0,000156868	1,81065
15	48	0	30	0,04	0	-0,1229	0,00170361	1,77697	0,198165	9,51146e-05	1,81484	0,113416	0,000122522	1,81396	0,9256	1,00084	5,26869	0,00450734	1,02942	0,571922	0,000363864	1,728
15	48	0	30	0,04	0,314159	-0,0815199	0,00167797	1,67788	0,109175	6,89375e-05	1,74726	0,0718924	8,20475e-05	1,7821	0,9577	1,00052	5,1789	0,00428561	0,959431	0,657959	0,000353249	1,68301
15	48	0	30	0,04	3,14159	-0,119444	0,0018937	2,04539	0,198191	0,000107243	2,14447	0,113393	0,00013649	2,10496	0,9212	0,999156	5,26218	0,00461822	1,11069	0,5717	0,000395275	1,95162
15	48	0	30	0,04	0,628319	-0,0700164	0,00167619	1,65413	0,0753001	4,40637e-05	1,65462	0,0599583	6,02173e-05	1,68338	0,9767	1,00033	5,13706	0,00423571	0,94991	0,795708	0,000346946	1,63468
15	48	0	30	0,04	0,942478	-0,0680835	0,00167594	1,64793	0,0670873	3,80193e-05	1,61791	0,0577195	5,60407e-05	1,64283	0,9796	1,00009	5,12568	0,00422646	0,948473	0,859784	0,000355817	1,61613
15	48	0	30	0,04	1,25664	-0,0692415	0,00167829	1,65584	0,0736061	4,14437e-05	1,61254	0,0593396	5,83405e-05	1,63274	0,9764	1,00004	5,13272	0,00425131	0,957756	0,805617	0,000347174	1,58339
15	48	0	30	0,04	1,5708	-0,0743316	0,00168774	1,68483	0,100335	5,01914e-05	1,64289	0,066392	6,43143e-05	1,66812	0,9689	1,00009	5,16082	0,00429405	0,968627	0,661258	0,000318076	1,62836
15	48	0	30	0,04	1,88496	-0,0274013	0,0017781	1,82927	0,0561167	3,07028e-05	1,58458	0,0312666	3,21743e-05	1,59451	0,9783	0,999991	5,12205	0,0041066	0,920859	0,556725	0,00027518	1,58233
15	48	0	30	0,04	2,19912	-0,0179425	0,0017598	1,79722	0,044542	2,00488e-05	1,58801	0,0227077	1,86544e-05	1,57446	0,9853	1,00013	5,11203	0,00407418	0,908992	0,509542	0,000193013	1,52584
15	48	0	30	0,04	2,51327	-0,0276091	0,00178214	1,84566	0,057733	3,66173e-05	1,75919	0,0314598	3,64244e-05	1,74327	0,975	1,00006	5,12345	0,0041538	0,940435	0,544417	0,000291473	1,66693
15	48	0	30	0,04	2,82743	-0,0605178	0,00180751	1,88607	0,103634	7,63604e-05	1,95249	0,0605138	8,27485e-05	1,92736	0,9501	0,999789	5,17114	0,00429848	0,994321	0,583259	0,000381195	1,77756
15	48	0	30	0,06	0	-0,196633	0,00179296	1,9126	0,183676	0,000143728	2,04684	0,165892	0,000216823	1,94472	0,8841	1,00308	5,45715	0,0049934	1,1846	0,902489	0,000594378	1,56231
15	48	0	30	0,06	0,314159	-0,10482	0,0017212	1,77728	0,0812824	8,53235e-05	1,74975	0,0875014	0,000127614	1,77492	0,9342	1,00039	5,2292	0,00440837	0,992148	1,07549	0,000554212	1,38418
15	48	0	30	0,06	3,14159	-0,192612	0,0019793	2,17352	0,18366	0,000161391	2,39992	0,165817	0,00023921	2,23909	0,8796	0,999772	5,45264	0,00513274	1,26088	0,902107	0,000620266	1,69839
15	48	0	30	0,06	0,628319	-0,0861098	0,00169335	1,71825	0,0524302	5,25021e-05	1,65959	0,0704519	9,42323e-05	1,66994	0,9619	1,00006	5,15627	0,00414445	0,899632	1,34251	0,000528306	1,41766
15	48	0	30	0,06	0,942478	-0,0830941	0,0016753	1,68824	0,0463753	4,6087e-05	1,64979	0,0672932	8,86023e-05	1,65142	0,9679	0,999823	5,13847	0,0041179	0,896562	1,44974	0,000527629	1,46642
15	48	0	30	0,06	1,25664	-0,0852919	0,00169111	1,71252	0,0510393	5,10937e-05	1,68965	0,0696084	9,36525e-05	1,69255	0,966	0,999963	5,14879	0,00414654	0,902236	1,36254	0,000529494	1,47092
15	48	0	30	0,06	1,5708	-0,0944324	0,00170273	1,74041	0,071427	6,48605e-05	1,74534	0,0800607	0,000104562	1,74857	0,951	1,00026	5,19317	0,00426058	0,934054	1,11983	0,000501414	1,51461
15	48	0	30	0,06	1,88496	-0,0208357	0,00178477	1,83729	0,0250948	2,76998e-05	1,53797	0,0229806	3,62456e-05	1,56168	0,9772	1,00012	5,11656	0,00412669	0,9288	0,914334	0,000464296	1,45913
15	48	0	30	0,06	2,19912	-0,0089053	0,00175981	1,79732	0,0159777	1,35477e-05	1,47017	0,0131272	1,55976e-05	1,47017	0,9872	1,00013	5,0997	0,00405418	0,904061	0,820835	0,000299494	1,34851
15	48	0	30	0,06	2,51327	-0,0195518	0,00178885	1,85424	0,0256564	3,18253e-05	1,67197	0,0223903	3,83263e-05	1,67518	0,973	1,00016	5,11702	0,00412971	0,931098	0,871317	0,000454406	1,43572
15	48	0	30	0,06	2,82743	-0,0703545	0,00187424	1,99227	0,0697026	9,8068e-05	2,06173	0,0640623	0,00012528	2,01501	0,93	1,00028	5,21102	0,00446694	1,05048	0,917596	0,000611263	1,53571
15	48	0	30	0,08	0	-0,277262	0,00212216	2,42725	0,187551	0,000206476	2,73979	0,214324	0,000358201	2,42687	0,8307	0,997176	5,71537	0,00592114	1,48783	1,1419	0,000914051	1,55259
15	48	0	30	0,08	0,314159	-0,12678	0,00187064	1,96185	0,0700937	0,000111189	2,1431	0,0993664	0,000192895	2,10527	0,9095	0,998546	5,27792	0,00464919	1,08385	1,41642	0,000840384	1,2587
15	48	0	30	0,08	3,14159	-0,277966	0,00216455	2,52719	0,188187	0,000213187	2,93124	0,214855	0,000370964	2,5295	0,8312	1,00242	5,72545	0,00588153	1,5013	1,14084	0,000982777	1,70315
15	48	0	30	0,08	0,628319	-0,102654	0,00175981	1,79782	0,0435156	6,05454e-05	1,73358	0,0791415	0,000134452	1,75045	0,9485	0,999709	5,1765	0,00422141	0,928199	1,8169	0,000775738	1,28473
15	48	0	30	0,08	0,942478	-0,0976971	0,00174045	1,77122	0,0382351	5,31341e-05	1,71181	0,0752176	0,000126958	1,73022	0,9572	0,999633	5,15424	0,00421233	0,926863	1,96522	0,000764801	1,34894
15	48	0	30	0,08	1,25664	-0,101322	0,00176273	1,81233	0,0422489	5,9351e-05	1,78162	0,0781146	0,00013464	1,79952	0,9542	0,999741	5,16759	0,0042335	0,928937	1,84698	0,000762368	1,33189
15	48	0	30	0,08	1,5708	-0,116088	0,00174683	1,80072	0,06013	7,57423e-05	1,79959	0,0911853	0,000148429	1,81613	0,9349	1,00021	5,22794	0,00435615	0,960793	1,5149	0,000713678	1,34053
15	48	0	30	0,08	1,88496	-0,0142509	0,0017783	1,82862	0,0127337	2,2212e-05	1,46615	0,0155322	3,45498e-05	1,51119	0,9767	1,00006	5,10583	0,00409461	0,918884	1,2169	0,00068871	1,33092
15	48	0	30	0,08	2,19912	-0,00309864	0,00175748	1,79388	0,00627065	8,05228e-06	1,34721	0,0068216	1,09865e-05	1,37021	0,9904	1,0001	5,0872	0,00400648	0,887021	1,08639	0,000415157	1,18031
15	48	0	30	0,08	2,51327	-0,0123381	0,00180133	1,87782	0,0127123	2,42652e-05	1,54277	0,0144335	3,39158e-05	1,57907	0,9742	1,00019	5,10539	0,00410311	0,920049	1,13303	0,000654531	1,20553
15	48	0	30	0,08	2,82743	-0,0760616	0,00192671	2,07315	0,0536467	0,000111886	2,11209	0,0624834	0,000162033	2,06393	0,9102	1,00138	5,24834	0,00462592	1,09394	1,16266	0,000925786	1,31277
15	48	0	30	0,1	0	-0,377965	0,00228994	2,71718	0,200084	0,00023869	3,09091	0,261149	0,000499223	2,64036	0,7759	0,999089	6,08351	0,00721292	1,89266	1,30438	0,00142082	1,75782
15	48	0	30	0,1	0,314159	-0,156035	0,00196875	2,10879	0,066112	0,000127727	2,32031	0,111572	0,00025151	2,23666	0,8882	0,999288	5,34866	0,00482526	1,13426	1,68677	0,00125565	1,20205
15	48	0	30	0,1	3,14159	-0,379503	0,00228983	2,77282	0,200902	0,000243653	3,29026	0,260715	0,000503892	2,61661	0,7807	1,00647	6,10122	0,00667063	1,72355	1,29683	0,00145034	1,77779
15	48	0	30	0,1	0,628319	-0,117003	0,00190046	1,95997	0,0392342	7,42903e-05	2,03912	0,0875871	0,000191687	2,04074	0,9371	1,00011	5,19551	0,00442039	1,01509	2,23026	0,00114267	1,25745
15	48	0	30	0,1	0,942478	-0,110222	0,00191967	1,97471	0,0342349	6,39694e-05	1,94853	0,0830249	0,000179986	1,97361	0,9474	0,999839	5,16928	0,00435341	0,995317	2,42256	0,00113212	1,31283
15	48	0	30	0,1	1,25664	-0,115527	0,00191995	1,98169	0,0381019	6,93382e-05	1,94593	0,0866415	0,000184458	1,96818	0,9414	0,999852	5,18851	0,0044201	1,00882	2,2716	0,00111882	1,28882
15	48	0	30	0,1	1,5708	-0,136581	0,0019394	2,04017	0,0552979	9,00806e-05	2,01444	0,102283	0,000203248	2,01314	0,9204	1,00096	5,27049	0,00467259	1,08843	1,84781	0,00103769	1,32321
15	48	0	30	0,1	1,88496	-0,0126379	0,00169126	1,71888	0,00711511	1,80647e-05	1,43597	0,0104483	3,14469e-05	1,49051	0,981	1,00038	5,109	0,00416859	0,945554	1,46419	0,000989538	1,18431
15	48	0	30	0,1	2,19912	-0,003271	0,00166168	1,68005	0,00263986	4,51032e-06	1,17773	0,00345709	6,93192e-06	1,22046	0,9927	1,00015	5,08963	0,00410457	0,927488	1,30751	0,000539978	0,994891
15	48	0	30	0,1	2,51327	-0,0110387	0,00169261	1,73482	0,00678866	1,80035e-05	1,43013	0,00905937	2,72159e-05	1,48028	0,9771	1,00045	5,10827	0,0042309	0,967257	1,33219	0,000876198	0,936924
15	48	0	30	0,1	2,82743	-0,0818566	0,00202069	2,23412	0,0451966	0,000127076	2,24477	0,0598813	0,000195627	2,15382	0,8891	1,00177	5,28867	0,00483452	1,1594	1,3232	0,00140531	1,25376
15	48	0	40	0,005	0	-0,00530291	0,0013903	1,53279	0,403631	2,23114e-06	1,53699	0,00754611	7,35126e-06	1,53831	0,9941	0,99999	3,69393	0,00303176	0,887698	0,0186952	1,81096e-05	1,53839
15	48	0	40	0,005	0,314159	-0,00506233	0,00138836	1,53022	0,367649	2,6299e-06	1,52215	0,00731341	6,42985e-06	1,51877	0,9945	0,999989	3,69362	0,00303218	0,887594	0,019892	1,73471e-05	1,51884
15	48	0	40	0,005	3,14159	-0,00603409	0,00143399	1,67043	0,403632	2,27854e-06	1,62848	0,00754825	7,50263e-06	1,62834	0,9954	1,00001	3,69893	0,0030637	0,923224	0,0187005	1,84813e-05	1,62834
15	48	0	40	0,005	0,628319	-0,00496137	0,00138199	1,52088	0,344903	2,14875e-06	1,46222	0,00718936	4,8016e-06	1,45938	0,9961	0,999991	3,69313	0,00302365	0,884134	0,0208443	1,37923e-05	1,4594
15	48	0	40	0,005	0,942478	-0,00493958	0,00138335	1,52353	0,336783	1,74968e-06	1,47685	0,00716252	4,05673e-06	1,48962	0,9962	0,99999	3,69307	0,0030274	0,887107	0,0212672	1,19353e-05	1,48969
15	48	0	40	0,005	1,25664	-0,00351017	0,00144433	1,66917	0,343685	2,01006e-06	1,54632	0,00717337	4,57897e-06	1,57331	0,9967	1	3,69058	0,0030516	0,901469	0,0208717	1,32016e-05	1,5736
15	48	0	40	0,005	1,5708	-0,00357568	0,00144636	1,67366	0,365321	2,10291e-06	1,57396	0,00723135	5,01366e-06	1,57743	0,9964	1	3,69075	0,00305474	0,902812	0,0197943	1,36102e-05	1,57751
15	48	0	40	0,005	1,88496	-0,00245687	0,00151249	1,77648	0,34402	2,38586e-06	1,61787	0,00687698	4,44813e-06	1,59667	0,9962	0,999989	3,68946	0,00297925	0,878636	0,0199898	1,27914e-05	1,59643
15	48	0	40	0,005	2,19912	-0,0022378	0,00151781	1,78682	0,337227	2,36955e-06	1,72668	0,00674981	4,00775e-06	1,70918	0,997	0,999994	3,68984	0,00299105	0,883251	0,0200154	1,17442e-05	1,70898
15	48	0	40	0,005	2,51327	-0,00233587	0,00152224	1,79481	0,345247	2,67345e-06	1,76496	0,00690806	5,08524e-06	1,75078	0,996	0,999991	3,68981	0,00299416	0,883734	0,0200087	1,45744e-05	1,7506
15	48	0	40	0,005	2,82743	-0,00264945	0,00152178	1,79275	0,36778	2,88971e-06	1,7195	0,00724282	6,81785e-06	1,71361	0,9957	1	3,69048	0,00300739	0,890321	0,0196929	1,83825e-05	1,71351
15	48	0	40	0,02	0	-0,0637395	0,00146469	1,67606	0,234399	5,69398e-05	1,75057	0,0725067	7,27645e-05	1,77516	0,9537	0,999702	3,76744	0,00322695	0,975483	0,309173	0,000237076	1,77641
15	48	0	40	0,02	0,314159	-0,0477918	0,00143422	1,61597	0,154727	4,69099e-05	1,63312	0,0540369	5,09235e-05	1,64264	0,967	0,999731	3,74131	0,00315947	0,950516	0,349038	0,000225449	1,64037
15	48	0	40	0,02	3,14159	-0,0617506	0,00156755	1,89964	0,234486	6,02278e-05	1,93848	0,0726155	7,6414e-05	1,93576	0,9506	0,999502	3,76199	0,00327032	1,02163	0,30952	0,000247287	1,91824
15	48	0	40	0,02	0,628319	-0,0425954	0,00141411	1,57456	0,116419	3,17257e-05	1,53621	0,0472772	3,67617e-05	1,55349	0,9773	0,999724	3,726	0,00312429	0,93286	0,405918	0,000207189	1,55722
15	48	0	40	0,02	0,942478	-0,0423731	0,00140311	1,55405	0,105478	2,66284e-05	1,52472	0,0459641	3,31948e-05	1,54297	0,9842	0,999961	3,72222	0,00312091	0,929122	0,435603	0,000205819	1,54485
15	48	0	40	0,02	1,25664	-0,0425949	0,0014122	1,56947	0,114425	3,05373e-05	1,67455	0,0468373	3,63384e-05	1,6807	0,9827	1,00007	3,72572	0,00313173	0,932209	0,409164	0,000209611	1,67264
15	48	0	40	0,02	1,5708	-0,0444714	0,00141614	1,57898	0,147818	3,56595e-05	1,74114	0,0505662	4,06729e-05	1,76845	0,9781	1,00024	3,73723	0,00317505	0,950914	0,341955	0,000193496	1,77065
15	48	0	40	0,02	1,88496	-0,0239669	0,00153865	1,83256	0,106813	2,67469e-05	1,61825	0,0324223	2,4867e-05	1,61307	0,981	0,999936	3,72047	0,00306472	0,914487	0,303424	0,000157408	1,60308
15	48	0	40	0,02	2,19912	-0,0189118	0,00153467	1,82026	0,0947394	2,09886e-05	1,68304	0,0270511	1,74538e-05	1,65726	0,986	1,00003	3,71677	0,00304277	0,904834	0,285452	0,000121481	1,63636
15	48	0	40	0,02	2,51327	-0,0244897	0,00153927	1,83328	0,109014	3,17308e-05	1,78853	0,032875	2,89598e-05	1,77255	0,9796	0,999964	3,7216	0,00307706	0,922274	0,301423	0,00017834	1,75356
15	48	0	40	0,02	2,82743	-0,0399364	0,00156023	1,8803	0,15318	5,16521e-05	1,87399	0,0490744	5,29851e-05	1,86165	0,9663	0,999922	3,73695	0,0031475	0,95594	0,32016	0,000238682	1,83805
15	48	0	40	0,04	0	-0,147148	0,0016033	1,97617	0,18527	0,00014544	2,28311	0,148767	0,000203696	2,17431	0,8961	0,998901	3,9171	0,00397283	1,34079	0,802297	0,000534659	1,74742
15	48	0	40	0,04	0,314159	-0,0824076	0,00155821	1,88279	0,0875707	8,95928e-05	1,9957	0,0827769	0,000123092	1,99679	0,9377	0,999438	3,78582	0,0034488	1,09421	0,944296	0,000504774	1,61768
15	48	0	40	0,04	3,14159	-0,144615	0,00170477	2,16652	0,185406	0,000144148	2,29816	0,148912	0,000202358	2,18208	0,8941	0,999454	3,91939	0,00369454	1,19595	0,802501	0,000533562	1,75406
15	48	0	40	0,04	0,628319	-0,0686726	0,00147101	1,65191	0,0575064	5,04889e-05	1,61115	0,0672425	8,36161e-05	1,63386	0,9649	0,999769	3,7465	0,00317755	0,954738	1,16825	0,000474585	1,49468
15	48	0	40	0,04	0,942478	-0,0662944	0,00146612	1,64176	0,0509889	4,42553e-05	1,61751	0,0644106	7,88251e-05	1,64067	0,9718	1,00003	3,73676	0,00315787	0,947454	1,26211	0,000481534	1,53646
15	48	0	40	0,04	1,25664	-0,068156	0,00146805	1,65415	0,0561015	4,94967e-05	1,72633	0,0665694	8,38945e-05	1,74021	0,9686	1,00016	3,74427	0,00323501	0,987992	1,18553	0,000482781	1,5761
15	48	0	40	0,04	1,5708	-0,0755001	0,00147162	1,66635	0,0780817	6,36239e-05	1,8689	0,0761064	9,5796e-05	1,88971	0,9579	1,00019	3,77374	0,00331234	1,0194	0,973845	0,000463297	1,7058
15	48	0	40	0,04	1,88496	-0,0201255	0,00154059	1,82685	0,0322393	2,92593e-05	1,5596	0,0258435	3,57007e-05	1,57613	0,9782	1,00014	3,72306	0,00309138	0,927661	0,800583	0,000397653	1,49012
15	48	0	40	0,04	2,19912	-0,0101242	0,00152383	1,79394	0,0222092	1,57532e-05	1,50922	0,0160395	1,69459e-05	1,5016	0,9861	1,00014	3,71191	0,00304427	0,903957	0,721634	0,000262504	1,39351
15	48	0	40	0,04	2,51327	-0,0192087	0,00154994	1,85651	0,0331049	3,41732e-05	1,7128	0,0254983	3,87237e-05	1,70692	0,9737	1,00018	3,72393	0,0031024	0,934628	0,769172	0,000398376	1,51279
15	48	0	40	0,04	2,82743	-0,0587192	0,00160499	1,96255	0,0780508	9,24245e-05	2,04063	0,063802	0,000112153	2,00258	0,9369	1,00018	3,78285	0,00329288	1,01877	0,816225	0,000529878	1,63413
15	48	0	40	0,06	0	-0,2431	0,00173331	2,22898	0,18784	0,000202598	2,66479	0,214694	0,000363754	2,43975	0,8341	0,998059	4,16982	0,00458654	1,5737	1,14208	0,00098491	1,71769
15	48	0	40	0,06	0,314159	-0,112025	0,00165815	2,04845	0,0702404	0,000113765	2,21807	0,0996759	0,000200026	2,1978	0,9117	1,00031	3,84016	0,00371699	1,22192	1,41779	0,000893939	1,38213
15	48	0	40	0,06	3,14159	-0,240152	0,00186399	2,49785	0,188015	0,000210295	2,87353	0,214751	0,000366105	2,48209	0,8324	1,00247	4,17556	0,00441443	1,51275	1,14134	0,000975216	1,68252
15	48	0	40	0,06	0,628319	-0,0882504	0,0016026	1,91341	0,043408	6,41784e-05	1,85201	0,0790065	0,000144553	1,91674	0,951	0,999701	3,76095	0,00335965	1,04797	1,81815	0,00082545	1,45824
15	48	0	40	0,06	0,942478	-0,0838723	0,00158886	1,89415	0,0381788	5,52001e-05	1,79201	0,0751528	0,00013369	1,85505	0,9597	0,999785	3,74646	0,00335816	1,04737	1,96633	0,000802895	1,4719
15	48	0	40	0,06	1,25664	-0,0872797	0,00158115	1,8785	0,0422135	6,07087e-05	1,828	0,0781029	0,000138125	1,85077	0,9534	0,999899	3,75554	0,00337352	1,05816	1,84819	0,000787458	1,41009
15	48	0	40	0,06	1,5708	-0,0999175	0,00156462	1,86276	0,0600849	7,84969e-05	1,89247	0,0911687	0,000154398	1,90863	0,9365	1,00044	3,80141	0,00350778	1,11706	1,51568	0,000743841	1,43242
15	48	0	40	0,06	1,88496	-0,0123692	0,00153958	1,82836	0,0127167	2,21757e-05	1,47	0,0155154	3,45123e-05	1,51441	0,9767	1,00004	3,71308	0,00307214	0,920217	1,2172	0,000687397	1,32411
15	48	0	40	0,06	2,19912	-0,00268441	0,00152137	1,79417	0,00626128	8,02444e-06	1,3466	0,00681074	1,09483e-05	1,36837	0,9905	1,0001	3,69914	0,0030042	0,886255	1,08628	0,000414091	1,17347
15	48	0	40	0,06	2,51327	-0,0106489	0,00155939	1,87568	0,0126933	2,41633e-05	1,53972	0,0144137	3,3765e-05	1,5731	0,9739	1,00017	3,71266	0,00308258	0,922822	1,13317	0,000650714	1,19392
15	48	0	40	0,06	2,82743	-0,0656251	0,00167093	2,07724	0,0535488	0,000111595	2,11287	0,0623876	0,000161883	2,06718	0,9095	1,00127	3,81916	0,00347933	1,09925	1,16299	0,000923111	1,31278
15	48	0	40	0,08	0	-0,36251	0,00195447	2,68045	0,205838	0,000241891	3,15138	0,276648	0,000558924	2,62055	0,7598	0,998834	4,56414	0,00556933	1,98828	1,34306	0,00172251	1,96133
15	48	0	40	0,08	0,314159	-0,146657	0,0017596	2,2042	0,0658145	0,000137073	2,50414	0,116179	0,000281661	2,39696	0,8832	1,00106	3,91361	0,00396901	1,31587	1,76452	0,00153596	1,37526
15	48	0	40	0,08	3,14159	-0,36137	0,00204185	2,92403	0,206045	0,000255144	3,50486	0,275215	0,000567269	2,7666	0,7615	1,00711	4,5707	0,00542353	1,90647	1,3348	0,00168037	1,92203
15	48	0	40	0,08	0,628319	-0,109541	0,00170151	2,07193	0,0385188	7,457e-05	1,96673	0,0909454	0,000208472	2,08431	0,9336	0,999144	3,7848	0,00350416	1,11558	2,35884	0,0013331	1,33521
15	48	0	40	0,08	0,942478	-0,102489	0,00167177	2,00894	0,0334947	6,42391e-05	1,89743	0,0860331	0,000192328	1,97425	0,9456	0,999364	3,76314	0,00344009	1,0885	2,56595	0,00128897	1,32624
15	48	0	40	0,08	1,25664	-0,107295	0,00167049	2,00594	0,0373051	7,16502e-05	1,97425	0,0897418	0,000199862	1,99625	0,9392	0,999881	3,77687	0,00350166	1,10787	2,40322	0,00127519	1,27988
15	48	0	40	0,08	1,5708	-0,127111	0,0016493	1,99829	0,0543857	9,28909e-05	2,03252	0,106014	0,000221623	2,06585	0,9117	1,00042	3,84393	0,0037043	1,21197	1,94732	0,00120803	1,38069
15	48	0	40	0,08	1,88496	-0,00653868	0,00154073	1,83131	0,00582343	1,57885e-05	1,36377	0,00896119	2,84149e-05	1,41992	0,9779	0,999926	3,70384	0,00303627	0,900511	1,53421	0,0010706	1,09437
15	48	0	40	0,08	2,19912	0,000765917	0,00151067	1,77632	0,00198363	3,81208e-06	1,21024	0,0027256	6,0686e-06	1,25581	0,9939	1,00003	3,69103	0,00299313	0,883231	1,37172	0,000608782	0,975186
15	48	0	40	0,08	2,51327	-0,00485717	0,00155643	1,87224	0,00556711	1,61632e-05	1,36584	0,00773913	2,55757e-05	1,45672	0,9761	1,00009	3,70314	0,00305848	0,913759	1,38788	0,00105263	0,965571
15	48	0	40	0,08	2,82743	-0,0730102	0,00178488	2,29976	0,0433082	0,000133437	2,32418	0,0589742	0,000207156	2,20733	0,8814	1,00174	3,86013	0,00368106	1,18253	1,36042	0,0015948	1,25345
15	48	0	40	0,1	0	-0,510959	0,00159774	1,76559	0,229497	0,000211556	2,38874	0,331823	0,000616821	1,67209	0,6867	0,995304	5,13998	0,00516457	1,36687	1,44503	0,00196107	1,24695
15	48	0	40	0,1	0,314159	-0,189322	0,00138142	1,31882	0,066886	0,000105655	1,30462	0,132869	0,000246416	1,22149	0,8524	1,00653	4,02409	0,00322453	0,827782	1,98713	0,00181561	0,824036
15	48	0	40	0,1	3,14159	-0,504569	0,00227194	3,59559	0,229259	0,000271936	4,24263	0,324334	0,000830821	3,17204	0,6747	0,999552	5,13191	0,00714984	2,64589	1,41374	0,00267049	2,44912
15	48	0	40	0,1	0,628319	-0,134465	0,00130047	1,15999	0,0370494	6,30903e-05	1,15684	0,103599	0,000195505	1,12656	0,9247	1,00069	3,82354	0,00276395	0,693007	2,79471	0,00153318	0,703411
15	48	0	40	0,1	0,942478	-0,123572	0,00133876	1,18204	0,031743	5,58864e-05	1,14344	0,0976617	0,000194747	1,16107	0,9308	1,00136	3,79246	0,00265225	0,652724	3,07386	0,00152426	0,711557
15	48	0	40	0,1	1,25664	-0,132916	0,00130846	1,16903	0,0357613	6,06886e-05	1,14797	0,102512	0,00019948	1,17728	0,9222	1,00022	3,81487	0,00277582	0,671198	2,86429	0,00155376	0,751385
15	48	0	40	0,1	1,5708	-0,163655	0,00184646	2,37315	0,053537	0,000107704	2,23721	0,122328	0,000295974	2,31142	0,8859	1,00132	3,90274	0,00380519	1,2321	2,2835	0,00183667	1,35578
15	48	0	40	0,1	1,88496	-0,00609258	0,00147605	1,70034	0,00297707	1,17558e-05	1,30491	0,00526381	2,28188e-05	1,36964	0,9814	1,00033	3,70047	0,00306545	0,902378	1,76482	0,00162526	0,888421
15	48	0	40	0,1	2,19912	-0,000943344	0,00146584	1,68776	0,000687688	1,79324e-06	1,04885	0,00109531	3,10542e-06	1,09813	0,9964	1,00014	3,69052	0,00298907	0,87015	1,59091	0,000871685	0,784121
15	48	0	40	0,1	2,51327	-0,00484409	0,00148813	1,7429	0,0027068	1,13475e-05	1,23267	0,0041821	1,77936e-05	1,28383	0,9763	1,00058	3,70037	0,00307218	0,90779	1,55023	0,00164351	0,808053
15	48	0	40	0,1	2,82743	-0,0882828	0,00176311	2,19565	0,0396222	0,000165727	2,77459	0,056414	0,000260522	2,56159	0,8553	0,999145	3,92527	0,00420324	1,40665	1,42472	0,002487	1,36303
15	48	0	50	0,005	0	-0,00887832	0,00132993	1,78539	0,381898	4,34857e-06	1,6996	0,0114909	1,16871e-05	1,70145	0,9928	1,00001	2,86347	0,0024788	0,934794	0,0300878	3,02611e-05	1,70165
15	48	0	50	0,005	0,314159	-0,00846646	0,00132861	1,78348	0,338635	5,00507e-06	1,68588	0,0109559	1,00797e-05	1,69258	0,9938	1	2,863	0,00247797	0,934698	0,0323517	2,92889e-05	1,6929
15	48	0	50	0,005	3,14159	-0,00777757	0,00125341	1,61119	0,381898	4,05463e-06	1,4836	0,011487	1,0883e-05	1,48351	0,9929	1,00003	2,8661	0,00242044	0,91345	0,0300776	2,81759e-05	1,48351
15	48	0	50	0,005	0,628319	-0,00825848	0,0013288	1,78341	0,311673	4,0856e-06	1,67401	0,0106711	7,61928e-06	1,69781	0,995	0,999999	2,86274	0,00247823	0,935458	0,0342374	2,39995e-05	1,69833
15	48	0	50	0,005	0,942478	-0,00827207	0,00132442	1,77239	0,302141	3,25829e-06	1,64368	0,0106035	6,34185e-06	1,68416	0,9961	0,999998	2,86243	0,00247856	0,936035	0,0350939	2,0612e-05	1,6848
15	48	0	50	0,005	1,25664	-0,00849622	0,00135678	1,8434	0,310236	3,82367e-06	1,69441	0,0106296	7,20743e-06	1,72096	0,9944	0,999986	2,86812	0,00248756	0,947043	0,0342622	2,28094e-05	1,7213
15	48	0	50	0,005	1,5708	-0,00853835	0,00135353	1,83719	0,335858	3,99318e-06	1,69126	0,0107565	7,8375e-06	1,68931	0,9939	0,999989	2,86837	0,00249048	0,949104	0,0320262	2,29535e-05	1,68916
15	48	0	50	0,005	1,88496	-0,0064359	0,00124765	1,60124	0,310728	4,06427e-06	1,59655	0,00999743	6,31184e-06	1,58573	0,995	1	2,86491	0,00241499	0,910472	0,0321734	1,98923e-05	1,58539
15	48	0	50	0,005	2,19912	-0,00626561	0,00124606	1,59897	0,302769	3,78323e-06	1,56243	0,00971262	5,30282e-06	1,54542	0,996	1	2,865	0,00241185	0,908028	0,0320786	1,71131e-05	1,54479
15	48	0	50	0,005	2,51327	-0,00663567	0,00125116	1,60674	0,312175	4,2433e-06	1,49967	0,0100436	6,69015e-06	1,48889	0,9953	1,00001	2,86514	0,00241504	0,909232	0,0321721	2,09921e-05	1,48855
15	48	0	50	0,005	2,82743	-0,00724253	0,00124856	1,60102	0,338839	4,78649e-06	1,47447	0,0107712	9,29281e-06	1,47328	0,9938	1,00002	2,86564	0,00241823	0,911591	0,0317873	2,69737e-05	1,47322
15	48	0	50	0,02	0	-0,0769433	0,00140691	1,94214	0,211947	8,39551e-05	2,03419	0,093844	0,000104805	2,03649	0,9412	1,00038	2,94644	0,00271246	1,06355	0,442478	0,000323095	1,96435
15	48	0	50	0,02	0,314159	-0,0534584	0,00137707	1,87814	0,127339	6,27471e-05	1,85996	0,0642283	7,00251e-05	1,87891	0,9616	0,999864	2,90993	0,00263493	1,01881	0,504012	0,000307354	1,83127
15	48	0	50	0,02	3,14159	-0,0761055	0,00133619	1,77763	0,211971	7,73657e-05	1,74752	0,0938843	9,69821e-05	1,74342	0,9443	1,00081	2,94817	0,00269812	1,07053	0,44262	0,000300794	1,69687
15	48	0	50	0,02	0,628319	-0,0469552	0,00136711	1,86055	0,0911304	4,08522e-05	1,78321	0,0546591	5,13197e-05	1,84878	0,9769	0,999882	2,8916	0,00258423	0,990164	0,599444	0,000298577	1,85008
15	48	0	50	0,02	0,942478	-0,0459589	0,00136593	1,86186	0,0816312	3,45984e-05	1,77245	0,0528046	4,71839e-05	1,85321	0,9806	0,999913	2,88631	0,00257808	0,987073	0,646527	0,000306013	1,88208
15	48	0	50	0,02	1,25664	-0,0461358	0,00136614	1,86259	0,0892001	3,79118e-05	1,78007	0,0540219	4,92587e-05	1,84693	0,9782	0,999941	2,89028	0,00258056	0,989686	0,605296	0,000298044	1,86148
15	48	0	50	0,02	1,5708	-0,0487384	0,00136586	1,86251	0,119142	4,50095e-05	1,8072	0,0594648	5,39485e-05	1,86053	0,9727	1,00023	2,90346	0,00259653	0,996265	0,498849	0,000267148	1,86404
15	48	0	50	0,02	1,88496	-0,0253647	0,00139543	1,90927	0,0764901	3,22356e-05	1,86046	0,0329248	3,1322e-05	1,85579	0,9805	0,999831	2,89137	0,00263031	1,01206	0,430193	0,000230566	1,83047
15	48	0	50	0,02	2,19912	-0,0189584	0,00138374	1,88776	0,0644084	2,16497e-05	1,68787	0,0256355	1,87504e-05	1,66436	0,9848	0,999937	2,88712	0,0026049	0,995336	0,39786	0,000158878	1,62346
15	48	0	50	0,02	2,51327	-0,0256139	0,00138617	1,88361	0,0783339	3,4254e-05	1,65632	0,0331798	3,26e-05	1,67866	0,979	0,999909	2,89289	0,00266148	1,03502	0,423275	0,000233392	1,67166
15	48	0	50	0,02	2,82743	-0,0454088	0,00141387	1,94148	0,12379	6,23922e-05	1,75805	0,0561476	6,59059e-05	1,79728	0,9626	0,999931	2,91333	0,00272591	1,07751	0,45316	0,000308554	1,77633
15	48	0	50	0,04	0	-0,173336	0,0015396	2,23449	0,183571	0,000171467	2,38559	0,182281	0,000276413	2,29458	0,8692	1,00125	3,13818	0,00318147	1,30185	0,992188	0,000724362	1,66547
15	48	0	50	0,04	0,314159	-0,0885117	0,00147292	2,06854	0,0764371	0,000100665	2,09815	0,0917263	0,000158736	2,09806	0,9297	0,999939	2,96166	0,00273134	1,06097	1,19885	0,000650749	1,408
15	48	0	50	0,04	3,14159	-0,173435	0,00160491	2,34962	0,183598	0,000172041	2,40147	0,18223	0,000282386	2,35479	0,8719	1,00031	3,13936	0,00336563	1,42196	0,991733	0,000752659	1,76216
15	48	0	50	0,04	0,628319	-0,0713555	0,00144154	1,97447	0,0485494	6,03186e-05	1,93846	0,0733877	0,000118651	1,99352	0,9595	0,999571	2,90938	0,0026453	1,02237	1,5101	0,000653033	1,58961
15	48	0	50	0,04	0,942478	-0,0676139	0,00142972	1,95563	0,0428391	5,22743e-05	1,89885	0,0699294	0,000111183	1,96886	0,9659	0,999737	2,90043	0,00262245	1,00925	1,63073	0,00067387	1,73766
15	48	0	50	0,04	1,25664	-0,069885	0,00142956	1,95212	0,0472068	5,69175e-05	1,88907	0,0724589	0,000115124	1,9596	0,9603	0,999959	2,90796	0,00262079	1,00884	1,53336	0,000671691	1,73033
15	48	0	50	0,04	1,5708	-0,0785387	0,00144522	2,00665	0,0664519	7,29755e-05	1,95789	0,0838308	0,000128446	2,02642	0,948	1,00036	2,93815	0,00268895	1,04058	1,26026	0,000627035	1,75881
15	48	0	50	0,04	1,88496	-0,0177243	0,00140615	1,92154	0,0198657	2,82279e-05	1,75697	0,0203741	3,86417e-05	1,74171	0,9793	0,999699	2,88672	0,00261461	0,997683	1,02375	0,000533654	1,41771
15	48	0	50	0,04	2,19912	-0,00834535	0,00138093	1,8752	0,0116037	1,17095e-05	1,47953	0,0106297	1,43351e-05	1,49258	0,9874	0,999988	2,87582	0,00258585	0,98444	0,915088	0,000340178	1,32751
15	48	0	50	0,04	2,51327	-0,0166405	0,00139832	1,90878	0,0200645	2,85823e-05	1,56175	0,0194084	3,68634e-05	1,61207	0,9743	1,00012	2,88749	0,00268882	1,04984	0,965556	0,00053263	1,43703
15	48	0	50	0,04	2,82743	-0,0595885	0,00148184	2,06574	0,0630218	9,8209e-05	1,90706	0,0636695	0,000135895	1,96246	0,9289	0,99979	2,95496	0,00292244	1,18627	1,00848	0,000722094	1,52759
15	48	0	50	0,06	0	-0,297519	0,00169058	2,56308	0,200464	0,000221875	2,83525	0,261662	0,00051107	2,66108	0,782	1,00146	3,47589	0,00397909	1,67847	1,30438	0,00156665	1,98085
15	48	0	50	0,06	0,314159	-0,124897	0,00157824	2,27789	0,0663578	0,000129182	2,44052	0,112282	0,000259278	2,38093	0,8889	0,997774	3,02589	0,0029984	1,21511	1,69111	0,00129759	1,28181
15	48	0	50	0,06	3,14159	-0,295987	0,00179778	2,77621	0,200267	0,000233543	3,04188	0,260135	0,000496365	2,5924	0,7837	1,00449	3,47457	0,00415721	1,79568	1,29805	0,00144923	1,823
15	48	0	50	0,06	0,628319	-0,0942846	0,00153823	2,15162	0,0393723	7,42722e-05	2,1157	0,0881054	0,00019666	2,17878	0,9388	0,999157	2,9321	0,00273672	1,07218	2,23553	0,00116985	1,30261
15	48	0	50	0,06	0,942478	-0,0880839	0,00153392	2,12673	0,0342999	6,4489e-05	2,03552	0,0833651	0,000185421	2,11879	0,9477	0,999796	2,91736	0,00268427	1,04096	2,42786	0,00118762	1,40509
15	48	0	50	0,06	1,25664	-0,0923898	0,0015296	2,13398	0,0381276	7,04427e-05	2,04727	0,0869002	0,000191361	2,13129	0,9439	1,00036	2,9298	0,00268731	1,03889	2,27682	0,00119318	1,42551
15	48	0	50	0,06	1,5708	-0,10826	0,0015447	2,19759	0,0552272	9,21477e-05	2,12658	0,102352	0,000211709	2,19928	0,9219	1,00151	2,97826	0,00281286	1,09605	1,85145	0,00110611	1,49159
15	48	0	50	0,06	1,88496	-0,0103915	0,00140079	1,90573	0,00707603	1,88295e-05	1,58323	0,0104074	3,21246e-05	1,58317	0,9807	0,999874	2,87761	0,00260528	0,993572	1,46667	0,000925727	1,04179
15	48	0	50	0,06	2,19912	-0,00300473	0,00137052	1,85193	0,0026303	4,72493e-06	1,287	0,00344735	7,27026e-06	1,32721	0,9935	1,00002	2,86658	0,00254899	0,963158	1,30849	0,000564548	1,04901
15	48	0	50	0,06	2,51327	-0,00901788	0,00139278	1,90281	0,00677322	1,77832e-05	1,39161	0,00904363	2,76975e-05	1,49736	0,9779	1,00056	2,87771	0,00265147	1,02764	1,33255	0,000925673	0,997922
15	48	0	50	0,06	2,82743	-0,0671134	0,00159985	2,32228	0,0450738	0,000124462	2,15928	0,0596645	0,000199306	2,21907	0,8904	0,999572	2,99347	0,00311293	1,28532	1,32161	0,00140659	1,31997
15	48	0	50	0,08	0	-0,455147	0,00196103	3,32481	0,228969	0,000255067	3,74833	0,330988	0,000863526	3,17897	0,6836	1,01227	4,01449	0,0055287	2,48643	1,44461	0,00287221	2,54805
15	48	0	50	0,08	0,314159	-0,171454	0,00171693	2,54229	0,0669565	0,000158709	2,84437	0,133582	0,000365491	2,57947	0,8527	0,996522	3,12316	0,00336136	1,41063	1,99536	0,00234072	1,41139
15	48	0	50	0,08	3,14159	-0,454551	0,00204122	3,36668	0,228542	0,000263325	3,72292	0,32289	0,000807148	3,01344	0,6889	1,01047	4,01268	0,00548279	2,47686	1,41186	0,00261356	2,38246
15	48	0	50	0,08	0,628319	-0,121536	0,00167008	2,38713	0,0370396	8,92884e-05	2,38409	0,103927	0,000283885	2,39765	0,9175	0,998662	2,96395	0,00284954	1,13602	2,80413	0,00201604	1,21661
15	48	0	50	0,08	0,942478	-0,112483	0,00163768	2,30308	0,0317884	7,52993e-05	2,18558	0,0979577	0,000267157	2,2836	0,9317	1,00031	2,94091	0,00273998	1,07014	3,07898	0,00202979	1,23954
15	48	0	50	0,08	1,25664	-0,118629	0,00165044	2,34747	0,0356805	8,33097e-05	2,23055	0,102462	0,000276197	2,31939	0,9238	1,00059	2,95784	0,00278472	1,08242	2,86958	0,00199732	1,22275
15	48	0	50	0,08	1,5708	-0,143954	0,00166177	2,42178	0,0532654	0,000109017	2,31771	0,121949	0,000295901	2,33033	0,8919	1,00181	3,03121	0,00297257	1,1782	2,28806	0,001817	1,34132
15	48	0	50	0,08	1,88496	-0,00617443	0,00139586	1,8952	0,0029863	1,23499e-05	1,42182	0,0052895	2,35267e-05	1,45109	0,9833	0,999947	2,87162	0,00257538	0,975862	1,76853	0,00158318	0,845504
15	48	0	50	0,08	2,19912	-0,0011726	0,00137078	1,85263	0,000687125	1,86373e-06	1,14435	0,00109552	3,2645e-06	1,21293	0,9961	1	2,862	0,00253629	0,956225	1,59242	0,000895264	0,821124
15	48	0	50	0,08	2,51327	-0,00487167	0,00137728	1,86901	0,0026928	1,11669e-05	1,22418	0,00416274	1,84083e-05	1,36554	0,9797	1,00069	2,87068	0,00259282	0,988519	1,54991	0,00164761	0,806569
15	48	0	50	0,08	2,82743	-0,079649	0,00174539	2,64812	0,0394294	0,000164943	2,75519	0,0559713	0,000269985	2,74473	0,848	0,99808	3,04998	0,00346915	1,48673	1,42024	0,00250496	1,40428
15	48	0	50	0,1	0	-0,638191	0,00205702	3,74802	0,25914	0,000271069	4,62113	0,374597	0,00121083	3,45001	0,5994	1,01502	4,80439	0,00671861	2,94775	1,44535	0,00420011	3,07304
15	48	0	50	0,1	0,314159	-0,233144	0,0018398	2,78257	0,0725577	0,000176831	3,06178	0,154194	0,000448805	2,50856	0,8184	1,00856	3,2677	0,00391777	1,6527	2,12695	0,00355345	1,58348
15	48	0	50	0,1	3,14159	-0,63601	0,00226632	4,22794	0,257592	0,000265524	4,55919	0,3702	0,00134876	3,45109	0,6015	1,04033	4,78974	0,00749977	3,41369	1,43581	0,00452397	3,08254
15	48	0	50	0,1	0,628319	-0,155536	0,00167126	2,30803	0,0373582	9,55552e-05	2,31606	0,120495	0,000345831	2,27168	0,8999	1,00104	3,00684	0,00293289	1,16886	3,22545	0,00323219	1,28971
15	48	0	50	0,1	0,942478	-0,142488	0,0016711	2,27297	0,0316522	8,22645e-05	2,13712	0,113628	0,000337987	2,20318	0,9179	1,0007	2,97276	0,00279807	1,08501	3,58829	0,0031994	1,23313
15	48	0	50	0,1	1,25664	-0,152799	0,00167032	2,27427	0,0359791	9,31089e-05	2,25699	0,119543	0,000345085	2,18902	0,9044	0,999746	2,99781	0,00289809	1,13766	3,32172	0,00308895	1,21154
15	48	0	50	0,1	1,5708	-0,188796	0,00168871	2,3481	0,0551344	0,000124079	2,50188	0,142686	0,000373838	2,30246	0,8612	0,998908	3,10739	0,0032789	1,34856	2,58726	0,00267913	1,27795
15	48	0	50	0,1	1,88496	-0,00387753	0,00138837	1,88077	0,00141102	8,34482e-06	1,2567	0,00274864	1,632e-05	1,30689	0,9852	0,999929	2,86733	0,00257081	0,974739	1,96005	0,00258269	0,77478
15	48	0	50	0,1	2,19912	-0,000548617	0,00136353	1,83505	0,000198364	7,55652e-07	1,01959	0,000354924	1,39355e-06	1,09441	0,9983	0,999993	2,86043	0,00251734	0,943221	1,79261	0,00140736	0,717266
15	48	0	50	0,1	2,51327	-0,00301091	0,0013692	1,85188	0,00121418	7,54776e-06	1,06912	0,00197327	1,18348e-05	1,22409	0,983	1,00081	2,86678	0,00257603	0,975233	1,65805	0,0026766	0,73332
15	48	0	50	0,1	2,82743	-0,102363	0,00195281	3,13729	0,0403662	0,000228668	3,79446	0,0541712	0,000343084	3,30388	0,806	1,00345	3,14186	0,00418306	1,88528	1,34617	0,00372179	1,61364
15	48	0	60	0,005	0	-0,0119264	0,00116307	1,63274	0,361515	6,83899e-06	1,61639	0,0159899	1,57102e-05	1,62477	0,992	1,0001	2,31413	0,00203494	0,915629	0,0442277	4,26161e-05	1,62485
15	48	0	60	0,005	0,314159	-0,0112368	0,00116246	1,63158	0,311851	7,64017e-06	1,58945	0,0149674	1,32927e-05	1,60719	0,993	1,00007	2,31322	0,0020366	0,916103	0,0479923	4,14425e-05	1,60735
15	48	0	60	0,005	3,14159	-0,0110085	0,00122004	1,75449	0,36152	6,90544e-06	1,65105	0,0159999	1,581e-05	1,65239	0,9883	0,999924	2,31864	0,00207865	0,941023	0,0442548	4,2883e-05	1,65232
15	48	0	60	0,005	0,628319	-0,010619	0,00121386	1,76662	0,281423	6,27425e-06	1,61065	0,0144585	1,01517e-05	1,63403	0,994	1,00002	2,31435	0,00205043	0,915629	0,0513741	3,49325e-05	1,63486
15	48	0	60	0,005	0,942478	-0,0104733	0,00121433	1,76616	0,270786	5,19764e-06	1,6913	0,0143373	8,7793e-06	1,72263	0,9951	1	2,31396	0,00204767	0,912345	0,0529451	3,1408e-05	1,72335
15	48	0	60	0,005	1,25664	-0,0104727	0,00120912	1,7545	0,279801	5,89479e-06	1,71853	0,0143881	9,67709e-06	1,74432	0,9948	1	2,31407	0,00204895	0,914536	0,0514206	3,35052e-05	1,745
15	48	0	60	0,005	1,5708	-0,0105724	0,00120892	1,75487	0,308675	6,20438e-06	1,72388	0,0146306	1,05603e-05	1,73031	0,9946	1,00002	2,31492	0,00204983	0,91431	0,047396	3,32595e-05	1,73054
15	48	0	60	0,005	1,88496	-0,00895277	0,00121184	1,73812	0,280384	6,43225e-06	1,68732	0,0132385	8,63731e-06	1,67078	0,994	0,999999	2,31762	0,00207556	0,937589	0,0472137	2,97239e-05	1,66988
15	48	0	60	0,005	2,19912	-0,00850956	0,00120735	1,72679	0,271478	5,95519e-06	1,69118	0,0127163	7,2226e-06	1,66905	0,9948	0,999998	2,3174	0,00206991	0,933216	0,0468392	2,55784e-05	1,66769
15	48	0	60	0,005	2,51327	-0,00903722	0,00121534	1,74276	0,282011	6,88142e-06	1,67924	0,0133059	9,38563e-06	1,66443	0,9934	0,999983	2,31746	0,00207104	0,934106	0,04718	3,21301e-05	1,6637
15	48	0	60	0,005	2,82743	-0,0100547	0,00121642	1,74554	0,312132	7,96077e-06	1,64972	0,0146388	1,32797e-05	1,64664	0,9908	0,999963	2,31804	0,0020821	0,943148	0,0468963	4,13446e-05	1,64641
15	48	0	60	0,02	0	-0,0872448	0,00124592	1,84382	0,197908	0,000100473	1,9516	0,113137	0,000128879	1,94327	0,9306	1,00106	2,40315	0,0022757	1,07015	0,57124	0,000376875	1,81632
15	48	0	60	0,02	0,314159	-0,0562347	0,00121545	1,76041	0,108989	7,00237e-05	1,78304	0,0716918	8,37827e-05	1,81709	0,9565	0,999978	2,35791	0,00214881	0,98619	0,657226	0,000361265	1,70258
15	48	0	60	0,02	3,14159	-0,0873721	0,0013008	1,92961	0,198026	0,000100017	1,94976	0,113302	0,000129485	1,93763	0,9353	1,00146	2,40932	0,00226386	1,04961	0,57173	0,000378851	1,78898
15	48	0	60	0,02	0,628319	-0,0486161	0,00121023	1,72806	0,0751687	4,49579e-05	1,70835	0,0598171	6,15792e-05	1,74072	0,9742	0,999837	2,33733	0,00211346	0,962999	0,795212	0,000355876	1,69479
15	48	0	60	0,02	0,942478	-0,0474242	0,00120066	1,70144	0,0669824	3,83639e-05	1,67226	0,0576032	5,61761e-05	1,68237	0,9779	0,999919	2,33232	0,00211096	0,964319	0,859405	0,000355636	1,64324
15	48	0	60	0,02	1,25664	-0,0481944	0,00119474	1,6879	0,0734901	4,17255e-05	1,68526	0,0592069	5,82266e-05	1,6853	0,9755	0,999917	2,33589	0,00212626	0,977669	0,805103	0,000346698	1,62844
15	48	0	60	0,02	1,5708	-0,0517753	0,0011968	1,69942	0,100181	5,10928e-05	1,7619	0,0662124	6,48154e-05	1,76263	0,9668	0,99984	2,3497	0,00216072	0,998489	0,6605	0,000319719	1,70305
15	48	0	60	0,02	1,88496	-0,0222535	0,00125164	1,82234	0,0561542	3,18964e-05	1,68833	0,0313031	3,31963e-05	1,68293	0,9789	1,00002	2,33743	0,00215091	0,981312	0,557	0,00028015	1,62803
15	48	0	60	0,02	2,19912	-0,0150828	0,00123485	1,78951	0,0445128	2,01129e-05	1,60859	0,0226745	1,85405e-05	1,56665	0,9832	0,999912	2,33143	0,00211985	0,96173	0,509131	0,000190427	1,48578
15	48	0	60	0,02	2,51327	-0,022012	0,00124021	1,79502	0,057649	3,47944e-05	1,64017	0,031386	3,47958e-05	1,62893	0,9777	1	2,33869	0,00211668	0,956977	0,543943	0,000280691	1,55597
15	48	0	60	0,02	2,82743	-0,0453545	0,00127641	1,87338	0,103477	7,25058e-05	1,8077	0,0603909	7,90785e-05	1,77794	0,9582	1,00048	2,36268	0,00219017	1,01004	0,582964	0,000369597	1,64218
15	48	0	60	0,04	0	-0,19933	0,00143018	2,29938	0,187432	0,000197136	2,6039	0,214416	0,000355126	2,39012	0,8406	1,00257	2,63006	0,00290431	1,47742	1,14314	0,000981552	1,6934
15	48	0	60	0,04	0,314159	-0,0925955	0,00132929	1,99077	0,0700794	0,000106765	2,0676	0,099568	0,00019022	2,07878	0,918	0,999505	2,41058	0,00232127	1,09788	1,41956	0,000853255	1,25939
15	48	0	60	0,04	3,14159	-0,198078	0,00149019	2,36691	0,187535	0,000195806	2,59227	0,214592	0,000364354	2,49485	0,8419	1,00444	2,63656	0,00286978	1,43601	1,14341	0,000986013	1,71648
15	48	0	60	0,04	0,628319	-0,0730782	0,00127387	1,82949	0,0433534	6,30716e-05	1,82858	0,0790211	0,000141061	1,86183	0,9551	0,999594	2,35642	0,00216639	0,995057	1,82084	0,000790734	1,32711
15	48	0	60	0,04	0,942478	-0,0694555	0,00127467	1,8228	0,038146	5,48889e-05	1,78015	0,0752011	0,000131848	1,8067	0,9604	0,999518	2,34622	0,00217734	1,01285	1,9693	0,000779201	1,37839
15	48	0	60	0,04	1,25664	-0,0724729	0,00126423	1,80058	0,0421958	5,95982e-05	1,78603	0,0781983	0,000135849	1,80974	0,9548	0,999727	2,35327	0,00219328	1,02385	1,85126	0,000778447	1,37727
15	48	0	60	0,04	1,5708	-0,0822547	0,001289	1,8694	0,0600268	7,88485e-05	1,94737	0,091213	0,000153324	1,93636	0,9373	0,999778	2,38474	0,00225337	1,05439	1,51798	0,000734231	1,42924
15	48	0	60	0,04	1,88496	-0,0132461	0,00122009	1,82395	0,012796	2,18254e-05	1,45043	0,0156461	3,39929e-05	1,47872	0,9788	0,999976	2,3296	0,00214426	0,995585	1,21992	0,000668414	1,22667
15	48	0	60	0,04	2,19912	-0,00525174	0,00119839	1,77432	0,00626133	7,80823e-06	1,35373	0,00681304	1,05907e-05	1,36837	0,9906	0,999961	2,31969	0,00211007	0,970908	1,08677	0,000395614	1,12039
15	48	0	60	0,04	2,51327	-0,0113719	0,00123758	1,78909	0,0126519	2,30217e-05	1,45865	0,0143826	3,2407e-05	1,49517	0,9744	1,0001	2,32964	0,00213141	0,972225	1,13444	0,000644824	1,16799
15	48	0	60	0,04	2,82743	-0,0560079	0,00135203	2,02365	0,0534186	0,00010689	2,00109	0,0623218	0,000157552	1,99009	0,9187	1,00181	2,40075	0,00235616	1,11741	1,16456	0,000915391	1,29116
15	48	0	60	0,06	0	-0,35357	0,00169498	3,01892	0,216617	0,000261009	3,67904	0,305042	0,000681898	2,84652	0,7244	1,00726	3,06067	0,0042552	2,35926	1,40741	0,00223681	2,228
15	48	0	60	0,06	0,314159	-0,136998	0,00143491	2,19735	0,0655647	0,000137549	2,41497	0,124453	0,000304892	2,29729	0,8695	0,997296	2,48842	0,00259212	1,2832	1,89801	0,00178507	1,19052
15	48	0	60	0,06	3,14159	-0,351821	0,0016996	3,0143	0,216286	0,000275434	3,83791	0,300265	0,000677211	2,88706	0,7288	1,01357	3,06902	0,00434582	2,44373	1,38729	0,00203759	2,04958
15	48	0	60	0,06	0,628319	-0,100345	0,00139056	2,0389	0,0374181	7,94621e-05	2,05534	0,0972662	0,000235834	2,07905	0,9305	0,999385	2,38277	0,00228781	1,08498	2,59748	0,00157815	1,12127
15	48	0	60	0,06	0,942478	-0,0932603	0,00138061	1,9959	0,0323606	6,82871e-05	1,94701	0,0919136	0,000221456	1,99511	0,9421	0,999027	2,36586	0,00225252	1,06802	2,83771	0,00155425	1,15502
15	48	0	60	0,06	1,25664	-0,0979652	0,00138889	2,03029	0,0361911	7,52211e-05	1,99553	0,0960324	0,000230057	2,05648	0,9329	0,999625	2,37823	0,00223593	1,04627	2,65125	0,00154696	1,18008
15	48	0	60	0,06	1,5708	-0,117396	0,00143462	2,17975	0,0534057	0,000103811	2,31339	0,113986	0,000260245	2,26243	0,9031	1,00098	2,43025	0,0024296	1,16148	2,13267	0,00145239	1,29364
15	48	0	60	0,06	1,88496	-0,00517185	0,00117768	1,68985	0,00411399	1,35546e-05	1,35352	0,00685346	2,55095e-05	1,43313	0,9817	0,999684	2,32187	0,00211844	0,958033	1,66195	0,00134447	1,01381
15	48	0	60	0,06	2,19912	-0,000253792	0,00116923	1,67739	0,00115209	2,54561e-06	1,11084	0,00171886	4,21786e-06	1,14767	0,996	0,999951	2,31451	0,00206198	0,91734	1,48985	0,000730738	0,887628
15	48	0	60	0,06	2,51327	-0,00389793	0,00118379	1,71673	0,00380477	1,29728e-05	1,25024	0,00563767	2,06318e-05	1,30942	0,9755	0,999817	2,32203	0,00211173	0,950533	1,48171	0,00133522	0,880693
15	48	0	60	0,06	2,82743	-0,0646278	0,0014396	2,32567	0,0405086	0,000143236	2,44974	0,0573314	0,000234428	2,38592	0,867	1,00107	2,44616	0,00269342	1,3562	1,41438	0,00206936	1,3529
15	48	0	60	0,08	0	-0,542094	0,00187293	3,67514	0,252731	0,000257668	4,22727	0,371034	0,00118689	3,59492	0,5899	0,997885	3,76148	0,0056935	3,182	1,4677	0,0041347	3,18938
15	48	0	60	0,08	0,314159	-0,195477	0,00160974	2,62468	0,0707143	0,000179159	3,1672	0,149397	0,000434787	2,51519	0,8162	0,995798	2,61958	0,00321997	1,65383	2,11431	0,00334931	1,54877
15	48	0	60	0,08	3,14159	-0,543527	0,00194057	3,94679	0,251952	0,000286911	5,07323	0,363425	0,00123999	3,36504	0,6095	1,0244	3,77226	0,00580345	3,276	1,44087	0,00404873	2,87845
15	48	0	60	0,08	0,628319	-0,131258	0,00149223	2,26672	0,0369306	9,31856e-05	2,29565	0,11625	0,000320141	2,17808	0,8952	1,00087	2,4227	0,00247926	1,19789	3,14799	0,00292172	1,21206
15	48	0	60	0,08	0,942478	-0,119989	0,0014948	2,22075	0,0313102	8,18892e-05	2,19815	0,109457	0,000316573	2,14601	0,9179	1,00028	2,39662	0,00237039	1,12854	3,49424	0,00285383	1,16003
15	48	0	60	0,08	1,25664	-0,131105	0,00151729	2,15725	0,03563	9,04827e-05	2,16776	0,11548	0,000326546	2,06541	0,9036	1,00023	2,41331	0,00260746	1,32046	3,23942	0,00305483	1,33818
15	48	0	60	0,08	1,5708	-0,163334	0,00152801	2,24081	0,0544557	0,000118147	2,32538	0,138185	0,000342144	2,08738	0,8608	0,998145	2,49838	0,00293467	1,54879	2,53671	0,00259585	1,36772
15	48	0	60	0,08	1,88496	-0,00205262	0,00117875	1,69326	0,001605	8,38849e-06	1,18778	0,00308629	1,69402e-05	1,30292	0,9826	0,999575	2,31704	0,0021105	0,955063	1,93064	0,00239348	0,80707
15	48	0	60	0,08	2,19912	0,000724734	0,00116337	1,66238	0,000250078	8,54823e-07	0,995519	0,00043952	1,55343e-06	1,05498	0,9977	0,999977	2,31206	0,00205217	0,913055	1,75955	0,00128241	0,738937
15	48	0	60	0,08	2,51327	-0,00124442	0,00117132	1,6895	0,00139644	7,90644e-06	1,06121	0,00226821	1,21443e-05	1,13496	0,9789	0,99974	2,31739	0,0020952	0,941361	1,65041	0,00258807	0,807971
15	48	0	60	0,08	2,82743	-0,0855134	0,00160601	2,73886	0,0395073	0,00020229	3,24304	0,0548479	0,000310599	2,87049	0,8172	1,00335	2,52362	0,00324238	1,735	1,39282	0,0034846	1,49471
15	48	0	60	0,1	0	-0,76577	0,00213072	4,82698	0,287535	0,000275939	6,41708	0,353384	0,0016027	4,50548	0,4882	0,986119	4,78992	0,00822217	4,81694	1,22955	0,00563604	4,55393
15	48	0	60	0,1	0,314159	-0,277859	0,00184643	3,22128	0,0813481	0,00022076	4,00906	0,171787	0,000613956	2,81242	0,7633	0,998362	2,83159	0,00408351	2,16887	2,11382	0,00514384	1,9377
15	48	0	60	0,1	3,14159	-0,754507	0,00223884	5,30226	0,283529	0,00027146	5,99694	0,440909	0,00262955	4,08325	0,5026	0,981954	4,77559	0,00795656	4,44009	1,55275	0,00853136	3,80831
15	48	0	60	0,1	0,628319	-0,174263	0,00165611	2,58689	0,038906	0,000108586	2,62516	0,135938	0,000423947	2,35298	0,8667	1,00095	2,47565	0,00267025	1,30406	3,49585	0,00460707	1,30649
15	48	0	60	0,1	0,942478	-0,156575	0,00164891	2,50902	0,0323769	9,40882e-05	2,45293	0,128123	0,000428199	2,3301	0,8982	1,00155	2,43433	0,00252994	1,22601	3,95553	0,00467247	1,25788
15	48	0	60	0,1	1,25664	-0,169027	0,00166779	2,53774	0,0371206	0,000108053	2,68063	0,135112	0,000442205	2,34701	0,8785	0,998751	2,46158	0,0026626	1,31394	3,63876	0,00454868	1,27501
15	48	0	60	0,1	1,5708	-0,216335	0,00171578	2,73037	0,0585247	0,000141919	2,87098	0,161894	0,000468976	2,44903	0,8225	0,995415	2,59114	0,00305599	1,54815	2,76637	0,00394241	1,47481
15	48	0	60	0,1	1,88496	-0,000518673	0,00117701	1,69102	0,000716214	5,65192e-06	1,05369	0,00144692	1,09931e-05	1,17947	0,9851	0,999706	2,31476	0,00209845	0,94504	2,07376	0,0037912	0,729731
15	48	0	60	0,1	2,19912	0,0010408	0,00116228	1,6605	6,09016e-05	3,04173e-07	0,899555	0,000116633	5,61195e-07	0,983174	0,9988	1	2,3113	0,00204779	0,910115	1,93411	0,00206607	0,670145
15	48	0	60	0,1	2,51327	-3,02557e-05	0,0011728	1,68873	0,000600562	5,73569e-06	0,958711	0,000961332	7,36055e-06	1,01408	0,9826	0,999995	2,31491	0,00209807	0,94495	1,7069	0,00405066	0,776271
15	48	0	60	0,1	2,82743	-0,126837	0,00198339	3,79524	0,0468984	0,000310511	4,92722	0,0548446	0,000391443	3,36471	0,738	0,998546	2,68265	0,00464311	2,80624	1,17642	0,00458905	1,79909
15	64	-0,25	20	0,005	0	0,00244809	0,00147508	0,872704	0,00555392	5,14464e-08	0,897729	4,36186e-05	3,3338e-08	0,900142	0,9999	1	7,84311	0,00504271	0,61843	0,00785335	5,92936e-06	0,900183
15	64	-0,25	20	0,005	0,314159	0,00245142	0,00147508	0,872703	0,00514181	4,34338e-08	0,896445	4,08619e-05	2,82088e-08	0,898847	0,9999	1	7,8431	0,0050427	0,61843	0,00794673	5,4186e-06	0,898882
15	64	-0,25	20	0,005	0,628319	0,0024525	0,00147508	0,872703	0,00489109	3,22298e-08	0,883096	3,97918e-05	2,11657e-08	0,884968	0,9999	1	7,8431	0,0050427	0,61843	0,00813542	4,27354e-06	0,884986
15	64	-0,25	20	0,005	0,942478	0,00242677	0,00147599	0,873601	0,00480321	2,60602e-08	0,838489	3,95798e-05	1,73345e-08	0,840015	1	1	7,84308	0,00504223	0,618357	0,00824017	3,56411e-06	0,840034
15	64	-0,25	20	0,005	1,25664	0,00242676	0,00147599	0,873601	0,00487776	2,83844e-08	0,804596	3,97071e-05	1,86763e-08	0,8053	1	1	7,84308	0,00504223	0,618356	0,00814031	3,7814e-06	0,805317
15	64	-0,25	20	0,005	1,5708	0,00242585	0,00147598	0,873589	0,00511476	3,1572e-08	0,803328	4,02872e-05	2,04627e-08	0,803361	1	1	7,84312	0,00504162	0,618303	0,0078765	3,95202e-06	0,80338
15	64	-0,25	20	0,02	0	0,00206175	0,00147381	0,871459	0,00365279	5,06563e-07	0,893267	0,0004215	3,51334e-07	0,897562	0,9995	1,00001	7,84364	0,005044	0,618247	0,115329	8,01064e-05	0,898414
15	64	-0,25	20	0,02	0,314159	0,00215355	0,00147283	0,870521	0,00269748	3,47459e-07	0,892388	0,000327275	2,45614e-07	0,897698	0,9996	1,00001	7,84337	0,00504245	0,617959	0,121272	7,53575e-05	0,89863
15	64	-0,25	20	0,02	0,628319	0,00217183	0,00147242	0,870121	0,00223328	2,40677e-07	0,882834	0,000297378	1,806e-07	0,888387	0,9997	1	7,84337	0,00504437	0,618174	0,133117	6,64757e-05	0,88924
15	64	-0,25	20	0,02	0,942478	0,0021761	0,00147242	0,870121	0,00208977	1,99694e-07	0,844607	0,000291441	1,56836e-07	0,850642	0,9997	1	7,84333	0,00504433	0,61817	0,139426	6,16988e-05	0,851955
15	64	-0,25	20	0,02	1,25664	0,00217439	0,00147242	0,870115	0,00220973	2,14481e-07	0,80803	0,00029534	1,62934e-07	0,812057	0,9997	1	7,84337	0,00504434	0,618169	0,133618	6,07487e-05	0,812998
15	64	-0,25	20	0,02	1,5708	0,00215168	0,00147267	0,870392	0,00263214	2,49963e-07	0,800891	0,000312946	1,79018e-07	0,801985	0,9997	1	7,84336	0,00504333	0,618068	0,118861	5,67145e-05	0,80244
15	64	-0,25	20	0,04	0	0,00124939	0,00147527	0,873054	0,00273718	1,26862e-06	0,872629	0,00100824	1,0538e-06	0,875555	0,9992	1,00003	7,84486	0,00504387	0,618037	0,367797	0,000215646	0,869757
15	64	-0,25	20	0,04	0,314159	0,00174806	0,00147407	0,871598	0,00153877	6,75703e-07	0,878925	0,000624917	5,94443e-07	0,886361	0,9995	1,00001	7,8441	0,0050446	0,618288	0,40561	0,000209119	0,884561
15	64	-0,25	20	0,04	0,628319	0,00183665	0,00147315	0,870705	0,00111811	4,41475e-07	0,878418	0,000531848	4,38996e-07	0,887336	0,9996	1,00001	7,84373	0,00504512	0,617904	0,475219	0,000205561	0,889745
15	64	-0,25	20	0,04	0,942478	0,00184067	0,00147338	0,870961	0,00100835	3,76105e-07	0,850507	0,000513676	3,97104e-07	0,857484	0,9996	1	7,84357	0,0050437	0,617737	0,508983	0,000204235	0,861973
15	64	-0,25	20	0,04	1,25664	0,00182958	0,00147334	0,870935	0,00109771	4,01079e-07	0,812094	0,000526884	4,05535e-07	0,816408	0,9996	1	7,84364	0,0050428	0,617604	0,479554	0,000194777	0,818252
15	64	-0,25	20	0,04	1,5708	0,00176866	0,0014732	0,870903	0,00145259	4,91952e-07	0,79865	0,000586359	4,50392e-07	0,79974	0,9995	1	7,84404	0,0050432	0,617766	0,403302	0,000174053	0,798684
15	64	-0,25	20	0,06	0	0,000398255	0,00147575	0,873604	0,00250975	2,14344e-06	0,840097	0,00158612	2,16328e-06	0,841827	0,9982	1,00007	7,84669	0,00504446	0,618094	0,630459	0,00033817	0,789522
15	64	-0,25	20	0,06	0,314159	0,00140253	0,00147603	0,873434	0,00111449	9,0769e-07	0,854286	0,000807549	1,01139e-06	0,864613	0,9993	1,00003	7,84457	0,00504062	0,617403	0,723181	0,000332281	0,839283
15	64	-0,25	20	0,06	0,628319	0,00160116	0,00147457	0,871969	0,00075296	5,72782e-07	0,869882	0,000659047	7,49454e-07	0,881597	0,9993	1,00001	7,84408	0,00504472	0,617632	0,873907	0,000337822	0,87757
15	64	-0,25	20	0,06	0,942478	0,00162582	0,00147388	0,871289	0,000670002	4,92873e-07	0,848162	0,000630258	6,84732e-07	0,854882	0,9996	1,00001	7,8437	0,00504354	0,617786	0,9393	0,000335736	0,855646
15	64	-0,25	20	0,06	1,25664	0,00158978	0,0014737	0,87123	0,000736162	5,26345e-07	0,809386	0,000652162	6,98314e-07	0,812844	0,9995	1	7,8439	0,00504323	0,617805	0,884548	0,000322402	0,807089
15	64	-0,25	20	0,06	1,5708	0,00149994	0,0014737	0,871173	0,00101999	6,72329e-07	0,791098	0,000751642	7,90243e-07	0,792178	0,9993	1	7,84437	0,00504153	0,61731	0,735745	0,000296044	0,781584
15	64	-0,25	20	0,08	0	-0,00546576	0,00149029	0,90989	0,00260734	3,47492e-06	0,873814	0,00224526	4,07508e-06	0,858711	0,9952	1,00009	7,8542	0,0050613	0,611923	0,858288	0,000487559	0,713465
15	64	-0,25	20	0,08	0,314159	-0,00374884	0,00148843	0,906835	0,000938775	1,1795e-06	0,889598	0,000959752	1,57878e-06	0,881214	0,9985	1,00002	7,84913	0,00505942	0,611713	1,01976	0,000453831	0,743934
15	64	-0,25	20	0,08	0,628319	-0,00355942	0,0014883	0,90714	0,00060551	7,06971e-07	0,901336	0,000759689	1,13526e-06	0,891562	0,9993	1	7,84818	0,0050513	0,610408	1,25204	0,000441689	0,787695
15	64	-0,25	20	0,08	0,942478	0,000778197	0,00156392	0,992336	0,000533395	6,30037e-07	0,945526	0,000718066	1,08348e-06	0,947023	0,9998	0,999997	7,84205	0,00502818	0,618365	1,34356	0,000464228	0,891431
15	64	-0,25	20	0,08	1,25664	0,000741529	0,00156406	0,992371	0,000588748	7,02586e-07	0,967808	0,000747873	1,15264e-06	0,96976	0,9998	1	7,84217	0,00502739	0,618136	1,26767	0,000466325	0,89758
15	64	-0,25	20	0,08	1,5708	0,000580793	0,0015615	0,990436	0,000835397	9,41944e-07	0,95876	0,000883726	1,35306e-06	0,965056	0,9995	1,00001	7,84286	0,00502709	0,618052	1,05549	0,000451055	0,906761
15	64	-0,25	20	0,1	0	-0,0045859	0,001513	0,920555	0,00290866	5,10403e-06	0,791414	0,00303755	6,65852e-06	0,78402	0,9925	0,999999	7,85171	0,00488046	0,573827	1,04035	0,000666421	0,639763
15	64	-0,25	20	0,1	0,314159	-0,00173066	0,00149929	0,90808	0,000861581	1,4074e-06	0,804165	0,00110765	2,19484e-06	0,810797	0,999	0,999994	7,84269	0,00486328	0,5719	1,28188	0,000601377	0,670695
15	64	-0,25	20	0,1	0,628319	-0,00130245	0,00149847	0,906388	0,000534272	8,21343e-07	0,827483	0,000854351	1,57973e-06	0,836802	0,9995	0,999994	7,84075	0,00486293	0,571937	1,59496	0,000588088	0,77693
15	64	-0,25	20	0,1	0,942478	-0,00123367	0,00149814	0,906132	0,000468841	7,15647e-07	0,835508	0,000805338	1,47228e-06	0,848207	0,9997	1	7,84037	0,00486054	0,571555	1,71347	0,000587819	0,822875
15	64	-0,25	20	0,1	1,25664	-0,00124652	0,00149794	0,905688	0,000520212	7,91587e-07	0,831026	0,000843703	1,55136e-06	0,845233	0,9994	1	7,84053	0,00486125	0,571578	1,61765	0,000588521	0,818271
15	64	-0,25	20	0,1	1,5708	-0,00145413	0,00149877	0,906638	0,000753597	1,09363e-06	0,822864	0,00101788	1,84891e-06	0,834063	0,9993	1	7,84154	0,00486257	0,572052	1,34679	0,000568727	0,803117
15	64	-0,25	30	0,005	0	-0,000751266	0,00122433	0,901726	0,000421175	8,56584e-09	0,839685	7,42963e-06	5,54204e-09	0,845927	1	1	5,06934	0,00324706	0,582384	0,0176387	1,27983e-05	0,846111
15	64	-0,25	30	0,005	0,314159	-0,000750578	0,00122433	0,901726	0,000375026	6,96661e-09	0,838456	6,73323e-06	4,5314e-09	0,845241	1	1	5,06934	0,00324706	0,582384	0,0179527	1,17482e-05	0,845439
15	64	-0,25	30	0,005	0,628319	-0,000750363	0,00122433	0,901726	0,000347939	5,16206e-09	0,844817	6,47134e-06	3,42495e-09	0,853334	1	1	5,06934	0,00324706	0,582384	0,0185982	9,56689e-06	0,853574
15	64	-0,25	30	0,005	0,942478	-0,000555127	0,00124947	0,943462	0,00033863	4,47677e-09	0,905452	6,41746e-06	3,01874e-09	0,910334	0,9999	1	5,06736	0,00331329	0,597334	0,0189506	8,66355e-06	0,910479
15	64	-0,25	30	0,005	1,25664	-0,00055513	0,00124947	0,943462	0,000346509	4,90222e-09	0,87468	6,44746e-06	3,25737e-09	0,879793	0,9999	1	5,06736	0,00331329	0,597334	0,0186062	9,1362e-06	0,879913
15	64	-0,25	30	0,005	1,5708	-0,000555197	0,00124947	0,943462	0,000371996	5,46162e-09	0,860457	6,59011e-06	3,54593e-09	0,863858	0,9999	1	5,06736	0,00331329	0,597334	0,0177148	9,27097e-06	0,863952
15	64	-0,25	30	0,02	0	-0,00149722	0,00125944	0,959573	0,000252609	7,58509e-08	0,954263	5,93784e-05	5,68664e-08	0,958531	1	1	5,06492	0,00340762	0,647674	0,23482	0,000154528	0,955881
15	64	-0,25	30	0,02	0,314159	-0,00147848	0,00125943	0,959569	0,000161745	4,56624e-08	0,960764	4,09731e-05	3,55658e-08	0,967287	1	1	5,06488	0,00340759	0,647673	0,253103	0,000148325	0,965842
15	64	-0,25	30	0,02	0,628319	-0,00147406	0,00125944	0,959569	0,000124325	3,08356e-08	0,964112	3,59001e-05	2,63431e-08	0,968859	1	1	5,06487	0,00340758	0,647673	0,288581	0,000140224	0,967898
15	64	-0,25	30	0,02	0,942478	-0,00147339	0,00125944	0,959569	0,000113739	2,61684e-08	0,938304	3,49036e-05	2,36185e-08	0,942176	1	1	5,06486	0,00340758	0,647673	0,306709	0,000137044	0,943047
15	64	-0,25	30	0,02	1,25664	-0,00147374	0,00125943	0,959568	0,00012247	2,81367e-08	0,908491	3,55959e-05	2,44511e-08	0,914356	1	1	5,06486	0,00340758	0,647674	0,290484	0,000133039	0,916942
15	64	-0,25	30	0,02	1,5708	-0,00147567	0,00125943	0,959567	0,000155286	3,36888e-08	0,894435	3,87179e-05	2,70054e-08	0,899503	1	1	5,06488	0,00340759	0,647675	0,249188	0,000119954	0,901371
15	64	-0,25	30	0,04	0	-0,00160232	0,00125946	0,959749	0,000207414	1,86757e-07	0,924619	0,000131327	1,88139e-07	0,924707	0,9999	1,00001	5,06501	0,00341072	0,649097	0,631626	0,00035414	0,864534
15	64	-0,25	30	0,04	0,314159	-0,00151943	0,00125971	0,959963	9,19149e-05	7,88622e-08	0,94396	6,67296e-05	8,75572e-08	0,949763	1	1	5,06485	0,00341028	0,648772	0,724583	0,000343428	0,901363
15	64	-0,25	30	0,04	0,628319	-0,00149975	0,00125947	0,959596	6,21216e-05	4,97348e-08	0,95316	5,44791e-05	6,44668e-08	0,953639	1	1	5,06489	0,00340761	0,647675	0,87561	0,00034341	0,918734
15	64	-0,25	30	0,04	0,942478	-0,00149756	0,00125947	0,959596	5,52928e-05	4,27259e-08	0,927225	5,21099e-05	5,88698e-08	0,927071	1	1	5,06488	0,0034076	0,647675	0,941063	0,000342109	0,906328
15	64	-0,25	30	0,04	1,25664	-0,00149909	0,00125947	0,959593	6,07454e-05	4,59549e-08	0,900997	5,39136e-05	6,06422e-08	0,903257	1	1	5,06489	0,00340761	0,647676	0,8862	0,000334861	0,88876
15	64	-0,25	30	0,04	1,5708	-0,00150584	0,00125947	0,959589	8,41355e-05	5,89786e-08	0,886946	6,21129e-05	6,90366e-08	0,889605	1	1	5,06492	0,00340764	0,647679	0,737087	0,000310817	0,875263
15	64	-0,25	30	0,06	0	-0,00174654	0,00125984	0,960274	0,000225752	3,61916e-07	0,870581	0,000216328	4,5455e-07	0,878816	0,9997	1,00003	5,06532	0,00341154	0,64929	0,954698	0,0005959	0,731937
15	64	-0,25	30	0,06	0,314159	-0,00154932	0,00125977	0,960011	7,33957e-05	1,10724e-07	0,912074	8,50549e-05	1,62351e-07	0,925601	1	1,00001	5,06491	0,00341034	0,648776	1,1556	0,00055249	0,783343
15	64	-0,25	30	0,06	0,628319	-0,00152712	0,00125977	0,960003	4,64417e-05	6,56371e-08	0,930282	6,64984e-05	1,16355e-07	0,933968	1	1	5,06483	0,00341027	0,648774	1,42848	0,000532389	0,84018
15	64	-0,25	30	0,06	0,942478	-0,000821914	0,00122454	0,901915	4,08562e-05	5,56036e-08	0,885392	6,27778e-05	1,05527e-07	0,896443	1	1	5,0694	0,00324666	0,58219	1,53307	0,000529412	0,859012
15	64	-0,25	30	0,06	1,25664	-0,00151865	0,00125953	0,959631	4,52552e-05	6,0695e-08	0,881089	6,56865e-05	1,09425e-07	0,886375	1	1	5,06491	0,00340764	0,64768	1,44812	0,000517831	0,830485
15	64	-0,25	30	0,06	1,5708	-0,0015358	0,00125909	0,959462	6,48474e-05	8,2321e-08	0,867539	7,84172e-05	1,28723e-07	0,87041	0,9999	1	5,06504	0,00340944	0,648111	1,20618	0,000498077	0,814888
15	64	-0,25	30	0,08	0	-0,00197634	0,00126006	0,960898	0,000286813	6,99263e-07	0,789476	0,000340126	9,85e-07	0,816891	0,9987	1,0001	5,06574	0,00342611	0,653569	1,18138	0,000957067	0,609492
15	64	-0,25	30	0,08	0,314159	-0,00159921	0,0012596	0,959853	6,98277e-05	1,55604e-07	0,871092	0,000106131	2,73727e-07	0,898418	1	1,00002	5,06503	0,00341091	0,649009	1,51539	0,000840103	0,663714
15	64	-0,25	30	0,08	0,628319	-0,00155004	0,00125985	0,960064	4,15493e-05	8,52279e-08	0,902129	7,96858e-05	1,88047e-07	0,913719	1	1,00001	5,06485	0,00341031	0,648779	1,91223	0,000765259	0,752352
15	64	-0,25	30	0,08	0,942478	-0,00153561	0,00125961	0,959692	3,61333e-05	7,13889e-08	0,879075	7,45449e-05	1,69074e-07	0,891839	1	1	5,06492	0,00340766	0,647682	2,05728	0,000742409	0,773216
15	64	-0,25	30	0,08	1,25664	-0,00155284	0,00125933	0,95945	4,03362e-05	7,84415e-08	0,856054	7,85082e-05	1,76319e-07	0,868776	1	1	5,06498	0,00340814	0,64791	1,9407	0,000743953	0,762891
15	64	-0,25	30	0,08	1,5708	-0,00156696	0,00125917	0,959517	5,9738e-05	1,12302e-07	0,842245	9,65285e-05	2,14796e-07	0,849657	0,9999	1,00001	5,06509	0,00340952	0,64812	1,61051	0,000723518	0,744517
15	64	-0,25	30	0,1	0	-0,0023241	0,00126303	0,964423	0,000406042	1,44093e-06	0,72586	0,000535846	2,07037e-06	0,769204	0,997	1,00031	5,06679	0,00342931	0,654011	1,32028	0,00151743	0,554889
15	64	-0,25	30	0,1	0,314159	-0,00167286	0,00126002	0,960278	7,38112e-05	2,22489e-07	0,804191	0,000133842	4,42467e-07	0,86974	0,9999	1,00004	5,06513	0,00341071	0,64892	1,81101	0,00128375	0,595298
15	64	-0,25	30	0,1	0,628319	-0,00157928	0,00125998	0,960153	4,09207e-05	1,11594e-07	0,872034	9,6013e-05	2,87939e-07	0,89369	1	1,00001	5,06489	0,00341038	0,648785	2,33956	0,00110162	0,68426
15	64	-0,25	30	0,1	0,942478	-0,00158001	0,00125968	0,959902	3,5022e-05	9,16344e-08	0,853283	8,87275e-05	2,5578e-07	0,875823	1	1,00001	5,06491	0,0034108	0,64901	2,52615	0,00105562	0,706252
15	64	-0,25	30	0,1	1,25664	-0,00158092	0,00125944	0,959527	3,95414e-05	1,01603e-07	0,821809	9,42927e-05	2,69344e-07	0,852534	1	1,00001	5,06502	0,0034082	0,647917	2,37757	0,00106197	0,695834
15	64	-0,25	30	0,1	1,5708	-0,00159942	0,00125935	0,959793	6,08852e-05	1,53994e-07	0,807948	0,000119526	3,40194e-07	0,827664	0,9999	1,00001	5,06512	0,00340903	0,647922	1,95632	0,0010392	0,680455
15	64	-0,25	40	0,005	0	-0,00124308	0,00109069	0,959556	3,19774e-05	1,22442e-09	0,960629	9,91813e-07	7,98016e-10	0,966223	1	1	3,68263	0,00255579	0,647766	0,0310114	2,37613e-05	0,966221
15	64	-0,25	40	0,005	0,314159	-0,00124298	0,00109069	0,959556	2,7401e-05	9,63576e-10	0,962798	8,70487e-07	6,32845e-10	0,968816	1	1	3,68263	0,00255579	0,647766	0,0317645	2,19724e-05	0,968846
15	64	-0,25	40	0,005	0,628319	-0,00124294	0,00109069	0,959556	2,48111e-05	7,02758e-10	0,961628	8,26531e-07	4,73866e-10	0,96743	1	1	3,68263	0,00255579	0,647766	0,0333103	1,81513e-05	0,967538
15	64	-0,25	40	0,005	0,942478	-0,00124294	0,00109069	0,959556	2,39391e-05	5,81049e-10	0,932751	8,17737e-07	4,01786e-10	0,937964	1	1	3,68263	0,00255579	0,647766	0,034157	1,5953e-05	0,938241
15	64	-0,25	40	0,005	1,25664	-0,00124294	0,00109069	0,959556	2,46759e-05	6,32735e-10	0,902735	8,23013e-07	4,29056e-10	0,907159	1	1	3,68263	0,00255579	0,647766	0,0333505	1,65321e-05	0,907458
15	64	-0,25	40	0,005	1,5708	-0,00124295	0,00109069	0,959556	2,71e-05	7,13534e-10	0,894123	8,47419e-07	4,69262e-10	0,896725	1	1	3,68263	0,00255579	0,647766	0,0312676	1,64922e-05	0,896903
15	64	-0,25	40	0,02	0	-0,00124859	0,00109069	0,959558	1,85494e-05	8,99967e-09	0,947378	6,84648e-06	7,46235e-09	0,953037	1	1	3,68264	0,0025558	0,647766	0,368539	0,000224575	0,943852
15	64	-0,25	40	0,02	0,314159	-0,00124624	0,00109069	0,959557	1,04097e-05	4,78392e-09	0,957198	4,23594e-06	4,20138e-09	0,965616	1	1	3,68263	0,00255579	0,647766	0,406415	0,000217638	0,959496
15	64	-0,25	40	0,02	0,628319	-0,00124574	0,00109069	0,959557	7,56363e-06	3,14598e-09	0,962394	3,60577e-06	3,11001e-09	0,966232	1	1	3,68263	0,00255579	0,647766	0,476273	0,000213496	0,960605
15	64	-0,25	40	0,02	0,942478	-0,00124566	0,00109069	0,959557	6,82183e-06	2,68998e-09	0,936758	3,48295e-06	2,81993e-09	0,938542	1	1	3,68263	0,00255579	0,647766	0,510119	0,000212493	0,936174
15	64	-0,25	40	0,02	1,25664	-0,00124571	0,00109069	0,959557	7,42581e-06	2,88728e-09	0,908106	3,57195e-06	2,90654e-09	0,912567	1	1	3,68263	0,00255579	0,647766	0,480587	0,000205415	0,913779
15	64	-0,25	40	0,02	1,5708	-0,00124595	0,00109069	0,959557	9,82606e-06	3,54649e-09	0,893378	3,97381e-06	3,23957e-09	0,898651	1	1	3,68263	0,00255579	0,647766	0,40405	0,000184685	0,899988
15	64	-0,25	40	0,04	0	-0,00125802	0,0010907	0,959567	1,76358e-05	2,39149e-08	0,890382	1,51843e-05	2,82998e-08	0,896296	1	1	3,68266	0,00255582	0,647767	0,858131	0,000504868	0,774602
15	64	-0,25	40	0,04	0,314159	-0,00124909	0,00109069	0,959561	6,33226e-06	8,13251e-09	0,92384	6,47716e-06	1,10142e-08	0,935505	1	1	3,68264	0,0025558	0,647766	1,02027	0,000476488	0,822477
15	64	-0,25	40	0,04	0,628319	-0,00124778	0,00109069	0,959561	4,08823e-06	4,92899e-09	0,938533	5,13268e-06	7,97515e-09	0,940959	1	1	3,68263	0,0025558	0,647766	1,25283	0,000467497	0,869801
15	64	-0,25	40	0,04	0,942478	-0,00124753	0,00109069	0,959561	3,61415e-06	4,2161e-09	0,912716	4,87239e-06	7,26036e-09	0,914505	1	1	3,68263	0,00255579	0,647766	1,34548	0,000459799	0,867873
15	64	-0,25	40	0,04	1,25664	-0,00124771	0,00109069	0,959561	3,98825e-06	4,56132e-09	0,888443	5,07342e-06	7,50229e-09	0,891761	1	1	3,68263	0,0025558	0,647767	1,26948	0,000454969	0,851532
15	64	-0,25	40	0,04	1,5708	-0,00124848	0,00109069	0,95956	5,65637e-06	6,08174e-09	0,875439	5,99196e-06	8,73767e-09	0,877842	1	1	3,68263	0,0025558	0,647767	1,05697	0,000434214	0,835996
15	64	-0,25	40	0,06	0	-0,00129264	0,00109069	0,959724	2,35227e-05	5,74613e-08	0,786035	2,79168e-05	8,10285e-08	0,813901	1	1,00001	3,68267	0,00255818	0,649088	1,18225	0,000957124	0,608935
15	64	-0,25	40	0,06	0,314159	-0,00125252	0,0010907	0,959569	5,72607e-06	1,27557e-08	0,871129	8,70871e-06	2,24725e-08	0,899428	1	1	3,68264	0,00255581	0,647767	1,51635	0,00084	0,664854
15	64	-0,25	40	0,06	0,628319	-0,00124988	0,0010907	0,959567	3,40849e-06	6,98641e-09	0,901788	6,53998e-06	1,54261e-08	0,913629	1	1	3,68263	0,0025558	0,647767	1,9131	0,000766145	0,754796
15	64	-0,25	40	0,06	0,942478	-0,00124938	0,0010907	0,959567	2,96447e-06	5,85371e-09	0,879008	6,11828e-06	1,38683e-08	0,891447	1	1	3,68263	0,0025558	0,647767	2,05809	0,000743344	0,775061
15	64	-0,25	40	0,06	1,25664	-0,00124975	0,0010907	0,959566	3,30897e-06	6,43701e-09	0,857136	6,44285e-06	1,44713e-08	0,869269	1	1	3,68263	0,0025558	0,647767	1,94144	0,000744817	0,76434
15	64	-0,25	40	0,06	1,5708	-0,00125132	0,0010907	0,959566	4,8999e-06	9,21838e-09	0,843105	7,92039e-06	1,76385e-08	0,850296	1	1	3,68264	0,0025558	0,647768	1,61108	0,00072459	0,746097
15	64	-0,25	40	0,08	0	-0,00136266	0,0010908	0,959742	3,81446e-05	1,56598e-07	0,692736	5,13547e-05	2,1959e-07	0,742594	0,9999	1,00004	3,68278	0,00255753	0,648707	1,35144	0,00175368	0,548187
15	64	-0,25	40	0,08	0,314159	-0,00126425	0,00109092	0,95995	6,26831e-06	2,08095e-08	0,787565	1,19009e-05	4,23819e-08	0,858609	1	1	3,68259	0,00255779	0,648861	1,89851	0,00146476	0,578164
15	64	-0,25	40	0,08	0,628319	-0,00125278	0,00109071	0,959578	3,38828e-06	1,00348e-08	0,8613	8,39924e-06	2,70217e-08	0,886598	1	1	3,68264	0,0025558	0,647768	2,47234	0,00123672	0,659188
15	64	-0,25	40	0,08	0,942478	-0,00125185	0,00109071	0,959576	2,88305e-06	8,18742e-09	0,845341	7,72783e-06	2,39056e-08	0,870567	1	1	3,68264	0,0025558	0,647767	2,67304	0,00118897	0,688066
15	64	-0,25	40	0,08	1,25664	-0,00125253	0,00109071	0,959575	3,26842e-06	9,1328e-09	0,815056	8,23845e-06	2,5273e-08	0,847483	1	1	3,68264	0,0025558	0,647768	2,51353	0,00119672	0,677719
15	64	-0,25	40	0,08	1,5708	-0,00125546	0,00109071	0,959576	5,10357e-06	1,41105e-08	0,798876	1,05545e-05	3,23932e-08	0,82278	1	1	3,68264	0,00255582	0,64777	2,06122	0,00117439	0,665909
15	64	-0,25	40	0,1	0	-0,00143872	0,0010924	0,961643	7,19497e-05	4,90573e-07	0,606877	9,76021e-05	5,86775e-07	0,664568	0,9984	1,00018	3,68291	0,00257042	0,653976	1,40041	0,00279392	0,53145
15	64	-0,25	40	0,1	0,314159	-0,00127318	0,00109095	0,959978	7,71681e-06	3,70598e-08	0,719597	1,66918e-05	7,67085e-08	0,795326	1	1,00001	3,68261	0,00255782	0,648864	2,18535	0,00238612	0,54499
15	64	-0,25	40	0,1	0,628319	-0,00126666	0,00109087	0,959771	3,71508e-06	1,45891e-08	0,799307	1,09444e-05	4,52343e-08	0,860474	1	1	3,68261	0,00255645	0,648451	2,94586	0,00196854	0,603812
15	64	-0,25	40	0,1	0,942478	-0,00125534	0,00109073	0,959591	3,08081e-06	1,16135e-08	0,801097	9,88084e-06	3,92802e-08	0,850991	1	1	3,68264	0,00255581	0,647769	3,20434	0,00188072	0,624478
15	64	-0,25	40	0,1	1,25664	-0,00125653	0,00109073	0,95959	3,55639e-06	1,3375e-08	0,784805	1,06807e-05	4,20625e-08	0,820681	1	1	3,68264	0,00255581	0,647769	3,00105	0,00189767	0,619523
15	64	-0,25	40	0,1	1,5708	-0,00125489	0,00109061	0,959664	5,90683e-06	2,23396e-08	0,756041	1,43322e-05	5,71667e-08	0,793857	0,9999	1	3,68268	0,0025568	0,647972	2,4246	0,00186161	0,614272
15	64	-0,25	50	0,005	0	3,67365e-05	0,000945855	0,904478	2,44133e-06	1,35475e-10	0,847963	1,16553e-07	8,88828e-11	0,844763	1	1	2,85606	0,00194331	0,571617	0,0477306	3,37521e-05	0,84486
15	64	-0,25	50	0,005	0,314159	3,67499e-05	0,000945855	0,904478	2,01382e-06	1,02981e-10	0,850103	9,91152e-08	6,82971e-11	0,848124	1	1	2,85606	0,00194331	0,571617	0,0492082	3,13926e-05	0,848261
15	64	-0,25	50	0,005	0,628319	3,67539e-05	0,000945855	0,904478	1,78078e-06	7,47102e-11	0,857456	9,30238e-08	5,13738e-11	0,858675	1	1	2,85606	0,00194331	0,571617	0,0522312	2,66563e-05	0,858933
15	64	-0,25	50	0,005	0,942478	3,67544e-05	0,000945855	0,904478	1,70395e-06	6,35007e-11	0,865993	9,1823e-08	4,50936e-11	0,869499	1	1	2,85606	0,00194331	0,571617	0,053883	2,44562e-05	0,869869
15	64	-0,25	50	0,005	1,25664	3,67542e-05	0,000945855	0,904478	1,76875e-06	7,01635e-11	0,865527	9,25892e-08	4,87194e-11	0,869504	1	1	2,85606	0,00194331	0,571617	0,0523415	2,54683e-05	0,869953
15	64	-0,25	50	0,005	1,5708	3,67529e-05	0,000945855	0,904478	1,98557e-06	7,99479e-11	0,86212	9,60445e-08	5,34848e-11	0,865416	1	1	2,85606	0,00194331	0,571617	0,0483655	2,49883e-05	0,865815
15	64	-0,25	50	0,02	0	3,6214e-05	0,000945855	0,904478	1,42979e-06	9,19721e-10	0,820379	7,20521e-07	8,38471e-10	0,814246	1	1	2,85607	0,00194331	0,571617	0,502942	0,00027353	0,812696
15	64	-0,25	50	0,02	0,314159	3,64771e-05	0,000945855	0,904478	7,10054e-07	4,34779e-10	0,835231	4,0265e-07	4,29105e-10	0,836773	1	1	2,85606	0,00194331	0,571617	0,566162	0,000263585	0,822432
15	64	-0,25	50	0,02	0,628319	3,6527e-05	0,000945855	0,904478	4,94993e-07	2,83054e-10	0,859417	3,34961e-07	3,22685e-10	0,864724	1	1	2,85606	0,00194331	0,571617	0,675843	0,000269248	0,861941
15	64	-0,25	50	0,02	0,942478	3,65355e-05	0,000945855	0,904478	4,428e-07	2,48709e-10	0,866827	3,21892e-07	3,0153e-10	0,87178	1	1	2,85606	0,00194331	0,571617	0,726082	0,000275519	0,873628
15	64	-0,25	50	0,02	1,25664	3,65297e-05	0,000945855	0,904478	4,84937e-07	2,7135e-10	0,862853	3,31792e-07	3,15294e-10	0,868424	1	1	2,85606	0,00194331	0,571617	0,68335	0,000270793	0,869977
15	64	-0,25	50	0,02	1,5708	3,65038e-05	0,000945855	0,904478	6,59777e-07	3,42062e-10	0,855712	3,76319e-07	3,55956e-10	0,86055	1	1	2,85606	0,00194331	0,571617	0,569653	0,000246643	0,858559
15	64	-0,25	50	0,04	0	3,51431e-05	0,000945856	0,904479	1,61894e-06	2,8648e-09	0,759714	1,69343e-06	3,73795e-09	0,755077	1	1	2,85607	0,00194332	0,571618	1,04188	0,000668793	0,630988
15	64	-0,25	50	0,04	0,314159	3,62127e-05	0,000945855	0,904479	4,77526e-07	7,83504e-10	0,800323	6,14989e-07	1,22309e-09	0,805878	1	1	2,85607	0,00194331	0,571617	1,28408	0,000601022	0,667031
15	64	-0,25	50	0,04	0,628319	3,63498e-05	0,000945855	0,904478	2,9629e-07	4,5701e-10	0,825222	4,74469e-07	8,79431e-10	0,833406	1	1	2,85606	0,00194331	0,571617	1,5972	0,000588143	0,773589
15	64	-0,25	50	0,04	0,942478	3,63759e-05	0,000945855	0,904479	2,60039e-07	3,9844e-10	0,834272	4,47266e-07	8,20033e-10	0,845991	1	1	2,85606	0,00194331	0,571617	1,71571	0,000588486	0,820363
15	64	-0,25	50	0,04	1,25664	3,63564e-05	0,000945855	0,904479	2,88524e-07	4,40983e-10	0,830251	4,68583e-07	8,64664e-10	0,843588	1	1	2,85606	0,00194331	0,571617	1,61984	0,000588868	0,814784
15	64	-0,25	50	0,04	1,5708	3,62742e-05	0,000945855	0,904478	4,17943e-07	6,10833e-10	0,82349	5,65332e-07	1,03123e-09	0,830326	1	1	2,85606	0,00194331	0,571617	1,3487	0,000570084	0,799603
15	64	-0,25	50	0,06	0	4,04996e-05	0,00094594	0,90456	2,71773e-06	9,21642e-09	0,663046	3,59928e-06	1,31519e-08	0,677032	1	1	2,85605	0,00194369	0,571813	1,32489	0,00149283	0,539908
15	64	-0,25	50	0,06	0,314159	3,5803e-05	0,000945856	0,904479	4,94286e-07	1,4108e-09	0,728581	8,98053e-07	2,76401e-09	0,755344	1	1	2,85607	0,00194331	0,571618	1,81442	0,00126226	0,591848
15	64	-0,25	50	0,06	0,628319	3,61179e-05	0,000945856	0,904479	2,74297e-07	7,18204e-10	0,786624	6,44243e-07	1,85077e-09	0,807665	1	1	2,85606	0,00194331	0,571617	2,34192	0,00108072	0,676683
15	64	-0,25	50	0,06	0,942478	3,6176e-05	0,000945856	0,904479	2,34796e-07	6,07242e-10	0,795806	5,95344e-07	1,68984e-09	0,821968	1	1	2,85606	0,00194331	0,571617	2,52833	0,00105574	0,725288
15	64	-0,25	50	0,06	1,25664	3,61332e-05	0,000945856	0,904479	2,65187e-07	6,86147e-10	0,7903	6,32951e-07	1,80582e-09	0,818946	1	1	2,85606	0,00194331	0,571617	2,3798	0,00106292	0,72206
15	64	-0,25	50	0,06	1,5708	3,59492e-05	0,000945856	0,904479	4,08596e-07	1,03479e-09	0,775211	8,03139e-07	2,28849e-09	0,801855	1	1	2,85607	0,00194331	0,571618	1,95866	0,00103602	0,704067
15	64	-0,25	50	0,08	0	2,87776e-05	0,000945935	0,904467	5,83975e-06	3,68033e-08	0,608592	7,96751e-06	4,70498e-08	0,636854	1	1	2,85609	0,00194384	0,571925	1,40582	0,00274481	0,512249
15	64	-0,25	50	0,08	0,314159	3,5043e-05	0,000945859	0,904481	6,29095e-07	2,80151e-09	0,661693	1,36419e-06	5,94286e-09	0,712385	1	1	2,85607	0,00194332	0,571618	2,18885	0,0023675	0,548682
15	64	-0,25	50	0,08	0,628319	3,57531e-05	0,000945858	0,904481	3,03398e-07	1,16388e-09	0,731068	8,94375e-07	3,54652e-09	0,769497	1	1	2,85607	0,00194331	0,571618	2,94815	0,00194346	0,611309
15	64	-0,25	50	0,08	0,942478	3,58728e-05	0,000945858	0,904481	2,51602e-07	9,49731e-10	0,746142	8,07219e-07	3,15912e-09	0,788794	1	1	2,85607	0,00194331	0,571617	3,20675	0,00185742	0,630074
15	64	-0,25	50	0,08	1,25664	3,57865e-05	0,000945858	0,904481	2,90509e-07	1,10219e-09	0,741956	8,72732e-07	3,4383e-09	0,787485	1	1	2,85607	0,00194331	0,571618	3,00334	0,00187323	0,629403
15	64	-0,25	50	0,08	1,5708	3,54009e-05	0,000945858	0,904481	4,82983e-07	1,82678e-09	0,723039	1,17282e-06	4,65757e-09	0,766324	1	1	2,85607	0,00194332	0,571618	2,427	0,00182338	0,621765
15	64	-0,25	50	0,1	0	-5,87783e-05	0,000947418	0,905603	1,53676e-05	1,79173e-07	0,586068	1,88035e-05	1,79304e-07	0,601864	0,9994	1,00005	2,85627	0,00194416	0,571737	1,36319	0,00404029	0,503578
15	64	-0,25	50	0,1	0,314159	4,16393e-05	0,000945944	0,904563	9,14887e-07	6,27042e-09	0,62205	2,15316e-06	1,2745e-08	0,675815	1	1	2,85605	0,00194369	0,571813	2,44215	0,00380748	0,532778
15	64	-0,25	50	0,1	0,628319	3,51563e-05	0,000945861	0,904483	3,72856e-07	1,97761e-09	0,674235	1,269e-06	6,55912e-09	0,730763	1	1	2,85607	0,00194332	0,571618	3,43512	0,00321715	0,579015
15	64	-0,25	50	0,1	0,942478	3,5396e-05	0,000945861	0,904483	2,98084e-07	1,54994e-09	0,69572	1,11529e-06	5,68467e-09	0,754681	1	1	2,85607	0,00194331	0,571618	3,76738	0,0030711	0,582936
15	64	-0,25	50	0,1	1,25664	3,52278e-05	0,000945861	0,904484	3,52836e-07	1,85783e-09	0,69378	1,22841e-06	6,32678e-09	0,756007	1	1	2,85607	0,00194332	0,571618	3,50922	0,00307909	0,580459
15	64	-0,25	50	0,1	1,5708	3,44342e-05	0,000945863	0,904485	6,39856e-07	3,40424e-09	0,67261	1,76159e-06	9,20932e-09	0,732238	1	1	2,85607	0,00194332	0,571618	2,77978	0,00295921	0,575772
15	64	-0,25	60	0,005	0	0,000773044	0,000870622	0,914897	1,87487e-07	1,53545e-11	0,877807	1,26758e-08	1,0231e-11	0,879232	1	1	2,30481	0,00164098	0,577575	0,0675859	4,90441e-05	0,880408
15	64	-0,25	60	0,005	0,314159	0,000773046	0,000870622	0,914897	1,48934e-07	1,1274e-11	0,880727	1,04466e-08	7,61195e-12	0,882697	1	1	2,30481	0,00164098	0,577575	0,0701229	4,58136e-05	0,883911
15	64	-0,25	60	0,005	0,628319	0,000773046	0,000870622	0,914897	1,28705e-07	8,04609e-12	0,889551	9,69118e-09	5,67e-12	0,893477	1	1	2,30481	0,00164098	0,577575	0,0752837	3,93632e-05	0,894719
15	64	-0,25	60	0,005	0,942478	0,000773046	0,000870622	0,914897	1,22174e-07	6,72611e-12	0,895343	9,53918e-09	4,9258e-12	0,903056	1	1	2,30481	0,00164098	0,577575	0,0780673	3,60343e-05	0,904532
15	64	-0,25	60	0,005	1,25664	-0,000605028	0,000854669	0,906944	1,27671e-07	7,53626e-12	0,937137	9,6405e-09	5,38063e-12	0,944453	1	1	2,30615	0,0016932	0,618681	0,075499	3,76791e-05	0,945201
15	64	-0,25	60	0,005	1,5708	-0,000605028	0,000854669	0,906944	1,46355e-07	8,72333e-12	0,943752	1,00699e-08	5,96064e-12	0,950237	1	1	2,30615	0,0016932	0,618681	0,0687928	3,6617e-05	0,950865
15	64	-0,25	60	0,02	0	-0,00103114	0,000848354	0,887348	1,14675e-07	9,74207e-11	0,849642	7,26363e-08	9,83214e-11	0,848632	1	1	2,30962	0,00170268	0,629615	0,631914	0,000341153	0,816573
15	64	-0,25	60	0,02	0,314159	-0,00103111	0,000848354	0,887348	5,08129e-08	4,06077e-11	0,852222	3,68992e-08	4,51367e-11	0,85642	1	1	2,30962	0,00170268	0,629615	0,724816	0,000326862	0,837329
15	64	-0,25	60	0,02	0,628319	-0,00103111	0,000848354	0,887348	3,43398e-08	2,5476e-11	0,850078	3,01183e-08	3,3224e-11	0,856811	1	1	2,30962	0,00170268	0,629615	0,87574	0,000328498	0,856024
15	64	-0,25	60	0,02	0,942478	-0,000605045	0,000854669	0,906944	3,05386e-08	2,30207e-11	0,899704	2,87714e-08	3,17879e-11	0,900906	1	1	2,30615	0,0016932	0,618681	0,940783	0,000336683	0,885082
15	64	-0,25	60	0,02	1,25664	-0,000605046	0,000854669	0,906944	3,35406e-08	2,56027e-11	0,921333	2,97564e-08	3,37813e-11	0,919008	1	1	2,30615	0,0016932	0,618681	0,885843	0,000337009	0,893338
15	64	-0,25	60	0,02	1,5708	0,000773026	0,000870622	0,914897	4,64065e-08	3,17633e-11	0,855377	3,42128e-08	3,71084e-11	0,852247	1	1	2,30481	0,00164098	0,577575	0,736089	0,000304251	0,839504
15	64	-0,25	60	0,04	0	-0,00103127	0,000848354	0,887348	1,58031e-07	3,69095e-10	0,730311	1,88224e-07	5,21412e-10	0,745677	1	1	2,30962	0,00170268	0,629615	1,18645	0,000956881	0,60834
15	64	-0,25	60	0,04	0,314159	-0,00103114	0,000848354	0,887348	3,84852e-08	7,97564e-11	0,777687	5,86587e-08	1,40702e-10	0,797249	1	1	2,30962	0,00170268	0,629615	1,5197	0,000826902	0,658178
15	64	-0,25	60	0,04	0,628319	-0,00103113	0,000848354	0,887348	2,29077e-08	4,37491e-11	0,807422	4,40124e-08	9,70363e-11	0,820052	1	1	2,30962	0,00170268	0,629615	1,9157	0,00074223	0,731628
15	64	-0,25	60	0,04	0,942478	-0,00103112	0,000848354	0,887348	1,99178e-08	3,79046e-11	0,815004	4,1155e-08	9,02339e-11	0,833988	1	1	2,30962	0,00170268	0,629615	2,06045	0,000734099	0,773089
15	64	-0,25	60	0,04	1,25664	-0,00103112	0,000848354	0,887348	2,22286e-08	4,31433e-11	0,821509	4,33286e-08	9,75877e-11	0,84597	1	1	2,30962	0,00170268	0,629615	1,94346	0,000753906	0,786113
15	64	-0,25	60	0,04	1,5708	-0,00103113	0,000848354	0,887348	3,29118e-08	6,2554e-11	0,816584	5,32601e-08	1,21008e-10	0,842653	1	1	2,30962	0,00170268	0,629615	1,61269	0,000741739	0,775439
15	64	-0,25	60	0,06	0	0,00144424	0,000851626	0,872684	3,43177e-07	1,8227e-09	0,56867	4,69449e-07	2,27652e-09	0,642814	0,9999	1	2,30757	0,00168048	0,618184	1,39278	0,00229774	0,547743
15	64	-0,25	60	0,06	0,314159	0,00142983	0,000852148	0,873582	4,58761e-08	1,79428e-10	0,655848	9,37999e-08	3,61175e-10	0,733025	1	1	2,30756	0,00168032	0,618109	2,05545	0,00190816	0,557
15	64	-0,25	60	0,06	0,628319	0,00142986	0,000852148	0,873582	2,34313e-08	7,8788e-11	0,764884	6,38156e-08	2,26604e-10	0,805102	1	1	2,30756	0,00168032	0,618109	2,71978	0,00157136	0,614562
15	64	-0,25	60	0,06	0,942478	0,00142987	0,000852148	0,873582	1,96588e-08	6,39557e-11	0,785215	5,81068e-08	2,00069e-10	0,804511	1	1	2,30756	0,00168032	0,618109	2,94954	0,00150158	0,642846
15	64	-0,25	60	0,06	1,25664	0,00142987	0,000852148	0,873582	2,24751e-08	7,20127e-11	0,750784	6,23689e-08	2,12713e-10	0,773756	1	1	2,30756	0,00168032	0,618109	2,76904	0,00149402	0,624105
15	64	-0,25	60	0,06	1,5708	0,00142984	0,000852148	0,873582	3,62034e-08	1,1434e-10	0,707375	8,18341e-08	2,78221e-10	0,737428	1	1	2,30756	0,00168032	0,618109	2,2551	0,00146789	0,616784
15	64	-0,25	60	0,08	0	0,00143395	0,000851712	0,872853	1,03353e-06	1,52179e-08	0,508245	1,27878e-06	1,05557e-08	0,580782	0,9998	1	2,30758	0,00168072	0,618316	1,38072	0,00388123	0,529843
15	64	-0,25	60	0,08	0,314159	0,00142972	0,000852148	0,873582	6,90904e-08	5,30451e-10	0,553309	1,59726e-07	8,95583e-10	0,68179	1	1	2,30756	0,00168032	0,618109	2,40162	0,00353508	0,529342
15	64	-0,25	60	0,08	0,628319	0,00142982	0,000852148	0,873582	2,89594e-08	1,50881e-10	0,710494	9,60774e-08	4,8085e-10	0,772589	1	1	2,30756	0,00168032	0,618109	3,34493	0,00297717	0,559443
15	64	-0,25	60	0,08	0,942478	0,00142983	0,000852148	0,873582	2,32561e-08	1,13419e-10	0,755081	8,47916e-08	4,09114e-10	0,781561	1	1	2,30756	0,00168032	0,618109	3,66228	0,0029138	0,605844
15	64	-0,25	60	0,08	1,25664	0,00142982	0,000852148	0,873582	2,73666e-08	1,31679e-10	0,715874	9,30459e-08	4,46663e-10	0,752512	1	1	2,30756	0,00168032	0,618109	3,41677	0,00283122	0,573647
15	64	-0,25	60	0,08	1,5708	0,00142977	0,000852148	0,873582	4,87985e-08	2,4051e-10	0,655538	1,31663e-07	6,39022e-10	0,709504	1	1	2,30756	0,00168032	0,618109	2,71821	0,00269877	0,54939
15	64	-0,25	60	0,1	0	0,00142698	0,000852684	0,873956	4,06282e-06	1,36565e-07	0,502314	3,82874e-06	5,33336e-08	0,544732	0,9992	1,00005	2,30754	0,00168183	0,619054	1,26695	0,00520299	0,52285
15	64	-0,25	60	0,1	0,314159	0,00142946	0,00085215	0,873583	1,23136e-07	2,36606e-09	0,505715	2,85829e-07	2,26209e-09	0,639507	1	1	2,30756	0,00168032	0,61811	2,60919	0,00537093	0,514997
15	64	-0,25	60	0,1	0,628319	0,00142973	0,000852149	0,873582	4,02152e-08	3,2498e-10	0,651467	1,48762e-07	9,9542e-10	0,737794	1	1	2,30756	0,00168032	0,618109	3,81789	0,00491624	0,550459
15	64	-0,25	60	0,1	0,942478	0,00142977	0,000852149	0,873582	3,06577e-08	2,12137e-10	0,724078	1,26768e-07	8,08818e-10	0,756921	1	1	2,30756	0,00168032	0,618109	4,22169	0,00491467	0,5978
15	64	-0,25	60	0,1	1,25664	0,00142974	0,000852149	0,873582	3,72657e-08	2,55321e-10	0,680579	1,42583e-07	9,11792e-10	0,728696	1	1	2,30756	0,00168032	0,618109	3,91327	0,00469188	0,557455
15	64	-0,25	60	0,1	1,5708	0,00142962	0,000852149	0,873582	7,47015e-08	5,66998e-10	0,617079	2,19775e-07	1,44852e-09	0,68134	1	1	2,30756	0,00168032	0,618109	3,0403	0,00433952	0,526771
15	64	-0,2	20	0,005	0	0,00152686	0,0014872	0,910176	0,0149511	1,31752e-07	0,870089	0,000116383	8,7013e-08	0,87266	1	1	7,84806	0,00484843	0,57486	0,00778398	5,75113e-06	0,872722
15	64	-0,2	20	0,005	0,314159	0,0012949	0,00147559	0,899582	0,0138516	1,10303e-07	0,867438	0,00010919	7,27909e-08	0,867439	0,9999	1	7,84733	0,0049802	0,603728	0,00788262	5,19194e-06	0,867401
15	64	-0,2	20	0,005	0,628319	0,00129776	0,00147559	0,899583	0,0131818	8,16711e-08	0,848812	0,000106356	5,45119e-08	0,850159	0,9999	1	7,84732	0,00498018	0,603727	0,00806831	4,08523e-06	0,850149
15	64	-0,2	20	0,005	0,942478	0,00129813	0,00147559	0,899584	0,0129468	6,81686e-08	0,84874	0,000105774	4,61353e-08	0,85159	0,9999	1	7,84731	0,00498017	0,603726	0,00816982	3,52032e-06	0,851616
15	64	-0,2	20	0,005	1,25664	0,00129813	0,00147559	0,899584	0,0131461	7,77659e-08	0,881963	0,000106088	5,2039e-08	0,882771	0,9999	1	7,84732	0,00498017	0,603725	0,00806984	3,91061e-06	0,882777
15	64	-0,2	20	0,005	1,5708	0,00129728	0,00147559	0,899584	0,0137793	8,72182e-08	0,894626	0,000107602	5,75334e-08	0,894923	0,9999	1	7,84733	0,00498017	0,603725	0,00780885	4,12572e-06	0,894925
15	64	-0,2	20	0,02	0	-0,000133175	0,00147156	0,879169	0,00984625	1,28334e-06	0,834707	0,0011305	8,96566e-07	0,834198	0,9989	1	7,84642	0,00491314	0,595825	0,114756	7,61012e-05	0,834664
15	64	-0,2	20	0,02	0,314159	0,000141346	0,00147274	0,880377	0,00728568	8,85676e-07	0,831299	0,000880176	6,28469e-07	0,830683	0,9994	0,999998	7,84606	0,00490721	0,594815	0,120757	7,15837e-05	0,831112
15	64	-0,2	20	0,02	0,628319	0,000228321	0,00147283	0,880496	0,00603665	6,21352e-07	0,834608	0,000800359	4,67819e-07	0,835487	0,9996	0,999993	7,84571	0,0049066	0,594757	0,132544	6,38622e-05	0,836126
15	64	-0,2	20	0,02	0,942478	0,000252469	0,00147308	0,880647	0,00564999	5,39964e-07	0,864343	0,000784567	4,25259e-07	0,866123	0,9997	0,999989	7,84571	0,00491101	0,595546	0,138827	6,19935e-05	0,866864
15	64	-0,2	20	0,02	1,25664	0,000265588	0,00147415	0,881511	0,00597348	6,05051e-07	0,894974	0,000795037	4,61862e-07	0,89822	0,9995	0,999985	7,84573	0,00490986	0,595186	0,133059	6,38235e-05	0,899175
15	64	-0,2	20	0,02	1,5708	0,000217055	0,00147447	0,881785	0,0071109	7,09826e-07	0,902012	0,000842037	5,12767e-07	0,906936	0,9993	0,99998	7,84584	0,00492083	0,597492	0,118382	6,02628e-05	0,908082
15	64	-0,2	20	0,04	0	-0,00203313	0,00148098	0,889035	0,00736975	3,26729e-06	0,839627	0,0027083	2,70854e-06	0,832775	0,9971	1,00004	7,84976	0,00491972	0,59642	0,366956	0,000205932	0,817647
15	64	-0,2	20	0,04	0,314159	-0,0018686	0,00150795	0,919863	0,00415808	1,75469e-06	0,85116	0,00168614	1,54045e-06	0,853061	0,9986	1,00006	7,84033	0,00491949	0,580463	0,405025	0,00020126	0,849098
15	64	-0,2	20	0,04	0,628319	-0,0015425	0,00150898	0,920933	0,00302302	1,15887e-06	0,860141	0,00143539	1,15175e-06	0,867958	0,9989	1,00002	7,83914	0,00492444	0,581677	0,474387	0,000200333	0,870925
15	64	-0,2	20	0,04	0,942478	-0,00148926	0,00150831	0,919839	0,00272649	1,02e-06	0,876166	0,00138631	1,0765e-06	0,883245	0,9995	1	7,83911	0,00491401	0,579369	0,508029	0,000205126	0,885255
15	64	-0,2	20	0,04	1,25664	-0,00152105	0,00150876	0,920217	0,00296775	1,12988e-06	0,893365	0,00142156	1,14231e-06	0,898388	0,9995	0,999988	7,83929	0,00491635	0,579764	0,478579	0,000203098	0,897084
15	64	-0,2	20	0,04	1,5708	-0,000705299	0,00147884	0,88689	0,00392575	1,40235e-06	0,901812	0,00158154	1,28847e-06	0,909051	0,9991	0,999965	7,84753	0,00492129	0,597192	0,402505	0,000184804	0,911758
15	64	-0,2	20	0,06	0	-0,006417	0,00154043	0,93609	0,00676432	5,89092e-06	0,891127	0,00427592	5,97971e-06	0,895603	0,9951	0,999933	7,8536	0,00510487	0,614503	0,630622	0,000351679	0,854553
15	64	-0,2	20	0,06	0,314159	-0,00382253	0,00153909	0,934451	0,00301703	2,51688e-06	0,897019	0,00218594	2,807e-06	0,909396	0,9981	0,999965	7,84688	0,00507817	0,609342	0,723126	0,000341695	0,886858
15	64	-0,2	20	0,06	0,628319	-0,00336004	0,00153874	0,93352	0,00203807	1,5946e-06	0,918857	0,00178313	2,08235e-06	0,930456	0,9989	0,99997	7,84491	0,00506577	0,607034	0,873543	0,000347581	0,927139
15	64	-0,2	20	0,06	0,942478	-0,00331498	0,00153844	0,932703	0,00181243	1,38293e-06	0,911676	0,00170394	1,92101e-06	0,921786	0,9993	0,999969	7,8444	0,00506682	0,607272	0,938758	0,000349708	0,927539
15	64	-0,2	20	0,06	1,25664	-0,00334976	0,00153839	0,932193	0,00198976	1,48386e-06	0,884124	0,00176117	1,97235e-06	0,89534	0,999	0,999965	7,84463	0,00506501	0,606381	0,883779	0,000338449	0,898826
15	64	-0,2	20	0,06	1,5708	-0,00360422	0,00153826	0,932476	0,00275416	1,87734e-06	0,85814	0,00202683	2,20997e-06	0,866934	0,9987	0,999964	7,84604	0,00506831	0,606832	0,734771	0,000306418	0,859702
15	64	-0,2	20	0,08	0	-0,00877769	0,00158987	1,03217	0,00699107	9,15481e-06	0,882736	0,00601034	1,08558e-05	0,879905	0,9894	0,999926	7,86884	0,0050889	0,60232	0,856951	0,000501564	0,771606
15	64	-0,2	20	0,08	0,314159	-0,0045816	0,00154219	0,936957	0,00253188	3,1605e-06	0,874388	0,00258378	4,29743e-06	0,897259	0,9972	0,999955	7,8486	0,00508327	0,61046	1,01792	0,000484586	0,847594
15	64	-0,2	20	0,08	0,628319	-0,00348307	0,00157432	1,01591	0,00163204	1,93902e-06	0,937378	0,00204426	3,14722e-06	0,943756	0,9987	1	7,85356	0,00503949	0,595036	1,24998	0,000471436	0,887153
15	64	-0,2	20	0,08	0,942478	-0,00375063	0,00153761	0,931398	0,00144139	1,66758e-06	0,904776	0,00193885	2,89203e-06	0,918577	0,9988	0,99995	7,84486	0,0050618	0,606154	1,34243	0,000476473	0,917889
15	64	-0,2	20	0,08	1,25664	-0,00386906	0,00153924	0,932273	0,00158907	1,80141e-06	0,878773	0,00201656	2,9814e-06	0,892963	0,9985	0,999936	7,84531	0,00506372	0,605985	1,26641	0,000465048	0,886724
15	64	-0,2	20	0,08	1,5708	-0,00429032	0,00153949	0,932888	0,00225184	2,36265e-06	0,851255	0,00237891	3,41281e-06	0,862392	0,998	0,999919	7,84711	0,00507624	0,60896	1,05411	0,000430467	0,837165
15	64	-0,2	20	0,1	0	-0,0110488	0,00146919	0,860349	0,00775683	1,31013e-05	0,810131	0,00808597	1,71089e-05	0,802421	0,9793	0,999882	7,86988	0,00507699	0,611002	1,03881	0,000661638	0,656957
15	64	-0,2	20	0,1	0,314159	-0,00316758	0,00145275	0,840794	0,00231786	3,75312e-06	0,803075	0,00297414	5,83358e-06	0,811349	0,9953	0,999966	7,84593	0,00494089	0,587265	1,27954	0,00061243	0,699395
15	64	-0,2	20	0,1	0,628319	-0,00227713	0,00145104	0,839689	0,00143827	2,16795e-06	0,811656	0,00229689	4,17445e-06	0,823217	0,9977	0,999982	7,84194	0,00493277	0,58584	1,59291	0,000586403	0,776602
15	64	-0,2	20	0,1	0,942478	-0,00203733	0,00145114	0,839482	0,00126211	1,86324e-06	0,806403	0,00216537	3,83215e-06	0,81544	0,9982	0,999999	7,84116	0,00493271	0,585582	1,71149	0,000570991	0,774499
15	64	-0,2	20	0,1	1,25664	-0,00214424	0,00144915	0,83752	0,00140003	2,03675e-06	0,791383	0,00226733	3,97376e-06	0,794994	0,9983	1,00003	7,84184	0,00492816	0,58517	1,6154	0,000557466	0,731831
15	64	-0,2	20	0,1	1,5708	-0,00278044	0,00145343	0,841251	0,00202668	2,8007e-06	0,783591	0,00273223	4,7038e-06	0,781353	0,9979	1,00008	7,84443	0,00492384	0,583474	1,34438	0,000536714	0,713734
15	64	-0,2	30	0,005	0	0,0010441	0,00127928	0,975419	0,00188454	3,80585e-08	0,858385	3,31321e-05	2,46193e-08	0,85917	1	1	5,06987	0,00328333	0,588955	0,0175795	1,27075e-05	0,859395
15	64	-0,2	30	0,005	0,314159	0,00104716	0,00127928	0,975418	0,00167834	3,118e-08	0,866553	3,00409e-05	2,02729e-08	0,868016	1	1	5,06987	0,00328333	0,588955	0,0178979	1,17456e-05	0,868244
15	64	-0,2	30	0,005	0,628319	0,00104811	0,00127928	0,975418	0,00155728	2,36037e-08	0,898792	2,889e-05	1,56487e-08	0,901499	1	1	5,06987	0,00328333	0,588955	0,0185507	9,7671e-06	0,901701
15	64	-0,2	30	0,005	0,942478	0,00104822	0,00127928	0,975419	0,00151569	2,05432e-08	0,938666	2,86705e-05	1,38603e-08	0,939476	1	1	5,06987	0,00328333	0,588955	0,0189152	8,88771e-06	0,939535
15	64	-0,2	30	0,005	1,25664	0,0010482	0,00127928	0,975419	0,00155094	2,29027e-08	0,927942	2,88198e-05	1,52104e-08	0,927894	1	1	5,06987	0,00328333	0,588955	0,0185814	9,53226e-06	0,927919
15	64	-0,2	30	0,005	1,5708	0,00104789	0,00127928	0,975419	0,00166489	2,55156e-08	0,912623	2,94638e-05	1,65539e-08	0,910336	1	1	5,06987	0,00328333	0,588956	0,0176964	9,67129e-06	0,910308
15	64	-0,2	30	0,02	0	0,000806983	0,0012795	0,975827	0,00112968	3,16254e-07	0,850261	0,000264932	2,38409e-07	0,856147	0,9999	1	5,07021	0,00328449	0,589202	0,234285	0,000145597	0,860044
15	64	-0,2	30	0,02	0,314159	0,000890542	0,00127948	0,975814	0,00072366	1,9168e-07	0,864958	0,000182933	1,5016e-07	0,874483	0,9999	1	5,07005	0,00328438	0,589193	0,252577	0,000140748	0,880103
15	64	-0,2	30	0,02	0,628319	0,000900909	0,00127935	0,975468	0,000556339	1,3341e-07	0,909706	0,000160354	1,14795e-07	0,920673	1	1	5,07002	0,00328346	0,588968	0,288052	0,00013738	0,926378
15	64	-0,2	30	0,02	0,942478	0,000903831	0,00127936	0,975472	0,000509049	1,1892e-07	0,945337	0,000155979	1,07513e-07	0,949281	1	1	5,07	0,00328345	0,588968	0,306241	0,00013964	0,950848
15	64	-0,2	30	0,02	1,25664	0,000915126	0,00127943	0,975571	0,000548223	1,30538e-07	0,934401	0,000159157	1,1335e-07	0,937923	0,9999	1	5,07006	0,00328304	0,588766	0,29014	0,000137705	0,939006
15	64	-0,2	30	0,02	1,5708	-0,000181169	0,00124475	0,92702	0,000695105	1,52511e-07	0,899187	0,000173153	1,22199e-07	0,899973	1	1	5,07386	0,00333984	0,609336	0,248956	0,000121299	0,90054
15	64	-0,2	30	0,04	0	0,000457872	0,00128028	0,976922	0,000925889	7,82617e-07	0,824561	0,000585008	7,95895e-07	0,832289	0,9998	1	5,07089	0,00328036	0,588017	0,630302	0,000345517	0,809232
15	64	-0,2	30	0,04	0,314159	0,000760365	0,00127953	0,975743	0,000410582	3,32664e-07	0,850545	0,000297509	3,72299e-07	0,863488	0,9998	1	5,07027	0,00328126	0,588429	0,723195	0,00033681	0,854191
15	64	-0,2	30	0,04	0,628319	0,000805223	0,00127944	0,975431	0,000277532	2,1689e-07	0,906226	0,000243022	2,83467e-07	0,915881	0,9999	1	5,07011	0,00328064	0,588299	0,874267	0,000346479	0,912267
15	64	-0,2	30	0,04	0,942478	0,000814873	0,00127945	0,975442	0,000247127	1,94632e-07	0,933098	0,00023263	2,69256e-07	0,937453	0,9999	1	5,07006	0,00328061	0,588297	0,939913	0,000353803	0,929785
15	64	-0,2	30	0,04	1,25664	0,000807837	0,00127945	0,975442	0,00027168	2,13376e-07	0,921379	0,000240908	2,81795e-07	0,925006	0,9999	0,999999	5,0701	0,00328065	0,5883	0,885327	0,000347677	0,91257
15	64	-0,2	30	0,04	1,5708	0,000780673	0,00127944	0,975529	0,000376537	2,72096e-07	0,89289	0,000277805	3,18118e-07	0,894566	0,9998	0,999997	5,07025	0,00328069	0,588293	0,736567	0,00031855	0,879979
15	64	-0,2	30	0,06	0	-6,78919e-05	0,00128236	0,979484	0,00100558	1,53693e-06	0,794765	0,000961292	1,93382e-06	0,801517	0,9985	0,999996	5,07207	0,00327797	0,587566	0,952404	0,00060074	0,716888
15	64	-0,2	30	0,06	0,314159	0,000618665	0,00128002	0,976069	0,000327217	4,70394e-07	0,828504	0,000378419	6,90857e-07	0,842806	0,9998	1	5,07053	0,00328092	0,588248	1,15321	0,000551843	0,760494
15	64	-0,2	30	0,06	0,628319	0,000731924	0,00127968	0,975693	0,000207071	2,87315e-07	0,888369	0,000296075	5,11927e-07	0,898034	0,9998	1	5,07014	0,00328074	0,588289	1,42636	0,000543023	0,85315
15	64	-0,2	30	0,06	0,942478	0,000741045	0,00127956	0,97536	0,000182561	2,54988e-07	0,909046	0,000280399	4,84245e-07	0,919971	0,9999	0,999999	5,07011	0,00327979	0,588062	1,53233	0,000544746	0,892038
15	64	-0,2	30	0,06	1,25664	0,000723733	0,00128063	0,977043	0,0002022	2,82091e-07	0,89696	0,000293251	5,10048e-07	0,908916	0,9999	0,999996	5,07014	0,00327894	0,587781	1,44675	0,000540453	0,873756
15	64	-0,2	30	0,06	1,5708	0,000668466	0,00128076	0,977361	0,000290104	3,79857e-07	0,866341	0,000350589	5,94924e-07	0,875268	0,9998	0,999994	5,07043	0,00328081	0,588494	1,20524	0,000506183	0,81951
15	64	-0,2	30	0,08	0	-0,000941336	0,00128734	0,986468	0,00127424	3,0157e-06	0,762244	0,00150655	4,22869e-06	0,776881	0,9945	0,999963	5,07468	0,00328542	0,589041	1,17782	0,000997731	0,641993
15	64	-0,2	30	0,08	0,314159	0,000464588	0,00128088	0,976955	0,000310655	6,65337e-07	0,801615	0,000471079	1,16072e-06	0,816531	0,9994	1	5,07074	0,00327869	0,587721	1,51189	0,000855275	0,674808
15	64	-0,2	30	0,08	0,628319	0,000629432	0,00128071	0,976664	0,000184877	3,73816e-07	0,864363	0,000354069	8,26387e-07	0,878322	0,9997	1	5,07024	0,00327943	0,587815	1,90937	0,000777338	0,771852
15	64	-0,2	30	0,08	0,942478	0,000652282	0,00128145	0,977753	0,000160984	3,26247e-07	0,884794	0,0003318	7,75855e-07	0,905331	0,9997	0,999997	5,07014	0,00327606	0,586971	2,055	0,000769963	0,822959
15	64	-0,2	30	0,08	1,25664	0,000617048	0,00128166	0,978133	0,000180055	3,65138e-07	0,869605	0,000350172	8,23965e-07	0,892855	0,9998	0,999993	5,07029	0,00327883	0,587805	1,93882	0,000768262	0,803062
15	64	-0,2	30	0,08	1,5708	0,000517621	0,00128228	0,978935	0,000267168	5,1807e-07	0,836909	0,000431379	9,94685e-07	0,856642	0,9995	0,99999	5,07064	0,00328022	0,588217	1,60901	0,000732026	0,759733
15	64	-0,2	30	0,1	0	-0,00257679	0,00124847	0,934544	0,00180892	6,14132e-06	0,727085	0,00238298	8,83971e-06	0,763832	0,9816	0,999396	5,07414	0,00331535	0,587964	1,3185	0,00152315	0,556281
15	64	-0,2	30	0,1	0,314159	0,000198537	0,00123605	0,91883	0,000329792	9,81866e-07	0,765977	0,000596772	1,92632e-06	0,812824	0,9975	0,999896	5,06593	0,00328161	0,577202	1,80767	0,00128682	0,583835
15	64	-0,2	30	0,1	0,628319	0,000533057	0,00123615	0,919649	0,000182258	4,92649e-07	0,836739	0,000427106	1,26844e-06	0,862712	0,9994	0,999978	5,06502	0,0032793	0,576504	2,33676	0,00111815	0,70461
15	64	-0,2	30	0,1	0,942478	0,000572969	0,00128213	0,978607	0,000155772	4,18532e-07	0,85688	0,000394275	1,17218e-06	0,887911	0,9996	0,999993	5,07018	0,00327681	0,587112	2,52342	0,00108995	0,759709
15	64	-0,2	30	0,1	1,25664	0,000516032	0,00128281	0,979398	0,000176363	4,75186e-07	0,840151	0,000420197	1,25833e-06	0,875901	0,9996	0,999988	5,0704	0,00327887	0,587885	2,37514	0,00109915	0,744842
15	64	-0,2	30	0,1	1,5708	0,000325164	0,00128293	0,978691	0,000272249	7,11301e-07	0,80392	0,00053391	1,5756e-06	0,837119	0,9986	0,999989	5,07095	0,00327193	0,585958	1,95406	0,00104705	0,696632
15	64	-0,2	40	0,005	0	0,000947932	0,00106637	0,914911	0,000236215	8,83417e-09	0,87862	7,32094e-06	5,74718e-09	0,879432	1	1	3,6823	0,00246219	0,57779	0,0309878	2,31692e-05	0,879696
15	64	-0,2	40	0,005	0,314159	0,0009487	0,00106637	0,914911	0,000202414	6,95342e-09	0,880614	6,42499e-06	4,55886e-09	0,882258	1	1	3,6823	0,00246219	0,57779	0,0317377	2,14307e-05	0,882546
15	64	-0,2	40	0,005	0,628319	0,00094125	0,00106629	0,914899	0,000183282	5,07613e-09	0,88714	6,09918e-06	3,41901e-09	0,890948	1	1	3,68233	0,00246124	0,577445	0,0332747	1,77323e-05	0,891246
15	64	-0,2	40	0,005	0,942478	0,00094128	0,00106629	0,914899	0,000176839	4,21011e-09	0,892201	6,03295e-06	2,90838e-09	0,896023	1	1	3,68233	0,00246124	0,577445	0,0341133	1,5634e-05	0,896201
15	64	-0,2	40	0,005	1,25664	0,000948958	0,00106637	0,914911	0,00018228	4,59495e-09	0,887159	6,0712e-06	3,11075e-09	0,888707	1	1	3,6823	0,00246219	0,57779	0,0333047	1,62262e-05	0,888862
15	64	-0,2	40	0,005	1,5708	0,000948881	0,00106637	0,914911	0,000200185	5,1832e-09	0,881975	6,25143e-06	3,4029e-09	0,881682	1	1	3,6823	0,00246219	0,57779	0,0312259	1,61905e-05	0,881815
15	64	-0,2	40	0,02	0	0,000925106	0,00106684	0,915565	0,000136996	6,48586e-08	0,864982	5,05344e-05	5,34732e-08	0,862302	1	1	3,68238	0,00246186	0,577721	0,368296	0,000217318	0,85368
15	64	-0,2	40	0,02	0,314159	0,00092463	0,00106638	0,914922	7,68748e-05	3,44683e-08	0,874203	3,12584e-05	3,01374e-08	0,876761	1	1	3,68233	0,00246222	0,577793	0,406088	0,000211266	0,873064
15	64	-0,2	40	0,02	0,628319	0,000928298	0,00106638	0,914922	5,58387e-05	2,27252e-08	0,894089	2,65929e-05	2,24521e-08	0,899866	1	1	3,68232	0,00246221	0,577792	0,47578	0,000209539	0,900571
15	64	-0,2	40	0,02	0,942478	0,000928896	0,00106638	0,914922	5,03484e-05	1,95306e-08	0,90025	2,56761e-05	2,04835e-08	0,902617	1	1	3,68232	0,0024622	0,577792	0,509523	0,000209866	0,901596
15	64	-0,2	40	0,02	1,25664	0,000928541	0,00106638	0,914921	5,48024e-05	2,09649e-08	0,886729	2,63279e-05	2,10557e-08	0,885088	1	1	3,68232	0,00246221	0,577792	0,479987	0,000201578	0,881299
15	64	-0,2	40	0,02	1,5708	0,000926778	0,00106638	0,91492	7,25286e-05	2,5704e-08	0,871586	2,92966e-05	2,33547e-08	0,866082	1	1	3,68233	0,00246221	0,577792	0,40357	0,000179811	0,860394
15	64	-0,2	40	0,04	0	0,000874882	0,00106932	0,918751	0,000130225	1,73316e-07	0,821778	0,000112047	2,02486e-07	0,815282	0,9996	0,999992	3,68249	0,00245983	0,576615	0,857487	0,000478922	0,693448
15	64	-0,2	40	0,04	0,314159	0,00093822	0,00106642	0,914934	4,67375e-05	5,84582e-08	0,842403	4,77646e-05	7,8701e-08	0,85066	1	0,999998	3,6824	0,00246148	0,577594	1,0193	0,000460457	0,761301
15	64	-0,2	40	0,04	0,628319	0,000916969	0,00106655	0,914988	3,01388e-05	3,56206e-08	0,879179	3,78053e-05	5,76559e-08	0,885923	1	0,999999	3,68235	0,00246192	0,577765	1,25166	0,000463112	0,839808
15	64	-0,2	40	0,04	0,942478	0,000915213	0,00106642	0,914948	2,66181e-05	3,07447e-08	0,884153	3,58568e-05	5,29776e-08	0,886808	1	1	3,68233	0,00246222	0,577794	1,34436	0,000461004	0,853833
15	64	-0,2	40	0,04	1,25664	0,000913908	0,00106642	0,914946	2,93636e-05	3,31442e-08	0,861067	3,73216e-05	5,44179e-08	0,859835	1	1	3,68233	0,00246222	0,577794	1,26838	0,000449334	0,817373
15	64	-0,2	40	0,04	1,5708	0,000908249	0,00106641	0,914943	4,16673e-05	4,38126e-08	0,833947	4,40947e-05	6,26331e-08	0,827066	1	1	3,68235	0,00246224	0,577797	1,05588	0,000422149	0,784561
15	64	-0,2	40	0,06	0	0,000717594	0,00106962	0,918962	0,000173798	4,1904e-07	0,738268	0,000206036	5,83242e-07	0,755767	0,9989	0,999954	3,68283	0,00245878	0,576322	1,18117	0,000942419	0,580843
15	64	-0,2	40	0,06	0,314159	0,000886625	0,0010668	0,915503	4,22596e-05	9,19111e-08	0,798564	6,41822e-05	1,61189e-07	0,827083	0,9999	0,999992	3,6825	0,00245952	0,576802	1,51429	0,000833126	0,644119
15	64	-0,2	40	0,06	0,628319	0,000915847	0,00106693	0,91563	2,5095e-05	5,06802e-08	0,853161	4,81013e-05	1,11888e-07	0,870078	1	0,999998	3,68237	0,00246187	0,577724	1,91106	0,000771784	0,763524
15	64	-0,2	40	0,06	0,942478	0,000901777	0,00106647	0,91499	2,17857e-05	4,28771e-08	0,857678	4,49367e-05	1,01387e-07	0,869199	1	0,999999	3,68234	0,00246224	0,577797	2,05676	0,000754616	0,795322
15	64	-0,2	40	0,06	1,25664	0,000899105	0,00106647	0,914987	2,42995e-05	4,67414e-08	0,823835	4,72884e-05	1,0491e-07	0,834257	1	1	3,68235	0,00246225	0,577799	1,94031	0,000738695	0,75166
15	64	-0,2	40	0,06	1,5708	0,00088754	0,00106647	0,914984	3,60117e-05	6,63299e-08	0,792904	5,81611e-05	1,26954e-07	0,801088	1	1	3,68238	0,00246229	0,577805	1,60963	0,000700345	0,69711
15	64	-0,2	40	0,08	0	0,000383823	0,00106866	0,916539	0,000282336	1,10812e-06	0,64156	0,000379129	1,58729e-06	0,705754	0,9966	0,999794	3,68361	0,00246114	0,57723	1,34936	0,00176782	0,539399
15	64	-0,2	40	0,08	0,314159	0,000871879	0,00106882	0,917818	4,62767e-05	1,523e-07	0,74708	8,76495e-05	3,05848e-07	0,799435	0,9996	0,999979	3,68255	0,00246048	0,576594	1,89469	0,00147516	0,569394
15	64	-0,2	40	0,08	0,628319	0,00087598	0,00106741	0,91623	2,49221e-05	7,34497e-08	0,825903	6,16929e-05	1,96918e-07	0,854387	0,9999	0,999996	3,68243	0,00246083	0,577273	2,46913	0,00126221	0,685386
15	64	-0,2	40	0,08	0,942478	0,000883892	0,00106656	0,915056	2,1143e-05	6,01905e-08	0,828767	5,66414e-05	1,74731e-07	0,85122	1	0,999999	3,68236	0,00246227	0,577804	2,67162	0,00120667	0,715105
15	64	-0,2	40	0,08	1,25664	0,00087903	0,00106655	0,915054	2,39402e-05	6,69154e-08	0,794241	6,03236e-05	1,84026e-07	0,821143	1	1	3,68237	0,00246229	0,577807	2,51262	0,0011782	0,671671
15	64	-0,2	40	0,08	1,5708	0,000871777	0,00106688	0,915655	3,7426e-05	1,01457e-07	0,743326	7,73331e-05	2,32617e-07	0,767612	1	1	3,68243	0,0024623	0,577776	2,05941	0,00112495	0,62661
15	64	-0,2	40	0,1	0	-0,000330247	0,00107332	0,924624	0,000534746	3,32089e-06	0,605879	0,000720248	4,24155e-06	0,681749	0,987	0,999366	3,68643	0,00247655	0,584931	1,3941	0,00285218	0,532755
15	64	-0,2	40	0,1	0,314159	-0,000883256	0,00104821	0,908825	5,71838e-05	2,63179e-07	0,681111	0,000123427	5,47554e-07	0,734586	0,9991	0,999986	3,68472	0,00254079	0,619302	2,18105	0,00241263	0,545579
15	64	-0,2	40	0,1	0,628319	0,000839868	0,00106739	0,916218	2,73108e-05	1,09932e-07	0,802108	8,02824e-05	3,31192e-07	0,837895	0,9999	0,999995	3,68248	0,00246005	0,576964	2,9412	0,00201903	0,628008
15	64	-0,2	40	0,1	0,942478	0,000839988	0,00106708	0,915691	2,25509e-05	8,66487e-08	0,805118	7,22759e-05	2,8692e-07	0,833616	0,9999	0,999999	3,68242	0,00246125	0,577356	3,20305	0,00191637	0,653382
15	64	-0,2	40	0,1	1,25664	0,000858794	0,00106655	0,914857	2,59849e-05	9,72792e-08	0,752545	7,80128e-05	3,05742e-07	0,796101	1	1	3,68241	0,00246226	0,577723	3,00058	0,00187237	0,619915
15	64	-0,2	40	0,1	1,5708	0,000831302	0,00106688	0,915338	4,32388e-05	1,60386e-07	0,693867	0,000104793	4,09771e-07	0,735903	0,9998	1	3,68244	0,00246214	0,577506	2,42228	0,00177277	0,578794
15	64	-0,2	50	0,005	0	0,000774143	0,000916373	0,836856	2,97357e-05	1,63132e-09	0,821355	1,41915e-06	1,07276e-09	0,823358	1	1	2,85566	0,00196607	0,582526	0,0477144	3,34537e-05	0,823611
15	64	-0,2	50	0,005	0,314159	0,000774306	0,000916373	0,836856	2,45284e-05	1,24121e-09	0,82268	1,2068e-06	8,24506e-10	0,824648	1	1	2,85566	0,00196607	0,582526	0,0491908	3,11219e-05	0,824938
15	64	-0,2	50	0,005	0,628319	0,000774354	0,000916373	0,836856	2,16898e-05	9,00239e-10	0,824724	1,13259e-06	6,18625e-10	0,82629	1	1	2,85566	0,00196607	0,582526	0,0522109	2,63543e-05	0,826575
15	64	-0,2	50	0,005	0,942478	0,00077436	0,000916373	0,836856	2,0754e-05	7,56122e-10	0,81867	1,11792e-06	5,35929e-10	0,820505	1	1	2,85566	0,00196607	0,582526	0,0538596	2,38604e-05	0,820774
15	64	-0,2	50	0,005	1,25664	0,000774359	0,000916373	0,836856	2,15433e-05	8,23215e-10	0,807474	1,1272e-06	5,70891e-10	0,810137	1	1	2,85566	0,00196607	0,582526	0,052317	2,45021e-05	0,810563
15	64	-0,2	50	0,005	1,5708	0,000774342	0,000916373	0,836856	2,41843e-05	9,45523e-10	0,822491	1,16926e-06	6,2359e-10	0,803863	1	1	2,85566	0,00196607	0,582526	0,0483423	2,39214e-05	0,80431
15	64	-0,2	50	0,02	0,314159	0,00074312	0,000926921	0,914482	8,64947e-06	5,5483e-09	0,922846	4,90392e-06	5,49767e-09	0,931907	1	1	2,85859	0,00196817	0,58784	0,566059	0,000278032	0,916453
15	64	-0,2	50	0,02	0,628319	0,000743729	0,000926921	0,914482	6,02809e-06	3,50625e-09	0,917808	4,0778e-06	3,99261e-09	0,923439	1	1	2,85859	0,00196817	0,587839	0,675637	0,00027375	0,917404
15	64	-0,2	50	0,02	0,942478	0,000743833	0,000926921	0,914482	5,39121e-06	2,99134e-09	0,896321	3,91727e-06	3,62172e-09	0,899702	1	1	2,85859	0,00196817	0,587839	0,725787	0,000271983	0,89841
15	64	-0,2	50	0,02	1,25664	0,000743765	0,000926921	0,914482	5,90359e-06	3,24178e-09	0,885417	4,03675e-06	3,75727e-09	0,887861	1	1	2,85859	0,00196817	0,587839	0,682987	0,000264588	0,8851
15	64	-0,2	50	0,02	1,5708	0,000771311	0,000916375	0,836857	8,03315e-06	4,03196e-09	0,811261	4,57935e-06	4,17856e-09	0,808499	1	1	2,85567	0,00196607	0,582527	0,569343	0,000237542	0,801402
15	64	-0,2	50	0,04	0	0,000739455	0,000926916	0,914684	1,97207e-05	3,61167e-08	0,808589	2,06072e-05	4,7702e-08	0,823406	0,9999	1	2,85857	0,00196756	0,587706	1,04079	0,000696322	0,668504
15	64	-0,2	50	0,04	0,314159	0,000752482	0,000926905	0,914673	5,81443e-06	9,89722e-09	0,866339	7,48172e-06	1,55529e-08	0,885551	0,9999	1	2,85854	0,00196753	0,587699	1,28297	0,000640412	0,74826
15	64	-0,2	50	0,04	0,628319	0,000754155	0,000926904	0,914672	3,60528e-06	5,64221e-09	0,880892	5,7694e-06	1,08648e-08	0,892453	0,9999	1	2,85854	0,00196752	0,587698	1,59623	0,000595108	0,809241
15	64	-0,2	50	0,04	0,942478	0,000741898	0,000926927	0,914487	3,16272e-06	4,77785e-09	0,858844	5,43646e-06	9,81901e-09	0,867907	1	1	2,85859	0,00196817	0,58784	1,71485	0,000577849	0,813646
15	64	-0,2	50	0,04	1,25664	0,000741663	0,000926927	0,914487	3,50847e-06	5,25833e-09	0,84598	5,69363e-06	1,02916e-08	0,855226	1	1	2,85859	0,00196817	0,58784	1,61883	0,000583929	0,818125
15	64	-0,2	50	0,04	1,5708	0,000753242	0,000926903	0,914672	5,0833e-06	7,33727e-09	0,841587	6,86857e-06	1,23938e-08	0,849745	0,9999	1	2,85854	0,00196752	0,587698	1,34746	0,000564663	0,801465
15	64	-0,2	50	0,06	0	0,00164522	0,000954795	0,911348	3,32362e-05	1,17564e-07	0,655167	4,392e-05	1,67283e-07	0,70728	0,9998	1	2,859	0,00193865	0,586305	1,32293	0,00156375	0,563763
15	64	-0,2	50	0,06	0,314159	0,00170188	0,000954846	0,911551	6,0294e-06	1,7432e-08	0,724074	1,0938e-05	3,41171e-08	0,771991	0,9999	1	2,85891	0,00194081	0,587377	1,81224	0,00132027	0,619526
15	64	-0,2	50	0,06	0,628319	0,00170577	0,000954842	0,911547	3,33485e-06	8,59491e-09	0,783722	7,82395e-06	2,23918e-08	0,820996	0,9999	1	2,8589	0,0019408	0,587374	2,33934	0,00111539	0,705337
15	64	-0,2	50	0,06	0,942478	0,0017065	0,000954841	0,911546	2,84775e-06	7,27433e-09	0,815482	7,21424e-06	2,05567e-08	0,85551	0,9999	1	2,8589	0,0019408	0,587374	2,52578	0,00107002	0,726718
15	64	-0,2	50	0,06	1,25664	0,00170599	0,000954841	0,911545	3,21111e-06	8,19701e-09	0,813475	7,65764e-06	2,18607e-08	0,850162	0,9999	1	2,8589	0,0019408	0,587375	2,37743	0,00108497	0,721888
15	64	-0,2	50	0,06	1,5708	0,00170377	0,000954841	0,911545	4,94452e-06	1,2144e-08	0,777734	9,7073e-06	2,70122e-08	0,801435	0,9999	1	2,8589	0,00194081	0,587376	1,95628	0,00106225	0,713481
15	64	-0,2	50	0,08	0	0,00169042	0,00094871	0,916638	7,19399e-05	5,5014e-07	0,567751	9,7165e-05	5,77629e-07	0,633207	0,9973	0,999945	2,85817	0,00195526	0,577281	1,40397	0,00285014	0,548348
15	64	-0,2	50	0,08	0,314159	0,00191483	0,000949366	0,917206	7,65024e-06	3,605e-08	0,654505	1,65269e-05	7,25116e-08	0,735516	0,9996	0,999998	2,85798	0,00195659	0,578386	2,18635	0,00237807	0,531346
15	64	-0,2	50	0,08	0,628319	0,00193343	0,000949796	0,917713	3,66977e-06	1,37857e-08	0,740094	1,08122e-05	4,24885e-08	0,787413	0,9999	1	2,85797	0,00195654	0,578343	2,94623	0,00193092	0,585177
15	64	-0,2	50	0,08	0,942478	7,49671e-05	0,000956958	0,917805	3,06208e-06	1,13244e-08	0,738808	9,81917e-06	3,79252e-08	0,786799	0,9999	1	2,85914	0,00196522	0,584442	3,20463	0,00190084	0,652031
15	64	-0,2	50	0,08	1,25664	7,39313e-05	0,00095696	0,917808	3,52753e-06	1,36278e-08	0,781454	1,05889e-05	4,29202e-08	0,836013	0,9999	1	2,85914	0,00196522	0,584443	3,00045	0,00191484	0,643916
15	64	-0,2	50	0,08	1,5708	7,69644e-05	0,00095717	0,918158	5,8629e-06	2,33254e-08	0,773457	1,4213e-05	5,9188e-08	0,820524	0,9998	1	2,85917	0,0019654	0,584511	2,42321	0,00181223	0,597061
15	64	-0,2	50	0,1	0	-0,00198171	0,00099309	0,998955	0,000197063	2,32665e-06	0,562286	0,000234708	2,20173e-06	0,652334	0,9913	0,999405	2,86597	0,00197775	0,586808	1,35109	0,0041948	0,52921
15	64	-0,2	50	0,1	0,314159	6,813e-05	0,000957597	0,918511	1,12857e-05	7,68296e-08	0,55698	2,64404e-05	1,50767e-07	0,620194	0,9997	0,999999	2,85928	0,00196678	0,585348	2,43779	0,00386195	0,533699
15	64	-0,2	50	0,1	0,628319	6,38182e-05	0,000956931	0,917737	4,55723e-06	2,38096e-08	0,631681	1,54905e-05	7,75915e-08	0,693874	0,9999	1	2,85916	0,00196502	0,58434	3,43239	0,00323694	0,568288
15	64	-0,2	50	0,1	0,942478	6,9216e-05	0,00095699	0,917832	3,62325e-06	1,85006e-08	0,68874	1,35511e-05	6,79827e-08	0,757103	0,9999	1	2,85915	0,00196523	0,584445	3,7646	0,0031225	0,597699
15	64	-0,2	50	0,1	1,25664	6,71782e-05	0,000956998	0,917841	4,27654e-06	2,27388e-08	0,735279	1,48847e-05	7,81338e-08	0,797022	0,9999	1	2,85915	0,00196524	0,584449	3,5064	0,00315222	0,600954
15	64	-0,2	50	0,1	1,5708	5,98878e-05	0,000957403	0,918604	7,7602e-06	4,40707e-08	0,712961	2,1328e-05	1,17915e-07	0,788195	0,9997	1	2,85923	0,00196652	0,585055	2,77611	0,00295512	0,561278
15	64	-0,2	60	0,005	0	-0,000160132	0,000887878	0,929923	3,76468e-06	3,04966e-10	0,885238	2,54656e-07	2,03516e-10	0,888918	1	1	2,30618	0,0016488	0,600679	0,0676213	4,85906e-05	0,890427
15	64	-0,2	60	0,005	0,314159	-0,000160101	0,000887878	0,929923	2,99048e-06	2,24577e-10	0,889077	2,09868e-07	1,52045e-10	0,894622	1	1	2,30618	0,0016488	0,600679	0,0701596	4,55843e-05	0,896361
15	64	-0,2	60	0,005	0,628319	-0,000160092	0,000887878	0,929923	2,58428e-06	1,62124e-10	0,900622	1,94688e-07	1,14885e-10	0,911164	1	1	2,30618	0,0016488	0,600679	0,0753216	3,97449e-05	0,913441
15	64	-0,2	60	0,005	0,942478	-0,000160091	0,000887878	0,929923	2,45313e-06	1,37658e-10	0,909003	1,91621e-07	1,01394e-10	0,924174	1	1	2,30618	0,0016488	0,600679	0,0781015	3,69714e-05	0,926887
15	64	-0,2	60	0,005	1,25664	0,000707585	0,00083653	0,836855	2,56321e-06	1,41464e-10	0,807745	1,93473e-07	1,01127e-10	0,815593	1	1	2,30593	0,00163812	0,582397	0,0754687	3,53079e-05	0,817497
15	64	-0,2	60	0,005	1,5708	0,000707582	0,00083653	0,836855	2,93845e-06	1,63791e-10	0,822333	2,02135e-07	1,10705e-10	0,810432	1	1	2,30593	0,00163812	0,582397	0,0687784	3,39114e-05	0,812538
15	64	-0,2	60	0,02	0	-0,00016111	0,000887879	0,929924	2,30127e-06	1,99301e-09	0,846749	1,45654e-06	2,00115e-09	0,837031	1	1	2,30618	0,0016488	0,600679	0,631372	0,000345654	0,809316
15	64	-0,2	60	0,02	0,314159	-0,000160553	0,000887879	0,929924	1,0197e-06	8,43614e-10	0,865983	7,40045e-07	9,36555e-10	0,866827	1	1	2,30618	0,0016488	0,600679	0,724311	0,000336448	0,845911
15	64	-0,2	60	0,02	0,628319	-0,000160457	0,000887879	0,929924	6,89126e-07	5,39355e-10	0,891678	6,04104e-07	7,03424e-10	0,899881	1	1	2,30618	0,0016488	0,600679	0,875218	0,00034588	0,902482
15	64	-0,2	60	0,02	0,942478	-0,000160439	0,000887879	0,929924	6,1317e-07	4,70421e-10	0,894761	5,77546e-07	6,52911e-10	0,904676	1	1	2,30618	0,0016488	0,600679	0,940488	0,00035072	0,918981
15	64	-0,2	60	0,02	1,25664	-0,000160451	0,000887879	0,929924	6,73353e-07	5,08237e-10	0,887328	5,97111e-07	6,74585e-10	0,89574	1	1	2,30618	0,0016488	0,600679	0,885409	0,000342898	0,90465
15	64	-0,2	60	0,02	1,5708	-0,000160504	0,000887878	0,929924	9,32436e-07	6,50063e-10	0,879107	6,87375e-07	7,64026e-10	0,884382	1	1	2,30618	0,0016488	0,600679	0,736012	0,000314702	0,881642
15	64	-0,2	60	0,04	0	8,44338e-05	0,00085344	0,877746	3,16351e-06	7,38726e-09	0,698561	3,75909e-06	1,0259e-08	0,706677	1	1	2,30836	0,00165395	0,587628	1,18382	0,000954077	0,604073
15	64	-0,2	60	0,04	0,314159	8,69835e-05	0,000853438	0,877744	7,70188e-07	1,5913e-09	0,739387	1,17233e-06	2,77443e-09	0,754204	1	1	2,30836	0,00165394	0,587627	1,51773	0,000816938	0,645889
15	64	-0,2	60	0,04	0,628319	8,72708e-05	0,000853437	0,877744	4,58598e-07	8,74136e-10	0,772557	8,80392e-07	1,92775e-09	0,784387	1	1	2,30836	0,00165394	0,587627	1,91413	0,000734187	0,719507
15	64	-0,2	60	0,04	0,942478	8,73253e-05	0,000853437	0,877744	3,9908e-07	7,53169e-10	0,786266	8,24027e-07	1,78726e-09	0,800864	1	1	2,30836	0,00165394	0,587627	2,05893	0,000731002	0,759669
15	64	-0,2	60	0,04	1,25664	8,72843e-05	0,000853437	0,877744	4,45789e-07	8,44861e-10	0,791566	8,68485e-07	1,91019e-09	0,808914	1	1	2,30836	0,00165394	0,587627	1,94235	0,000747545	0,759491
15	64	-0,2	60	0,04	1,5708	-0,000160945	0,00088788	0,929925	6,59086e-07	1,22451e-09	0,811471	1,06566e-06	2,37828e-09	0,840889	1	1	2,30618	0,0016488	0,600679	1,61136	0,000739839	0,775554
15	64	-0,2	60	0,06	0	0,00109153	0,000880545	0,966307	6,8836e-06	3,61359e-08	0,593063	9,41146e-06	4,84895e-08	0,636041	1	0,999992	2,30595	0,00163783	0,583662	1,38855	0,0022926	0,531773
15	64	-0,2	60	0,06	0,314159	0,00111144	0,00088082	0,966664	9,16735e-07	3,58232e-09	0,701431	1,87369e-06	7,4726e-09	0,773516	1	0,999999	2,30596	0,00163904	0,584341	2,05289	0,00196996	0,590573
15	64	-0,2	60	0,06	0,628319	0,00111221	0,000880819	0,966664	4,67854e-07	1,57947e-09	0,812314	1,27475e-06	4,58724e-09	0,857365	1	1	2,30596	0,00163904	0,584341	2,72036	0,0015628	0,650318
15	64	-0,2	60	0,06	0,942478	0,00111234	0,000880819	0,966663	3,93266e-07	1,29839e-09	0,838737	1,16305e-06	4,08296e-09	0,864965	1	1	2,30596	0,00163904	0,584341	2,95101	0,0014903	0,665022
15	64	-0,2	60	0,06	1,25664	8,67871e-05	0,00085344	0,877746	4,53711e-07	1,45373e-09	0,740351	1,25974e-06	4,31245e-09	0,775433	1	1	2,30836	0,00165394	0,587627	2,77061	0,00151741	0,651
15	64	-0,2	60	0,06	1,5708	0,000103016	0,000854063	0,879205	7,30789e-07	2,332e-09	0,726741	1,65324e-06	5,73602e-09	0,765649	0,9999	1	2,30837	0,0016541	0,58777	2,25665	0,00150399	0,645902
15	64	-0,2	60	0,08	0	-0,000736614	0,000857525	0,894579	2,07452e-05	2,38313e-07	0,549408	2,61182e-05	2,34599e-07	0,574817	0,9987	1,00001	2,3067	0,00163833	0,582555	1,38286	0,00388448	0,526858
15	64	-0,2	60	0,08	0,314159	-0,000344469	0,000864599	0,897876	1,3914e-06	1,01976e-08	0,61853	3,22758e-06	1,83522e-08	0,683325	0,9999	1	2,30627	0,0016243	0,574707	2,40453	0,00350622	0,535464
15	64	-0,2	60	0,08	0,628319	-0,000347522	0,000864724	0,897899	5,8307e-07	2,99022e-09	0,726451	1,94049e-06	9,48262e-09	0,757266	1	1	2,30626	0,00162451	0,574831	3,35222	0,00292546	0,577004
15	64	-0,2	60	0,08	0,942478	-0,000347209	0,000864724	0,897899	4,70445e-07	2,268e-09	0,734629	1,71812e-06	8,19138e-09	0,767704	1	1	2,30626	0,0016245	0,574831	3,66837	0,00289173	0,613989
15	64	-0,2	60	0,08	1,25664	-0,000347434	0,000864724	0,897899	5,55934e-07	2,79782e-09	0,728722	1,8894e-06	9,29882e-09	0,769962	1	1	2,30626	0,00162451	0,574831	3,41891	0,00291047	0,60267
15	64	-0,2	60	0,08	1,5708	-0,000690338	0,000858169	0,896457	9,84136e-07	4,69311e-09	0,656261	2,65759e-06	1,24833e-08	0,693969	1	1	2,30655	0,00163591	0,581333	2,71965	0,00270135	0,560488
15	64	-0,2	60	0,1	0	0,000467354	0,000853274	0,901416	8,39382e-05	1,94683e-06	0,529417	7,87045e-05	1,15818e-06	0,55295	0,9934	1,00023	2,30987	0,00165927	0,603085	1,26297	0,0051292	0,498197
15	64	-0,2	60	0,1	0,314159	0,000820371	0,00085188	0,899457	2,44385e-06	3,02572e-08	0,531707	5,74431e-06	4,54077e-08	0,619663	0,9999	1	2,30895	0,00165944	0,603429	2,6107	0,00528601	0,503414
15	64	-0,2	60	0,1	0,628319	0,00082502	0,00085188	0,89947	8,04376e-07	6,51917e-09	0,601956	2,98643e-06	1,96205e-08	0,694167	0,9999	1	2,30894	0,00165973	0,603618	3,82402	0,00489271	0,571247
15	64	-0,2	60	0,1	0,942478	-0,000438544	0,000860905	0,919355	6,22224e-07	4,29344e-09	0,704759	2,57952e-06	1,69347e-08	0,777528	1	1	2,30697	0,00164267	0,602706	4,22824	0,00467713	0,562168
15	64	-0,2	60	0,1	1,25664	-0,000444155	0,000860687	0,91891	7,61305e-07	5,63532e-09	0,699079	2,90877e-06	1,97778e-08	0,782771	0,9999	0,999999	2,30696	0,00164284	0,602829	3,91587	0,00470176	0,561701
15	64	-0,2	60	0,1	1,5708	-0,000693342	0,000858182	0,89647	1,5037e-06	1,061e-08	0,609671	4,43601e-06	2,78617e-08	0,654266	1	1	2,30656	0,00163592	0,581335	3,04282	0,00437883	0,539532
18	32	-0,05	20	0,005	0	-0,0021811	0,0016545	1,67414	0,232665	1,00301e-06	1,63463	0,00141334	1,1944e-06	1,63274	0,9989	1	7,84836	0,00486	0,84057	0,00607449	5,10721e-06	1,6327
18	32	-0,05	20	0,005	0,314159	-0,0021279	0,00165455	1,67424	0,219153	9,08748e-07	1,61612	0,00136282	1,0351e-06	1,61412	0,999	1	7,84827	0,00486061	0,840808	0,00621853	4,69725e-06	1,61408
18	32	-0,05	20	0,005	0,628319	-0,0021347	0,00165426	1,67367	0,210679	6,83954e-07	1,56125	0,00134189	7,71349e-07	1,56229	0,9992	1	7,84824	0,00486039	0,840533	0,00636931	3,64053e-06	1,56228
18	32	-0,05	20	0,005	0,942478	-0,00217918	0,00165386	1,67262	0,20766	5,55391e-07	1,52958	0,00133808	6,35796e-07	1,53891	0,9991	1	7,84814	0,00485846	0,839602	0,00644357	3,04447e-06	1,53896
18	32	-0,05	20	0,005	1,25664	-0,0021753	0,00165389	1,67273	0,210225	6,4008e-07	1,61001	0,00134093	7,24423e-07	1,61314	0,9992	1	7,84816	0,00485991	0,839981	0,0063785	3,42651e-06	1,61317
18	32	-0,05	20	0,005	1,5708	-0,00216039	0,0016522	1,66961	0,218265	7,07711e-07	1,64033	0,00135218	8,02465e-07	1,64032	0,9992	1	7,84831	0,00486359	0,840921	0,00619509	3,65647e-06	1,64034
18	32	-0,05	20	0,02	0	-0,0197305	0,00167271	1,70692	0,159045	1,42576e-05	1,678	0,0158479	1,36868e-05	1,67649	0,9864	0,99998	7,87499	0,00494346	0,860837	0,0996239	7,70943e-05	1,67539
18	32	-0,05	20	0,02	0,314159	-0,0166612	0,00167517	1,71196	0,123352	1,14985e-05	1,65152	0,0131767	1,0283e-05	1,64968	0,9893	0,999968	7,86871	0,00493821	0,858681	0,106801	7,33823e-05	1,64857
18	32	-0,05	20	0,02	0,628319	-0,0157892	0,00167279	1,70749	0,104246	8,10879e-06	1,58818	0,0121813	7,4549e-06	1,60189	0,9929	0,999986	7,86517	0,00492338	0,856019	0,116837	6,24205e-05	1,60274
18	32	-0,05	20	0,02	0,942478	-0,0155074	0,00166327	1,68783	0,0980876	6,71605e-06	1,57087	0,011981	6,49852e-06	1,60242	0,9939	0,999983	7,86407	0,00490631	0,851822	0,122134	5,78854e-05	1,60564
18	32	-0,05	20	0,02	1,25664	-0,0157002	0,00166513	1,69104	0,103265	7,62107e-06	1,64034	0,0121083	7,11786e-06	1,65987	0,994	0,999992	7,86552	0,00488876	0,846646	0,117242	6,02886e-05	1,6625
18	32	-0,05	20	0,02	1,5708	-0,0158816	0,00166852	1,7004	0,120928	8,72868e-06	1,67222	0,0126571	7,91867e-06	1,68688	0,9921	0,99998	7,86854	0,00489133	0,848206	0,104654	5,7933e-05	1,68897
18	32	-0,05	20	0,04	0	-0,0530799	0,00176414	1,79709	0,116399	4,30623e-05	1,93873	0,0398871	4,18334e-05	1,95319	0,9661	1,00008	7,92397	0,00554499	1,04777	0,342459	0,000234257	1,94167
18	32	-0,05	20	0,04	0,314159	-0,037467	0,00174937	1,76691	0,0708585	2,78447e-05	1,83578	0,0270173	2,63956e-05	1,85168	0,9788	0,999976	7,8904	0,00544022	1,01627	0,381053	0,000224252	1,84386
18	32	-0,05	20	0,04	0,628319	-0,033878	0,00173374	1,73544	0,0522547	1,81081e-05	1,73361	0,0232769	1,90118e-05	1,75572	0,9875	1,00004	7,8745	0,00535494	0,987242	0,445248	0,000210906	1,75829
18	32	-0,05	20	0,04	0,942478	-0,0332687	0,00173498	1,73564	0,0472161	1,50844e-05	1,6426	0,0225511	1,7005e-05	1,68193	0,9897	1,00002	7,87102	0,0053283	0,97633	0,477417	0,000208478	1,70119
18	32	-0,05	20	0,04	1,25664	-0,0335104	0,00173621	1,73929	0,0513272	1,63004e-05	1,61568	0,0230644	1,76342e-05	1,65698	0,9874	1,00002	7,87466	0,00532749	0,974235	0,449169	0,000201994	1,67629
18	32	-0,05	20	0,04	1,5708	-0,0352393	0,00173853	1,74669	0,0672103	1,94924e-05	1,61437	0,0253181	1,94519e-05	1,65345	0,984	1,00003	7,88762	0,00533373	0,974874	0,376543	0,000180924	1,66671
18	32	-0,05	20	0,06	0	-0,085549	0,00182661	1,89474	0,1022	7,05259e-05	2,03921	0,0619107	7,83177e-05	2,05029	0,9448	1,00096	8,00126	0,00580977	1,12007	0,60524	0,000364309	1,89437
18	32	-0,05	20	0,06	0,314159	-0,0509882	0,00176686	1,79295	0,0505744	3,76885e-05	1,83864	0,035153	4,28964e-05	1,85541	0,9708	1,0003	7,91463	0,00552444	1,04174	0,694455	0,000346429	1,74261
18	32	-0,05	20	0,06	0,628319	-0,0438118	0,00176063	1,77133	0,0344897	2,37398e-05	1,76927	0,029	3,15111e-05	1,79522	0,9837	1,0001	7,88475	0,0053874	0,996415	0,840212	0,000346298	1,75881
18	32	-0,05	20	0,06	0,942478	-0,0425461	0,0017601	1,76787	0,0307221	2,01588e-05	1,68754	0,0278345	2,87205e-05	1,72394	0,9859	1,00006	7,87761	0,00534424	0,982075	0,905379	0,000348074	1,73624
18	32	-0,05	20	0,06	1,25664	-0,0432206	0,00175576	1,76191	0,0337266	2,16071e-05	1,64387	0,0287126	2,95261e-05	1,68761	0,9835	1,00002	7,88422	0,00534645	0,97845	0,850727	0,000338703	1,70123
18	32	-0,05	20	0,06	1,5708	-0,0470151	0,00176684	1,78595	0,046351	2,7092e-05	1,66562	0,0326249	3,31168e-05	1,70994	0,9762	1,00002	7,90662	0,00544966	1,01131	0,703367	0,000310577	1,70789
18	32	-0,05	20	0,08	0	-0,12132	0,00191811	2,03254	0,0999465	9,91664e-05	2,2174	0,0833803	0,000126808	2,21789	0,9139	1,00151	8,10428	0,00617505	1,22523	0,833426	0,000504221	1,79009
18	32	-0,05	20	0,08	0,314159	-0,062521	0,00181277	1,86952	0,0414613	4,59949e-05	1,90802	0,0409082	6,26733e-05	1,93316	0,9586	1,00061	7,93951	0,00569138	1,08659	0,985612	0,000477238	1,61841
18	32	-0,05	20	0,08	0,628319	-0,0515391	0,00179731	1,82392	0,027004	2,79363e-05	1,79232	0,0328525	4,5785e-05	1,8245	0,9775	1,00022	7,8928	0,00544089	1,01611	1,21543	0,000475482	1,70145
18	32	-0,05	20	0,08	0,942478	-0,0496063	0,00179309	1,81346	0,0239196	2,39865e-05	1,72881	0,0313377	4,21084e-05	1,76576	0,9806	1,00006	7,88484	0,00538334	0,992902	1,30893	0,000475475	1,72801
18	32	-0,05	20	0,08	1,25664	-0,0509107	0,00179395	1,81499	0,0263507	2,57285e-05	1,68651	0,0325094	4,33059e-05	1,7337	0,9782	1,00002	7,89257	0,00540183	0,994346	1,23257	0,000469232	1,70056
18	32	-0,05	20	0,08	1,5708	-0,0569291	0,00179385	1,8244	0,0369929	3,29257e-05	1,69131	0,0377691	4,86271e-05	1,73664	0,9689	1,00002	7,92156	0,00552894	1,03671	1,02002	0,000434142	1,67197
18	32	-0,05	20	0,1	0	-0,161059	0,00195278	2,06685	0,104034	0,000119589	2,19236	0,106156	0,000167359	2,03562	0,8767	0,998742	8,24912	0,00617046	1,17423	1,01947	0,00061299	1,42012
18	32	-0,05	20	0,1	0,314159	-0,0714197	0,00180762	1,81002	0,037084	4,92217e-05	1,69082	0,0461809	7,77889e-05	1,72885	0,9421	0,999522	7,97161	0,00542665	0,983704	1,24398	0,000591851	1,30596
18	32	-0,05	20	0,1	0,628319	-0,0568393	0,00178208	1,77192	0,0233129	3,0302e-05	1,67551	0,0363422	5,91018e-05	1,7219	0,9698	0,999648	7,90753	0,0051555	0,910483	1,55721	0,000596895	1,51721
18	32	-0,05	20	0,1	0,942478	-0,0539198	0,00177316	1,74436	0,0205197	2,66477e-05	1,65881	0,0344443	5,5803e-05	1,7138	0,9748	0,999703	7,89421	0,00515928	0,910153	1,67678	0,000607389	1,62478
18	32	-0,05	20	0,1	1,25664	-0,0562366	0,00175885	1,73142	0,022673	2,87834e-05	1,62581	0,0358655	5,7645e-05	1,69157	0,9722	0,999757	7,9021	0,0052349	0,932437	1,58011	0,000605485	1,60938
18	32	-0,05	20	0,1	1,5708	-0,0614047	0,00187831	1,93811	0,0322779	4,11642e-05	1,93393	0,0422295	7,05442e-05	1,97205	0,9598	0,999821	7,9421	0,00552547	1,07125	1,30681	0,00058383	1,68233
18	32	-0,05	30	0,005	0	-0,00042584	0,00139124	1,68924	0,144295	2,12559e-06	1,70512	0,00218329	1,91645e-06	1,71375	0,9981	1	5,07296	0,00329676	0,864816	0,0151302	1,30583e-05	1,71395
18	32	-0,05	30	0,005	0,314159	-0,000303747	0,00139093	1,68862	0,130603	1,8308e-06	1,68323	0,00203198	1,59961e-06	1,69111	0,9984	1	5,07271	0,00329113	0,861476	0,0155579	1,20295e-05	1,69129
18	32	-0,05	30	0,005	0,628319	-0,000324271	0,00138853	1,68365	0,122323	1,35092e-06	1,62516	0,00197147	1,18161e-06	1,63209	0,999	1	5,07293	0,00328743	0,858157	0,0161166	9,48157e-06	1,63221
18	32	-0,05	30	0,005	0,942478	-0,00204684	0,0014157	1,77856	0,119434	1,14258e-06	1,68746	0,00196068	1,01739e-06	1,69716	0,9991	0,999999	5,07373	0,00346283	0,938399	0,0164162	8,36158e-06	1,69744
18	32	-0,05	30	0,005	1,25664	-0,00212645	0,00141448	1,77851	0,121886	1,26956e-06	1,68723	0,00196805	1,11474e-06	1,69462	0,9988	0,999999	5,07364	0,00346372	0,939947	0,0161464	8,97768e-06	1,69484
18	32	-0,05	30	0,005	1,5708	-0,00218575	0,00141473	1,78078	0,129711	1,40257e-06	1,68389	0,00200045	1,22007e-06	1,68782	0,9987	1	5,07379	0,00346238	0,939512	0,0154221	9,23915e-06	1,68795
18	32	-0,05	30	0,02	0	-0,0209544	0,00142406	1,79284	0,0873963	2,08309e-05	1,59028	0,0192605	1,79045e-05	1,59499	0,9859	1,00012	5,09661	0,00335432	0,88623	0,220269	0,000152754	1,59973
18	32	-0,05	30	0,02	0,314159	-0,0157276	0,00141596	1,77482	0,058467	1,41428e-05	1,57041	0,0140102	1,19971e-05	1,58664	0,9908	1,00002	5,08798	0,00333691	0,881711	0,239515	0,000146954	1,58172
18	32	-0,05	30	0,02	0,628319	-0,0145242	0,00141193	1,76471	0,045474	9,69489e-06	1,5809	0,0123832	8,85966e-06	1,59798	0,9953	1,00004	5,08454	0,00331203	0,870912	0,272223	0,000137184	1,6085
18	32	-0,05	30	0,02	0,942478	-0,0142762	0,00140886	1,7578	0,04169	8,45563e-06	1,66844	0,0120577	8,1955e-06	1,69061	0,9961	1,00001	5,08298	0,00330431	0,869888	0,289141	0,000138049	1,69801
18	32	-0,05	30	0,02	1,25664	-0,0144507	0,00140642	1,75431	0,0448087	9,41088e-06	1,73521	0,0122703	8,77623e-06	1,75582	0,9951	1,00001	5,08379	0,00330765	0,869841	0,273756	0,000138516	1,76148
18	32	-0,05	30	0,02	1,5708	-0,0149448	0,00140949	1,76117	0,0563097	1,11e-05	1,73485	0,0132246	9,69946e-06	1,75618	0,9933	1,00003	5,08696	0,00331984	0,874967	0,234783	0,000126065	1,76174
18	32	-0,05	30	0,04	0	-0,0457294	0,0014411	1,77871	0,0686838	5,05276e-05	1,68514	0,0422044	5,3919e-05	1,69769	0,9576	1,00039	5,14216	0,00377017	1,07048	0,613805	0,000350375	1,58031
18	32	-0,05	30	0,04	0,314159	-0,025787	0,00141205	1,71153	0,0327581	2,51496e-05	1,58064	0,0230929	2,81404e-05	1,57971	0,98	0,999952	5,10227	0,00362028	1,00697	0,704222	0,000337229	1,49876
18	32	-0,05	30	0,04	0,628319	-0,0215731	0,00140325	1,69088	0,0222685	1,55905e-05	1,51529	0,018989	2,05451e-05	1,53934	0,9879	0,999846	5,08936	0,00358105	0,988336	0,852016	0,000336791	1,52328
18	32	-0,05	30	0,04	0,942478	-0,0211495	0,00140253	1,68943	0,0198414	1,36116e-05	1,53787	0,0182194	1,91637e-05	1,56247	0,9905	0,999892	5,08642	0,00355452	0,976764	0,917533	0,000342769	1,56296
18	32	-0,05	30	0,04	1,25664	-0,0216612	0,00139939	1,68294	0,0217972	1,51254e-05	1,6103	0,0188271	2,0348e-05	1,63251	0,9905	0,999931	5,08883	0,00354811	0,972084	0,863051	0,000342069	1,61313
18	32	-0,05	30	0,04	1,5708	-0,0236402	0,00141361	1,71284	0,0300424	1,94635e-05	1,6728	0,0215033	2,33545e-05	1,6992	0,9852	0,99994	5,09849	0,00355329	0,973068	0,715187	0,000320666	1,67129
18	32	-0,05	30	0,06	0	-0,0801254	0,00149442	1,9409	0,0701328	8,56409e-05	1,97798	0,0660284	0,000112223	1,9338	0,9119	1,00072	5,22035	0,00388195	1,12541	0,940318	0,000559137	1,43562
18	32	-0,05	30	0,06	0,314159	-0,0363386	0,00144889	1,82832	0,0255091	3,36537e-05	1,65467	0,0289096	4,94005e-05	1,67765	0,9599	1,00011	5,11803	0,00360371	1,01071	1,13183	0,000541752	1,37296
18	32	-0,05	30	0,06	0,628319	-0,0291652	0,00141505	1,74955	0,0162603	2,0254e-05	1,63015	0,0228551	3,62673e-05	1,66048	0,9784	0,999954	5,09393	0,00350888	0,968842	1,40394	0,000536008	1,50547
18	32	-0,05	30	0,06	0,942478	-0,0276444	0,00143	1,77103	0,014349	1,77697e-05	1,64292	0,0216936	3,40571e-05	1,67461	0,9836	0,999932	5,0901	0,00345125	0,94326	1,51013	0,000539922	1,56423
18	32	-0,05	30	0,06	1,25664	-0,0285776	0,00142852	1,76831	0,0158448	1,95671e-05	1,6513	0,0225877	3,57337e-05	1,68214	0,9841	0,999958	5,09393	0,00346069	0,945979	1,42388	0,000537744	1,54827
18	32	-0,05	30	0,06	1,5708	-0,0323306	0,00142569	1,7679	0,0225072	2,60957e-05	1,68057	0,0266239	4,13967e-05	1,70569	0,9781	1,00007	5,10858	0,00350489	0,962088	1,18144	0,000510616	1,54279
18	32	-0,05	30	0,08	0	-0,1274	0,0016375	2,18627	0,0806444	0,000130661	2,34301	0,0945736	0,00019919	2,30579	0,8615	0,998804	5,3618	0,0043961	1,33935	1,17149	0,00087956	1,46642
18	32	-0,05	30	0,08	0,314159	-0,0473638	0,00148642	1,85817	0,0233945	4,33434e-05	1,73848	0,0348015	7,67912e-05	1,7905	0,9482	1,00044	5,14316	0,00369779	1,05055	1,48576	0,000835182	1,26186
18	32	-0,05	30	0,08	0,628319	-0,0366698	0,00145441	1,78484	0,0141489	2,50908e-05	1,67511	0,0267146	5,57602e-05	1,71586	0,9745	1,00028	5,10454	0,00357823	1,00282	1,88556	0,000764732	1,34755
18	32	-0,05	30	0,08	0,942478	-0,0355937	0,00146982	1,78882	0,0123905	2,25484e-05	1,73413	0,0252098	5,35009e-05	1,75785	0,9783	0,999885	5,10039	0,00341124	0,889523	2,03181	0,000748773	1,37909
18	32	-0,05	30	0,08	1,25664	-0,0376358	0,00144167	1,86988	0,0137667	2,48317e-05	1,83625	0,0263886	5,62239e-05	1,8817	0,9722	0,999847	5,10223	0,00343237	0,899558	1,91432	0,000756103	1,39141
18	32	-0,05	30	0,08	1,5708	-0,0409879	0,00145716	1,82667	0,0200022	3,24942e-05	1,70494	0,0316857	6,23881e-05	1,71663	0,9643	1,00084	5,12009	0,00354949	0,948547	1,58189	0,000686421	1,28346
18	32	-0,05	30	0,1	0	-0,195421	0,00178957	2,46839	0,0980702	0,000181046	2,83259	0,129028	0,000311819	2,74735	0,8007	1,00433	5,58529	0,00507266	1,5888	1,31464	0,00131339	1,62969
18	32	-0,05	30	0,1	0,314159	-0,0610799	0,00154367	1,95257	0,023544	5,55728e-05	1,88456	0,0416836	0,000110173	1,91951	0,9243	1,00054	5,17101	0,00386253	1,12346	1,76931	0,00123616	1,15899
18	32	-0,05	30	0,1	0,628319	-0,0447891	0,00149883	1,86048	0,013472	3,05944e-05	1,74046	0,0311321	7,94325e-05	1,79092	0,9653	1,00039	5,11467	0,00363518	1,02967	2,30807	0,00108533	1,20933
18	32	-0,05	30	0,1	0,942478	-0,0412848	0,00150045	1,86365	0,0116205	2,62887e-05	1,73458	0,0290396	7,36119e-05	1,78514	0,9718	1,0004	5,10486	0,00361185	1,01642	2,49586	0,00106131	1,24764
18	32	-0,05	30	0,1	1,25664	-0,0437542	0,00149771	1,85226	0,0130393	2,90867e-05	1,71323	0,0306198	7,74424e-05	1,79069	0,9678	1,00014	5,10989	0,00366598	1,04005	2,34533	0,0010821	1,28659
18	32	-0,05	30	0,1	1,5708	-0,0540867	0,00150941	1,88894	0,0195758	4,08266e-05	1,76719	0,0376759	9,32121e-05	1,90018	0,9477	0,999816	5,1412	0,00378205	1,0949	1,92202	0,00102596	1,32348
18	32	-0,05	40	0,005	0	-0,00276603	0,00117776	1,60632	0,0863625	2,58813e-06	1,52779	0,0024578	2,01377e-06	1,52192	0,9983	1	3,68879	0,00252697	0,878331	0,0284569	2,24621e-05	1,52166
18	32	-0,05	40	0,005	0,314159	-0,00255926	0,00117815	1,60665	0,0749801	2,14041e-06	1,53382	0,00220172	1,63633e-06	1,52959	0,9988	1	3,68845	0,00252377	0,877062	0,0293621	2,09826e-05	1,52936
18	32	-0,05	40	0,005	0,628319	-0,000417839	0,0011915	1,6765	0,068375	1,65901e-06	1,64969	0,00210248	1,28964e-06	1,65628	0,999	1	3,69118	0,00248079	0,875306	0,0307479	1,81148e-05	1,65642
18	32	-0,05	40	0,005	0,942478	-0,00409696	0,00118713	1,62522	0,0661268	1,35976e-06	1,56207	0,0020851	1,08241e-06	1,56677	0,9988	0,999999	3,69011	0,002481	0,850283	0,0315308	1,57189e-05	1,5667
18	32	-0,05	40	0,005	1,25664	-0,0041099	0,0011861	1,62157	0,0680301	1,5782e-06	1,67565	0,00209561	1,23267e-06	1,67857	0,9989	0,999998	3,6902	0,00248259	0,851425	0,030803	1,74027e-05	1,67841
18	32	-0,05	40	0,005	1,5708	-0,00413044	0,00118711	1,62439	0,0742334	1,78451e-06	1,69847	0,002148	1,36615e-06	1,70012	0,9985	0,999998	3,6904	0,00248376	0,852286	0,0289345	1,77057e-05	1,69996
18	32	-0,05	40	0,02	0	-0,0169129	0,00121157	1,74131	0,0497821	2,21617e-05	1,67121	0,0178415	1,93505e-05	1,6519	0,9805	0,999921	3,70345	0,00263803	0,977795	0,35809	0,000230414	1,61635
18	32	-0,05	40	0,02	0,314159	-0,0114877	0,00120125	1,70162	0,0289263	1,26459e-05	1,60013	0,0114684	1,13351e-05	1,58635	0,9904	1,00006	3,69583	0,00261047	0,956166	0,396175	0,000220293	1,56333
18	32	-0,05	40	0,02	0,628319	-0,0108316	0,00119727	1,64043	0,021143	8,14474e-06	1,53013	0,00981163	8,22021e-06	1,52779	0,9943	0,999962	3,69389	0,00256553	0,920192	0,4638	0,00021105	1,51221
18	32	-0,05	40	0,02	0,942478	-0,00941083	0,001189	1,67333	0,019075	7,27176e-06	1,65522	0,00948068	7,80144e-06	1,65491	0,9963	1,00001	3,69612	0,00265168	0,980999	0,49677	0,000220293	1,6458
18	32	-0,05	40	0,02	1,25664	-0,0103837	0,00124838	1,78954	0,020751	8,01869e-06	1,63709	0,00971102	8,31614e-06	1,66336	0,9942	0,999981	3,69632	0,00266555	0,939866	0,467726	0,000220549	1,67174
18	32	-0,05	40	0,02	1,5708	-0,0108009	0,00124532	1,78346	0,0273376	9,61842e-06	1,59329	0,0107375	9,1094e-06	1,62226	0,9927	0,999973	3,6991	0,0026776	0,946624	0,392566	0,000195419	1,62918
18	32	-0,05	40	0,04	0	-0,0386092	0,00128092	1,89928	0,0451124	5,62283e-05	1,95066	0,038316	6,77415e-05	1,91683	0,9404	0,999119	3,7537	0,00263798	0,959959	0,848096	0,000500184	1,43889
18	32	-0,05	40	0,04	0,314159	-0,0179154	0,00123825	1,77735	0,0172722	2,17293e-05	1,71453	0,0173992	2,91948e-05	1,7102	0,9784	1,00002	3,71424	0,00251731	0,885632	1,00595	0,000471234	1,34947
18	32	-0,05	40	0,04	0,628319	-0,0145305	0,00123061	1,75514	0,0111955	1,33409e-05	1,71405	0,01387	2,15168e-05	1,70917	0,9884	0,999956	3,70396	0,00251778	0,890091	1,23741	0,000476476	1,48817
18	32	-0,05	40	0,04	0,942478	-0,0140337	0,00122954	1,75274	0,00990704	1,15852e-05	1,69139	0,0131948	1,99935e-05	1,6961	0,991	0,999994	3,70189	0,00253018	0,897395	1,33033	0,000486906	1,5742
18	32	-0,05	40	0,04	1,25664	-0,0159168	0,00121256	1,7313	0,0109268	1,24697e-05	1,63425	0,0137272	2,05611e-05	1,63434	0,9884	0,999846	3,69607	0,00279164	1,05087	1,25479	0,00048023	1,52102
18	32	-0,05	40	0,04	1,5708	-0,0176564	0,0012083	1,72298	0,0154212	1,63386e-05	1,62098	0,0160914	2,35879e-05	1,62179	0,9847	0,999769	3,70246	0,00280696	1,05766	1,04214	0,000453912	1,50547
18	32	-0,05	40	0,06	0	-0,0741451	0,00130389	1,94001	0,0552608	9,55326e-05	1,92321	0,0650567	0,000144418	1,95995	0,8836	1,00167	3,83619	0,00304673	1,19282	1,17573	0,000892687	1,32848
18	32	-0,05	40	0,06	0,314159	-0,0247412	0,00121893	1,71742	0,0151303	2,87776e-05	1,49146	0,0226688	5,14872e-05	1,58434	0,9587	1,00031	3,72172	0,00269438	0,994061	1,49617	0,000841545	1,15931
18	32	-0,05	40	0,06	0,628319	-0,0217205	0,00124512	1,7353	0,00913704	1,75514e-05	1,63064	0,0173577	3,88292e-05	1,65859	0,9803	0,999905	3,70509	0,00253725	0,882502	1,89676	0,000773962	1,27751
18	32	-0,05	40	0,06	0,942478	-0,0172376	0,00118801	1,64739	0,00793025	1,45222e-05	1,52911	0,0162038	3,42464e-05	1,54927	0,9868	1,00008	3,70016	0,00258103	0,922048	2,04029	0,000714864	1,22111
18	32	-0,05	40	0,06	1,25664	-0,0181045	0,00119111	1,65511	0,00882276	1,64964e-05	1,59521	0,0169973	3,68561e-05	1,6102	0,982	0,99993	3,70238	0,00256771	0,914031	1,92361	0,000725678	1,22957
18	32	-0,05	40	0,06	1,5708	-0,0213413	0,00121344	1,71278	0,0129199	2,35613e-05	1,70785	0,0206156	4,50463e-05	1,7212	0,9732	0,999756	3,71283	0,00259112	0,929263	1,59301	0,000720168	1,29649
18	32	-0,05	40	0,08	0	-0,139797	0,0015151	2,4689	0,0765409	0,000166352	2,71236	0,103015	0,000284232	2,65624	0,8052	1,00165	4,02386	0,00362477	1,49778	1,34484	0,00154287	1,62059
18	32	-0,05	40	0,08	0,314159	-0,0363423	0,00126914	1,8185	0,0158099	4,11402e-05	1,58871	0,0294774	8,68579e-05	1,74257	0,9318	1,00048	3,74291	0,00284445	1,08096	1,8638	0,00145134	1,07261
18	32	-0,05	40	0,08	0,628319	-0,0252716	0,00122119	1,69912	0,00876293	2,17473e-05	1,48317	0,0214731	5,92e-05	1,55785	0,9701	1,00011	3,71028	0,00264332	0,956005	2,44737	0,00118797	1,05172
18	32	-0,05	40	0,08	0,942478	-0,0228676	0,00121661	1,68822	0,00749118	1,89207e-05	1,52989	0,0198758	5,49146e-05	1,56776	0,9768	1,00019	3,70523	0,00261211	0,938944	2,64976	0,00111647	1,02173
18	32	-0,05	40	0,08	1,25664	-0,0241887	0,00123015	1,72063	0,00844023	2,19383e-05	1,63507	0,0210417	5,99393e-05	1,66479	0,9735	0,999956	3,70911	0,00259181	0,92768	2,48972	0,00114011	1,0405
18	32	-0,05	40	0,08	1,5708	-0,0304547	0,00125295	1,78316	0,0129071	3,24678e-05	1,75106	0,0263316	7,44289e-05	1,78032	0,9566	0,999538	3,72553	0,00266515	0,972183	2,03706	0,00111737	1,10707
18	32	-0,05	40	0,1	0	-0,248824	0,00191657	3,42819	0,108894	0,000259312	4,08029	0,151216	0,000475248	3,32366	0,7158	1,0142	4,37986	0,00485287	2,2311	1,38769	0,0022625	2,0376
18	32	-0,05	40	0,1	0,314159	-0,0550664	0,00145008	2,15617	0,0181612	6,42603e-05	2,09874	0,0384226	0,000139372	2,03702	0,8986	0,999612	3,76969	0,00293669	1,12915	2,11922	0,00232934	1,08743
18	32	-0,05	40	0,1	0,628319	-0,0341698	0,00127733	1,79885	0,00921445	2,879e-05	1,56207	0,0267855	8,96326e-05	1,65034	0,9555	1,00004	3,72125	0,00272385	1,00435	2,90616	0,00185384	0,950476
18	32	-0,05	40	0,1	0,942478	-0,0302401	0,00126018	1,76371	0,00771152	2,4564e-05	1,58546	0,0244487	8,20056e-05	1,62531	0,9662	1,00044	3,71261	0,00265465	0,95982	3,16903	0,00174433	0,902297
18	32	-0,05	40	0,1	1,25664	-0,032652	0,00127649	1,80658	0,00881254	2,88635e-05	1,71676	0,0261294	9,04269e-05	1,75945	0,9612	1,00012	3,71822	0,00264591	0,958378	2,96386	0,00179504	0,950527
18	32	-0,05	40	0,1	1,5708	-0,0432444	0,00131846	1,90777	0,0141153	4,46076e-05	1,90752	0,0337007	0,000114686	1,93102	0,9359	0,999445	3,7442	0,00276451	1,03036	2,38612	0,00172706	1,04259
18	32	-0,05	50	0,005	0	-0,000918305	0,00109555	1,73729	0,0506594	2,80289e-06	1,62558	0,00230624	2,04866e-06	1,64299	0,9976	0,999999	2,86091	0,00208497	0,944684	0,045518	3,79252e-05	1,64484
18	32	-0,05	50	0,005	0,314159	-0,00212403	0,00105373	1,60659	0,0421961	2,08232e-06	1,53416	0,00199087	1,50039e-06	1,5343	0,9989	1	2,85947	0,00201983	0,877743	0,047176	3,32238e-05	1,53423
18	32	-0,05	50	0,005	0,628319	-0,00205764	0,00105355	1,606	0,0374941	1,52712e-06	1,54397	0,00187572	1,13199e-06	1,5499	0,9992	1	2,85934	0,00201744	0,875909	0,0500235	2,81522e-05	1,55037
18	32	-0,05	50	0,005	0,942478	-0,00202712	0,00105169	1,60201	0,0359293	1,28996e-06	1,53561	0,00185215	9,87445e-07	1,54812	0,9994	1	2,85927	0,00201719	0,875926	0,0515469	2,56318e-05	1,54908
18	32	-0,05	50	0,005	1,25664	-0,00201772	0,00105204	1,60307	0,0372484	1,41821e-06	1,51059	0,00186558	1,06176e-06	1,52292	0,9991	1	2,85927	0,00201801	0,876512	0,0500815	2,65973e-05	1,52384
18	32	-0,05	50	0,005	1,5708	-0,00202146	0,00105222	1,60373	0,0416346	1,59679e-06	1,49314	0,00192893	1,15687e-06	1,49888	0,9988	1	2,85939	0,00201974	0,877607	0,0463265	2,60087e-05	1,49932
18	32	-0,05	50	0,02	0	-0,0113118	0,00112257	1,79675	0,029343	1,96121e-05	1,66007	0,0145931	1,82899e-05	1,64303	0,9825	0,999864	2,87383	0,00209223	0,933255	0,496761	0,000296819	1,55769
18	32	-0,05	50	0,02	0,314159	-0,00635641	0,0011132	1,76356	0,0149544	9,8566e-06	1,63792	0,00837611	9,81186e-06	1,63884	0,9917	0,999983	2,86705	0,0020548	0,905565	0,559553	0,000292383	1,58072
18	32	-0,05	50	0,02	0,628319	-0,00589989	0,00107861	1,75767	0,0104485	6,48513e-06	1,73263	0,0069814	7,44755e-06	1,74486	0,9963	1,00002	2,86464	0,00200801	0,890272	0,667655	0,000302389	1,72476
18	32	-0,05	50	0,02	0,942478	-0,00575698	0,00107802	1,75305	0,00934608	5,46587e-06	1,6445	0,00671246	6,69293e-06	1,65835	0,997	1,00001	2,86413	0,00199747	0,882462	0,717697	0,000298318	1,64722
18	32	-0,05	50	0,02	1,25664	-0,00660562	0,00105359	1,68051	0,0102355	5,92552e-06	1,62188	0,00691384	6,90756e-06	1,61873	0,9956	1,00001	2,86087	0,00204969	0,935895	0,674979	0,000286665	1,57902
18	32	-0,05	50	0,02	1,5708	-0,00588685	0,00102468	1,57648	0,0138896	7,35211e-06	1,57107	0,00780276	7,75362e-06	1,58946	0,9947	0,99999	2,86579	0,0020443	0,947151	0,561344	0,000263426	1,57856
18	32	-0,05	50	0,04	0	-0,0319369	0,00115333	1,90397	0,0316695	5,38996e-05	1,86318	0,0329307	7,33104e-05	1,86036	0,9322	0,998121	2,9081	0,00224057	1,06029	1,03789	0,000715396	1,32113
18	32	-0,05	50	0,04	0,314159	-0,0131093	0,0010997	1,75943	0,00988002	1,66996e-05	1,58799	0,0126196	2,64949e-05	1,62723	0,9757	0,999212	2,87115	0,00210999	0,966193	1,27508	0,00066741	1,27067
18	32	-0,05	50	0,04	0,628319	-0,0103377	0,00109353	1,74877	0,00615698	9,9087e-06	1,6125	0,00979351	1,91706e-05	1,63901	0,9882	0,999756	2,86434	0,00205784	0,924561	1,58819	0,000641165	1,43851
18	32	-0,05	50	0,04	0,942478	-0,0100487	0,00109181	1,74736	0,0054099	8,66627e-06	1,63429	0,009247	1,78031e-05	1,64881	0,9919	0,999931	2,86364	0,0020524	0,91905	1,70678	0,000623518	1,46453
18	32	-0,05	50	0,04	1,25664	-0,0103295	0,00109588	1,75916	0,0059913	9,78449e-06	1,68654	0,00966316	1,91e-05	1,69443	0,9899	0,999959	2,86417	0,00207103	0,932098	1,61039	0,000623141	1,43802
18	32	-0,05	50	0,04	1,5708	-0,0120261	0,00109255	1,74833	0,00863256	1,3488e-05	1,7115	0,0115758	2,28691e-05	1,72779	0,9854	0,999946	2,86845	0,0020754	0,934167	1,33866	0,00061621	1,4753
18	32	-0,05	50	0,06	0	-0,074282	0,00131483	2,36178	0,0477386	0,000125688	2,61387	0,063086	0,00019577	2,45006	0,8525	0,995829	3,00755	0,00264617	1,33897	1,32009	0,00141631	1,35803
18	32	-0,05	50	0,06	0,314159	-0,02016	0,00114021	1,85802	0,00988565	2,74897e-05	1,65378	0,0177792	5,46445e-05	1,70177	0,9486	0,998223	2,88238	0,00219522	1,02475	1,7969	0,00127951	0,980127
18	32	-0,05	50	0,06	0,628319	-0,0147425	0,00111392	1,78375	0,00557394	1,44781e-05	1,57412	0,013004	3,76102e-05	1,63598	0,9772	0,999422	2,86816	0,00208932	0,949135	2,32938	0,00113722	1,15254
18	32	-0,05	50	0,06	0,942478	-0,0137333	0,00111553	1,7909	0,00478726	1,25456e-05	1,62757	0,0120654	3,48805e-05	1,66936	0,9839	0,999847	2,86596	0,00208643	0,944285	2,51637	0,00107496	1,16358
18	32	-0,05	50	0,06	1,25664	-0,014566	0,00110979	1,78391	0,00538907	1,43025e-05	1,66849	0,012775	3,74369e-05	1,69664	0,9822	0,999951	2,86775	0,0020839	0,942104	2,36669	0,00105838	1,09493
18	32	-0,05	50	0,06	1,5708	-0,017867	0,00110977	1,78058	0,00820152	2,1303e-05	1,73744	0,0159795	4,70658e-05	1,76396	0,9708	0,999931	2,87585	0,00213173	0,975424	1,94464	0,00104835	1,13779
18	32	-0,05	50	0,08	0	-0,164846	0,00166428	3,26213	0,0806205	0,000234458	3,7247	0,111463	0,000405229	3,30739	0,7418	1,00616	3,26644	0,0036147	2,02894	1,38181	0,00227163	1,78027
18	32	-0,05	50	0,08	0,314159	-0,0303273	0,00123173	2,03961	0,0118721	4,42245e-05	1,77765	0,0253673	9,86956e-05	1,8591	0,9147	0,999311	2,90227	0,00226603	1,10674	2,14163	0,00239022	1,02307
18	32	-0,05	50	0,08	0,628319	-0,0220011	0,00116792	1,86035	0,00598849	2,18858e-05	1,69176	0,0175265	6,76093e-05	1,76131	0,9659	1,00002	2,87692	0,00205895	0,901377	2,92621	0,00193181	0,927142
18	32	-0,05	50	0,08	0,942478	-0,0203704	0,00115616	1,82004	0,00501148	1,82068e-05	1,6579	0,0159873	6,17118e-05	1,73603	0,9758	1,00022	2,87244	0,00206228	0,904083	3,18814	0,00186808	0,960532
18	32	-0,05	50	0,08	1,25664	-0,0220525	0,00115577	1,82482	0,00574994	2,10222e-05	1,69769	0,0171557	6,70374e-05	1,79101	0,9703	1,00029	2,87527	0,00209417	0,928463	2,98197	0,00188539	0,970732
18	32	-0,05	50	0,08	1,5708	-0,0284826	0,00116121	1,84067	0,00929172	3,26371e-05	1,79592	0,0223279	8,61917e-05	1,92561	0,9477	0,999565	2,88879	0,00216796	0,987915	2,40123	0,00177333	0,994536
18	32	-0,05	50	0,1	0	-0,342418	0,00203666	4,55563	0,132548	0,000362169	6,35642	0,172953	0,000717065	4,44666	0,5893	0,996939	3,861	0,00571818	3,5114	1,30396	0,00334469	2,74467
18	32	-0,05	50	0,1	0,314159	-0,054936	0,00134586	2,29622	0,0159722	7,45082e-05	2,39821	0,0364868	0,000169529	2,36999	0,8819	1,00342	2,94437	0,00241509	1,15885	2,29944	0,00387642	1,13248
18	32	-0,05	50	0,1	0,628319	-0,0301454	0,00124818	1,98678	0,00694273	3,20736e-05	1,81206	0,0233963	0,000111386	1,91938	0,9476	1,00002	2,88226	0,00221527	1,04299	3,37854	0,00322916	0,942352
18	32	-0,05	50	0,1	0,942478	-0,0261944	0,00121773	1,90635	0,00563497	2,53522e-05	1,70315	0,0209109	9,77086e-05	1,83162	0,9626	1,00051	2,87591	0,00218805	1,02721	3,7183	0,00306848	0,8996
18	32	-0,05	50	0,1	1,25664	-0,0310029	0,00122348	1,9627	0,00666769	3,08307e-05	1,87425	0,0230058	0,00011039	1,99972	0,9525	1,00056	2,88383	0,00215751	0,973802	3,45751	0,00315375	0,943678
18	32	-0,05	50	0,1	1,5708	-0,0430478	0,00123852	1,99114	0,0114846	5,01367e-05	2,08291	0,0311536	0,000143474	2,1918	0,9186	0,999434	2,90994	0,00230549	1,09048	2,7171	0,00292241	1,04502
18	32	-0,05	60	0,005	0	-0,000625532	0,00103689	1,82258	0,02942	2,41024e-06	1,61808	0,00193628	1,70027e-06	1,62149	0,9981	1	2,30889	0,00170039	0,940098	0,0658019	5,23952e-05	1,6221
18	32	-0,05	60	0,005	0,314159	-0,000404273	0,00103671	1,82275	0,02353	1,81623e-06	1,62671	0,00161159	1,28495e-06	1,63316	0,9985	1	2,30863	0,00169873	0,939005	0,0684791	4,93221e-05	1,63425
18	32	-0,05	60	0,005	0,628319	-0,000378458	0,00103781	1,82652	0,0203981	1,33551e-06	1,68206	0,00149911	9,83099e-07	1,69594	0,9992	1	2,30846	0,00169715	0,937955	0,0734843	4,33946e-05	1,69806
18	32	-0,05	60	0,005	0,942478	-0,000404936	0,00103623	1,82174	0,0193809	1,16739e-06	1,76935	0,00147645	8,88242e-07	1,77871	0,9996	1	2,30844	0,00169535	0,936034	0,0761733	4,12485e-05	1,7798
18	32	-0,05	60	0,005	1,25664	-0,000408898	0,00103625	1,82152	0,020236	1,29249e-06	1,78981	0,00149013	9,57464e-07	1,79691	0,9995	1	2,30848	0,00169264	0,933723	0,0736297	4,26106e-05	1,79718
18	32	-0,05	60	0,005	1,5708	-0,00162014	0,000979239	1,65523	0,0231374	1,42937e-06	1,66108	0,00155519	1,01566e-06	1,66741	0,999	1	2,30927	0,00167271	0,90981	0,0672081	3,97543e-05	1,6685
18	32	-0,05	60	0,02	0	-0,00875248	0,00101884	1,79861	0,0177697	1,63118e-05	1,63614	0,0111696	1,64818e-05	1,61487	0,9856	0,99999	2,32127	0,00170268	0,882807	0,627643	0,000365872	1,44468
18	32	-0,05	60	0,02	0,314159	-0,00490928	0,00101211	1,77693	0,00802287	7,1791e-06	1,61829	0,00578276	7,94976e-06	1,61653	0,9942	0,999984	2,31548	0,00168072	0,866516	0,719876	0,000359572	1,49344
18	32	-0,05	60	0,02	0,628319	-0,00420777	0,000953723	1,58812	0,00542385	4,20644e-06	1,44094	0,00472061	5,50892e-06	1,45374	0,9968	0,999965	2,30867	0,00167675	0,90437	0,869465	0,000349609	1,42141
18	32	-0,05	60	0,02	0,942478	-0,00406066	0,000953946	1,5873	0,00482891	3,78249e-06	1,51799	0,00451916	5,25728e-06	1,52862	0,9975	0,999979	2,30833	0,00167762	0,904526	0,934965	0,000361686	1,50506
18	32	-0,05	60	0,02	1,25664	-0,00415962	0,000959434	1,60234	0,00530469	4,21194e-06	1,57849	0,00467399	5,61195e-06	1,59919	0,9972	0,999995	2,30858	0,00168015	0,906338	0,880241	0,000363155	1,56222
18	32	-0,05	60	0,02	1,5708	-0,0044296	0,000963786	1,6152	0,00733734	5,45279e-06	1,60954	0,00537092	6,42824e-06	1,62232	0,9961	1,00001	2,30978	0,001685	0,911126	0,73126	0,000338241	1,57809
18	32	-0,05	60	0,04	0	-0,0257748	0,00105396	1,89367	0,0233397	5,33001e-05	1,86007	0,0276481	7,81037e-05	1,93131	0,9261	1,00006	2,35375	0,00192356	1,10247	1,18238	0,000971203	1,21062
18	32	-0,05	60	0,04	0,314159	-0,00845796	0,00102868	1,81653	0,00597126	1,33708e-05	1,55079	0,00903696	2,3431e-05	1,5849	0,9784	0,999719	2,32018	0,0017161	0,894514	1,51074	0,000840917	1,06514
18	32	-0,05	60	0,04	0,628319	-0,00645047	0,00101961	1,79278	0,00357179	7,50341e-06	1,57262	0,00682727	1,66979e-05	1,62173	0,992	0,999896	2,31567	0,0016716	0,857828	1,90794	0,000810111	1,31529
18	32	-0,05	60	0,04	0,942478	-0,00621738	0,00101923	1,79019	0,00311092	6,46883e-06	1,57225	0,00639887	1,54578e-05	1,62337	0,9945	0,999953	2,31504	0,00166748	0,854416	2,05321	0,000813887	1,41144
18	32	-0,05	60	0,04	1,25664	-0,006488	0,00102513	1,81036	0,0034682	7,32534e-06	1,60155	0,00672863	1,66922e-05	1,66685	0,9922	1,00004	2,31564	0,00166801	0,853973	1,93641	0,000840201	1,45335
18	32	-0,05	60	0,04	1,5708	-0,00759	0,00103157	1,82932	0,00511016	1,0452e-05	1,62094	0,00822358	2,03942e-05	1,69292	0,9883	1,00015	2,31842	0,00167607	0,860793	1,60584	0,000814508	1,43163
18	32	-0,05	60	0,06	0	-0,0732758	0,00128984	2,55007	0,0443523	0,00014271	2,70623	0,0611831	0,000224433	2,48256	0,8244	1,0046	2,46545	0,00230792	1,46118	1,37921	0,00196269	1,36125
18	32	-0,05	60	0,06	0,314159	-0,0139911	0,00107512	1,92424	0,00688199	2,48142e-05	1,56407	0,0140002	5,34855e-05	1,66359	0,9491	0,999197	2,32592	0,00182204	1,05432	2,03677	0,00189722	0,912515
18	32	-0,05	60	0,06	0,628319	-0,00913025	0,00106612	1,88666	0,00357993	1,22562e-05	1,57297	0,00972782	3,60985e-05	1,65326	0,9799	0,999423	2,31437	0,00173666	0,975877	2,71363	0,00157943	0,984709
18	32	-0,05	60	0,06	0,942478	-0,00822	0,00106012	1,86122	0,00301827	1,03417e-05	1,62524	0,00889819	3,29423e-05	1,69598	0,9837	0,999569	2,31263	0,00172511	0,968578	2,94365	0,00156578	1,062
18	32	-0,05	60	0,06	1,25664	-0,00858996	0,00106361	1,87623	0,00343775	1,17665e-05	1,63418	0,00950222	3,54006e-05	1,72945	0,9812	0,999905	2,31407	0,00173829	0,981643	2,76025	0,00159841	1,07683
18	32	-0,05	60	0,06	1,5708	-0,0113191	0,00107148	1,90469	0,00546366	1,79306e-05	1,63021	0,0122817	4,48396e-05	1,73618	0,9686	1,00019	2,31981	0,00180896	1,04942	2,2444	0,00158226	1,13156
18	32	-0,05	60	0,08	0	-0,211402	0,00174648	4,09572	0,0926974	0,000321006	5,50887	0,121484	0,000534386	4,03919	0,6429	0,99275	2,84143	0,0042241	3,24669	1,31045	0,00320633	2,32526
18	32	-0,05	60	0,08	0,314159	-0,029084	0,00110611	1,98854	0,00976931	4,61918e-05	1,829	0,0224019	0,000105813	1,88179	0,9061	0,999819	2,34678	0,00193149	1,15859	2,31127	0,00387554	1,0866
18	32	-0,05	60	0,08	0,628319	-0,0162928	0,0010475	1,83233	0,00429043	1,88226e-05	1,4769	0,0141893	6,48106e-05	1,61591	0,9633	1,0006	2,31826	0,00181284	1,04781	3,31623	0,00307307	0,897238
18	32	-0,05	60	0,08	0,942478	-0,0144157	0,00102852	1,78958	0,00348244	1,53417e-05	1,48475	0,0126515	5,75922e-05	1,60028	0,9721	1,00024	2,31526	0,00180836	1,05364	3,6402	0,00293483	0,921852
18	32	-0,05	60	0,08	1,25664	-0,0158529	0,00105106	1,85112	0,00407694	1,83513e-05	1,53019	0,0137765	6,37712e-05	1,64239	0,9656	1,00019	2,31791	0,00181212	1,0599	3,38734	0,00287193	0,899451
18	32	-0,05	60	0,08	1,5708	-0,0221157	0,00109442	1,96757	0,00705327	3,14435e-05	1,72554	0,0188547	8,71493e-05	1,81121	0,939	1,00029	2,3304	0,00189095	1,11743	2,67904	0,00275151	0,960903
18	32	-0,05	60	0,1	0	-0,460145	0,00240969	7,34567	0,164007	0,000475197	11,1821	0,187928	0,000993911	5,55917	0,4583	1,07016	3,72089	0,00682985	5,42693	1,14519	0,00450228	3,80053
18	32	-0,05	60	0,1	0,314159	-0,0562709	0,00123323	2,40026	0,0151696	8,46738e-05	2,55187	0,0349634	0,000184087	2,29083	0,8523	1,00597	2,39875	0,00211241	1,26947	2,3348	0,00589984	1,37304
18	32	-0,05	60	0,1	0,628319	-0,0268684	0,00109536	1,97214	0,00560597	3,1688e-05	1,79206	0,0206713	0,000113892	1,87374	0,937	0,999504	2,33115	0,00174349	0,942764	3,72276	0,00512665	0,921081
18	32	-0,05	60	0,1	0,942478	-0,0226238	0,00107735	1,91843	0,00438431	2,45423e-05	1,67967	0,0180403	9,93029e-05	1,77874	0,9508	0,999989	2,32495	0,00169601	0,906554	4,14853	0,00519046	0,964846
18	32	-0,05	60	0,1	1,25664	-0,0258209	0,00107559	1,9119	0,00528463	2,92347e-05	1,74945	0,0200545	0,000110017	1,85413	0,9416	0,999938	2,32905	0,00173506	0,93919	3,8261	0,00526216	1,02567
18	32	-0,05	60	0,1	1,5708	-0,039168	0,00118368	2,24875	0,00996065	5,29943e-05	2,18213	0,0289561	0,000156988	2,27193	0,9067	1,00017	2,35557	0,00188189	1,06238	2,92543	0,00460326	1,08954
18	32	-0,15	20	0,005	0	0,000279978	0,00165328	1,54291	0,0396005	3,73906e-07	1,64062	0,000300887	2,59621e-07	1,64102	1	1	7,83671	0,00518565	0,935851	0,00759789	6,48425e-06	1,64114
18	32	-0,15	20	0,005	0,314159	0,000301584	0,00165328	1,5429	0,0367569	3,18498e-07	1,62914	0,000283035	2,2052e-07	1,62936	1	1	7,83667	0,0051856	0,935844	0,00770003	5,93265e-06	1,62947
18	32	-0,15	20	0,005	0,628319	0,000367494	0,00165273	1,54245	0,0350187	2,35799e-07	1,56166	0,000275946	1,6474e-07	1,56219	0,9999	1	7,83665	0,00518563	0,935785	0,00787987	4,65119e-06	1,56224
18	32	-0,15	20	0,005	0,942478	0,000405359	0,00165282	1,54182	0,0344078	1,91937e-07	1,47744	0,000274436	1,3589e-07	1,4803	0,9998	1	7,83655	0,00518551	0,936012	0,0079759	3,9047e-06	1,48028
18	32	-0,15	20	0,005	1,25664	0,000405381	0,00165282	1,54182	0,0349258	2,12325e-07	1,47136	0,000275163	1,48748e-07	1,47205	0,9998	1	7,83656	0,00518551	0,93601	0,00787842	4,2108e-06	1,47197
18	32	-0,15	20	0,005	1,5708	0,000427564	0,00165267	1,54221	0,0365696	2,35913e-07	1,48499	0,000278877	1,63123e-07	1,48424	0,9997	1	7,83663	0,0051882	0,936817	0,00762582	4,41114e-06	1,48414
18	32	-0,15	20	0,02	0	-0,00489683	0,00164851	1,58622	0,0261729	3,84527e-06	1,6306	0,00296397	2,76971e-06	1,63886	0,9974	0,999998	7,84555	0,00507507	0,904038	0,113206	8,90735e-05	1,63777
18	32	-0,15	20	0,02	0,314159	-0,00508358	0,00162934	1,55385	0,0194711	2,5635e-06	1,50608	0,00232654	1,86025e-06	1,50642	0,9985	1,00001	7,85463	0,00505821	0,887751	0,119452	7,98004e-05	1,50619
18	32	-0,15	20	0,02	0,628319	-0,00486266	0,00162961	1,55414	0,0161658	1,79801e-06	1,50614	0,00211895	1,38033e-06	1,51347	0,9988	1,00001	7,85376	0,00505873	0,888162	0,13105	7,0825e-05	1,51521
18	32	-0,15	20	0,02	0,942478	-0,0047568	0,00163015	1,55549	0,0151382	1,53572e-06	1,5194	0,00207779	1,23385e-06	1,53214	0,999	1	7,85356	0,00506086	0,888696	0,137232	6,75776e-05	1,53468
18	32	-0,15	20	0,02	1,25664	-0,00476823	0,00163023	1,55595	0,015998	1,69642e-06	1,53096	0,00210482	1,32036e-06	1,54395	0,9986	1	7,85357	0,00505866	0,888863	0,131544	6,85626e-05	1,54622
18	32	-0,15	20	0,02	1,5708	-0,00481687	0,00163006	1,55467	0,019012	1,97683e-06	1,52987	0,00222598	1,45725e-06	1,53945	0,9984	0,999998	7,85424	0,00506171	0,889571	0,117061	6,44474e-05	1,54095
18	32	-0,15	20	0,04	0	-0,0102455	0,00165278	1,59018	0,0195355	9,75553e-06	1,61958	0,00712963	8,25662e-06	1,634	0,9933	1	7,85549	0,00511949	0,917664	0,364599	0,000241186	1,61559
18	32	-0,15	20	0,04	0,314159	-0,00709313	0,00165047	1,58861	0,0111137	5,33447e-06	1,60777	0,00447771	4,7166e-06	1,61776	0,9962	0,999996	7,84905	0,00508582	0,906428	0,402564	0,000231847	1,60038
18	32	-0,15	20	0,04	0,628319	-0,00649086	0,00165172	1,59092	0,00809346	3,46382e-06	1,58242	0,00381935	3,44039e-06	1,58402	0,998	0,999994	7,84622	0,00506663	0,901116	0,471608	0,00022426	1,57211
18	32	-0,15	20	0,04	0,942478	-0,00644267	0,00165131	1,59044	0,00730298	2,95527e-06	1,55741	0,00369245	3,12525e-06	1,56014	0,999	0,99999	7,84564	0,00505129	0,896626	0,505322	0,000224514	1,55853
18	32	-0,15	20	0,04	1,25664	-0,00651642	0,00164899	1,58564	0,0079496	3,17635e-06	1,5261	0,00378695	3,22891e-06	1,5339	0,9991	0,999989	7,84614	0,00504764	0,895585	0,476091	0,000217341	1,5372
18	32	-0,15	20	0,04	1,5708	-0,00691825	0,00165079	1,5898	0,0105037	3,88296e-06	1,50966	0,00420628	3,5895e-06	1,51842	0,9984	0,999992	7,84838	0,0050674	0,901929	0,400223	0,000194742	1,5194
18	32	-0,15	20	0,06	0	-0,0137862	0,00175992	1,76733	0,0178045	1,62014e-05	1,61036	0,0112002	1,63991e-05	1,6011	0,9857	0,999933	7,87005	0,00509639	0,901314	0,628138	0,000367529	1,46959
18	32	-0,15	20	0,06	0,314159	-0,0066615	0,00175658	1,76059	0,00803481	7,11468e-06	1,58788	0,00579299	7,93576e-06	1,61577	0,9942	0,999946	7,8517	0,00505749	0,889177	0,720086	0,000362113	1,5273
18	32	-0,15	20	0,06	0,628319	-0,0053864	0,0017532	1,75577	0,00543342	4,55859e-06	1,63805	0,00473151	5,96894e-06	1,66643	0,997	0,999957	7,84648	0,00502363	0,878432	0,869925	0,000377374	1,65274
18	32	-0,15	20	0,06	0,942478	-0,00507209	0,00175295	1,75358	0,00483389	3,99254e-06	1,63911	0,00452466	5,57828e-06	1,66816	0,9968	0,999957	7,84535	0,00502185	0,876626	0,935113	0,000386037	1,6771
18	32	-0,15	20	0,06	1,25664	-0,00522599	0,00175548	1,7593	0,00530886	4,32627e-06	1,61197	0,00467788	5,78949e-06	1,64469	0,9965	0,999945	7,84635	0,00501204	0,872244	0,880253	0,000378617	1,6487
18	32	-0,15	20	0,06	1,5708	-0,00595452	0,00175468	1,75798	0,00734556	5,5202e-06	1,58876	0,00537906	6,53416e-06	1,61295	0,9953	0,999922	7,84987	0,00501933	0,873276	0,731522	0,000346458	1,60379
18	32	-0,15	20	0,08	0	-0,0221992	0,00171706	1,67066	0,0182579	2,4066e-05	1,58317	0,0156381	2,87456e-05	1,58837	0,9758	1,00018	7,89953	0,00529315	0,971563	0,854911	0,000512736	1,29161
18	32	-0,15	20	0,08	0,314159	-0,00960337	0,00168361	1,61575	0,00671833	8,72538e-06	1,53896	0,0068299	1,18454e-05	1,56404	0,9913	0,999947	7,86518	0,00513504	0,928046	1,01497	0,000494219	1,34292
18	32	-0,15	20	0,08	0,628319	-0,00883059	0,00175918	1,74925	0,00434433	5,46785e-06	1,59861	0,00542647	8,87802e-06	1,6111	0,9948	0,999972	7,84868	0,00526237	0,964058	1,24735	0,000509821	1,52596
18	32	-0,15	20	0,08	0,942478	-0,00854917	0,00176474	1,75641	0,00383997	4,82289e-06	1,63912	0,00515258	8,34192e-06	1,65316	0,9962	0,999993	7,84673	0,00524124	0,957614	1,34005	0,000511401	1,57351
18	32	-0,15	20	0,08	1,25664	-0,00902236	0,00176201	1,75084	0,00423592	5,24089e-06	1,62011	0,00536164	8,65844e-06	1,63707	0,9963	1,00003	7,84793	0,00524077	0,956486	1,26404	0,000507492	1,5672
18	32	-0,15	20	0,08	1,5708	-0,0099699	0,00176411	1,75343	0,00599677	6,88828e-06	1,58764	0,00631472	9,94606e-06	1,60326	0,9934	1,00006	7,85336	0,00524737	0,958744	1,0515	0,000476387	1,5224
18	32	-0,15	20	0,1	0	-0,0311628	0,0018101	1,87138	0,0201649	3,60316e-05	1,63611	0,020992	4,81736e-05	1,64046	0,9513	1,00017	7,93145	0,00551808	1,01984	1,03882	0,000734124	1,26141
18	32	-0,15	20	0,1	0,314159	-0,0111754	0,00174915	1,75546	0,00615207	1,07144e-05	1,48	0,00787309	1,68749e-05	1,52037	0,986	0,999995	7,87138	0,00528963	0,948132	1,2774	0,000682824	1,26954
18	32	-0,15	20	0,1	0,628319	-0,00877466	0,00173244	1,72488	0,00382446	6,30911e-06	1,53861	0,00609251	1,22116e-05	1,56865	0,9942	1,00003	7,86109	0,00525317	0,934624	1,59039	0,000659308	1,4292
18	32	-0,15	20	0,1	0,942478	-0,00833382	0,00173066	1,71961	0,00335757	5,56267e-06	1,60573	0,00574633	1,14898e-05	1,63094	0,996	0,999999	7,85927	0,00526376	0,941077	1,70873	0,000652459	1,48794
18	32	-0,15	20	0,1	1,25664	-0,00859342	0,00172673	1,71862	0,003722	6,14368e-06	1,60769	0,00601197	1,21086e-05	1,64205	0,9945	0,999946	7,86111	0,00525017	0,936851	1,61259	0,000651491	1,48617
18	32	-0,15	20	0,1	1,5708	-0,0102434	0,00172493	1,71846	0,00537764	8,391e-06	1,58312	0,00722753	1,43691e-05	1,63375	0,9911	0,999958	7,86807	0,00526642	0,939303	1,34157	0,000623149	1,45401
18	32	-0,15	30	0,005	0	0,00112122	0,00129914	1,47197	0,00838819	1,84741e-07	1,4757	0,000146636	1,21223e-07	1,48172	0,9999	1	5,06921	0,00336457	0,892385	0,0174802	1,40651e-05	1,48191
18	32	-0,15	30	0,005	0,314159	0,00113461	0,00129914	1,47197	0,00747588	1,50484e-07	1,46591	0,000133095	9,9081e-08	1,472	0,9999	1	5,06919	0,00336455	0,892383	0,0178024	1,28939e-05	1,47218
18	32	-0,15	30	0,005	0,628319	0,0011388	0,00129914	1,47197	0,00693952	1,09843e-07	1,43025	0,000128007	7,36857e-08	1,43817	0,9999	1	5,06917	0,00336454	0,892382	0,0184455	1,03259e-05	1,43841
18	32	-0,15	30	0,005	0,942478	0,0011393	0,00129914	1,47197	0,00675508	8,99447e-08	1,39173	0,000126998	6,16316e-08	1,40475	0,9999	1	5,06917	0,00336454	0,892382	0,0188	8,87346e-06	1,40515
18	32	-0,15	30	0,005	1,25664	0,00113921	0,00129914	1,47196	0,0069113	9,98501e-08	1,41004	0,000127614	6,73389e-08	1,421	0,9999	1	5,06917	0,00336455	0,892384	0,018464	9,47647e-06	1,42132
18	32	-0,15	30	0,005	1,5708	0,00152087	0,00134348	1,61427	0,00741603	1,16929e-07	1,53915	0,000130321	7,68285e-08	1,53818	0,9997	1	5,06975	0,0035257	0,967294	0,0175724	1,0084e-05	1,53854
18	32	-0,15	30	0,02	0	-0,000909652	0,00138376	1,68318	0,00502965	1,60881e-06	1,55902	0,00117692	1,21689e-06	1,56942	0,9982	0,999994	5,06877	0,00340866	0,901942	0,233828	0,000167343	1,57104
18	32	-0,15	30	0,02	0,314159	-0,000587387	0,00138303	1,68235	0,00322847	9,69029e-07	1,55453	0,000814632	7,59108e-07	1,56813	0,9988	0,999998	5,06832	0,00339997	0,897631	0,252175	0,000159581	1,57139
18	32	-0,15	30	0,02	0,628319	-0,00245283	0,00139751	1,7098	0,00248484	6,82156e-07	1,73097	0,000715444	5,85205e-07	1,73947	0,9998	1	5,07143	0,00339413	0,902581	0,287801	0,000156789	1,74129
18	32	-0,15	30	0,02	0,942478	-0,00246327	0,00139636	1,70717	0,00227343	5,74189e-07	1,66852	0,000695615	5,20321e-07	1,67501	0,9997	1	5,07121	0,00339442	0,903252	0,305862	0,0001519	1,67799
18	32	-0,15	30	0,02	1,25664	0,000479185	0,00129719	1,46861	0,00244665	5,75263e-07	1,41883	0,000708363	5,03943e-07	1,43912	0,9995	0,999999	5,06975	0,00336526	0,891699	0,289412	0,000138072	1,44712
18	32	-0,15	30	0,02	1,5708	0,000449233	0,00129716	1,4685	0,0031011	6,92888e-07	1,42381	0,000770307	5,60056e-07	1,44346	0,9994	0,999999	5,0699	0,00336925	0,893451	0,248301	0,000125193	1,45007
18	32	-0,15	30	0,04	0	-0,00453351	0,00140118	1,71612	0,00412446	4,12764e-06	1,66588	0,00260748	4,16281e-06	1,65511	0,9971	0,999945	5,07532	0,00340597	0,90672	0,63113	0,000392619	1,50663
18	32	-0,15	30	0,04	0,314159	-0,00317778	0,00139836	1,71113	0,0018351	1,74849e-06	1,68277	0,00133022	1,93982e-06	1,686	0,9989	0,999981	5,07262	0,00339371	0,902227	0,723894	0,000380154	1,56767
18	32	-0,15	30	0,04	0,628319	-0,00293677	0,00139756	1,70987	0,00124038	1,09295e-06	1,69047	0,00108619	1,4208e-06	1,69552	0,9996	0,999997	5,07186	0,0033988	0,904864	0,874746	0,000384431	1,6417
18	32	-0,15	30	0,04	0,942478	-0,00289303	0,00139757	1,70985	0,00110392	9,3451e-07	1,63452	0,00103901	1,29173e-06	1,63807	0,9995	0,999998	5,07162	0,00339889	0,90527	0,940256	0,000380886	1,60432
18	32	-0,15	30	0,04	1,25664	-0,00291478	0,00140146	1,71806	0,00121275	1,01119e-06	1,59769	0,00107496	1,33046e-06	1,58821	0,9994	0,999994	5,07172	0,00339666	0,904051	0,885462	0,000367317	1,53489
18	32	-0,15	30	0,04	1,5708	-0,00304545	0,00140317	1,72351	0,00167938	1,30586e-06	1,58759	0,00123803	1,52008e-06	1,57111	0,9989	0,999986	5,07212	0,00340068	0,905481	0,736396	0,000338875	1,49992
18	32	-0,15	30	0,06	0	-0,00426173	0,00144186	1,78487	0,00446569	7,54294e-06	1,50716	0,00427557	9,54674e-06	1,52695	0,9878	0,99996	5,07836	0,00336238	0,889352	0,955065	0,000638926	1,20845
18	32	-0,15	30	0,06	0,314159	-0,00134322	0,00142597	1,75117	0,0014607	2,34823e-06	1,54286	0,0016902	3,4686e-06	1,58894	0,9967	0,999993	5,07214	0,00333631	0,878477	1,15491	0,000609826	1,35034
18	32	-0,15	30	0,06	0,628319	-0,000921655	0,00142575	1,75239	0,000923981	1,40015e-06	1,59784	0,0013211	2,50911e-06	1,63393	0,9986	1	5,07082	0,00331548	0,867889	1,42747	0,000599036	1,5056
18	32	-0,15	30	0,06	0,942478	-0,000852956	0,00142589	1,75304	0,000813507	1,19302e-06	1,5447	0,00124888	2,28259e-06	1,57813	0,9986	1	5,07057	0,00331361	0,867164	1,5328	0,000590114	1,5155
18	32	-0,15	30	0,06	1,25664	-0,000866193	0,00142495	1,75156	0,000899606	1,29293e-06	1,48619	0,00130347	2,36022e-06	1,52251	0,9988	1,00001	5,07097	0,00331029	0,865608	1,44659	0,000581871	1,46971
18	32	-0,15	30	0,06	1,5708	-0,00111165	0,00142335	1,74752	0,00128885	1,7348e-06	1,4335	0,00155516	2,75144e-06	1,47275	0,9982	1,00001	5,07212	0,00330899	0,864709	1,2045	0,00055299	1,43229
18	32	-0,15	30	0,08	0	-0,00783994	0,00136758	1,65556	0,00564514	1,42399e-05	1,45679	0,00669689	1,9887e-05	1,46414	0,9708	0,999734	5,09148	0,00359283	1,00336	1,18361	0,000958678	0,946729
18	32	-0,15	30	0,08	0,314159	-0,00219681	0,00134049	1,58872	0,0013895	3,22922e-06	1,41505	0,00210946	5,63015e-06	1,44795	0,9949	0,999994	5,07473	0,00350161	0,961299	1,51526	0,000861673	1,01838
18	32	-0,15	30	0,08	0,628319	-0,00138512	0,00142864	1,75709	0,000824499	1,79467e-06	1,53024	0,00157935	4,00832e-06	1,58655	0,9977	0,999997	5,0713	0,00332615	0,873411	1,91168	0,00084929	1,30752
18	32	-0,15	30	0,08	0,942478	-0,00124393	0,00142719	1,75387	0,000716501	1,50702e-06	1,4829	0,00147642	3,61507e-06	1,53429	0,9984	1	5,07107	0,00331392	0,86716	2,05652	0,000832976	1,34858
18	32	-0,15	30	0,08	1,25664	-0,00133819	0,00142663	1,75257	0,000799333	1,65634e-06	1,42844	0,00155349	3,77539e-06	1,48314	0,9981	1,00001	5,07135	0,00331572	0,867878	1,93949	0,000830473	1,31438
18	32	-0,15	30	0,08	1,5708	-0,00165826	0,00142651	1,75472	0,00118289	2,33773e-06	1,37522	0,00190754	4,55847e-06	1,43933	0,9965	1	5,07265	0,00332132	0,869166	1,60892	0,000796465	1,28335
18	32	-0,15	30	0,1	0	-0,0154968	0,00143023	1,76859	0,00789038	2,68892e-05	1,52391	0,0103793	3,98504e-05	1,56705	0,9451	1,00108	5,11477	0,00368616	1,03057	1,31489	0,0015631	0,953493
18	32	-0,15	30	0,1	0,314159	-0,00335912	0,00135993	1,61615	0,00146101	4,47783e-06	1,28575	0,00264113	8,9785e-06	1,40368	0,9915	1,0001	5,07844	0,00347708	0,944144	1,8064	0,00135597	0,941555
18	32	-0,15	30	0,1	0,628319	-0,00214427	0,00134855	1,59528	0,000810392	2,26236e-06	1,37742	0,00189785	5,88053e-06	1,43891	0,997	0,99996	5,07472	0,00344433	0,930036	2,33742	0,0011373	1,07135
18	32	-0,15	30	0,1	0,942478	-0,00188973	0,00135287	1,60311	0,000693272	1,92474e-06	1,43126	0,00175396	5,33208e-06	1,45868	0,9983	0,999965	5,07425	0,00344085	0,926983	2,52513	0,00107888	1,05905
18	32	-0,15	30	0,1	1,25664	-0,00210174	0,00135017	1,59803	0,000782984	2,18411e-06	1,41214	0,00186478	5,67566e-06	1,42321	0,998	0,999993	5,07461	0,00343768	0,924869	2,37697	0,00107717	1,01711
18	32	-0,15	30	0,1	1,5708	-0,00278469	0,00134886	1,59629	0,00120515	3,29785e-06	1,38795	0,00236219	7,21727e-06	1,40154	0,9955	1,00006	5,07675	0,00346196	0,936979	1,95548	0,0010474	0,99264
18	32	-0,15	40	0,005	0	-0,000672089	0,00122122	1,70032	0,00174254	7,24002e-08	1,61844	5,38605e-05	4,71745e-08	1,61645	0,9999	1	3,68632	0,00250244	0,87072	0,0309059	2,57837e-05	1,61647
18	32	-0,15	40	0,005	0,314159	-0,00066646	0,00122122	1,70032	0,00149357	5,70383e-08	1,62408	4,73027e-05	3,74317e-08	1,62298	0,9999	1	3,68631	0,00250244	0,870719	0,0316681	2,3849e-05	1,62306
18	32	-0,15	40	0,005	0,628319	-0,000670865	0,00122112	1,70029	0,00135264	4,17618e-08	1,64011	4,49469e-05	2,81479e-08	1,64138	1	1	3,68632	0,00250272	0,871019	0,0332272	1,97827e-05	1,64163
18	32	-0,15	40	0,005	0,942478	-0,000670671	0,00122112	1,70029	0,0013052	3,49862e-08	1,64171	4,45005e-05	2,42122e-08	1,64631	1	1	3,68632	0,00250271	0,871019	0,0340932	1,76358e-05	1,64662
18	32	-0,15	40	0,005	1,25664	-0,000680342	0,00122068	1,69902	0,00134537	3,83817e-08	1,61482	4,48137e-05	2,60713e-08	1,62118	0,9999	1	3,68634	0,00250356	0,871529	0,033308	1,8426e-05	1,6214
18	32	-0,15	40	0,005	1,5708	-0,000680916	0,00122068	1,69902	0,00147736	4,32362e-08	1,59798	4,61541e-05	2,84801e-08	1,60103	0,9999	1	3,68634	0,00250357	0,87153	0,0312393	1,83607e-05	1,60104
18	32	-0,15	40	0,02	0	-0,000409985	0,00122827	1,72499	0,00101059	5,11867e-07	1,52313	0,000372706	4,26805e-07	1,53539	0,9998	1	3,68589	0,00250691	0,880169	0,368422	0,000236644	1,52389
18	32	-0,15	40	0,02	0,314159	-0,000294774	0,00122861	1,72592	0,000567504	2,74894e-07	1,56221	0,000230737	2,43256e-07	1,5894	1	1	3,68562	0,00250472	0,879022	0,406236	0,000232706	1,59171
18	32	-0,15	40	0,02	0,628319	-0,000587083	0,00119352	1,61698	0,000412519	1,84569e-07	1,57065	0,000196558	1,82467e-07	1,57681	0,9999	1	3,6876	0,00253563	0,913962	0,476163	0,000230576	1,57372
18	32	-0,15	40	0,02	0,942478	-0,000586704	0,00119356	1,61714	0,000371974	1,60827e-07	1,58295	0,000189769	1,68645e-07	1,5905	1	1	3,68762	0,00253463	0,913248	0,509853	0,000233784	1,59142
18	32	-0,15	40	0,02	1,25664	-0,000589314	0,00119356	1,61713	0,000404848	1,77737e-07	1,61707	0,000194558	1,7886e-07	1,62852	1	1	3,68764	0,00253465	0,913253	0,480262	0,000231947	1,63055
18	32	-0,15	40	0,02	1,5708	-0,00058912	0,00119393	1,61772	0,00053566	2,21028e-07	1,62725	0,000216413	2,02399e-07	1,64684	0,9999	1	3,68766	0,00253446	0,913141	0,40375	0,000211924	1,65323
18	32	-0,15	40	0,04	0	-0,00174822	0,00120365	1,70957	0,000958806	1,34964e-06	1,4095	0,000825265	1,59875e-06	1,41708	0,9981	0,999975	3,6895	0,00260423	0,960871	0,858763	0,000519624	1,16737
18	32	-0,15	40	0,04	0,314159	-0,00124862	0,00120696	1,71676	0,000344711	4,65386e-07	1,49377	0,000352453	6,33286e-07	1,52748	0,9996	0,999995	3,68845	0,00260386	0,960292	1,02067	0,000509465	1,34504
18	32	-0,15	40	0,04	0,628319	-0,00113903	0,00120794	1,71859	0,000222608	2,88394e-07	1,58972	0,000279362	4,6967e-07	1,61071	1	1	3,68821	0,00260201	0,958833	1,25312	0,000513777	1,50009
18	32	-0,15	40	0,04	0,942478	-0,000338336	0,00122942	1,7266	0,000196789	2,5988e-07	1,65294	0,000265209	4,49276e-07	1,67161	0,9998	0,999997	3,68557	0,00250609	0,880009	1,34579	0,000523888	1,59226
18	32	-0,15	40	0,04	1,25664	-0,000344044	0,0012292	1,72605	0,000217204	2,82365e-07	1,59991	0,000276219	4,66523e-07	1,62405	0,9997	0,999997	3,68565	0,00250785	0,880961	1,26984	0,000518542	1,5569
18	32	-0,15	40	0,04	1,5708	-0,000352646	0,00122795	1,72323	0,000308144	3,70056e-07	1,52713	0,000326346	5,35956e-07	1,55734	0,9996	0,999996	3,68576	0,00250794	0,88117	1,05739	0,000490459	1,50741
18	32	-0,15	40	0,06	0	-0,00191539	0,00119492	1,73843	0,00127791	3,10019e-06	1,17012	0,00151465	4,40924e-06	1,23871	0,9921	0,99989	3,69104	0,00266147	0,963875	1,18245	0,0010292	0,968679
18	32	-0,15	40	0,06	0,314159	-0,000686761	0,00119071	1,72671	0,000311892	6,9227e-07	1,25468	0,000473682	1,22906e-06	1,34003	0,9986	0,999983	3,68745	0,00262776	0,94322	1,51591	0,000905313	1,08286
18	32	-0,15	40	0,06	0,628319	0,00156214	0,00120309	1,65865	0,000184934	4,0282e-07	1,4743	0,000354493	9,02589e-07	1,53314	0,9995	0,999998	3,68832	0,00262971	0,957563	1,91285	0,000873379	1,36159
18	32	-0,15	40	0,06	0,942478	0,00159737	0,00120285	1,65797	0,000160738	3,40303e-07	1,45239	0,000331464	8,13254e-07	1,50029	0,9997	1,00001	3,6883	0,00262637	0,955583	2,05804	0,000835461	1,37285
18	32	-0,15	40	0,06	1,25664	0,00156462	0,00120386	1,6603	0,000179461	3,76765e-07	1,42114	0,000349132	8,50995e-07	1,4642	0,9996	1,00001	3,68839	0,00262626	0,95534	1,94152	0,00081951	1,30785
18	32	-0,15	40	0,06	1,5708	0,00148656	0,00120394	1,66049	0,000265983	5,43022e-07	1,4114	0,000429598	1,04099e-06	1,43971	0,9996	1,00002	3,68868	0,00262509	0,954166	1,61142	0,000773925	1,22386
18	32	-0,15	40	0,08	0	-0,00506667	0,00119746	1,65295	0,00207603	8,09578e-06	1,16307	0,00279512	1,17863e-05	1,24455	0,9731	1,00067	3,69508	0,00273084	1,0495	1,35048	0,00186977	0,828408
18	32	-0,15	40	0,08	0,314159	-0,00184841	0,00116967	1,5839	0,000342154	1,13875e-06	1,14575	0,000649121	2,28692e-06	1,25798	0,9966	1,00011	3,68754	0,0026293	0,981757	1,89867	0,00152452	0,820908
18	32	-0,15	40	0,08	0,628319	-0,000698814	0,00119048	1,72523	0,000184429	5,71427e-07	1,34954	0,000456266	1,53822e-06	1,42204	0,9988	0,999983	3,68725	0,00263203	0,94558	2,47013	0,00131949	1,04812
18	32	-0,15	40	0,08	0,942478	-0,000618199	0,00119261	1,72977	0,000156854	4,93947e-07	1,45531	0,000419754	1,43245e-06	1,51414	0,9995	0,999986	3,68716	0,00263394	0,94673	2,67152	0,0012288	1,0394
18	32	-0,15	40	0,08	1,25664	-0,000698693	0,0011921	1,73072	0,000177833	5,69274e-07	1,47227	0,000447563	1,55216e-06	1,51741	0,9987	0,999984	3,68729	0,00263473	0,947551	2,51221	0,00122241	0,993998
18	32	-0,15	40	0,08	1,5708	-0,000869494	0,00119245	1,73055	0,000277802	8,65833e-07	1,40901	0,000573618	1,97291e-06	1,44117	0,9979	0,999977	3,6875	0,00263422	0,946717	2,06009	0,00120892	0,993267
18	32	-0,15	40	0,1	0	-0,00662243	0,00137365	2,12817	0,00385801	2,23966e-05	1,42489	0,00522888	3,07009e-05	1,4584	0,934	1,00089	3,7087	0,00278847	1,04769	1,37664	0,00310231	0,914523
18	32	-0,15	40	0,1	0,314159	0,000729997	0,00115706	1,59745	0,000417186	1,92568e-06	1,07075	0,000901478	4,22267e-06	1,26792	0,9914	0,99965	3,68674	0,00259191	0,944374	2,17883	0,00245165	0,729491
18	32	-0,15	40	0,1	0,628319	0,00136247	0,00115042	1,57998	0,000200468	8,14825e-07	1,27418	0,000589645	2,50955e-06	1,37634	0,9983	0,999956	3,68568	0,00256699	0,929359	2,94281	0,00193276	0,793769
18	32	-0,15	40	0,1	0,942478	0,00144797	0,0011516	1,58284	0,000165684	6,53158e-07	1,30747	0,000530562	2,18865e-06	1,38307	0,9983	1	3,68541	0,00256614	0,928791	3,20149	0,0018479	0,836019
18	32	-0,15	40	0,1	1,25664	0,00125162	0,00115179	1,5815	0,000191143	7,559e-07	1,28484	0,000573076	2,38714e-06	1,3698	0,9979	1,00002	3,68535	0,00257169	0,932145	2,99746	0,00190454	0,856748
18	32	-0,15	40	0,1	1,5708	0,000940409	0,00115302	1,58374	0,000318119	1,2778e-06	1,24306	0,000770189	3,31515e-06	1,35151	0,9957	1,00003	3,68569	0,00258149	0,936977	2,42033	0,00188436	0,850577
18	32	-0,15	50	0,005	0	0,000339521	0,00105366	1,63341	0,000362228	2,26956e-08	1,55774	1,72988e-05	1,4938e-08	1,55762	1	1	2,85791	0,00199511	0,87637	0,0477488	3,82389e-05	1,55756
18	32	-0,15	50	0,005	0,314159	0,000341509	0,00105366	1,63341	0,000298822	1,72051e-08	1,55168	1,47105e-05	1,14435e-08	1,55257	1	1	2,85791	0,00199511	0,876369	0,0492217	3,54534e-05	1,55256
18	32	-0,15	50	0,005	0,628319	0,000342092	0,00105366	1,63341	0,000264249	1,23558e-08	1,53926	1,38026e-05	8,51644e-09	1,54446	1	1	2,85791	0,00199511	0,876369	0,0522286	2,9782e-05	1,54482
18	32	-0,15	50	0,005	0,942478	-0,0015191	0,00101183	1,51182	0,000252863	1,01254e-08	1,47372	1,36296e-05	7,19004e-09	1,4785	1	1	2,85658	0,00205888	0,938408	0,0538974	2,62778e-05	1,47925
18	32	-0,15	50	0,005	1,25664	-0,00151912	0,00101183	1,51182	0,000262466	1,13033e-08	1,50825	1,37388e-05	7,82774e-09	1,50798	1	1	2,85658	0,00205888	0,938408	0,052341	2,75708e-05	1,50805
18	32	-0,15	50	0,005	1,5708	-0,00151941	0,00101183	1,51182	0,000294622	1,3022e-08	1,53488	1,42481e-05	8,68879e-09	1,53419	0,9999	1	2,85654	0,00205968	0,938656	0,0483568	2,7353e-05	1,53406
18	32	-0,15	50	0,02	0	0,00138261	0,00109656	1,71558	0,000212145	1,57193e-07	1,52892	0,000106958	1,43861e-07	1,51629	0,9999	0,999998	2,8603	0,00200781	0,86573	0,503459	0,000310876	1,44966
18	32	-0,15	50	0,02	0,314159	0,00141821	0,00109633	1,71501	0,000105367	7,43335e-08	1,56085	5,97686e-05	7,36244e-08	1,56376	1	0,999999	2,86023	0,00200752	0,865401	0,566593	0,000304046	1,5183
18	32	-0,15	50	0,02	0,628319	0,00142563	0,00109633	1,71501	7,34351e-05	4,85491e-08	1,63207	4,96937e-05	5,54486e-08	1,64055	1	1	2,86021	0,0020075	0,865396	0,676097	0,000311085	1,61925
18	32	-0,15	50	0,02	0,942478	0,000323542	0,00105885	1,6919	6,56903e-05	4,06668e-08	1,581	4,77265e-05	4,91747e-08	1,58494	0,9999	1	2,85537	0,00208393	0,949724	0,725963	0,000301742	1,57397
18	32	-0,15	50	0,02	1,25664	0,000322714	0,00105884	1,6919	7,19214e-05	4,31732e-08	1,48732	4,91688e-05	5,00586e-08	1,4957	0,9999	1	2,85537	0,00208393	0,949724	0,683083	0,00028948	1,49252
18	32	-0,15	50	0,02	1,5708	0,000318877	0,00105884	1,69189	9,78388e-05	5,36583e-08	1,41903	5,57485e-05	5,5743e-08	1,42699	0,9999	1	2,85539	0,00208394	0,949729	0,569314	0,000260691	1,42181
18	32	-0,15	50	0,04	0	0,000478058	0,00108892	1,69073	0,000240644	4,81197e-07	1,34497	0,000251605	6,33039e-07	1,36804	0,9995	0,999986	2,85895	0,00208656	0,960807	1,04262	0,000752554	1,07404
18	32	-0,15	50	0,04	0,314159	0,000615607	0,00109096	1,69521	7,09472e-05	1,31657e-07	1,44324	9,13462e-05	2,07251e-07	1,48315	0,9999	0,999997	2,85857	0,00208353	0,958169	1,28485	0,000691956	1,21105
18	32	-0,15	50	0,04	0,628319	0,000636022	0,00109095	1,6952	4,39661e-05	7,60869e-08	1,50885	7,04055e-05	1,46987e-07	1,53058	0,9999	0,999999	2,85851	0,00208347	0,958154	1,59843	0,000658659	1,36042
18	32	-0,15	50	0,04	0,942478	0,000639946	0,00109095	1,6952	3,8555e-05	6,58726e-08	1,51499	6,6328e-05	1,3612e-07	1,53778	0,9999	1	2,8585	0,00208346	0,958154	1,71732	0,000658553	1,43557
18	32	-0,15	50	0,04	1,25664	0,00140045	0,00109642	1,71515	4,27397e-05	7,28896e-08	1,49561	6,93893e-05	1,44415e-07	1,53602	1	0,999999	2,86023	0,00200753	0,865405	1,62053	0,000665102	1,43116
18	32	-0,15	50	0,04	1,5708	0,00139099	0,00109649	1,71532	6,19262e-05	9,97027e-08	1,44846	8,37159e-05	1,71001e-07	1,49294	0,9999	1	2,86028	0,00200755	0,865495	1,34909	0,000637808	1,38481
18	32	-0,15	50	0,06	0	0,000261562	0,00108199	1,6795	0,000404917	1,52562e-06	1,09743	0,000535175	2,20793e-06	1,21201	0,9951	0,99999	2,85685	0,00202912	0,91951	1,32371	0,00159146	0,777613
18	32	-0,15	50	0,06	0,314159	0,000726547	0,00108202	1,67833	7,34693e-05	2,40562e-07	1,29691	0,000133392	4,7704e-07	1,42123	0,9993	0,999992	2,85583	0,00200988	0,902313	1,8148	0,00133414	0,859397
18	32	-0,15	50	0,06	0,628319	0,000803387	0,00108375	1,68269	4,06584e-05	1,20777e-07	1,43417	9,54912e-05	3,13172e-07	1,49553	0,9998	0,999999	2,85564	0,00201177	0,903545	2,34394	0,00115622	1,08384
18	32	-0,15	50	0,06	0,942478	0,000812265	0,00108373	1,68266	3,47167e-05	9,919e-08	1,4213	8,80309e-05	2,78076e-07	1,4711	0,9998	1	2,85562	0,00201173	0,903529	2,5304	0,00112598	1,14133
18	32	-0,15	50	0,06	1,25664	0,00079321	0,00108512	1,68533	3,91162e-05	1,0999e-07	1,39098	9,3348e-05	2,91719e-07	1,43959	0,9998	1	2,85563	0,00201251	0,904261	2,38134	0,00111149	1,06346
18	32	-0,15	50	0,06	1,5708	0,00075908	0,00108509	1,68496	6,01554e-05	1,63502e-07	1,34378	0,000118141	3,63866e-07	1,39533	0,9997	1,00001	2,85566	0,00201242	0,904315	1,95923	0,00106569	1,01597
18	32	-0,15	50	0,08	0	-0,00152304	0,00113286	1,83916	0,00086579	5,304e-06	1,03319	0,00117958	7,12661e-06	1,09257	0,979	1,00037	2,85979	0,00207102	0,933152	1,391	0,00288857	0,724636
18	32	-0,15	50	0,08	0,314159	9,91131e-05	0,00112649	1,8207	9,33473e-05	4,56327e-07	1,08429	0,000202437	1,01206e-06	1,2671	0,9986	1,00003	2,8546	0,00199906	0,880139	2,18498	0,00245091	0,745256
18	32	-0,15	50	0,08	0,628319	0,000733389	0,00108316	1,68035	4,49124e-05	1,9277e-07	1,31531	0,000132406	5,94594e-07	1,41898	0,9995	0,999998	2,85569	0,00200878	0,901859	2,94911	0,00201034	0,879615
18	32	-0,15	50	0,08	0,942478	0,000227724	0,00112037	1,8001	3,72119e-05	1,54528e-07	1,35713	0,000119333	5,224e-07	1,45172	0,9997	1,00001	2,85467	0,00198686	0,870658	3,20535	0,00196022	0,941379
18	32	-0,15	50	0,08	1,25664	0,000767926	0,00108387	1,68264	4,27091e-05	1,72843e-07	1,28133	0,000128345	5,49556e-07	1,36987	0,9997	1,00001	2,85573	0,00201225	0,904097	3,00372	0,00193373	0,867682
18	32	-0,15	50	0,08	1,5708	0,00069368	0,00108569	1,68697	7,07989e-05	2,83146e-07	1,22363	0,000171827	7,34349e-07	1,32186	0,9992	1,00003	2,85591	0,00201507	0,905394	2,42634	0,00184617	0,820797
18	32	-0,15	50	0,1	0	-0,00733214	0,00116327	1,9351	0,00233387	2,29435e-05	1,56446	0,00282016	2,5306e-05	1,47663	0,9321	0,9998	2,8756	0,00223032	1,05196	1,291	0,0050299	0,958632
18	32	-0,15	50	0,1	0,314159	-0,00124797	0,00111785	1,82201	0,000137912	1,02001e-06	0,861403	0,000322791	2,0749e-06	1,1136	0,9968	0,999961	2,8582	0,00204404	0,902012	2,42609	0,00408914	0,71542
18	32	-0,15	50	0,1	0,628319	-0,000990714	0,00111655	1,81698	5,56018e-05	3,17034e-07	1,11944	0,000189177	1,0813e-06	1,3155	0,9995	0,999983	2,85793	0,00204884	0,906714	3,43106	0,00331287	0,754187
18	32	-0,15	50	0,1	0,942478	-0,000994874	0,00111705	1,81742	4,42137e-05	2,4346e-07	1,22998	0,000165505	9,30546e-07	1,41416	0,9995	0,999973	2,85799	0,00204724	0,905616	3,76266	0,0032054	0,786126
18	32	-0,15	50	0,1	1,25664	-0,00103445	0,00111712	1,81807	5,22346e-05	2,92085e-07	1,1801	0,000181789	1,03425e-06	1,38305	0,9994	0,999965	2,85805	0,00204551	0,904333	3,50187	0,00328081	0,791744
18	32	-0,15	50	0,1	1,5708	-0,00111236	0,001117	1,81811	9,44241e-05	5,27315e-07	1,05963	0,000259615	1,48248e-06	1,27415	0,9982	0,99995	2,85808	0,00203999	0,899625	2,77163	0,00316293	0,796917
18	32	-0,15	60	0,005	0	-0,00053626	0,000957455	1,63876	7,56571e-05	6,58569e-09	1,49606	5,12055e-06	4,39246e-09	1,49576	1	1	2,30719	0,00171861	0,919787	0,0676658	5,21565e-05	1,49518
18	32	-0,15	60	0,005	0,314159	-0,000535628	0,000957455	1,63876	6,01042e-05	4,83104e-09	1,50151	4,22026e-06	3,26732e-09	1,50384	1	1	2,30719	0,00171861	0,919787	0,0702027	4,87108e-05	1,50358
18	32	-0,15	60	0,005	0,628319	-0,000535448	0,000957455	1,63876	5,19432e-05	3,4564e-09	1,52445	3,91491e-06	2,44373e-09	1,53284	1	1	2,30719	0,00171861	0,919787	0,0753599	4,2032e-05	1,53329
18	32	-0,15	60	0,005	0,942478	-0,000535424	0,000957455	1,63876	4,93079e-05	2,94441e-09	1,55864	3,85306e-06	2,15724e-09	1,56746	1	1	2,30719	0,00171861	0,919787	0,0781354	3,90847e-05	1,56786
18	32	-0,15	60	0,005	1,25664	-0,000537632	0,000948536	1,53027	5,15192e-05	3,26351e-09	1,49769	3,88872e-06	2,31949e-09	1,49839	1	1	2,30482	0,00169378	0,900662	0,0754725	4,02377e-05	1,49841
18	32	-0,15	60	0,005	1,5708	-0,000537696	0,000948536	1,53027	5,90565e-05	3,76447e-09	1,5017	4,06197e-06	2,55919e-09	1,50037	1	1	2,30482	0,00169378	0,900662	0,0687728	3,89482e-05	1,50027
18	32	-0,15	60	0,02	0	0,000200073	0,000981284	1,68554	4,62725e-05	4,43579e-08	1,52361	2,92913e-05	4,45758e-08	1,51157	1	0,999999	2,31084	0,00173015	0,924863	0,631953	0,00037581	1,39439
18	32	-0,15	60	0,02	0,314159	0,000211279	0,000981277	1,68553	2,05058e-05	1,87278e-08	1,5651	1,48839e-05	2,08055e-08	1,57136	1	1	2,31082	0,00173014	0,92486	0,724868	0,000368314	1,48769
18	32	-0,15	60	0,02	0,628319	0,000213219	0,000981277	1,68553	1,38551e-05	1,19044e-08	1,6014	1,21476e-05	1,55142e-08	1,60874	1	1	2,31081	0,00173013	0,92486	0,875812	0,000377456	1,5735
18	32	-0,15	60	0,02	0,942478	0,000213569	0,000981277	1,68553	1,23263e-05	1,04088e-08	1,58695	1,16142e-05	1,44251e-08	1,59387	1	1	2,31081	0,00173013	0,92486	0,941265	0,000380351	1,56763
18	32	-0,15	60	0,02	1,25664	0,000213334	0,000981277	1,68553	1,35359e-05	1,13111e-08	1,55789	1,20102e-05	1,49837e-08	1,5638	1	1	2,31081	0,00173013	0,924861	0,886332	0,000371807	1,52709
18	32	-0,15	60	0,02	1,5708	0,000212279	0,000981276	1,68553	1,87443e-05	1,44887e-08	1,52908	1,38289e-05	1,70107e-08	1,53402	1	1	2,31082	0,00173014	0,924863	0,73694	0,000344465	1,50439
18	32	-0,15	60	0,04	0	0,000861839	0,000963411	1,6218	6,38133e-05	1,63211e-07	1,18907	7,59159e-05	2,28927e-07	1,21271	0,9996	0,999996	2,30761	0,00168567	0,905294	1,18639	0,000990677	0,87565
18	32	-0,15	60	0,04	0,314159	0,000929732	0,000963489	1,62157	1,55188e-05	3,56597e-08	1,305	2,36405e-05	6,29176e-08	1,35495	0,9999	1	2,30756	0,00168601	0,905289	1,52018	0,000876093	1,0116
18	32	-0,15	60	0,04	0,628319	0,000927094	0,000963073	1,6205	9,21933e-06	1,93726e-08	1,37399	1,77075e-05	4,30856e-08	1,40934	1	1	2,30753	0,00168595	0,905294	1,91674	0,000803636	1,1899
18	32	-0,15	60	0,04	0,942478	-0,000153275	0,000968122	1,60182	8,03052e-06	1,7516e-08	1,51073	1,66008e-05	4,13657e-08	1,51662	0,9999	1	2,30702	0,00164122	0,876763	2,06303	0,000787319	1,23367
18	32	-0,15	60	0,04	1,25664	-0,000154073	0,000968121	1,60182	8,95518e-06	1,93794e-08	1,49076	1,74658e-05	4,34619e-08	1,49946	0,9999	1	2,30702	0,00164122	0,876763	1,9463	0,000783748	1,20342
18	32	-0,15	60	0,04	1,5708	-0,000157517	0,000968121	1,60182	1,32533e-05	2,7524e-08	1,44893	2,14593e-05	5,28649e-08	1,46555	0,9999	0,999999	2,30703	0,00164123	0,876768	1,61532	0,000762831	1,17952
18	32	-0,15	60	0,06	0	-0,000871284	0,000952416	1,58948	0,000139445	7,30315e-07	0,920616	0,000192221	9,90256e-07	1,00235	0,9965	1,00003	2,30663	0,0016607	0,901178	1,39641	0,00239161	0,732247
18	32	-0,15	60	0,06	0,314159	-0,000640775	0,000951597	1,58628	1,86503e-05	7,60246e-08	1,10645	3,83322e-05	1,59356e-07	1,22315	0,9995	1,00001	2,30628	0,00165733	0,898111	2,06307	0,00201781	0,797017
18	32	-0,15	60	0,06	0,628319	-0,000586437	0,00095078	1,58403	9,52499e-06	3,44811e-08	1,29024	2,60361e-05	1,00032e-07	1,36168	0,9999	1	2,30628	0,0016576	0,897852	2,73091	0,00162121	0,915778
18	32	-0,15	60	0,06	0,942478	-0,000583614	0,000950775	1,58403	7,97512e-06	2,79518e-08	1,31865	2,36334e-05	8,88739e-08	1,39493	0,9999	1	2,30627	0,00165759	0,897849	2,95921	0,0015482	0,972063
18	32	-0,15	60	0,06	1,25664	-0,000597516	0,000950912	1,58471	9,08281e-06	3,13744e-08	1,28208	2,52385e-05	9,45091e-08	1,3763	0,9998	1	2,30625	0,00165794	0,898337	2,77476	0,00156543	0,947037
18	32	-0,15	60	0,06	1,5708	-0,000606001	0,000950919	1,58473	1,45679e-05	4,94423e-08	1,2221	3,29273e-05	1,23514e-07	1,33106	0,9998	1	2,30627	0,00165797	0,89835	2,25657	0,0015158	0,91289
18	32	-0,15	60	0,08	0	-0,00125636	0,000950099	1,63144	0,000415412	4,04928e-06	0,938567	0,000522558	4,28927e-06	0,947568	0,9795	0,999326	2,30941	0,00172193	0,932335	1,35284	0,00426365	0,750532
18	32	-0,15	60	0,08	0,314159	-0,00016666	0,000934829	1,58643	2,78109e-05	1,75712e-07	0,849426	6,47973e-05	3,70949e-07	1,04124	0,9989	0,999977	2,30728	0,00168121	0,8949	2,39156	0,00361554	0,686251
18	32	-0,15	60	0,08	0,628319	-6,19214e-05	0,000935867	1,58785	1,16943e-05	5,87709e-08	1,0644	3,89881e-05	1,99433e-07	1,2113	0,9996	0,999998	2,30719	0,00167973	0,892549	3,35173	0,00296383	0,773026
18	32	-0,15	60	0,08	0,942478	-5,7539e-05	0,000934855	1,58501	9,41445e-06	4,52698e-08	1,09858	3,4435e-05	1,68919e-07	1,2134	0,9999	0,999998	2,30722	0,00168109	0,8939	3,67058	0,00281472	0,787365
18	32	-0,15	60	0,08	1,25664	-5,26542e-05	0,0009341	1,5832	1,10962e-05	5,48848e-08	1,07036	3,77956e-05	1,86275e-07	1,17519	1	0,999995	2,30724	0,00168093	0,893669	3,42168	0,00284474	0,776688
18	32	-0,15	60	0,08	1,5708	-9,40687e-05	0,000934702	1,58453	1,97705e-05	1,04173e-07	1,0421	5,34462e-05	2,7779e-07	1,17162	0,9997	0,999986	2,30723	0,0016804	0,893773	2,71959	0,00280569	0,778573
18	32	-0,15	60	0,1	0	-0,00570618	0,00105141	1,89956	0,00166318	2,38534e-05	1,67245	0,0015915	1,91826e-05	1,31003	0,9328	1,00251	2,32237	0,00185408	1,04158	1,13618	0,00678642	0,998481
18	32	-0,15	60	0,1	0,314159	-0,00146387	0,000981581	1,68659	5,04853e-05	1,15787e-06	1,44622	0,00011742	9,97224e-07	1,08616	0,9976	0,999724	2,30826	0,00169215	0,888051	2,58155	0,00583934	0,695959
18	32	-0,15	60	0,1	0,628319	-0,00136585	0,000981007	1,68445	1,63804e-05	1,27376e-07	1,02367	6,10911e-05	4,41961e-07	1,27052	0,9997	1	2,30816	0,00169359	0,889447	3,81432	0,00490413	0,684335
18	32	-0,15	60	0,1	0,942478	-0,00134088	0,000981168	1,6852	1,25381e-05	9,39978e-08	1,03555	5,20624e-05	3,66786e-07	1,23835	0,9997	1,00001	2,30808	0,00169242	0,887825	4,2202	0,0048938	0,740895
18	32	-0,15	60	0,1	1,25664	-8,91781e-05	0,000935332	1,5863	1,51165e-05	1,05417e-07	0,923645	5,79757e-05	3,7342e-07	1,10594	0,9997	0,999984	2,30725	0,00168009	0,893037	3,91198	0,00476175	0,72853
18	32	-0,15	60	0,1	1,5708	-9,50058e-05	0,000934798	1,5879	3,02328e-05	2,38915e-07	0,878951	8,92411e-05	6,13556e-07	1,08851	0,9985	0,99994	2,30723	0,0016803	0,894439	3,03196	0,00458722	0,731439
18	32	-0,1	20	0,005	0	0,00046613	0,00168915	1,68339	0,100649	7,65551e-07	1,64374	0,000716393	6,11992e-07	1,64452	0,9994	1	7,84286	0,0050972	0,919931	0,00711757	6,02585e-06	1,64446
18	32	-0,1	20	0,005	0,314159	0,000484068	0,00168731	1,68081	0,0938562	6,65189e-07	1,64309	0,000679118	5,24904e-07	1,64449	0,9997	1	7,84269	0,00509822	0,920471	0,00723561	5,54101e-06	1,64446
18	32	-0,1	20	0,005	0,628319	0,000499211	0,00168731	1,68081	0,0896696	5,01362e-07	1,63366	0,000664066	3,97374e-07	1,63703	0,9997	1	7,84263	0,00509811	0,920447	0,00740561	4,39001e-06	1,63706
18	32	-0,1	20	0,005	0,942478	0,000483268	0,00168603	1,67863	0,088192	4,09386e-07	1,58832	0,000660893	3,28874e-07	1,59483	0,9999	1	7,84268	0,00509929	0,920879	0,00749375	3,69426e-06	1,59489
18	32	-0,1	20	0,005	1,25664	0,00051332	0,00168355	1,6747	0,0894457	4,50954e-07	1,55572	0,000662452	3,58639e-07	1,56069	0,9995	1	7,84262	0,00510257	0,922131	0,00740613	3,97219e-06	1,56072
18	32	-0,1	20	0,005	1,5708	0,000533566	0,00168287	1,67335	0,093409	4,97419e-07	1,54942	0,000670302	3,91695e-07	1,5505	0,9994	1	7,84265	0,00510388	0,922882	0,00717591	4,15506e-06	1,5505
18	32	-0,1	20	0,02	0	-0,00869041	0,00172312	1,75577	0,0671604	8,13461e-06	1,52716	0,0073369	6,34422e-06	1,53771	0,9942	1,00002	7,8476	0,00508905	0,905238	0,109212	8,11961e-05	1,53804
18	32	-0,1	20	0,02	0,314159	-0,00693165	0,00172062	1,75002	0,0506089	5,97742e-06	1,52822	0,00585562	4,60693e-06	1,54229	0,9963	1,00002	7,84431	0,00508641	0,905612	0,115674	7,73312e-05	1,54344
18	32	-0,1	20	0,02	0,628319	-0,00542776	0,00168908	1,68182	0,0422345	4,40292e-06	1,64188	0,00535328	3,55112e-06	1,65649	0,9973	1	7,85041	0,00511441	0,925013	0,126729	7,08624e-05	1,65875
18	32	-0,1	20	0,02	0,942478	-0,00512498	0,00169606	1,67829	0,0395999	3,6808e-06	1,59979	0,00525066	3,10828e-06	1,61599	0,9983	1,00001	7,84785	0,00502235	0,898854	0,132574	6,61627e-05	1,61778
18	32	-0,1	20	0,02	1,25664	-0,00535583	0,00168406	1,67728	0,0418015	4,00344e-06	1,57932	0,00531383	3,27802e-06	1,59698	0,997	0,999997	7,84981	0,00509988	0,920052	0,127101	6,62536e-05	1,60009
18	32	-0,1	20	0,02	1,5708	-0,00529792	0,00169671	1,6803	0,0494661	4,6711e-06	1,60974	0,00560106	3,63336e-06	1,61235	0,997	0,999999	7,84952	0,00503067	0,900047	0,113212	6,27523e-05	1,61169
18	32	-0,1	20	0,04	0	-0,0223989	0,00174182	1,78575	0,0498028	2,13556e-05	1,574	0,0178599	1,89274e-05	1,60432	0,9821	1,00007	7,87256	0,00516267	0,928001	0,358315	0,000226577	1,58604
18	32	-0,1	20	0,04	0,314159	-0,0145167	0,00173235	1,76759	0,0289341	1,23173e-05	1,54421	0,0114762	1,11841e-05	1,57057	0,9906	1,00008	7,85605	0,00509848	0,906107	0,396343	0,000218884	1,568
18	32	-0,1	20	0,04	0,628319	-0,0128075	0,00172397	1,75429	0,0211402	8,313e-06	1,60222	0,00980971	8,43722e-06	1,62836	0,9948	1,00005	7,84949	0,00509306	0,907314	0,463773	0,000217513	1,63289
18	32	-0,1	20	0,04	0,942478	-0,0125182	0,00172168	1,75044	0,0190753	7,39384e-06	1,6871	0,00948209	7,93195e-06	1,69948	0,9955	1,00002	7,84732	0,0050997	0,906553	0,496836	0,00022361	1,69756
18	32	-0,1	20	0,04	1,25664	-0,0126871	0,00172638	1,75772	0,0207502	8,19524e-06	1,71905	0,00971058	8,42678e-06	1,73023	0,995	1,00002	7,84856	0,00511967	0,914669	0,467726	0,000222025	1,72648
18	32	-0,1	20	0,04	1,5708	-0,0132194	0,00172743	1,7611	0,0273405	9,97659e-06	1,69676	0,0107421	9,37572e-06	1,70704	0,9922	1	7,85352	0,00514781	0,922694	0,39269	0,000200267	1,70369
18	32	-0,1	20	0,06	0	-0,0369766	0,00177109	1,84005	0,0448136	3,56873e-05	1,64099	0,0278815	3,76388e-05	1,67099	0,9654	1,00026	7,90671	0,00527178	0,959711	0,621407	0,000358998	1,55677
18	32	-0,1	20	0,06	0,314159	-0,0200545	0,00173695	1,77371	0,0208256	1,67174e-05	1,55348	0,0148572	1,90035e-05	1,60394	0,9846	1,00018	7,86532	0,00514014	0,921217	0,712613	0,000349908	1,52961
18	32	-0,1	20	0,06	0,628319	-0,0169504	0,00173223	1,76449	0,0141202	1,08062e-05	1,6138	0,012174	1,42027e-05	1,64027	0,992	1,0001	7,85332	0,00511449	0,912336	0,861393	0,000354061	1,60361
18	32	-0,1	20	0,06	0,942478	-0,016437	0,00172794	1,75528	0,0125671	9,64116e-06	1,68172	0,0116542	1,34206e-05	1,69366	0,9936	1,00005	7,85033	0,00512277	0,914193	0,926564	0,000361799	1,65663
18	32	-0,1	20	0,06	1,25664	-0,0166315	0,00173276	1,76441	0,0137964	1,06891e-05	1,71687	0,0120357	1,42067e-05	1,72411	0,9925	1,00002	7,8522	0,00513213	0,918954	0,87161	0,000360534	1,67161
18	32	-0,1	20	0,06	1,5708	-0,0182276	0,0017352	1,77074	0,0190434	1,36628e-05	1,70887	0,0137824	1,61578e-05	1,71274	0,9894	1,00005	7,86151	0,00518869	0,93574	0,723066	0,000335867	1,65743
18	32	-0,1	20	0,08	0	-0,0547467	0,00174544	1,77588	0,0452164	5,2762e-05	1,69724	0,0384454	6,34209e-05	1,65643	0,9468	1,00064	7,95682	0,00540763	0,96744	0,848985	0,000494443	1,38692
18	32	-0,1	20	0,08	0,314159	-0,0262452	0,00168467	1,68841	0,0172812	2,01898e-05	1,51744	0,0174065	2,71497e-05	1,51619	0,9797	1,00028	7,88069	0,00542928	1,00726	1,00589	0,000460435	1,28411
18	32	-0,1	20	0,08	0,628319	-0,0215266	0,00169136	1,7013	0,0112016	1,23341e-05	1,51336	0,0138792	2,01074e-05	1,53458	0,9888	1,00011	7,86108	0,0053236	0,979572	1,23758	0,000469525	1,45515
18	32	-0,1	20	0,08	0,942478	-0,0207435	0,00168861	1,69801	0,00991518	1,09547e-05	1,55967	0,0132096	1,90808e-05	1,59014	0,9915	1,00009	7,8567	0,00530718	0,974716	1,33078	0,000478504	1,55679
18	32	-0,1	20	0,08	1,25664	-0,0215489	0,00168952	1,70222	0,0109385	1,23815e-05	1,64139	0,0137419	2,05305e-05	1,67342	0,9908	1,00008	7,85992	0,00530585	0,974797	1,25484	0,000482405	1,60299
18	32	-0,1	20	0,08	1,5708	-0,0239512	0,00169063	1,70168	0,0154469	1,66425e-05	1,70667	0,0161208	2,40893e-05	1,73313	0,9867	1,00003	7,87342	0,00534706	0,985776	1,04236	0,000460608	1,62326
18	32	-0,1	20	0,1	0	-0,0763894	0,00185948	1,97787	0,0489081	7,48572e-05	1,91311	0,0505929	0,000103969	1,95941	0,9174	1,00221	8,0263	0,00583442	1,11386	1,03287	0,000692514	1,40437
18	32	-0,1	20	0,1	0,314159	-0,0312759	0,00171934	1,72296	0,0157222	2,49973e-05	1,55804	0,0199588	3,90758e-05	1,56849	0,9692	1,00067	7,88744	0,00525973	0,938885	1,26751	0,000627939	1,21619
18	32	-0,1	20	0,1	0,628319	-0,0248036	0,00172392	1,71849	0,00980821	1,48903e-05	1,56703	0,0155294	2,86584e-05	1,58965	0,9848	1,00027	7,85939	0,00518422	0,915381	1,58108	0,000603533	1,37514
18	32	-0,1	20	0,1	0,942478	-0,0235065	0,00173424	1,73091	0,00861708	1,33159e-05	1,65588	0,0146693	2,7261e-05	1,66502	0,9882	1,00002	7,85361	0,00518069	0,916985	1,70004	0,000590259	1,40429
18	32	-0,1	20	0,1	1,25664	-0,0243933	0,00173675	1,73624	0,00954099	1,497e-05	1,71887	0,0153242	2,91267e-05	1,71885	0,9862	0,999878	7,85676	0,00520887	0,925488	1,60386	0,000595586	1,40229
18	32	-0,1	20	0,1	1,5708	-0,0283587	0,0017512	1,7597	0,0137172	2,05387e-05	1,75563	0,0183038	3,46269e-05	1,75613	0,9794	0,999697	7,8724	0,00526308	0,938524	1,33229	0,0005901	1,44633
18	32	-0,1	30	0,005	0	0,00142667	0,00138316	1,6662	0,0364721	7,52831e-07	1,53017	0,00062057	5,23331e-07	1,53637	0,9996	1	5,06995	0,00359308	0,98416	0,017014	1,39964e-05	1,53663
18	32	-0,1	30	0,005	0,314159	0,00147909	0,00138317	1,66622	0,0326091	6,23064e-07	1,53331	0,000566062	4,32035e-07	1,54066	0,9997	1	5,06978	0,00359087	0,983226	0,0173582	1,29162e-05	1,54095
18	32	-0,1	30	0,005	0,628319	0,00150307	0,00138325	1,66636	0,0303243	4,64968e-07	1,55069	0,000545139	3,27622e-07	1,56239	0,9998	1	5,06973	0,00359113	0,983488	0,0179764	1,05279e-05	1,5628
18	32	-0,1	30	0,005	0,942478	0,00151046	0,00138056	1,66255	0,0295359	3,90773e-07	1,5876	0,000540763	2,82083e-07	1,61645	0,9996	1	5,06947	0,00358915	0,982399	0,0183083	9,30737e-06	1,61703
18	32	-0,1	30	0,005	1,25664	0,00151035	0,00138055	1,66254	0,0302032	4,35325e-07	1,61099	0,000543037	3,08527e-07	1,62707	0,9996	1	5,06948	0,00358915	0,982394	0,017979	9,95582e-06	1,62755
18	32	-0,1	30	0,005	1,5708	0,00150509	0,00138054	1,66253	0,0323552	4,85428e-07	1,60076	0,000554248	3,37157e-07	1,61314	0,9996	1	5,06953	0,00358919	0,982398	0,0171297	1,01632e-05	1,61345
18	32	-0,1	30	0,02	0	-0,00397338	0,00141984	1,72804	0,0219193	6,58319e-06	1,62509	0,0050785	5,078e-06	1,62307	0,9955	0,999983	5,07385	0,00340825	0,907045	0,231543	0,000162193	1,61895
18	32	-0,1	30	0,02	0,314159	-0,00239362	0,00142145	1,7303	0,0141878	4,10082e-06	1,63955	0,00354856	3,2464e-06	1,64042	0,9973	0,999992	5,0717	0,00340122	0,904192	0,249977	0,000156632	1,63765
18	32	-0,1	30	0,02	0,628319	-0,00169149	0,00139095	1,70207	0,0109298	2,79336e-06	1,66429	0,00311037	2,43124e-06	1,68554	0,9985	1	5,07599	0,00346991	0,95703	0,284463	0,000149885	1,69264
18	32	-0,1	30	0,02	0,942478	-0,00170359	0,00139025	1,69967	0,0100036	2,41478e-06	1,66965	0,00302506	2,21806e-06	1,68223	0,9985	1	5,07551	0,00346727	0,957255	0,302291	0,000148889	1,68715
18	32	-0,1	30	0,02	1,25664	-0,00174012	0,00139303	1,706	0,0107674	2,6265e-06	1,63957	0,00308383	2,32105e-06	1,65194	0,998	1	5,07585	0,00346793	0,958012	0,286298	0,000145995	1,65794
18	32	-0,1	30	0,02	1,5708	-0,00194317	0,00139264	1,7044	0,0136252	3,12851e-06	1,61298	0,00334786	2,5584e-06	1,62253	0,9979	1	5,07678	0,00347221	0,959376	0,245619	0,000131594	1,62672
18	32	-0,1	30	0,04	0	-0,0108201	0,00136233	1,67822	0,0178049	1,6023e-05	1,5481	0,0112043	1,65215e-05	1,5659	0,9854	0,999967	5,08538	0,00339264	0,901978	0,628312	0,000378719	1,47996
18	32	-0,1	30	0,04	0,314159	-0,00507031	0,00135933	1,66757	0,00803523	6,96342e-06	1,51803	0,00579537	7,80433e-06	1,53926	0,9935	0,999959	5,07417	0,00333951	0,880276	0,720323	0,00036169	1,481
18	32	-0,1	30	0,04	0,628319	-0,00389165	0,00135808	1,66497	0,00543228	4,35444e-06	1,53906	0,00473143	5,69495e-06	1,55526	0,9967	0,999971	5,07074	0,00332137	0,872943	0,870112	0,000360865	1,53624
18	32	-0,1	30	0,04	0,942478	-0,00371001	0,00135744	1,6614	0,00483179	3,82895e-06	1,57888	0,00452287	5,33107e-06	1,59228	0,9972	0,999979	5,06992	0,00331958	0,872468	0,935187	0,000368739	1,58785
18	32	-0,1	30	0,04	1,25664	-0,0039242	0,00135555	1,65642	0,00530547	4,22831e-06	1,59595	0,00467407	5,64073e-06	1,61363	0,997	0,999987	5,07045	0,00331675	0,872554	0,880125	0,000367984	1,597
18	32	-0,1	30	0,04	1,5708	-0,004428	0,00135549	1,65754	0,00733914	5,4424e-06	1,58539	0,00537158	6,44999e-06	1,60505	0,9961	1	5,07306	0,0033182	0,871987	0,731157	0,000342334	1,58216
18	32	-0,1	30	0,06	0	-0,0217904	0,00146371	1,84862	0,0190398	2,94195e-05	1,60935	0,0181756	3,69377e-05	1,58743	0,9659	1,00129	5,11336	0,00368637	1,0609	0,952702	0,000590381	1,21644
18	32	-0,1	30	0,06	0,314159	-0,00910019	0,00145066	1,81847	0,00636945	9,74622e-06	1,54207	0,00734144	1,42365e-05	1,56247	0,9877	1,00013	5,08208	0,00349986	0,977607	1,15061	0,000562646	1,25907
18	32	-0,1	30	0,06	0,628319	-0,00705574	0,0014453	1,80192	0,00403587	6,05802e-06	1,67965	0,00575158	1,07461e-05	1,69249	0,995	0,999998	5,07667	0,00346195	0,959084	1,42296	0,000572768	1,46788
18	32	-0,1	30	0,06	0,942478	-0,006551	0,00144624	1,80357	0,00355455	5,44566e-06	1,77774	0,0054408	1,03005e-05	1,78155	0,9964	0,999979	5,07591	0,00345121	0,952933	1,52839	0,000590127	1,58091
18	32	-0,1	30	0,06	1,25664	-0,00685177	0,00144268	1,79666	0,00392956	6,0446e-06	1,78312	0,00567628	1,09066e-05	1,7849	0,996	1,00001	5,07672	0,00346852	0,960314	1,44225	0,000590615	1,55784
18	32	-0,1	30	0,06	1,5708	-0,00793682	0,00144647	1,80997	0,00561915	8,13871e-06	1,76038	0,00675569	1,27577e-05	1,75866	0,9937	1,00005	5,08023	0,00348567	0,968736	1,20022	0,000561059	1,51719
18	32	-0,1	30	0,08	0	-0,0368929	0,00137702	1,63552	0,0235054	4,95663e-05	1,62458	0,0277981	7,02578e-05	1,58086	0,9274	0,999639	5,1598	0,00382482	1,08636	1,18049	0,000925328	1,08148
18	32	-0,1	30	0,08	0,314159	-0,012082	0,00131104	1,50192	0,00601236	1,25531e-05	1,3494	0,00908482	2,19758e-05	1,37994	0,9805	0,999979	5,0926	0,00354735	0,969506	1,50844	0,000859855	1,05355
18	32	-0,1	30	0,08	0,628319	-0,00681988	0,00140184	1,6931	0,00357304	7,31131e-06	1,49622	0,00682304	1,61559e-05	1,5182	0,9905	0,999938	5,07728	0,0036539	1,00972	1,90607	0,000789817	1,21449
18	32	-0,1	30	0,08	0,942478	-0,00877568	0,00131046	1,48884	0,00311958	6,11795e-06	1,42102	0,00640905	1,4491e-05	1,44685	0,9939	0,999984	5,08205	0,00351937	0,957573	2,05084	0,000754084	1,21299
18	32	-0,1	30	0,08	1,25664	-0,00915884	0,00131207	1,49416	0,00347533	6,71377e-06	1,38471	0,00673407	1,51505e-05	1,42247	0,9938	1,00011	5,08355	0,00351649	0,955527	1,93415	0,000757742	1,20132
18	32	-0,1	30	0,08	1,5708	-0,0109145	0,00131282	1,49453	0,00512562	9,43496e-06	1,37081	0,0082379	1,81528e-05	1,3979	0,9894	1,00033	5,08904	0,00354886	0,968799	1,60392	0,000753478	1,24541
18	32	-0,1	30	0,1	0	-0,0615844	0,00163375	2,25247	0,0315934	9,05573e-05	2,22713	0,0416325	0,000137098	2,13648	0,8767	0,99933	5,23581	0,00398237	1,16787	1,31653	0,00145048	1,2084
18	32	-0,1	30	0,1	0,314159	-0,0144747	0,00143208	1,7879	0,00624807	1,81859e-05	1,49505	0,0112394	3,57639e-05	1,55502	0,9643	0,999628	5,09626	0,0034205	0,92231	1,7976	0,00130616	0,933711
18	32	-0,1	30	0,1	0,628319	-0,00953658	0,00141381	1,74909	0,0034852	9,41084e-06	1,49193	0,00813166	2,4272e-05	1,53624	0,9862	0,999887	5,08187	0,0033129	0,875055	2,32923	0,00114615	1,08039
18	32	-0,1	30	0,1	0,942478	-0,00849306	0,00142217	1,76401	0,00298109	7,92096e-06	1,50694	0,00751525	2,22168e-05	1,56076	0,9897	1,00008	5,07968	0,00329712	0,869835	2,51637	0,0011143	1,15468
18	32	-0,1	30	0,1	1,25664	-0,0106934	0,00142052	1,76068	0,00337767	8,97716e-06	1,54511	0,00802221	2,40265e-05	1,62558	0,989	0,99968	5,08297	0,00346329	0,956016	2,37066	0,00113349	1,17581
18	32	-0,1	30	0,1	1,5708	-0,0119835	0,00141623	1,75588	0,00513639	1,30522e-05	1,48986	0,0100175	2,92297e-05	1,56421	0,9797	0,999805	5,08909	0,00336	0,895447	1,94625	0,00108004	1,1569
18	32	-0,1	40	0,005	0	0,00119017	0,00119995	1,71289	0,0127206	5,0676e-07	1,58148	0,000389799	3,37519e-07	1,5816	0,9995	1	3,68729	0,00246487	0,86635	0,0306398	2,53104e-05	1,58174
18	32	-0,1	40	0,005	0,314159	0,00123021	0,00119995	1,71288	0,0109211	4,00015e-07	1,57854	0,00034307	2,67515e-07	1,57956	0,9995	1	3,68723	0,00246482	0,866335	0,0314107	2,3343e-05	1,57975
18	32	-0,1	40	0,005	0,628319	0,00125934	0,00119887	1,71034	0,00989884	2,90031e-07	1,57686	0,000325904	1,99036e-07	1,58269	0,9999	1	3,68752	0,00246006	0,862518	0,0329216	1,91418e-05	1,5831
18	32	-0,1	40	0,005	0,942478	0,00127404	0,00119866	1,70972	0,00955388	2,4403e-07	1,62998	0,000322338	1,72076e-07	1,64147	0,9998	1	3,68751	0,00246004	0,862466	0,0337377	1,71493e-05	1,64206
18	32	-0,1	40	0,005	1,25664	0,00127379	0,00119866	1,70972	0,00984509	2,72949e-07	1,67082	0,000324272	1,88735e-07	1,68188	0,9998	1	3,68752	0,00246004	0,862465	0,032936	1,82576e-05	1,68242
18	32	-0,1	40	0,005	1,5708	0,00126775	0,00119902	1,71054	0,0108022	3,10057e-07	1,6773	0,00033366	2,08297e-07	1,6869	0,9996	1	3,68745	0,00246097	0,863014	0,0308866	1,83965e-05	1,68738
18	32	-0,1	40	0,02	0	-0,00259236	0,00119353	1,63287	0,00736948	3,75404e-06	1,58638	0,002708	3,13289e-06	1,58975	0,9961	0,999994	3,6922	0,0025807	0,934741	0,367088	0,000239645	1,56994
18	32	-0,1	40	0,02	0,314159	-0,00164614	0,00119278	1,63366	0,00415694	2,00301e-06	1,57999	0,00168487	1,75884e-06	1,58317	0,9984	0,999999	3,69122	0,00259243	0,942388	0,404975	0,000229391	1,56538
18	32	-0,1	40	0,02	0,628319	-0,00142706	0,00119057	1,62955	0,00302271	1,30106e-06	1,55835	0,00143507	1,28744e-06	1,55868	0,9994	0,999997	3,69079	0,00258375	0,93697	0,474461	0,000222912	1,54619
18	32	-0,1	40	0,02	0,942478	-0,00135377	0,00119005	1,62811	0,00272648	1,12789e-06	1,5384	0,00138641	1,189e-06	1,54411	0,9997	0,999996	3,69066	0,00258276	0,936355	0,508199	0,000226724	1,54401
18	32	-0,1	40	0,02	1,25664	-0,00137989	0,00119009	1,62946	0,00296785	1,24167e-06	1,53892	0,00142179	1,25874e-06	1,55296	0,9993	0,999995	3,69066	0,00258332	0,9378	0,478767	0,000224964	1,56098
18	32	-0,1	40	0,02	1,5708	-0,00146509	0,00118953	1,62827	0,00392527	1,54046e-06	1,53964	0,00158093	1,41988e-06	1,55883	0,9988	0,999995	3,69107	0,00258624	0,938418	0,402504	0,000204653	1,56868
18	32	-0,1	40	0,04	0	-0,00635943	0,00111786	1,46566	0,00697135	9,16072e-06	1,33079	0,0059944	1,07661e-05	1,30385	0,9887	1,00007	3,69965	0,00266116	0,968056	0,858018	0,000499585	1,11886
18	32	-0,1	40	0,04	0,314159	-0,00278864	0,00111248	1,45388	0,00252554	3,18832e-06	1,34621	0,00257768	4,30865e-06	1,35752	0,9966	0,999996	3,69306	0,002625	0,950141	1,01891	0,000481966	1,22278
18	32	-0,1	40	0,04	0,628319	-0,00234514	0,0011143	1,45614	0,00162963	1,95471e-06	1,40108	0,00204119	3,17115e-06	1,41517	0,9985	0,999984	3,69164	0,00262267	0,949228	1,25078	0,000479996	1,34812
18	32	-0,1	40	0,04	0,942478	-0,00232306	0,00111779	1,46365	0,00143947	1,71045e-06	1,4184	0,00193618	2,95196e-06	1,43033	0,999	0,999993	3,6914	0,00262019	0,947537	1,34327	0,000475954	1,36939
18	32	-0,1	40	0,04	1,25664	-0,00215785	0,00119555	1,63967	0,00158885	1,9554e-06	1,4988	0,00201711	3,24677e-06	1,52116	0,9986	0,999989	3,69138	0,00258738	0,938621	1,2677	0,000511104	1,49932
18	32	-0,1	40	0,04	1,5708	-0,00251115	0,00119381	1,63743	0,00225276	2,63446e-06	1,50546	0,00238091	3,82267e-06	1,52779	0,9977	0,999993	3,69226	0,00258941	0,939857	1,05523	0,000488334	1,48942
18	32	-0,1	40	0,06	0	-0,0116237	0,00127479	1,82452	0,00915053	2,28101e-05	1,57774	0,0108397	3,19265e-05	1,56531	0,9584	1,00005	3,71312	0,00260045	0,948994	1,1819	0,000942351	0,946186
18	32	-0,1	40	0,06	0,314159	-0,00317012	0,00123481	1,72032	0,00226951	5,33819e-06	1,44553	0,00344175	9,37873e-06	1,5073	0,9921	1,00011	3,69431	0,00251975	0,893322	1,51359	0,000864401	1,01879
18	32	-0,1	40	0,06	0,628319	-0,0022296	0,00122907	1,70806	0,00135061	2,95147e-06	1,50249	0,00258583	6,55448e-06	1,55166	0,9965	1,00004	3,69141	0,00250261	0,881806	1,91071	0,000821684	1,26309
18	32	-0,1	40	0,06	0,942478	-0,00283517	0,00119217	1,66627	0,00117508	2,50361e-06	1,54147	0,00242068	5,91422e-06	1,56212	0,9965	0,999994	3,69233	0,00256707	0,908442	2,05614	0,000773496	1,24965
18	32	-0,1	40	0,06	1,25664	-0,00103823	0,00119913	1,66882	0,00130656	2,73425e-06	1,49519	0,00253741	6,13452e-06	1,51237	0,9962	1,00001	3,6874	0,00270683	0,991581	1,93824	0,000787068	1,22374
18	32	-0,1	40	0,06	1,5708	-0,00169105	0,0012045	1,68079	0,0019327	3,90361e-06	1,47811	0,00311434	7,46505e-06	1,49269	0,9947	0,999998	3,68877	0,00271355	0,994011	1,60782	0,000758696	1,18683
18	32	-0,1	40	0,08	0	-0,0267019	0,00144561	2,2847	0,0144105	5,11582e-05	1,82607	0,0193786	7,63587e-05	1,78706	0,9077	0,998517	3,75696	0,0029575	1,13707	1,34461	0,00169406	0,969825
18	32	-0,1	40	0,08	0,314159	-0,00733367	0,0012007	1,67031	0,00246743	8,00858e-06	1,3089	0,00467705	1,66014e-05	1,42556	0,9826	1,00037	3,69758	0,00255835	0,932632	1,89507	0,0015273	0,902678
18	32	-0,1	40	0,08	0,628319	-0,0035698	0,00118185	1,6214	0,00133408	4,12338e-06	1,47262	0,00330109	1,11503e-05	1,53484	0,9921	0,999805	3,69058	0,00254463	0,881066	2,47035	0,00130095	1,02539
18	32	-0,1	40	0,08	0,942478	-0,00250643	0,00119726	1,62941	0,00113355	3,35495e-06	1,39991	0,00303327	9,79413e-06	1,44721	0,9961	0,999996	3,69057	0,00254128	0,896397	2,67102	0,00120516	1,03708
18	32	-0,1	40	0,08	1,25664	-0,00427718	0,00120961	1,70301	0,00128889	3,66762e-06	1,32826	0,00324129	1,02404e-05	1,40711	0,9939	0,999943	3,68919	0,00251979	0,880086	2,51007	0,0012768	1,11562
18	32	-0,1	40	0,08	1,5708	-0,00532877	0,00117789	1,58849	0,00200516	5,51936e-06	1,26257	0,00413737	1,28797e-05	1,3384	0,9892	1,00004	3,68985	0,0024689	0,843047	2,05886	0,0012368	1,07423
18	32	-0,1	40	0,1	0	-0,0620292	0,0015603	2,5615	0,0258057	0,000114732	2,69962	0,0350927	0,000171447	2,49187	0,8465	1,00589	3,85383	0,00340866	1,42233	1,36286	0,00260556	1,21705
18	32	-0,1	40	0,1	0,314159	-0,0104196	0,00130465	1,94664	0,00303566	1,40982e-05	1,5246	0,00652937	3,12983e-05	1,69676	0,9662	0,999421	3,70277	0,00267706	0,999742	2,16281	0,00251046	0,795051
18	32	-0,1	40	0,1	0,628319	-0,0065639	0,00128649	1,90496	0,00146106	6,19502e-06	1,57941	0,00429686	1,93516e-05	1,69713	0,9897	0,999963	3,69345	0,00260423	0,952571	2,94049	0,00204515	0,894185
18	32	-0,1	40	0,1	0,942478	-0,00584611	0,001278	1,88511	0,00120506	4,94044e-06	1,55068	0,00386012	1,68642e-05	1,66501	0,9917	1,00003	3,6921	0,00261831	0,960758	3,20125	0,00198454	0,977545
18	32	-0,1	40	0,1	1,25664	-0,00620793	0,00126932	1,86949	0,00138353	5,48573e-06	1,43472	0,00414633	1,74636e-05	1,54129	0,9902	1,00019	3,69303	0,00262604	0,962884	2,99591	0,00198999	0,966929
18	32	-0,1	40	0,1	1,5708	-0,00567195	0,00119652	1,65288	0,00229851	8,74299e-06	1,31339	0,00555952	2,25154e-05	1,37853	0,9818	1,0002	3,69914	0,0025921	0,91535	2,41742	0,00190577	0,919042
18	32	-0,1	50	0,005	0	4,42735e-05	0,00108298	1,73856	0,00439131	2,64334e-07	1,4968	0,000208761	1,75215e-07	1,49994	0,9997	1	2,85441	0,00202307	0,897562	0,0475321	3,703e-05	1,49981
18	32	-0,1	50	0,005	0,314159	6,81313e-05	0,00108298	1,73855	0,00362531	2,01675e-07	1,50481	0,00017773	1,34902e-07	1,50972	0,9997	1	2,85438	0,00202305	0,897561	0,0490183	3,44766e-05	1,50976
18	32	-0,1	50	0,005	0,628319	7,11043e-05	0,00108315	1,73896	0,00320704	1,47854e-07	1,552	0,000166824	1,02372e-07	1,56124	0,9998	1	2,85435	0,00202328	0,897696	0,0520139	2,95192e-05	1,56167
18	32	-0,1	50	0,005	0,942478	7,55677e-05	0,00108292	1,73843	0,00306897	1,294e-07	1,65908	0,00016463	9,21507e-08	1,66257	0,9999	1	2,85433	0,00202344	0,897903	0,0536398	2,77623e-05	1,66254
18	32	-0,1	50	0,005	1,25664	7,53496e-05	0,00108292	1,73843	0,00318525	1,45041e-07	1,69167	0,000165949	1,00869e-07	1,69175	0,9999	1	2,85433	0,00202345	0,897909	0,0520951	2,9294e-05	1,69164
18	32	-0,1	50	0,005	1,5708	6,92977e-05	0,00108296	1,73868	0,00357437	1,65176e-07	1,67556	0,00017207	1,10744e-07	1,67197	1	1	2,85436	0,00202321	0,897812	0,0481358	2,87579e-05	1,67175
18	32	-0,1	50	0,02	0	-0,00082772	0,00108535	1,7433	0,00257052	1,80947e-06	1,46211	0,00129345	1,67496e-06	1,48117	0,9982	1,00003	2,85568	0,00202748	0,900801	0,50251	0,000303316	1,44383
18	32	-0,1	50	0,02	0,314159	-0,000426172	0,00108409	1,74084	0,00127932	8,57962e-07	1,48306	0,000724411	8,55964e-07	1,50931	0,9992	1,00001	2,85491	0,00202532	0,899344	0,565626	0,000294345	1,4874
18	32	-0,1	50	0,02	0,628319	-0,000314005	0,00108354	1,73916	0,000891776	5,63267e-07	1,56449	0,000602495	6,4497e-07	1,58622	0,9994	1	2,85468	0,00202367	0,897907	0,675036	0,000299668	1,57772
18	32	-0,1	50	0,02	0,942478	-0,000303194	0,00108371	1,73954	0,000797474	5,06839e-07	1,66267	0,000578729	6,1325e-07	1,66835	0,9994	1	2,85463	0,00202425	0,898522	0,725125	0,00030953	1,64738
18	32	-0,1	50	0,02	1,25664	-0,000309633	0,00108347	1,739	0,000873041	5,61215e-07	1,69011	0,00059618	6,49194e-07	1,69089	0,9995	1	2,85467	0,00202449	0,898759	0,682308	0,000307095	1,66087
18	32	-0,1	50	0,02	1,5708	-0,000339635	0,00108286	1,7375	0,00118735	7,08258e-07	1,6593	0,000675712	7,34033e-07	1,65719	0,9995	1	2,85487	0,00202498	0,89857	0,568602	0,000281271	1,62736
18	32	-0,1	50	0,04	0	-0,0027457	0,00107274	1,69646	0,00289752	5,49124e-06	1,33523	0,00302611	7,25123e-06	1,35248	0,9896	1,00007	2,86414	0,00201319	0,897183	1,04158	0,000708515	1,0376
18	32	-0,1	50	0,04	0,314159	-0,00238425	0,00107685	1,67343	0,000861164	1,57694e-06	1,45343	0,00110939	2,50658e-06	1,50345	0,9973	0,999893	2,85875	0,00207615	0,942776	1,28555	0,000699934	1,24559
18	32	-0,1	50	0,04	0,628319	-0,00209781	0,0010742	1,66712	0,00053447	9,14713e-07	1,48856	0,000856058	1,78235e-06	1,53051	0,9991	0,999979	2,85848	0,00205671	0,927111	1,59878	0,000671347	1,41788
18	32	-0,1	50	0,04	0,942478	-0,00207329	0,00107429	1,66752	0,000468969	7,94049e-07	1,49451	0,000806637	1,64446e-06	1,5287	0,9991	0,999993	2,8583	0,00205671	0,927775	1,71706	0,000654414	1,44244
18	32	-0,1	50	0,04	1,25664	-0,00208754	0,00107482	1,66892	0,000519968	8,84533e-07	1,50432	0,00084423	1,74053e-06	1,53498	0,9991	0,999992	2,85839	0,00205866	0,929286	1,6207	0,000652154	1,40883
18	32	-0,1	50	0,04	1,5708	-0,0022329	0,00107534	1,67132	0,000752346	1,22937e-06	1,49972	0,00101694	2,08703e-06	1,52515	0,9988	0,999988	2,85876	0,00205939	0,92946	1,34895	0,00062999	1,3701
18	32	-0,1	50	0,06	0	-0,00751805	0,00108779	1,74104	0,0048145	1,64754e-05	1,34637	0,00635401	2,42868e-05	1,42178	0,9565	1,00017	2,87486	0,0021039	0,967113	1,31994	0,00158107	0,92476
18	32	-0,1	50	0,06	0,314159	-0,00154667	0,00107258	1,69146	0,000885368	2,64851e-06	1,21283	0,00160498	5,23753e-06	1,30212	0,9929	1,00003	2,86165	0,00201524	0,89964	1,8117	0,0013283	0,911802
18	32	-0,1	50	0,06	0,628319	-0,000979421	0,00106982	1,68718	0,000490708	1,33808e-06	1,34381	0,00115169	3,49967e-06	1,40991	0,9979	1,00002	2,86052	0,00200917	0,892833	2,3425	0,00114967	1,07781
18	32	-0,1	50	0,06	0,942478	-0,000909191	0,00106961	1,68673	0,000420186	1,17757e-06	1,47087	0,00106505	3,29853e-06	1,51593	0,9983	1,00003	2,86029	0,00200951	0,892689	2,5297	0,00111688	1,12412
18	32	-0,1	50	0,06	1,25664	-0,000949767	0,00106838	1,68309	0,000475127	1,39024e-06	1,5478	0,00113317	3,69885e-06	1,62133	0,9988	1,00005	2,86038	0,00200987	0,893998	2,38015	0,00114415	1,1368
18	32	-0,1	50	0,06	1,5708	-0,00129874	0,00106662	1,67929	0,00073265	2,11429e-06	1,52117	0,00143779	4,69551e-06	1,58596	0,9964	1,00003	2,86125	0,00201923	0,903031	1,95786	0,0011355	1,15691
18	32	-0,1	50	0,08	0	-0,0199659	0,00120152	2,03454	0,010036	5,09019e-05	1,86078	0,0136753	7,24894e-05	1,7869	0,8894	1,00153	2,90662	0,00229649	1,12637	1,37216	0,00281023	0,979801
18	32	-0,1	50	0,08	0,314159	-0,00205198	0,00109791	1,74607	0,00111717	5,14524e-06	1,15784	0,00241547	1,12458e-05	1,32335	0,985	1,00008	2,8605	0,00205463	0,938406	2,17843	0,00250956	0,772292
18	32	-0,1	50	0,08	0,628319	-0,00310531	0,00112219	1,78973	0,000543545	2,29155e-06	1,34255	0,00160327	7,11057e-06	1,44836	0,9947	1,00002	2,86167	0,00199289	0,871563	2,94985	0,00204032	0,904018
18	32	-0,1	50	0,08	0,942478	-0,00297599	0,00111707	1,77596	0,000451915	1,87824e-06	1,42729	0,00145103	6,37334e-06	1,5346	0,9962	0,999959	2,86136	0,0019909	0,871452	3,20929	0,00195602	0,932137
18	32	-0,1	50	0,08	1,25664	-0,00160879	0,00106888	1,68254	0,000518459	2,16867e-06	1,43982	0,00155645	6,83767e-06	1,53146	0,9963	1,00011	2,86122	0,00201984	0,901086	3,00155	0,00198443	0,91669
18	32	-0,1	50	0,08	1,5708	-0,00220572	0,00107573	1,70494	0,000862629	3,65739e-06	1,43999	0,00208976	9,42304e-06	1,54958	0,992	1,00003	2,86226	0,00203291	0,912934	2,42231	0,00195925	0,930848
18	32	-0,1	50	0,1	0	-0,0667417	0,00144348	2,64464	0,0249225	0,000148054	3,35247	0,0304166	0,000183987	2,50891	0,7857	0,998491	3,04723	0,0034095	1,97531	1,22951	0,00385933	1,46623
18	32	-0,1	50	0,1	0,314159	-0,00734234	0,00110466	1,7333	0,00164257	1,09533e-05	1,32022	0,00382885	2,34337e-05	1,45584	0,9674	1,00035	2,86808	0,00206474	0,910787	2,3953	0,00431221	0,775571
18	32	-0,1	50	0,1	0,628319	-0,00479306	0,00107965	1,66774	0,000670827	3,65995e-06	1,23393	0,00228144	1,24053e-05	1,36198	0,9915	0,999912	2,862	0,00200265	0,862039	3,42526	0,00332196	0,759991
18	32	-0,1	50	0,1	0,942478	-0,00456132	0,00107436	1,65098	0,000537504	2,81471e-06	1,21874	0,00201211	1,07386e-05	1,35679	0,9942	0,999984	2,86143	0,00200044	0,861015	3,7611	0,00320145	0,783845
18	32	-0,1	50	0,1	1,25664	-0,00481995	0,00107947	1,65983	0,00063593	3,43432e-06	1,25203	0,00221327	1,22754e-05	1,41473	0,9932	1,00012	2,86172	0,00201727	0,876124	3,4989	0,00324553	0,799743
18	32	-0,1	50	0,1	1,5708	-0,00279548	0,00111338	1,79972	0,00113381	6,10537e-06	1,2483	0,00311453	1,73302e-05	1,39715	0,9801	0,999899	2,86437	0,00213328	0,997899	2,76311	0,00310496	0,797339
18	32	-0,1	60	0,005	0	-0,00100843	0,00097119	1,61118	0,00151594	1,37367e-07	1,62692	0,000102454	9,1986e-08	1,63339	1	1	2,30575	0,00168218	0,894613	0,0675696	5,45289e-05	1,63372
18	32	-0,1	60	0,005	0,314159	-0,000995804	0,000971187	1,61117	0,00120462	1,00668e-07	1,61947	8,44796e-05	6,8284e-08	1,62707	1	1	2,30573	0,00168216	0,894609	0,0701167	5,0803e-05	1,62759
18	32	-0,1	60	0,005	0,628319	-0,000992209	0,000971187	1,61118	0,00104117	7,13187e-08	1,58877	7,83834e-05	5,04846e-08	1,59762	1	1	2,30572	0,00168215	0,894605	0,0752743	4,33274e-05	1,59882
18	32	-0,1	60	0,005	0,942478	-0,000992046	0,000971198	1,61121	0,000988394	5,96108e-08	1,545	7,71551e-05	4,38579e-08	1,56265	0,9999	1	2,30569	0,00168145	0,89396	0,0780534	3,9667e-05	1,56487
18	32	-0,1	60	0,005	1,25664	-0,000992183	0,000971197	1,61121	0,00103273	6,53683e-08	1,53776	7,7895e-05	4,67673e-08	1,55011	0,9999	1	2,30569	0,00168145	0,89396	0,0754181	4,05156e-05	1,55166
18	32	-0,1	60	0,005	1,5708	-0,000993464	0,000971195	1,6112	0,00118372	7,5143e-08	1,53962	8,1351e-05	5,13545e-08	1,54721	0,9999	1	2,3057	0,00168145	0,893962	0,0687172	3,9023e-05	1,548
18	32	-0,1	60	0,02	0	-0,00142525	0,000970594	1,60928	0,000926162	8,93605e-07	1,54118	0,000586377	9,09723e-07	1,55806	0,9997	1,00001	2,30621	0,00168169	0,89406	0,632058	0,000386588	1,45572
18	32	-0,1	60	0,02	0,314159	-0,00117835	0,000971382	1,61152	0,000410791	3,77296e-07	1,56601	0,000298192	4,23332e-07	1,59894	0,9999	1	2,30589	0,00168166	0,894026	0,724916	0,000376103	1,53611
18	32	-0,1	60	0,02	0,628319	-0,00113959	0,000971386	1,61152	0,000277672	2,38826e-07	1,58696	0,000243441	3,13027e-07	1,61536	0,9999	1	2,30579	0,00168154	0,893983	0,875769	0,000382389	1,61256
18	32	-0,1	60	0,02	0,942478	-0,00113266	0,000971392	1,61153	0,000247124	2,07732e-07	1,57068	0,000232805	2,88366e-07	1,58433	0,9999	1	2,30577	0,00168151	0,893971	0,941086	0,000384709	1,59848
18	32	-0,1	60	0,02	1,25664	-0,00113742	0,000971383	1,61151	0,000271428	2,23818e-07	1,53165	0,000240763	2,97749e-07	1,54882	0,9999	1	2,30578	0,00168153	0,893976	0,886078	0,000374736	1,54549
18	32	-0,1	60	0,02	1,5708	-0,00115857	0,000971365	1,61148	0,000375832	2,85232e-07	1,50085	0,00027716	3,35938e-07	1,51312	0,9999	1	2,30586	0,0016816	0,894	0,736644	0,000342384	1,49312
18	32	-0,1	60	0,04	0	-0,000510291	0,000984083	1,69626	0,00126774	3,1707e-06	1,21524	0,0015076	4,46574e-06	1,24573	0,9938	1,00012	2,30864	0,00168644	0,910621	1,18609	0,000958398	0,846485
18	32	-0,1	60	0,04	0,314159	0,000438117	0,000978874	1,67481	0,000309385	7,13858e-07	1,33001	0,00047095	1,26362e-06	1,39171	0,9989	1	2,30686	0,00167619	0,901298	1,5191	0,000863815	0,992378
18	32	-0,1	60	0,04	0,628319	0,000687428	0,000954364	1,57583	0,000184562	3,88626e-07	1,40218	0,000353989	8,66301e-07	1,44675	0,9991	0,999989	2,31086	0,00165772	0,863087	1,91411	0,000807852	1,2039
18	32	-0,1	60	0,04	0,942478	0,000700711	0,000954365	1,57607	0,000160379	3,3868e-07	1,45629	0,000330933	8,07909e-07	1,49321	0,9992	0,999991	2,31083	0,00165684	0,862207	2,05937	0,00078811	1,23855
18	32	-0,1	60	0,04	1,25664	0,000707299	0,000954752	1,57782	0,000178937	3,8399e-07	1,47552	0,000348416	8,71811e-07	1,51685	0,999	0,999989	2,31077	0,0016562	0,862432	1,94304	0,000809044	1,25325
18	32	-0,1	60	0,04	1,5708	0,000639556	0,000955146	1,57968	0,000265063	5,57553e-07	1,46987	0,000428507	1,08407e-06	1,51623	0,9988	0,999985	2,31094	0,00165781	0,863524	1,61264	0,000805498	1,26603
18	32	-0,1	60	0,06	0	-0,00455293	0,00103325	1,84918	0,00275692	1,30088e-05	1,27474	0,00377641	1,83148e-05	1,31951	0,9577	0,99848	2,31987	0,00175921	0,944141	1,38263	0,00246431	0,848071
18	32	-0,1	60	0,06	0,314159	-3,1046e-05	0,00103878	1,82971	0,000370107	1,52263e-06	1,18486	0,000758532	3,26575e-06	1,35992	0,9955	0,999936	2,30862	0,00170157	0,938728	2,05581	0,00193328	0,781554
18	32	-0,1	60	0,06	0,628319	0,000363267	0,000981663	1,68269	0,000188645	6,80174e-07	1,33012	0,000514549	1,99305e-06	1,43067	0,9991	0,999973	2,30684	0,00168038	0,90428	2,72502	0,00159467	0,916989
18	32	-0,1	60	0,06	0,942478	0,000368885	0,000983715	1,68967	0,00015862	5,55717e-07	1,36382	0,000469273	1,77545e-06	1,45713	0,9993	0,999986	2,30662	0,00167981	0,903878	2,95422	0,00156628	1,01863
18	32	-0,1	60	0,06	1,25664	0,000353843	0,000983836	1,68916	0,000181679	6,34456e-07	1,32269	0,000504378	1,91383e-06	1,41819	0,999	1	2,30672	0,00168096	0,904902	2,7718	0,00158642	1,01089
18	32	-0,1	60	0,06	1,5708	0,000219158	0,000977776	1,67088	0,000292742	1,01591e-06	1,27675	0,000661929	2,52681e-06	1,36375	0,9978	0,999987	2,30685	0,00168043	0,905023	2,25683	0,00152555	0,941698
18	32	-0,1	60	0,08	0	-0,019948	0,00112781	2,10107	0,00806774	5,41285e-05	1,89173	0,010116	6,81752e-05	1,76884	0,8825	1,00576	2,35547	0,00201757	1,17516	1,28593	0,00436534	1,11575
18	32	-0,1	60	0,08	0,314159	-0,00107904	0,000982549	1,69691	0,000552847	3,56244e-06	1,08715	0,00128413	7,68572e-06	1,3032	0,986	0,999513	2,30912	0,00171172	0,932164	2,38101	0,00379818	0,754412
18	32	-0,1	60	0,08	0,628319	-0,000163786	0,000979379	1,6933	0,000233252	1,24864e-06	1,25765	0,000775869	4,20328e-06	1,41705	0,996	0,999898	2,30802	0,00170307	0,923313	3,34444	0,00303729	0,791685
18	32	-0,1	60	0,08	0,942478	3,78849e-05	0,000979378	1,69239	0,000187937	9,86851e-07	1,30506	0,000685961	3,65644e-06	1,42959	0,9971	0,999954	2,30786	0,0017028	0,923818	3,66256	0,00291587	0,817689
18	32	-0,1	60	0,08	1,25664	7,26661e-06	0,000976869	1,68694	0,000221589	1,17683e-06	1,23167	0,000752662	3,99384e-06	1,33712	0,996	0,999965	2,30786	0,00169768	0,918967	3,41232	0,00292047	0,782341
18	32	-0,1	60	0,08	1,5708	-0,000446092	0,000981237	1,69677	0,000394661	2,08511e-06	1,13217	0,00106362	5,70214e-06	1,27309	0,993	0,999974	2,30833	0,00169272	0,917492	2,7116	0,0027586	0,736054
18	32	-0,1	60	0,1	0	-0,0814483	0,00153905	3,43585	0,0283754	0,000237278	5,83111	0,0274284	0,000232021	3,54298	0,715	0,990703	2,55173	0,00391125	3,12164	0,977346	0,00453663	1,77202
18	32	-0,1	60	0,1	0,314159	-0,00292612	0,00100153	1,75158	0,000968609	9,42432e-06	1,28023	0,00228336	1,82662e-05	1,42766	0,9649	0,999395	2,31259	0,00175059	0,968439	2,53066	0,0067358	0,872774
18	32	-0,1	60	0,1	0,628319	-0,000864288	0,000979146	1,68915	0,00032225	2,34817e-06	1,12158	0,00119907	8,25405e-06	1,3232	0,9922	0,999793	2,30858	0,00171147	0,931937	3,80423	0,00514913	0,752562
18	32	-0,1	60	0,1	0,942478	-0,000381718	0,000981456	1,69625	0,000247112	1,76224e-06	1,17939	0,00102445	7,0116e-06	1,34888	0,9945	0,999947	2,30814	0,00170131	0,923501	4,21286	0,00493775	0,760451
18	32	-0,1	60	0,1	1,25664	-0,000633538	0,000982545	1,69862	0,000301835	2,21668e-06	1,12424	0,00115283	7,93752e-06	1,28242	0,9926	0,999909	2,3084	0,00169996	0,922753	3,89536	0,00491792	0,735098
18	32	-0,1	60	0,1	1,5708	-0,00141108	0,000995195	1,73079	0,000602481	4,42137e-06	1,09004	0,00176836	1,21734e-05	1,24256	0,9838	0,999888	2,31015	0,00171001	0,929759	3,01059	0,00467069	0,726581
18	32	0	20	0,005	0	-0,00459498	0,0017726	1,74642	0,450473	2,61654e-07	1,67984	0,00196462	1,68101e-06	1,68187	0,9982	0,999999	7,85714	0,00498587	0,868667	0,00436124	3,72912e-06	1,68188
18	32	0	20	0,005	0,314159	-0,00456936	0,00177228	1,74595	0,431449	3,2045e-07	1,67988	0,0019486	1,51661e-06	1,68437	0,9983	0,999998	7,85714	0,00498423	0,868219	0,00451641	3,51182e-06	1,68439
18	32	0	20	0,005	0,628319	-0,0045894	0,00177314	1,74611	0,419174	2,74442e-07	1,67052	0,00193973	1,17774e-06	1,68561	0,9987	1	7,85716	0,00498183	0,86723	0,0046275	2,80664e-06	1,68564
18	32	0	20	0,005	0,942478	-0,00197191	0,00171123	1,69003	0,414733	2,15133e-07	1,58312	0,0019357	9,60762e-07	1,64608	0,9993	1	7,84336	0,0050207	0,884816	0,00466733	2,31414e-06	1,64611
18	32	0	20	0,005	1,25664	-0,0032964	0,00175875	1,75584	0,418509	2,51043e-07	1,63715	0,00193767	1,08537e-06	1,66222	0,9987	0,999998	7,8491	0,00504012	0,885592	0,00462994	2,59064e-06	1,66223
18	32	0	20	0,005	1,5708	-0,00124603	0,00179527	1,82212	0,430184	2,66721e-07	1,77658	0,0019401	1,21848e-06	1,77778	0,999	1	7,84676	0,00508805	0,936275	0,00450993	2,82966e-06	1,77778
18	32	0	20	0,02	0	-0,0345253	0,00168018	1,68664	0,325251	1,17804e-05	1,67472	0,0264509	2,13243e-05	1,67568	0,9788	1,00001	7,89405	0,00518323	0,931074	0,0813178	6,2613e-05	1,67559
18	32	0	20	0,02	0,314159	-0,0312763	0,00167067	1,66648	0,265334	1,24632e-05	1,65473	0,0237359	1,73966e-05	1,65873	0,9825	0,999988	7,88783	0,00518075	0,929228	0,089448	6,13596e-05	1,65879
18	32	0	20	0,02	0,628319	-0,029811	0,00166917	1,66149	0,230004	9,60372e-06	1,60945	0,0224334	1,28528e-05	1,62738	0,9877	0,999999	7,88293	0,00512612	0,911539	0,0975282	5,18233e-05	1,62857
18	32	0	20	0,02	0,942478	-0,0296374	0,00167087	1,65912	0,218032	7,74685e-06	1,55284	0,0221556	1,09719e-05	1,5903	0,9898	1,00002	7,88109	0,00511424	0,907401	0,101611	4,6728e-05	1,59303
18	32	0	20	0,02	1,25664	-0,029728	0,0016861	1,68621	0,228146	8,72089e-06	1,56584	0,0223032	1,19312e-05	1,59482	0,9882	0,999995	7,88215	0,00512949	0,911184	0,0977527	4,85794e-05	1,59709
18	32	0	20	0,02	1,5708	-0,0296365	0,00181287	1,8201	0,261411	1,00383e-05	1,72205	0,0229344	1,4007e-05	1,73272	0,984	0,999865	7,89355	0,0050833	0,893998	0,0877277	5,02112e-05	1,73347
18	32	0	20	0,04	0	-0,0945256	0,00174231	1,79915	0,23451	4,8704e-05	1,88118	0,0726581	6,12623e-05	1,86984	0,944	0,99953	8,00121	0,0056197	1,06798	0,309724	0,00019771	1,85008
18	32	0	20	0,04	0,314159	-0,0722784	0,00171889	1,75099	0,154852	4,05779e-05	1,78498	0,0541798	4,36065e-05	1,77889	0,9626	0,999898	7,95195	0,00543546	1,00826	0,349744	0,000191002	1,75796
18	32	0	20	0,04	0,628319	-0,0646948	0,00170326	1,70836	0,11652	2,72726e-05	1,68063	0,0473969	3,15353e-05	1,70228	0,9763	1,00005	7,92365	0,00526791	0,951608	0,406653	0,000176711	1,70087
18	32	0	20	0,04	0,942478	-0,0633459	0,00170607	1,71239	0,10555	2,28716e-05	1,65277	0,0460521	2,85518e-05	1,68292	0,9799	1,00012	7,91479	0,00522997	0,944184	0,436193	0,000176728	1,68849
18	32	0	20	0,04	1,25664	-0,0637877	0,00170978	1,72013	0,114493	2,49886e-05	1,63508	0,0469188	2,98116e-05	1,66461	0,9769	1,00014	7,92148	0,00523448	0,939787	0,409684	0,000171911	1,66796
18	32	0	20	0,04	1,5708	-0,0664158	0,00171481	1,73182	0,147882	2,85974e-05	1,63807	0,0506437	3,23158e-05	1,65366	0,9697	1,00003	7,94244	0,00534744	0,973463	0,342372	0,000152946	1,65073
18	32	0	20	0,06	0	-0,14814	0,0018308	1,88053	0,198067	8,2561e-05	1,88144	0,113294	0,000105407	1,85769	0,91	0,998099	8,12221	0,0060883	1,18708	0,571701	0,000307669	1,73915
18	32	0	20	0,06	0,314159	-0,0940934	0,00181296	1,85422	0,109114	5,87032e-05	1,77122	0,0717912	6,96767e-05	1,77945	0,9426	0,999542	7,98758	0,00582942	1,11328	0,657553	0,000297864	1,65375
18	32	0	20	0,06	0,628319	-0,0807004	0,00180927	1,84111	0,0752274	3,81647e-05	1,73031	0,0598444	5,20673e-05	1,76145	0,9653	0,999999	7,92623	0,00567159	1,07281	0,79512	0,000297888	1,70008
18	32	0	20	0,06	0,942478	-0,0783817	0,00180643	1,82816	0,0669961	3,37545e-05	1,79662	0,0575823	4,91614e-05	1,80245	0,9706	0,999917	7,90982	0,00560546	1,0556	0,85908	0,000308946	1,75994
18	32	0	20	0,06	1,25664	-0,0795369	0,00180336	1,82642	0,073491	3,70847e-05	1,83098	0,0591775	5,18674e-05	1,85432	0,9668	0,999773	7,92082	0,00561883	1,05642	0,804844	0,000306869	1,79889
18	32	0	20	0,06	1,5708	-0,0849538	0,00181169	1,85339	0,100179	4,45169e-05	1,83656	0,0661922	5,69282e-05	1,88343	0,956	0,999549	7,96309	0,00572772	1,08235	0,660431	0,000281105	1,84982
18	32	0	20	0,08	0	-0,211717	0,00193666	2,03652	0,185617	0,000118629	2,26519	0,149081	0,000165695	2,13042	0,8871	1,00351	8,32504	0,00670518	1,36632	0,802714	0,000440654	1,7202
18	32	0	20	0,08	0,314159	-0,120491	0,00184432	1,85799	0,0878396	7,29008e-05	1,92432	0,083042	9,98992e-05	1,90797	0,9352	1,0009	8,06027	0,00600748	1,16803	0,94473	0,000413229	1,53595
18	32	0	20	0,08	0,628319	-0,100091	0,00182495	1,82424	0,0576369	4,52982e-05	1,8228	0,0674197	7,47946e-05	1,83909	0,9633	1,00031	7,96726	0,00565273	1,06352	1,16899	0,000416407	1,63901
18	32	0	20	0,08	0,942478	-0,0966823	0,00182081	1,79976	0,0510859	3,92469e-05	1,77305	0,0645547	6,93712e-05	1,7733	0,9698	1,00029	7,94807	0,00553938	1,03039	1,26286	0,000414288	1,6244
18	32	0	20	0,08	1,25664	-0,0989314	0,00180367	1,77949	0,0561883	4,17022e-05	1,72856	0,0666854	7,00168e-05	1,71582	0,9645	1,00047	7,96494	0,00557065	1,04573	1,18607	0,000395044	1,52679
18	32	0	20	0,08	1,5708	-0,108555	0,00179989	1,77793	0,0781741	5,09858e-05	1,72194	0,0762044	7,58456e-05	1,71282	0,9534	1,00112	8,02674	0,00571289	1,08419	0,974216	0,000363494	1,53777
18	32	0	20	0,1	0	-0,276241	0,00191605	2,05547	0,183956	0,000144899	2,509	0,182556	0,000228111	2,32014	0,844	0,998699	8,55378	0,00694548	1,40751	0,99187	0,000577567	1,5627
18	32	0	20	0,1	0,314159	-0,140685	0,00189196	1,92681	0,0766222	8,27909e-05	2,01539	0,09182	0,000130499	2,01106	0,9172	1,00071	8,11241	0,00618209	1,21875	1,19753	0,000555048	1,42071
18	32	0	20	0,1	0,628319	-0,113818	0,00185424	1,85041	0,048657	5,00105e-05	1,8386	0,0734585	9,72617e-05	1,85512	0,9558	1,00047	7,98644	0,00569272	1,074	1,50864	0,000538056	1,51045
18	32	0	20	0,1	0,942478	-0,108775	0,00184248	1,82047	0,0429629	4,32903e-05	1,77644	0,0700609	9,02137e-05	1,7802	0,9628	1,00021	7,96327	0,00562587	1,05521	1,62955	0,000527859	1,52007
18	32	0	20	0,1	1,25664	-0,11257	0,00184148	1,82883	0,0473679	4,65011e-05	1,76511	0,0726343	9,1729e-05	1,75097	0,9572	1,00051	7,9826	0,00562727	1,05962	1,5323	0,000509092	1,44331
18	32	0	20	0,1	1,5708	-0,126264	0,00183756	1,83263	0,066686	5,77775e-05	1,7626	0,0840715	9,91537e-05	1,74347	0,9419	1,00149	8,06046	0,00586194	1,1301	1,25984	0,000470079	1,44346
18	32	0	30	0,005	0	-0,00435551	0,00141861	1,76652	0,426569	8,29322e-07	1,56624	0,00434623	3,5806e-06	1,56139	0,9968	1,00001	5,06628	0,00328668	0,848873	0,0101888	8,3741e-06	1,56139
18	32	0	30	0,005	0,314159	-0,00428174	0,0014179	1,76542	0,398705	1,00017e-06	1,56588	0,00426789	3,19523e-06	1,56633	0,9971	1	5,06626	0,00329093	0,85025	0,0107043	7,98713e-06	1,56635
18	32	0	30	0,005	0,628319	-0,00428447	0,00141477	1,75783	0,380883	8,44907e-07	1,56506	0,00422401	2,46131e-06	1,58224	0,9978	1	5,06612	0,00328648	0,848545	0,01109	6,43763e-06	1,58234
18	32	0	30	0,005	0,942478	-0,00428525	0,00141257	1,75147	0,374471	6,85328e-07	1,56227	0,00421303	2,07791e-06	1,61649	0,9982	1	5,06604	0,00329091	0,850738	0,0112506	5,52839e-06	1,61667
18	32	0	30	0,005	1,25664	-0,00429503	0,00140949	1,74753	0,379922	7,7639e-07	1,56487	0,00421612	2,29545e-06	1,60114	0,9978	0,999998	5,06584	0,00329867	0,854574	0,0110973	6,0193e-06	1,60129
18	32	0	30	0,005	1,5708	-0,00430162	0,00140947	1,7475	0,396877	8,03653e-07	1,58056	0,00423483	2,49761e-06	1,58811	0,9978	0,999999	5,06594	0,0032986	0,854532	0,0106704	6,2716e-06	1,58816
18	32	0	30	0,02	0	-0,0499602	0,0014412	1,80042	0,270231	3,05678e-05	1,94858	0,0496479	4,31565e-05	1,97197	0,9599	0,99964	5,13619	0,00371174	1,03903	0,183684	0,000139029	1,97404
18	32	0	30	0,02	0,314159	-0,0412642	0,00143895	1,7932	0,197601	2,87075e-05	1,90031	0,0405821	3,28192e-05	1,9239	0,9702	0,999752	5,12121	0,00366965	1,02069	0,205323	0,000136419	1,92741
18	32	0	30	0,02	0,628319	-0,03809	0,00143742	1,78621	0,158614	2,07516e-05	1,85766	0,0367742	2,38912e-05	1,87462	0,9801	0,999849	5,11114	0,00359934	0,98757	0,231806	0,000120582	1,87728
18	32	0	30	0,02	0,942478	-0,0380229	0,00143626	1,78537	0,1464	1,67471e-05	1,75831	0,0359935	2,05694e-05	1,77364	0,9849	1	5,10845	0,00359094	0,984643	0,245821	0,000112613	1,77716
18	32	0	30	0,02	1,25664	-0,0383296	0,00143407	1,78117	0,156544	1,81251e-05	1,69127	0,0364493	2,14106e-05	1,70614	0,9839	1,0001	5,11122	0,00358775	0,983405	0,2328	0,000110062	1,70982
18	32	0	30	0,02	1,5708	-0,0391642	0,00143393	1,78285	0,192117	2,00795e-05	1,69285	0,0384189	2,33233e-05	1,69704	0,9797	1,00014	5,11859	0,00362191	1,001	0,199946	0,000100615	1,69809
18	32	0	30	0,04	0	-0,122374	0,00151855	1,98142	0,198027	8,67971e-05	2,10952	0,113177	0,00011041	2,07585	0,9135	1,00011	5,26871	0,00410925	1,2117	0,571236	0,00032043	1,91476
18	32	0	30	0,04	0,314159	-0,0794274	0,00147417	1,8675	0,109196	6,15386e-05	1,97774	0,0718795	7,28091e-05	1,96958	0,9439	0,999512	5,17794	0,00384488	1,09759	0,657871	0,000311709	1,8158
18	32	0	30	0,04	0,628319	-0,0680415	0,00148651	1,88294	0,0752554	3,92276e-05	1,86328	0,0598719	5,34796e-05	1,89859	0,9685	1,0005	5,13859	0,00372788	1,04215	0,795198	0,000305811	1,82823
18	32	0	30	0,04	0,942478	-0,066395	0,00146008	1,81559	0,0670562	3,32028e-05	1,79935	0,0576676	4,85761e-05	1,80599	0,9722	0,999865	5,1267	0,00365506	1,01378	0,859592	0,000308642	1,78371
18	32	0	30	0,04	1,25664	-0,0677978	0,0014683	1,83384	0,0735586	3,60286e-05	1,78288	0,0592698	5,0356e-05	1,78883	0,9706	1,00007	5,13492	0,00368898	1,03115	0,805369	0,000299324	1,73867
18	32	0	30	0,04	1,5708	-0,0726833	0,00147048	1,83678	0,100267	4,35289e-05	1,8052	0,0663061	5,51451e-05	1,79864	0,9614	1,00038	5,16419	0,00373227	1,04972	0,66099	0,000272378	1,75193
18	32	0	30	0,06	0	-0,196595	0,00157358	2,08478	0,183609	0,000134835	2,54759	0,165773	0,000202065	2,37575	0,8575	0,997484	5,45595	0,00467427	1,46393	0,90237	0,000524453	1,71494
18	32	0	30	0,06	0,314159	-0,105635	0,00153486	1,97883	0,0812893	8,01803e-05	2,14877	0,0875063	0,000117659	2,10923	0,917	0,999001	5,22835	0,00401875	1,16997	1,07576	0,000484559	1,50418
18	32	0	30	0,06	0,628319	-0,086399	0,00152193	1,93403	0,0524219	4,87229e-05	1,97797	0,0704556	8,75445e-05	1,99422	0,9545	0,999747	5,15459	0,00377568	1,06232	1,34313	0,000483889	1,67559
18	32	0	30	0,06	0,942478	-0,083104	0,0015095	1,89251	0,0463801	4,15596e-05	1,86385	0,0673196	8,02572e-05	1,88057	0,9626	0,99997	5,1407	0,00368215	1,02358	1,45053	0,00047814	1,69447
18	32	0	30	0,06	1,25664	-0,0857177	0,00151491	1,90345	0,0510687	4,48157e-05	1,82913	0,0696785	8,21719e-05	1,83344	0,9593	1,00055	5,15256	0,00374545	1,05628	1,3635	0,000465166	1,6257
18	32	0	30	0,06	1,5708	-0,0950908	0,00152116	1,92386	0,0714897	5,7095e-05	1,90871	0,0801851	9,14292e-05	1,88421	0,943	1,00076	5,19855	0,00385913	1,10429	1,12089	0,000435385	1,63331
18	32	0	30	0,08	0	-0,280088	0,00179287	2,58386	0,187728	0,000165489	2,67998	0,214104	0,000295581	2,4524	0,8035	0,998524	5,72481	0,00524865	1,69892	1,13993	0,000790048	1,657
18	32	0	30	0,08	0,314159	-0,129987	0,00163161	2,19065	0,0702367	9,42857e-05	2,28638	0,0995297	0,00016191	2,1976	0,8952	1,00048	5,28488	0,00423347	1,26689	1,41628	0,000702471	1,25473
18	32	0	30	0,08	0,628319	-0,102826	0,00157899	2,02594	0,0434601	5,63956e-05	2,06578	0,0790281	0,000123622	2,06273	0,9412	1,0006	5,17628	0,00389272	1,11747	1,81715	0,000653814	1,34619
18	32	0	30	0,08	0,942478	-0,0981723	0,00157191	1,9952	0,0382592	4,85966e-05	1,96072	0,0752675	0,000115596	1,97804	0,9551	1,0012	5,15751	0,00380148	1,07673	1,96587	0,000674947	1,50642
18	32	0	30	0,08	1,25664	-0,101713	0,00157169	1,99671	0,0423222	5,21895e-05	1,90426	0,0782573	0,000119026	1,93906	0,9484	1,00144	5,17334	0,00382395	1,08506	1,84768	0,00068787	1,52593
18	32	0	30	0,08	1,5708	-0,116414	0,00154635	1,96522	0,0602629	6,63233e-05	1,92414	0,0914189	0,000131051	1,95835	0,9265	1,00187	5,23562	0,00405687	1,18738	1,51586	0,000653615	1,56699
18	32	0	30	0,1	0	-0,381805	0,00191822	2,90153	0,200477	0,000194035	3,13446	0,260134	0,000410879	2,68176	0,7417	1,00332	6,09842	0,00604106	1,9895	1,29701	0,00120583	1,87879
18	32	0	30	0,1	0,314159	-0,159152	0,00173208	2,3684	0,0662476	0,000110738	2,54722	0,1117	0,000211835	2,35959	0,8715	1,00113	5,35324	0,00454504	1,40987	1,68563	0,00105419	1,22476
18	32	0	30	0,1	0,628319	-0,120931	0,00163299	2,10199	0,0393772	6,33781e-05	2,15607	0,0878808	0,000161395	2,12508	0,9271	1,00079	5,19938	0,0039773	1,14899	2,23041	0,000934209	1,2244
18	32	0	30	0,1	0,942478	-0,113809	0,0016286	2,07734	0,0343764	5,45142e-05	2,04731	0,0833171	0,000151977	2,05505	0,9422	1,00135	5,17572	0,00386388	1,10041	2,42199	0,000947173	1,33194
18	32	0	30	0,1	1,25664	-0,11895	0,00162545	2,07156	0,038254	5,87801e-05	1,99922	0,086941	0,000156418	2,02251	0,9344	1,00179	5,19617	0,00390502	1,11415	2,27109	0,000967005	1,37564
18	32	0	30	0,1	1,5708	-0,140067	0,00162138	2,1017	0,0554653	7,64347e-05	2,08575	0,102602	0,000174062	2,10483	0,9076	1,00263	5,27678	0,00418315	1,24123	1,84852	0,000922511	1,4656
18	32	0	40	0,005	0	-0,00614947	0,00121914	1,73938	0,403631	1,92749e-06	1,66754	0,0075435	6,35539e-06	1,67243	0,994	1	3,69395	0,00265719	0,969528	0,0186889	1,56558e-05	1,67245
18	32	0	40	0,005	0,314159	-0,00597083	0,00121751	1,73654	0,367648	2,28147e-06	1,6672	0,00731181	5,59752e-06	1,67756	0,9943	0,999995	3,69367	0,00265892	0,971017	0,0198878	1,51012e-05	1,67762
18	32	0	40	0,005	0,628319	-0,00589401	0,00121371	1,7236	0,344903	1,88576e-06	1,64028	0,00718937	4,24568e-06	1,66411	0,9955	0,999997	3,69365	0,00266256	0,972323	0,0208444	1,21957e-05	1,66427
18	32	0	40	0,005	0,942478	-0,00591729	0,00121056	1,71368	0,336784	1,50967e-06	1,58262	0,00716494	3,52778e-06	1,6234	0,9964	1	3,69363	0,00266351	0,973706	0,0212744	1,03794e-05	1,62365
18	32	0	40	0,005	1,25664	-0,00608085	0,00121032	1,71437	0,343688	1,70792e-06	1,57012	0,00718094	3,87506e-06	1,58835	0,9966	1,00001	3,69385	0,0026698	0,976536	0,0208936	1,11711e-05	1,58847
18	32	0	40	0,005	1,5708	-0,00607345	0,00121158	1,71656	0,365324	1,77646e-06	1,58039	0,00723885	4,23356e-06	1,58199	0,9964	1,00001	3,69397	0,00267114	0,977568	0,0198147	1,14919e-05	1,58197
18	32	0	40	0,02	0	-0,0646061	0,00127133	1,86959	0,234401	4,8944e-05	1,89773	0,0724959	6,21353e-05	1,90847	0,9476	1,00055	3,76609	0,0028474	1,07227	0,309175	0,000201262	1,89464
18	32	0	40	0,02	0,314159	-0,0486174	0,00125789	1,82945	0,154738	4,11985e-05	1,82427	0,0540405	4,48199e-05	1,85157	0,9645	1,00037	3,74122	0,00279638	1,04404	0,3491	0,000197575	1,84317
18	32	0	40	0,02	0,628319	-0,0437439	0,00124341	1,78753	0,116435	2,81279e-05	1,75733	0,047293	3,26508e-05	1,7963	0,977	1,00026	3,72658	0,00275171	1,02123	0,406054	0,000183436	1,80018
18	32	0	40	0,02	0,942478	-0,0429909	0,00124424	1,78685	0,105492	2,36825e-05	1,73036	0,0459757	2,9521e-05	1,76275	0,9812	1,00016	3,72257	0,00273858	1,01577	0,435708	0,000182631	1,76595
18	32	0	40	0,02	1,25664	-0,0432537	0,00125081	1,7977	0,114442	2,58928e-05	1,70251	0,0468517	3,09576e-05	1,73271	0,979	1,00013	3,72602	0,00274235	1,02154	0,409278	0,000178735	1,73505
18	32	0	40	0,02	1,5708	-0,045075	0,00124435	1,78922	0,147835	2,95462e-05	1,69084	0,0505794	3,36193e-05	1,71544	0,9725	1,00012	3,73736	0,00278187	1,04076	0,342044	0,000159536	1,71461
18	32	0	40	0,04	0	-0,149547	0,00136913	2,09143	0,185367	0,000115562	2,17012	0,148938	0,000163938	2,09025	0,8723	0,995992	3,92018	0,00329056	1,32541	0,80302	0,000441856	1,72723
18	32	0	40	0,04	0,314159	-0,0855524	0,00126058	1,79816	0,0877227	7,01725e-05	1,82037	0,0829754	9,67688e-05	1,81739	0,9318	1,00011	3,79093	0,00288198	1,10159	0,945233	0,000410524	1,53688
18	32	0	40	0,04	0,628319	-0,0713838	0,00125222	1,74852	0,0576038	4,37535e-05	1,73028	0,0674088	7,20398e-05	1,73901	0,9598	1,00035	3,74332	0,00275985	1,03653	1,16949	0,000401369	1,56769
18	32	0	40	0,04	0,942478	-0,0689948	0,00125146	1,74456	0,051059	3,81896e-05	1,71979	0,0645359	6,75311e-05	1,7352	0,9656	1,00039	3,73253	0,00276299	1,03207	1,26318	0,00040317	1,5983
18	32	0	40	0,04	1,25664	-0,0703797	0,00125659	1,76523	0,0561371	4,18074e-05	1,76292	0,0666347	7,05614e-05	1,78274	0,9611	1,00034	3,73965	0,00278114	1,04196	1,18628	0,000402547	1,62224
18	32	0	40	0,04	1,5708	-0,0772284	0,00126307	1,79408	0,0780882	5,24924e-05	1,84073	0,0761116	7,83416e-05	1,85607	0,9467	0,999883	3,76923	0,00289045	1,09967	0,974112	0,000379408	1,69987
18	32	0	40	0,06	0	-0,244945	0,0015768	2,6518	0,187932	0,00016893	2,75992	0,214744	0,0003046	2,47894	0,7934	0,989753	4,17495	0,00395304	1,70234	1,14206	0,000825166	1,71588
18	32	0	40	0,06	0,314159	-0,115426	0,00135945	2,01202	0,0704073	9,078e-05	2,06826	0,0999057	0,000160747	2,07288	0,8904	0,997269	3,84619	0,00311555	1,22952	1,4181	0,000753435	1,41166
18	32	0	40	0,06	0,628319	-0,0908513	0,00130991	1,85751	0,0435306	5,35855e-05	1,85642	0,0792297	0,00011848	1,86142	0,9422	1,00091	3,76356	0,00284466	1,08202	1,81879	0,000671546	1,3843
18	32	0	40	0,06	0,942478	-0,0858931	0,00130821	1,84242	0,0382515	4,67385e-05	1,81476	0,0752964	0,000111799	1,84093	0,9472	1,00077	3,74755	0,00283214	1,07423	1,96701	0,000660049	1,41567
18	32	0	40	0,06	1,25664	-0,0888493	0,00132339	1,88088	0,0422606	5,18698e-05	1,89545	0,0781857	0,000117412	1,91024	0,9407	1,00036	3,75732	0,00286937	1,09541	1,84872	0,000663013	1,41371
18	32	0	40	0,06	1,5708	-0,101477	0,00131778	1,89296	0,0601473	6,70604e-05	1,9963	0,0912856	0,000130387	1,99407	0,9217	1,00032	3,80371	0,00303609	1,18368	1,51663	0,000628246	1,47145
18	32	0	40	0,08	0	-0,364146	0,00173624	3,05518	0,20581	0,000204633	3,28946	0,275494	0,000457472	2,67108	0,708	0,990527	4,57031	0,00479512	2,12074	1,33797	0,00137543	1,92687
18	32	0	40	0,08	0,314159	-0,14933	0,00146239	2,23246	0,0659646	0,000109741	2,34281	0,116261	0,000225232	2,27399	0,855	0,995442	3,91985	0,00336313	1,35253	1,7621	0,00130247	1,42407
18	32	0	40	0,08	0,628319	-0,111787	0,00146069	2,16829	0,0387093	6,51256e-05	2,14824	0,0913399	0,000181918	2,24641	0,9226	0,999654	3,79514	0,00295148	1,14386	2,35805	0,00119693	1,45462
18	32	0	40	0,08	0,942478	-0,10512	0,00138133	1,96663	0,0336025	5,48739e-05	1,94648	0,0862408	0,000160514	1,95919	0,9317	1,00156	3,76583	0,0029331	1,13031	2,5648	0,00104913	1,24557
18	32	0	40	0,08	1,25664	-0,109489	0,00139244	1,9908	0,0373939	6,05989e-05	2,00556	0,0899046	0,000167398	2,00914	0,9244	1,00131	3,78049	0,00296408	1,1486	2,40268	0,001054	1,25028
18	32	0	40	0,08	1,5708	-0,129873	0,00141059	2,08372	0,0545234	8,09355e-05	2,2231	0,106338	0,000189249	2,20143	0,8958	1,00164	3,84605	0,00316779	1,26526	1,94907	0,000985057	1,32693
18	32	0	40	0,1	0	-0,508619	0,0019714	3,77295	0,229111	0,000248951	4,67736	0,326309	0,00077718	3,78023	0,6289	1,00928	5,13746	0,00622053	2,84519	1,42351	0,0025113	2,99134
18	32	0	40	0,1	0,314159	-0,192353	0,00160147	2,56887	0,0669775	0,000125404	2,52248	0,133054	0,000291246	2,42706	0,8189	0,996667	4,02362	0,00348745	1,36793	1,98715	0,00208532	1,57413
18	32	0	40	0,1	0,628319	-0,137349	0,00153731	2,31481	0,0371232	7,33517e-05	2,18768	0,104047	0,000232652	2,26627	0,8993	1,00027	3,82535	0,00291073	1,09995	2,80193	0,00177912	1,33971
18	32	0	40	0,1	0,942478	-0,127834	0,00152123	2,24626	0,0319259	6,3231e-05	2,13924	0,0980837	0,00021977	2,21629	0,9183	1,00135	3,79628	0,00278646	1,03345	3,07074	0,00168185	1,26305
18	32	0	40	0,1	1,25664	-0,134875	0,00152935	2,28242	0,0358636	6,91168e-05	2,23	0,102697	0,000223726	2,22828	0,9049	1,00278	3,81623	0,0028868	1,09595	2,86215	0,00165302	1,23175
18	32	0	40	0,1	1,5708	-0,163323	0,00156409	2,41336	0,0535271	8,91474e-05	2,30461	0,122327	0,000243217	2,27058	0,8663	1,00474	3,90758	0,00317871	1,23792	2,28417	0,00153667	1,35363
18	32	0	50	0,005	0	-0,00914351	0,0010713	1,64165	0,381899	3,55272e-06	1,61179	0,0114811	9,51217e-06	1,60662	0,9916	1,00002	2,86801	0,00214022	0,978852	0,0300626	2,46274e-05	1,6066
18	32	0	50	0,005	0,314159	-0,00877334	0,0010689	1,6341	0,338635	4,11233e-06	1,61058	0,0109471	8,25132e-06	1,60909	0,9926	1,00001	2,86744	0,00214017	0,979048	0,0323263	2,39736e-05	1,60912
18	32	0	50	0,005	0,628319	-0,00855656	0,00106971	1,63729	0,311674	3,40391e-06	1,62646	0,010665	6,30558e-06	1,6298	0,9941	0,999999	2,86707	0,00214077	0,978416	0,0342178	1,98589e-05	1,62991
18	32	0	50	0,005	0,942478	-0,00850261	0,00107378	1,64804	0,302143	2,73753e-06	1,6061	0,0106006	5,2694e-06	1,61558	0,9941	0,999995	2,86669	0,00214044	0,978566	0,0350843	1,71231e-05	1,61569
18	32	0	50	0,005	1,25664	-0,00845627	0,0010708	1,64006	0,310237	2,98277e-06	1,52502	0,0106278	5,61582e-06	1,53894	0,9939	0,999999	2,86682	0,00213761	0,976008	0,0342565	1,77725e-05	1,53906
18	32	0	50	0,005	1,5708	-0,00957768	0,00100936	1,5275	0,335863	3,05591e-06	1,49839	0,0107727	6,02688e-06	1,50662	0,9932	0,999984	2,86608	0,00205299	0,909781	0,032074	1,76524e-05	1,50678
18	32	0	50	0,02	0	-0,076233	0,00115507	1,93995	0,211932	6,61217e-05	1,85718	0,0937798	8,24772e-05	1,85618	0,9271	1,00031	2,94044	0,00226712	1,06214	0,442302	0,00025608	1,81233
18	32	0	50	0,02	0,314159	-0,0532588	0,00114427	1,89784	0,127337	5,01503e-05	1,72685	0,0642028	5,59614e-05	1,74061	0,9536	1,00024	2,90614	0,00213598	0,961091	0,503937	0,000246832	1,70747
18	32	0	50	0,02	0,628319	-0,0468231	0,00113403	1,86337	0,0911205	3,34143e-05	1,71032	0,0546297	4,16255e-05	1,75269	0,9709	1,00002	2,88785	0,00206849	0,918048	0,599293	0,00024222	1,75745
18	32	0	50	0,02	0,942478	-0,045782	0,00113422	1,86059	0,081625	2,89996e-05	1,75668	0,0527763	3,87645e-05	1,78612	0,9756	0,999902	2,88343	0,00206325	0,912763	0,646331	0,000248515	1,78571
18	32	0	50	0,02	1,25664	-0,0462976	0,00113555	1,86761	0,0892024	3,17143e-05	1,76637	0,0540077	4,05761e-05	1,79353	0,9722	0,999808	2,88614	0,00208729	0,932773	0,605219	0,000243212	1,78291
18	32	0	50	0,02	1,5708	-0,0488608	0,00113563	1,87427	0,119138	3,69338e-05	1,73335	0,0594442	4,39552e-05	1,76456	0,964	0,999903	2,89937	0,00214471	0,972442	0,49877	0,000217013	1,75604
18	32	0	50	0,04	0	-0,172019	0,00129059	2,28473	0,183569	0,000138648	2,33641	0,182252	0,000220817	2,22984	0,848	1,00376	3,13237	0,00280827	1,42917	0,992327	0,000601842	1,71951
18	32	0	50	0,04	0,314159	-0,0875306	0,0011978	2,01556	0,0763702	7,9873e-05	1,95008	0,0916075	0,000126498	1,97477	0,9147	1,00084	2,95715	0,00230362	1,07572	1,19874	0,000551535	1,4602
18	32	0	50	0,04	0,628319	-0,0710296	0,00119367	1,98715	0,0485276	4,89863e-05	1,83777	0,0733129	9,56574e-05	1,89449	0,9483	0,9996	2,90635	0,0021558	0,976869	1,50974	0,000538895	1,62363
18	32	0	50	0,04	0,942478	-0,067963	0,00119253	1,97636	0,0428563	4,34787e-05	1,85964	0,0699197	9,09234e-05	1,90041	0,9592	1,00008	2,89726	0,00211493	0,946304	1,63038	0,000532725	1,65179
18	32	0	50	0,04	1,25664	-0,070275	0,00120445	2,00978	0,0472284	4,77882e-05	1,89242	0,0724442	9,49628e-05	1,92073	0,9521	1,00011	2,90409	0,00214653	0,973514	1,53283	0,00052564	1,57812
18	32	0	50	0,04	1,5708	-0,078693	0,00119674	2,01114	0,0664586	5,92149e-05	1,86347	0,0837984	0,000103007	1,89707	0,9346	1,00066	2,93364	0,00225635	1,05001	1,26004	0,00049168	1,57847
18	32	0	50	0,06	0	-0,294063	0,00145579	2,79326	0,200375	0,000192493	3,06417	0,261089	0,000407783	2,6259	0,7434	1,00488	3,46777	0,00370189	2,02884	1,30248	0,00127869	2,06654
18	32	0	50	0,06	0,314159	-0,123653	0,00130042	2,24931	0,0662534	0,000102482	2,24286	0,111991	0,000203601	2,21033	0,8763	1,00272	3,02135	0,00254909	1,24276	1,68985	0,001069	1,28566
18	32	0	50	0,06	0,628319	-0,0932843	0,00126799	2,1268	0,0393297	6,047e-05	1,98392	0,0879054	0,000158368	2,05867	0,9257	1,00012	2,92935	0,00228117	1,05693	2,23372	0,000974762	1,33573
18	32	0	50	0,06	0,942478	-0,0881664	0,00127859	2,15332	0,0343112	5,35676e-05	1,99601	0,0832682	0,00015181	2,07243	0,9395	1,00047	2,9147	0,00220369	1,00836	2,42519	0,000937028	1,33599
18	32	0	50	0,06	1,25664	-0,0921033	0,00126492	2,12271	0,0381318	5,80717e-05	1,97703	0,0867617	0,000154455	2,01822	0,9289	1,00052	2,92503	0,00223952	1,0298	2,27375	0,000923004	1,29365
18	32	0	50	0,06	1,5708	-0,107556	0,00128053	2,19423	0,0552037	7,57861e-05	2,07514	0,102184	0,000173775	2,13838	0,9023	1,00162	2,97318	0,00235011	1,11465	1,84972	0,000868531	1,33245
18	32	0	50	0,08	0	-0,452299	0,00171292	3,74638	0,228994	0,000218411	4,02354	0,326986	0,000685781	3,36688	0,6159	0,991058	4,00774	0,00490662	2,84085	1,42745	0,00234621	2,84637
18	32	0	50	0,08	0,314159	-0,170386	0,00141298	2,53018	0,066831	0,000125485	2,60424	0,133026	0,000283248	2,40775	0,8314	1,00581	3,11779	0,00290247	1,46962	1,99112	0,00188959	1,38353
18	32	0	50	0,08	0,628319	-0,121129	0,00136085	2,31502	0,0370008	7,20626e-05	2,19682	0,103761	0,000226097	2,2336	0,8997	0,999463	2,95917	0,00238634	1,12889	2,80354	0,00168727	1,23923
18	32	0	50	0,08	0,942478	-0,111911	0,00135813	2,28245	0,0317753	6,31074e-05	2,15323	0,09758	0,000216081	2,21443	0,9172	1,00046	2,93711	0,00231592	1,08714	3,06978	0,00162095	1,19843
18	32	0	50	0,08	1,25664	-0,118184	0,00135294	2,29203	0,0356827	6,85344e-05	2,151	0,102111	0,000221158	2,21768	0,9059	1,0012	2,95313	0,002367	1,11994	2,86063	0,00159421	1,18967
18	32	0	50	0,08	1,5708	-0,143259	0,00135996	2,3595	0,0532817	8,99648e-05	2,28287	0,121674	0,000247286	2,33311	0,8697	1,00339	3,02819	0,00249387	1,20435	2,28244	0,00146736	1,27569
18	32	0	50	0,1	0	-0,636446	0,00189633	4,50767	0,258664	0,000240916	5,90312	0,371991	0,00106694	3,72782	0,5244	1,00265	4,79038	0,00658727	3,94619	1,43751	0,00351703	3,17952
18	32	0	50	0,1	0,314159	-0,231312	0,00156504	2,94271	0,072539	0,000155677	3,3036	0,153377	0,000357904	2,47315	0,7826	1,00718	3,26265	0,00338844	1,7831	2,11653	0,00291621	1,58299
18	32	0	50	0,1	0,628319	-0,154363	0,001486	2,59239	0,0373305	8,42028e-05	2,48704	0,120512	0,00029865	2,4281	0,8727	0,999174	2,99922	0,00254035	1,2313	3,22879	0,00270114	1,28261
18	32	0	50	0,1	0,942478	-0,140902	0,00146859	2,50169	0,0315948	7,23149e-05	2,33432	0,112885	0,000284027	2,38458	0,8952	1,00125	2,96681	0,00243298	1,17094	3,57328	0,00266096	1,23115
18	32	0	50	0,1	1,25664	-0,150715	0,00146085	2,51358	0,0358548	7,81524e-05	2,32222	0,118524	0,000287403	2,35592	0,879	1,00132	2,99159	0,00246785	1,19282	3,30604	0,00254956	1,19849
18	32	0	50	0,1	1,5708	-0,187848	0,00148015	2,64186	0,0550789	0,000105534	2,63148	0,141828	0,000326873	2,55673	0,8352	1,0064	3,10214	0,00276619	1,39196	2,57439	0,00231481	1,3704
18	32	0	60	0,005	0	-0,0111102	0,000999572	1,76636	0,361519	5,54464e-06	1,55744	0,0159883	1,27222e-05	1,5668	0,9881	1	2,31431	0,0017155	0,92131	0,0442237	3,45113e-05	1,56683
18	32	0	60	0,005	0,314159	-0,0104111	0,000996969	1,75936	0,311855	6,22414e-06	1,54402	0,0149655	1,07992e-05	1,55906	0,9902	1,00002	2,31367	0,00170744	0,913544	0,0479865	3,36699e-05	1,55928
18	32	0	60	0,005	0,628319	-0,0101012	0,000995562	1,75651	0,281415	5,04441e-06	1,54504	0,0144434	8,20904e-06	1,58245	0,9928	1,00002	2,31282	0,00170667	0,913143	0,0513225	2,82528e-05	1,58343
18	32	0	60	0,005	0,942478	-0,0100481	0,000994968	1,75434	0,270783	4,26103e-06	1,63829	0,0143278	7,21008e-06	1,67895	0,9939	1,00002	2,31247	0,00170885	0,917277	0,0529112	2,57957e-05	1,67983
18	32	0	60	0,005	1,25664	-0,00990038	0,000996525	1,75861	0,2798	4,88914e-06	1,6878	0,0143805	8,01271e-06	1,71093	0,9919	0,999985	2,31233	0,00171918	0,925441	0,0513942	2,77414e-05	1,71145
18	32	0	60	0,005	1,5708	-0,00991523	0,000995923	1,75898	0,308675	5,14391e-06	1,6972	0,0146227	8,74567e-06	1,69862	0,9915	0,999986	2,31288	0,00172411	0,928174	0,0473711	2,75435e-05	1,69856
18	32	0	60	0,02	0	-0,0864642	0,00103941	1,87788	0,197995	8,19994e-05	1,95141	0,113212	0,000105208	1,94225	0,9172	1,00097	2,40501	0,00198002	1,12252	0,571511	0,000308059	1,80746
18	32	0	60	0,02	0,314159	-0,0557905	0,000997683	1,73775	0,109071	5,66477e-05	1,74534	0,0717615	6,70341e-05	1,7418	0,9471	0,999981	2,36022	0,00182586	0,989608	0,657561	0,000286991	1,60107
18	32	0	60	0,02	0,628319	-0,0476699	0,000986371	1,70122	0,0751962	3,62651e-05	1,66192	0,0598218	4,92758e-05	1,66307	0,9677	0,999929	2,34055	0,00176516	0,934078	0,795169	0,000282539	1,58128
18	32	0	60	0,02	0,942478	-0,0463829	0,000987493	1,69038	0,0669667	3,15576e-05	1,66042	0,0575602	4,62833e-05	1,67144	0,9725	0,999828	2,33535	0,00175425	0,928974	0,859145	0,000292011	1,6172
18	32	0	60	0,02	1,25664	-0,0483242	0,00104698	1,8224	0,0734707	3,53055e-05	1,69727	0,0591877	4,97112e-05	1,72188	0,9695	0,99967	2,33538	0,00186725	1,05907	0,805208	0,000297557	1,68372
18	32	0	60	0,02	1,5708	-0,051678	0,00100846	1,74784	0,100145	4,25038e-05	1,69582	0,0661794	5,44544e-05	1,73249	0,9573	0,999569	2,35608	0,00183113	0,997091	0,660526	0,0002702	1,7008
18	32	0	60	0,04	0	-0,198363	0,00133284	2,70586	0,187657	0,000163776	2,6594	0,215002	0,000300361	2,4433	0,8063	0,99942	2,6346	0,00240551	1,4848	1,14513	0,00084414	1,78067
18	32	0	60	0,04	0,314159	-0,0921029	0,00119882	2,22491	0,0702273	9,17447e-05	2,22606	0,0998285	0,000162938	2,19684	0,8972	1,00144	2,41435	0,00199617	1,15857	1,42064	0,000733183	1,32257
18	32	0	60	0,04	0,628319	-0,072259	0,00115782	2,09722	0,0433948	5,56386e-05	2,04553	0,0790704	0,000124374	2,06845	0,9421	0,999876	2,3608	0,00184291	1,04154	1,82079	0,000675449	1,37995
18	32	0	60	0,04	0,942478	-0,0689849	0,00115529	2,06509	0,0381588	4,94154e-05	2,00245	0,0751935	0,0001188	2,02988	0,9521	1,00009	2,35072	0,00180595	1,00913	1,969	0,000679939	1,48328
18	32	0	60	0,04	1,25664	-0,0715309	0,00117668	2,13087	0,0421639	5,44072e-05	2,00979	0,0780831	0,000124267	2,03892	0,9453	1,00025	2,35736	0,00184042	1,03804	1,85041	0,000698383	1,53679
18	32	0	60	0,04	1,5708	-0,0822286	0,00116591	2,10961	0,0599969	6,90327e-05	2,02569	0,0911234	0,000134925	2,01203	0,926	1,00056	2,38803	0,00191663	1,10279	1,5176	0,000658425	1,55592
18	32	0	60	0,06	0	-0,350638	0,00148327	3,27832	0,216383	0,000222563	3,7127	0,302079	0,000547981	2,80788	0,6695	0,997495	3,06642	0,00361957	2,43021	1,39552	0,00179933	2,24376
18	32	0	60	0,06	0,314159	-0,13858	0,0012531	2,38094	0,0658123	0,000120582	2,68042	0,124628	0,000262683	2,46029	0,8415	1,00404	2,49291	0,00242127	1,54034	1,89352	0,00161736	1,41026
18	32	0	60	0,06	0,628319	-0,100903	0,00122912	2,22453	0,037529	6,91144e-05	2,23094	0,0974223	0,000204413	2,22199	0,9105	1,00019	2,38643	0,0019894	1,14696	2,59436	0,0013976	1,28166
18	32	0	60	0,06	0,942478	-0,0939075	0,00123393	2,23848	0,0324245	6,23857e-05	2,26032	0,0918834	0,000196698	2,23347	0,9244	1,00031	2,36984	0,00194791	1,11542	2,83205	0,0013296	1,2502
18	32	0	60	0,06	1,25664	-0,09887	0,00122824	2,23675	0,036259	6,79985e-05	2,27204	0,0960348	0,000201932	2,24358	0,9179	1,00028	2,38214	0,00198791	1,15194	2,6471	0,00130132	1,21339
18	32	0	60	0,06	1,5708	-0,118398	0,00124663	2,33735	0,0534613	8,95544e-05	2,41055	0,113979	0,000224896	2,36825	0,8828	0,999652	2,43329	0,00216813	1,30018	2,13076	0,00124626	1,37993
18	32	0	60	0,08	0	-0,542661	0,001621	4,1114	0,252271	0,000231232	5,0812	0,364891	0,00100873	3,76669	0,5422	1,01177	3,76776	0,00498972	3,59547	1,44574	0,00344704	3,40051
18	32	0	60	0,08	0,314159	-0,195765	0,00144793	2,91127	0,0707728	0,000148763	3,10094	0,148937	0,000356709	2,59487	0,7891	1,01084	2,62031	0,00282585	1,86399	2,10587	0,00272398	1,57866
18	32	0	60	0,08	0,628319	-0,131881	0,00136504	2,50721	0,0369583	8,36615e-05	2,43008	0,116777	0,000291745	2,3833	0,877	1,00106	2,42266	0,00216367	1,3412	3,15946	0,00248503	1,28689
18	32	0	60	0,08	0,942478	-0,121142	0,00134931	2,4523	0,0313851	7,22161e-05	2,34772	0,109565	0,000278486	2,36128	0,8991	0,998013	2,39679	0,00202349	1,21962	3,49021	0,00243341	1,24214
18	32	0	60	0,08	1,25664	-0,129064	0,00128534	2,35411	0,0355249	7,65314e-05	2,29939	0,114965	0,000272086	2,22812	0,8817	0,998049	2,41378	0,00205948	1,18647	3,2357	0,00235862	1,22825
18	32	0	60	0,08	1,5708	-0,16107	0,00132574	2,51773	0,0543034	0,00010721	2,69608	0,137761	0,000315475	2,48974	0,8346	0,999022	2,49634	0,0023676	1,43709	2,53602	0,00210126	1,31941
18	32	0	60	0,1	0	-0,759813	0,0020799	6,53823	0,284658	0,000235363	6,73496	0,415672	0,00220915	5,63898	0,4116	0,984121	4,77027	0,00771131	5,90073	1,45918	0,00731976	5,47553
18	32	0	60	0,1	0,314159	-0,280351	0,0016138	3,40913	0,0817868	0,000193602	4,14612	0,169993	0,000510176	3,20343	0,7174	1,00679	2,8344	0,00352995	2,28832	2,0812	0,00412492	2,002
18	32	0	60	0,1	0,628319	-0,175679	0,00141555	2,63816	0,0390407	9,23032e-05	2,61502	0,137453	0,00036383	2,43704	0,8421	0,997065	2,47533	0,00233551	1,41892	3,52217	0,00389646	1,37369
18	32	0	60	0,1	0,942478	-0,158086	0,0014193	2,6179	0,0325017	8,05017e-05	2,50077	0,128466	0,000346948	2,41897	0,8693	0,994978	2,43332	0,00219124	1,29964	3,95444	0,00377581	1,2405
18	32	0	60	0,1	1,25664	-0,169949	0,00144573	2,75574	0,0371826	9,13795e-05	2,72794	0,134853	0,000363787	2,50339	0,8507	0,997741	2,46037	0,00224784	1,33112	3,62804	0,00376975	1,32182
18	32	0	60	0,1	1,5708	-0,218493	0,00147826	2,86372	0,0585825	0,000124466	3,10196	0,16176	0,000418798	2,70587	0,7845	0,996013	2,59053	0,00268115	1,68383	2,76068	0,00326606	1,51127


==> data/summary_angle_merge.csv <==
15 48 -0.05 20 0.005 0 0.232665 8.89696e-07 0.00141396 1.06035e-06 0.99999 0.00607713 4.53406e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.05 20 0.005 0.314159 0.219155 8.20399e-07 0.00136438 9.34568e-07 1.00001 0.00622558 4.24101e-06	0.00613592 3.17113e-06 0.00799789 4.08168e-06 0.767168 4.94232e-06
15 48 -0.05 20 0.005 3.14159 0.232666 1.21008e-06 0.00141507 1.44142e-06 1 0.00608189 6.16355e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.05 20 0.005 0.628319 0.210679 6.32641e-07 0.00134193 7.1498e-07 1.00001 0.00636947 3.37451e-06	0.00597301 2.40755e-06 0.00818682 3.25809e-06 0.729574 3.70867e-06
15 48 -0.05 20 0.005 0.942478 0.20766 5.16324e-07 0.00133759 5.90146e-07 1.00001 0.00644121 2.82587e-06	0.00594211 2.01278e-06 0.00829423 2.77411e-06 0.716405 3.05918e-06
15 48 -0.05 20 0.005 1.25664 0.210223 5.71296e-07 0.0013392 6.46634e-07 1.00001 0.00637031 3.0586e-06	0.0059605 2.19874e-06 0.00819213 2.98391e-06 0.727576 3.37687e-06
15 48 -0.05 20 0.005 1.5708 0.218263 6.2116e-07 0.0013507 7.04933e-07 1.00001 0.00618835 3.21213e-06	0.00604806 2.41725e-06 0.00792542 3.12841e-06 0.763107 3.76815e-06
15 48 -0.05 20 0.005 1.88496 0.210224 7.64372e-07 0.00128911 8.20086e-07 1 0.00613202 3.87869e-06	0.00557081 2.05151e-06 0.00766085 2.787e-06 0.727168 3.24261e-06
15 48 -0.05 20 0.005 2.19912 0.207659 6.96848e-07 0.00126784 7.27406e-07 1 0.00610539 3.4824e-06	0.00541482 1.75068e-06 0.00756406 2.41593e-06 0.715853 2.7986e-06
15 48 -0.05 20 0.005 2.51327 0.210679 8.55274e-07 0.00129168 9.22029e-07 1 0.00613099 4.35156e-06	0.00558672 2.20104e-06 0.00766159 2.98193e-06 0.729172 3.47591e-06
15 48 -0.05 20 0.005 2.82743 0.219155 1.10722e-06 0.00134769 1.25043e-06 1 0.0061494 5.67455e-06	0.00600554 3.08802e-06 0.00782931 3.97639e-06 0.767033 4.83404e-06
15 48 -0.05 20 0.02 0 0.159077 1.29466e-05 0.0158801 1.24525e-05 1.00036 0.099795 7.01582e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68022e-05
15 48 -0.05 20 0.02 0.314159 0.123361 1.03451e-05 0.0131853 9.28608e-06 1.00012 0.106854 6.63012e-05	0.048954 2.75771e-05 0.121736 5.66525e-05 0.401954 3.92833e-05
15 48 -0.05 20 0.02 3.14159 0.159068 1.73607e-05 0.0158716 1.66963e-05 1.00006 0.0997484 9.40822e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68021e-05
15 48 -0.05 20 0.02 0.628319 0.104258 7.43734e-06 0.0121931 6.8655e-06 1.00019 0.116929 5.7531e-05	0.0444632 2.04129e-05 0.133629 5.03093e-05 0.332635 2.74255e-05
15 48 -0.05 20 0.02 0.942478 0.0980876 6.36631e-06 0.0119811 6.1205e-06 1.0001 0.122128 5.44735e-05	0.043584 1.80147e-05 0.139997 4.74686e-05 0.311243 2.31446e-05
15 48 -0.05 20 0.02 1.25664 0.103253 6.86658e-06 0.0120981 6.39727e-06 0.999993 0.11715 5.41862e-05	0.0441455 1.93736e-05 0.134102 4.83809e-05 0.329104 2.57053e-05
15 48 -0.05 20 0.02 1.5708 0.120914 7.80803e-06 0.0126459 7.05318e-06 0.999861 0.104567 5.15773e-05	0.0467823 2.14174e-05 0.119266 4.54543e-05 0.392142 3.00879e-05
15 48 -0.05 20 0.02 1.88496 0.101945 8.05629e-06 0.00984722 6.49636e-06 1 0.0965789 5.60963e-05	0.0335424 1.32842e-05 0.10527 3.51532e-05 0.318565 1.97962e-05
15 48 -0.05 20 0.02 2.19912 0.0962671 6.70281e-06 0.00897718 5.05113e-06 1.00001 0.0932425 4.59891e-05	0.0298472 9.82038e-06 0.100285 2.78597e-05 0.297582 1.52815e-05
15 48 -0.05 20 0.02 2.51327 0.102946 9.27069e-06 0.00992208 7.49248e-06 1.00001 0.0963641 6.41142e-05	0.0337285 1.48619e-05 0.104735 3.89136e-05 0.321957 2.21966e-05
15 48 -0.05 20 0.02 2.82743 0.122977 1.39035e-05 0.0123867 1.21292e-05 1.00001 0.100693 8.72496e-05	0.0446893 2.57556e-05 0.112317 5.40851e-05 0.39771 3.76067e-05
15 48 -0.05 20 0.04 0 0.116377 3.48314e-05 0.0398659 3.3529e-05 0.999067 0.342251 0.000187085	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.05 20 0.04 0.314159 0.0708692 2.38898e-05 0.0270278 2.26845e-05 1.00054 0.381031 0.000192989	0.0934185 6.63436e-05 0.406609 0.000155847 0.229461 7.6086e-05
15 48 -0.05 20 0.04 3.14159 0.116431 4.97728e-05 0.0399282 4.81886e-05 1.00015 0.342625 0.000269427	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.05 20 0.04 0.628319 0.0522425 1.50277e-05 0.0232645 1.55739e-05 1.00002 0.44503 0.000171641	0.0794949 4.90486e-05 0.476427 0.000153058 0.166697 4.97813e-05
15 48 -0.05 20 0.04 0.942478 0.0471902 1.31348e-05 0.0225234 1.46416e-05 1.00005 0.477013 0.000178239	0.0767739 4.53734e-05 0.510257 0.000155484 0.150331 4.33061e-05
15 48 -0.05 20 0.04 1.25664 0.0512934 1.46392e-05 0.0230306 1.56716e-05 1.00013 0.448724 0.000178289	0.0787405 4.70022e-05 0.480751 0.000150524 0.163639 4.68423e-05
15 48 -0.05 20 0.04 1.5708 0.0671666 1.75401e-05 0.0252747 1.73956e-05 0.999979 0.37607 0.000161678	0.087634 5.2994e-05 0.404316 0.000136647 0.21655 5.82755e-05
15 48 -0.05 20 0.04 1.88496 0.0448079 1.39398e-05 0.0143005 1.19238e-05 0.999981 0.318985 0.000167487	0.0439628 2.26693e-05 0.329607 0.000101519 0.133294 2.79103e-05
15 48 -0.05 20 0.04 2.19912 0.0388411 9.81543e-06 0.0115114 7.62801e-06 1.00001 0.29627 0.000122049	0.0344133 1.37968e-05 0.303301 7.3122e-05 0.113419 1.83205e-05
15 48 -0.05 20 0.04 2.51327 0.0456843 1.61993e-05 0.0144019 1.35393e-05 1.00005 0.315051 0.000185371	0.0440099 2.44129e-05 0.324065 0.000106764 0.135704 3.08504e-05
15 48 -0.05 20 0.04 2.82743 0.0683904 3.1288e-05 0.0233366 2.78467e-05 1.00015 0.340896 0.000252825	0.0763119 5.54684e-05 0.355394 0.000147191 0.214445 6.79917e-05
15 48 -0.05 20 0.06 0 0.10226 6.09992e-05 0.0619753 6.77117e-05 0.999737 0.605278 0.0003157	0.237814 0.000250687 0.631568 0.000267292 0.375618 0.000249854
15 48 -0.05 20 0.06 0.314159 0.0505785 3.21326e-05 0.0351549 3.65791e-05 1.00046 0.694183 0.000298686	0.120789 0.000114634 0.724499 0.000253204 0.166393 0.000103955
15 48 -0.05 20 0.06 3.14159 0.102226 8.22917e-05 0.0619669 9.01694e-05 1.00045 0.605407 0.000412965	0.237798 0.000254343 0.631836 0.000274311 0.375442 0.000250629
15 48 -0.05 20 0.06 0.628319 0.0344942 2.0587e-05 0.0290053 2.72663e-05 1.00039 0.840008 0.000298881	0.0985209 8.46123e-05 0.875445 0.000252997 0.112365 6.52328e-05
15 48 -0.05 20 0.06 0.942478 0.0307251 1.77424e-05 0.0278327 2.50891e-05 0.999882 0.904966 0.000300712	0.0942093 7.87118e-05 0.940786 0.000254877 0.0999944 5.7138e-05
15 48 -0.05 20 0.06 1.25664 0.0337295 1.9149e-05 0.0287129 2.58849e-05 0.999887 0.850411 0.00029224	0.0974776 8.2639e-05 0.885962 0.000253656 0.109859 6.27088e-05
15 48 -0.05 20 0.06 1.5708 0.0462851 2.43264e-05 0.0325483 2.93208e-05 0.999666 0.702484 0.000271982	0.112349 9.49053e-05 0.737019 0.000237652 0.152197 8.11501e-05
15 48 -0.05 20 0.06 1.88496 0.0227929 1.43563e-05 0.0130215 1.46319e-05 0.99998 0.570727 0.000287814	0.0383732 2.71793e-05 0.579755 0.000177632 0.0661118 2.71334e-05
15 48 -0.05 20 0.06 2.19912 0.0175507 8.44994e-06 0.00909552 7.70339e-06 1.00001 0.517933 0.000193216	0.0260636 1.37128e-05 0.522983 0.000119709 0.0498051 1.50944e-05
15 48 -0.05 20 0.06 2.51327 0.0233131 1.65473e-05 0.0129551 1.60318e-05 1.00009 0.555075 0.000298457	0.0378414 2.81917e-05 0.561516 0.00017827 0.0673069 2.94516e-05
15 48 -0.05 20 0.06 2.82743 0.0454228 4.16472e-05 0.0273287 4.25825e-05 1.00014 0.600699 0.000402978	0.0858478 8.43388e-05 0.612141 0.00024644 0.139947 8.45148e-05
15 48 -0.05 20 0.08 0 0.0998187 8.07722e-05 0.0832374 0.000104119 1.00043 0.832719 0.00042545	0.335107 0.000468319 0.857578 0.000402709 0.389447 0.000399386
15 48 -0.05 20 0.08 0.314159 0.0414335 3.79361e-05 0.0408674 5.15633e-05 1.00017 0.984837 0.000405992	0.142882 0.000177495 1.01963 0.000367429 0.139771 0.000132559
15 48 -0.05 20 0.08 3.14159 0.100015 0.00011604 0.083521 0.000146858 1.00118 0.833906 0.00057523	0.335106 0.000468318 0.857578 0.000402709 0.389447 0.000399385
15 48 -0.05 20 0.08 0.628319 0.026972 2.45598e-05 0.0327964 4.01765e-05 0.999979 1.21428 0.000415993	0.113161 0.000127993 1.25214 0.000352835 0.0901819 7.9303e-05
15 48 -0.05 20 0.08 0.942478 0.0238872 2.03227e-05 0.0312741 3.55644e-05 1.00006 1.30756 0.00039893	0.107396 0.000119123 1.3448 0.00035204 0.0796989 6.91826e-05
15 48 -0.05 20 0.08 1.25664 0.0263212 2.28651e-05 0.0324503 3.81561e-05 1.00016 1.23122 0.000409765	0.111849 0.000123789 1.26895 0.000349828 0.0879575 7.53314e-05
15 48 -0.05 20 0.08 1.5708 0.036951 2.99559e-05 0.0377206 4.41611e-05 0.999523 1.01946 0.0003884	0.132199 0.000145909 1.0568 0.000336764 0.124809 0.000101681
15 48 -0.05 20 0.08 1.88496 0.0128294 1.29117e-05 0.0104334 1.55482e-05 0.999988 0.811984 0.000414731	0.0300834 2.79569e-05 0.819398 0.000257716 0.0366495 2.32801e-05
15 48 -0.05 20 0.08 2.19912 0.00855537 6.25969e-06 0.00623499 6.69932e-06 1.00004 0.728143 0.000261711	0.0175174 1.16059e-05 0.731892 0.000165636 0.0239123 1.08502e-05
15 48 -0.05 20 0.08 2.51327 0.0130462 1.4354e-05 0.0101555 1.60585e-05 1.00013 0.777179 0.000403975	0.0289751 2.74562e-05 0.781388 0.000245001 0.0370152 2.47448e-05
15 48 -0.05 20 0.08 2.82743 0.0337608 4.77764e-05 0.028075 5.60856e-05 1.00034 0.829862 0.000547458	0.0862872 0.000109678 0.837595 0.000352353 0.10272 9.51134e-05
15 48 -0.05 20 0.1 0 0.103987 0.000104322 0.106068 0.000149435 1.00068 1.01866 0.000563262	0.456628 0.000833918 1.04119 0.00060649 0.436806 0.000631344
15 48 -0.05 20 0.1 0.314159 0.0369636 4.45046e-05 0.0460134 7.00616e-05 0.999413 1.24287 0.000551873	0.165663 0.000261777 1.28314 0.000526959 0.128726 0.000167131
15 48 -0.05 20 0.1 3.14159 0.104027 0.000149629 0.106191 0.000214617 1.00039 1.0194 0.000770017	0.456533 0.000826434 1.04014 0.000595853 0.437148 0.000634159
15 48 -0.05 20 0.1 0.628319 0.0232616 2.69416e-05 0.0362457 5.21165e-05 1.00031 1.55573 0.00053006	0.127663 0.000183092 1.59596 0.000472316 0.079785 9.52702e-05
15 48 -0.05 20 0.1 0.942478 0.0205237 2.41406e-05 0.034447 5.02038e-05 1.00032 1.67573 0.000540578	0.120272 0.000169238 1.71422 0.000458489 0.0699902 8.26265e-05
15 48 -0.05 20 0.1 1.25664 0.0226916 2.64718e-05 0.0358912 5.22726e-05 1.0001 1.57913 0.000536526	0.125989 0.000179423 1.61819 0.000462628 0.0776594 9.21457e-05
15 48 -0.05 20 0.1 1.5708 0.0323279 3.4437e-05 0.0422889 5.89525e-05 0.999847 1.30602 0.000494002	0.152056 0.000216327 1.34733 0.000452257 0.112534 0.000128723
15 48 -0.05 20 0.1 1.88496 0.00775171 1.10207e-05 0.00800472 1.5204e-05 0.999991 1.03044 0.000547734	0.0227581 2.68914e-05 1.03639 0.000349789 0.021907 1.96396e-05
15 48 -0.05 20 0.1 2.19912 0.00440142 4.40622e-06 0.0040504 5.37592e-06 1.00005 0.919179 0.000332447	0.0112504 9.32698e-06 0.921887 0.000217526 0.012189 7.65064e-06
15 48 -0.05 20 0.1 2.51327 0.00777954 1.18693e-05 0.00757315 1.49221e-05 1.00017 0.971498 0.00051418	0.0212844 2.54207e-05 0.974074 0.00032886 0.0218021 2.03314e-05
15 48 -0.05 20 0.1 2.82743 0.0270162 5.23505e-05 0.027605 6.85096e-05 1.00047 1.01933 0.000726469	0.083643 0.000136327 1.02428 0.000505725 0.0813754 0.000105943
15 48 -0.05 30 0.005 0 0.144297 1.77245e-06 0.00218461 1.59398e-06 0.999967 0.0151389 1.08599e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761808 1.21359e-05
15 48 -0.05 30 0.005 0.314159 0.130606 1.57199e-06 0.00203453 1.37439e-06 0.999991 0.0155769 1.03354e-05	0.0121676 6.37543e-06 0.0179369 9.13726e-06 0.678303 9.84871e-06
15 48 -0.05 30 0.005 3.14159 0.144299 2.48731e-06 0.00218682 2.2332e-06 1 0.015154 1.52148e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761807 1.21359e-05
15 48 -0.05 30 0.005 0.628319 0.122325 1.17488e-06 0.00197312 1.0286e-06 1 0.0161297 8.25388e-06	0.0116952 4.74305e-06 0.0185838 7.3243e-06 0.629294 7.18897e-06
15 48 -0.05 30 0.005 0.942478 0.119433 1.0128e-06 0.00195968 9.02418e-07 1 0.0164078 7.41661e-06	0.0116006 4.00684e-06 0.0189405 6.35813e-06 0.612455 5.95336e-06
15 48 -0.05 30 0.005 1.25664 0.121884 1.06174e-06 0.00196669 9.31735e-07 1.00001 0.0161354 7.50399e-06	0.0116566 4.40119e-06 0.0185988 6.82542e-06 0.626713 6.64225e-06
15 48 -0.05 30 0.005 1.5708 0.12971 1.25213e-06 0.0020003 1.09206e-06 1.00003 0.0154209 8.27026e-06	0.0119157 4.85628e-06 0.017709 7.02021e-06 0.672829 7.49483e-06
15 48 -0.05 30 0.005 1.88496 0.121814 1.40529e-06 0.00182381 1.16085e-06 1 0.0149718 9.35693e-06	0.0105362 3.85759e-06 0.0168425 6.00288e-06 0.625548 6.0829e-06
15 48 -0.05 30 0.005 2.19912 0.119335 1.24723e-06 0.0017654 9.9981e-07 1 0.0147933 8.22365e-06	0.0100941 3.18844e-06 0.0165231 5.08126e-06 0.610889 5.10876e-06
15 48 -0.05 30 0.005 2.51327 0.122254 1.58095e-06 0.00182985 1.30373e-06 1 0.0149672 1.04713e-05	0.0105702 4.23951e-06 0.0168275 6.57023e-06 0.628124 6.67251e-06
15 48 -0.05 30 0.005 2.82743 0.130585 2.15078e-06 0.00198662 1.85234e-06 1 0.0152126 1.39343e-05	0.0117733 6.24084e-06 0.0173662 8.95608e-06 0.677893 9.71092e-06
15 48 -0.05 30 0.02 0 0.0873645 1.84473e-05 0.0192283 1.58339e-05 0.9997 0.219929 0.000134851	0.107299 7.52965e-05 0.234661 0.000113062 0.456777 0.000100943
15 48 -0.05 30 0.02 0.314159 0.0584497 1.25885e-05 0.0139931 1.06404e-05 0.999827 0.239241 0.000130566	0.0740169 4.65132e-05 0.252902 0.000106875 0.292421 6.01525e-05
15 48 -0.05 30 0.02 3.14159 0.0873856 2.58584e-05 0.0192501 2.21759e-05 1.0001 0.220126 0.000189005	0.107298 7.52965e-05 0.234661 0.000113062 0.456777 0.000100942
15 48 -0.05 30 0.02 0.628319 0.0454622 8.85195e-06 0.0123723 8.10838e-06 1.00004 0.272014 0.000125572	0.0648363 3.39189e-05 0.288315 9.98952e-05 0.224742 3.99154e-05
15 48 -0.05 30 0.02 0.942478 0.0416943 7.46211e-06 0.0120614 7.22444e-06 1.00003 0.289167 0.000121721	0.063032 3.0719e-05 0.306418 9.87038e-05 0.205594 3.41012e-05
15 48 -0.05 30 0.02 1.25664 0.0448176 8.2266e-06 0.0122789 7.67306e-06 1.00002 0.273858 0.000121109	0.06429 3.25598e-05 0.290227 9.79868e-05 0.221388 3.75561e-05
15 48 -0.05 30 0.02 1.5708 0.056279 9.65283e-06 0.0131996 8.39506e-06 1.0002 0.234435 0.000109126	0.0699474 3.65804e-05 0.249001 8.98887e-05 0.280747 4.56721e-05
15 48 -0.05 30 0.02 1.88496 0.0417993 8.16855e-06 0.0085028 6.34417e-06 1.00001 0.203348 0.000112167	0.0420839 1.90335e-05 0.209751 6.79119e-05 0.200554 2.5894e-05
15 48 -0.05 30 0.02 2.19912 0.0377761 6.11844e-06 0.00723137 4.387e-06 1.00001 0.191382 8.52656e-05	0.0351742 1.25262e-05 0.195938 5.00606e-05 0.17947 1.81727e-05
15 48 -0.05 30 0.02 2.51327 0.042436 9.45327e-06 0.00856857 7.24624e-06 1.00001 0.201832 0.000125966	0.0422795 2.07545e-05 0.20759 7.27021e-05 0.20357 2.87181e-05
15 48 -0.05 30 0.02 2.82743 0.0573166 1.68694e-05 0.0124693 1.36388e-05 1.00004 0.217398 0.000174226	0.0641297 4.15185e-05 0.226312 0.000101878 0.283124 5.60439e-05
15 48 -0.05 30 0.04 0 0.068793 4.61153e-05 0.0423467 4.93691e-05 0.999485 0.614623 0.000323471	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.05 30 0.04 0.314159 0.0328349 2.31264e-05 0.0231892 2.61803e-05 0.999921 0.705181 0.000316208	0.120503 0.000114356 0.724215 0.000252682 0.166068 0.000104127
15 48 -0.05 30 0.04 3.14159 0.0687912 6.367e-05 0.0423627 6.73169e-05 1.00018 0.614869 0.000429041	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.05 30 0.04 0.628319 0.0222851 1.45624e-05 0.0190204 1.91787e-05 1.00009 0.852472 0.000314823	0.0983186 8.30663e-05 0.87502 0.000249449 0.112188 6.43119e-05
15 48 -0.05 30 0.04 0.942478 0.0198562 1.25441e-05 0.0182443 1.76426e-05 0.999978 0.917775 0.000314846	0.0940312 7.69993e-05 0.940426 0.000251773 0.0998418 5.58513e-05
15 48 -0.05 30 0.04 1.25664 0.0217917 1.3717e-05 0.0188241 1.83541e-05 1.00006 0.862821 0.000308108	0.0973181 8.13972e-05 0.885659 0.000251749 0.109713 6.16892e-05
15 48 -0.05 30 0.04 1.5708 0.0300266 1.70762e-05 0.02149 2.05162e-05 0.999578 0.71485 0.000284894	0.112189 9.47372e-05 0.736734 0.000238618 0.152032 8.08548e-05
15 48 -0.05 30 0.04 1.88496 0.0141623 9.22703e-06 0.00813601 9.35416e-06 0.999989 0.573875 0.000292177	0.0383151 2.71946e-05 0.579408 0.000179256 0.066049 2.7056e-05
15 48 -0.05 30 0.04 2.19912 0.0108185 5.29845e-06 0.00562552 4.80773e-06 1.00002 0.519669 0.000193746	0.0260165 1.33551e-05 0.522566 0.000117125 0.0497546 1.47239e-05
15 48 -0.05 30 0.04 2.51327 0.0144657 1.04863e-05 0.00807373 1.00784e-05 1.00006 0.557472 0.000299528	0.0377693 2.78627e-05 0.561107 0.000174941 0.0672275 2.93494e-05
15 48 -0.05 30 0.04 2.82743 0.0288643 2.76794e-05 0.0174956 2.7917e-05 1.00017 0.605075 0.000401598	0.0856822 8.33518e-05 0.611753 0.000240967 0.139764 8.52147e-05
15 48 -0.05 30 0.06 0 0.0702068 7.5458e-05 0.0661705 9.99314e-05 1.00141 0.94087 0.000508685	0.392051 0.000627082 0.955433 0.000497455 0.408814 0.000499984
15 48 -0.05 30 0.06 0.314159 0.0255063 3.05686e-05 0.0289083 4.47095e-05 0.999249 1.13122 0.000494055	0.153861 0.000215967 1.15559 0.000445133 0.132776 0.000148054
15 48 -0.05 30 0.06 3.14159 0.0701899 0.000107045 0.0661455 0.000140043 1.0009 0.940707 0.000682385	0.391196 0.000623712 0.954889 0.000489848 0.408139 0.000505117
15 48 -0.05 30 0.06 0.628319 0.0162455 1.90886e-05 0.0228312 3.41935e-05 1.00055 1.40293 0.000509141	0.120087 0.000152478 1.42765 0.000410287 0.0839191 8.58774e-05
15 48 -0.05 30 0.06 0.942478 0.0143671 1.57163e-05 0.021728 2.99423e-05 1.00024 1.50987 0.000470521	0.113402 0.0001393 1.53334 0.000397153 0.0737919 7.38472e-05
15 48 -0.05 30 0.06 1.25664 0.0158209 1.75575e-05 0.0225401 3.17267e-05 1.0004 1.42225 0.000472087	0.118497 0.000148371 1.44744 0.000400762 0.081672 8.25731e-05
15 48 -0.05 30 0.06 1.5708 0.0224469 2.28656e-05 0.026527 3.59805e-05 0.999404 1.17961 0.000448284	0.14162 0.000179582 1.20572 0.000394154 0.117145 0.000115043
15 48 -0.05 30 0.06 1.88496 0.00609623 7.50437e-06 0.00565872 9.70831e-06 0.999998 0.926445 0.000484566	0.026147 2.78833e-05 0.930464 0.000308622 0.0280412 2.15965e-05
15 48 -0.05 30 0.06 2.19912 0.00372811 3.25283e-06 0.00308661 3.72362e-06 1.00002 0.827068 0.000297619	0.0140338 1.03383e-05 0.828719 0.000187528 0.0169167 9.05206e-06
15 48 -0.05 30 0.06 2.51327 0.0061506 8.17048e-06 0.00541897 9.70413e-06 1.00011 0.879372 0.000456868	0.0248294 2.65988e-05 0.881145 0.000284215 0.028123 2.2649e-05
15 48 -0.05 30 0.06 2.82743 0.0189132 3.33523e-05 0.0176808 4.13142e-05 1.00021 0.932447 0.000644855	0.0849609 0.000122817 0.936252 0.000422313 0.090454 0.000101747
15 48 -0.05 30 0.08 0 0.0805738 0.000110363 0.0945 0.000167408 1.0018 1.171 0.000760558	0.616676 0.0014305 1.18066 0.000891049 0.520423 0.00103102
15 48 -0.05 30 0.08 0.314159 0.0233423 3.91586e-05 0.0346785 6.78203e-05 1.00001 1.48318 0.000737992	0.192044 0.000369767 1.51577 0.000730243 0.126324 0.000214067
15 48 -0.05 30 0.08 3.14159 0.0806337 0.000159601 0.094617 0.000242918 1.00062 1.17158 0.00105285	0.617634 0.00142338 1.18346 0.000874026 0.519864 0.00102335
15 48 -0.05 30 0.08 0.628319 0.0141564 2.25798e-05 0.026701 5.00699e-05 0.999264 1.88239 0.000694101	0.143803 0.000248748 1.91117 0.000618418 0.0750258 0.000113078
15 48 -0.05 30 0.08 0.942478 0.0123309 1.96162e-05 0.0250737 4.64978e-05 0.999834 2.02935 0.000692472	0.134372 0.000226053 2.05582 0.00059471 0.0651784 9.59022e-05
15 48 -0.05 30 0.08 1.25664 0.0136979 2.18781e-05 0.0262412 4.93391e-05 1.00002 1.91174 0.000682419	0.14149 0.000240814 1.93916 0.00060108 0.0727501 0.000107821
15 48 -0.05 30 0.08 1.5708 0.0199465 2.9668e-05 0.0315875 5.69742e-05 0.99985 1.58017 0.000654544	0.174081 0.000299269 1.60912 0.000586978 0.107822 0.000157423
15 48 -0.05 30 0.08 1.88496 0.00302117 5.72853e-06 0.00371103 8.80416e-06 1.00002 1.22488 0.000704574	0.0169874 2.49597e-05 1.22816 0.000451489 0.0137911 1.64138e-05
15 48 -0.05 30 0.08 2.19912 0.00143506 1.86205e-06 0.00156674 2.52357e-06 1.00003 1.09017 0.000408926	0.00707464 7.12586e-06 1.09095 0.000279575 0.00647539 5.25556e-06
15 48 -0.05 30 0.08 2.51327 0.00297109 5.92305e-06 0.00338889 8.11712e-06 1.00014 1.13795 0.000648574	0.0153874 2.26031e-05 1.13902 0.000454941 0.0134767 1.64352e-05
15 48 -0.05 30 0.08 2.82743 0.0143311 3.75451e-05 0.0168395 5.25597e-05 1.00028 1.17184 0.000976098	0.0803011 0.000164264 1.17494 0.000729517 0.0681065 0.000118462
15 48 -0.05 30 0.1 0 0.0979897 0.000151418 0.129047 0.000263445 0.997815 1.31543 0.00117043	0.973282 0.00318138 1.3194 0.00149521 0.738689 0.00226905
15 48 -0.05 30 0.1 0.314159 0.023393 5.20126e-05 0.0413772 0.000103126 1.00097 1.7667 0.00114303	0.242083 0.000613441 1.80851 0.00120639 0.133741 0.000321091
15 48 -0.05 30 0.1 3.14159 0.0982071 0.000221348 0.129385 0.000373236 1.00254 1.31593 0.00153022	0.973298 0.00318151 1.31942 0.00149532 0.738687 0.00226905
15 48 -0.05 30 0.1 0.628319 0.013458 2.70838e-05 0.0310467 6.97005e-05 1.00007 2.30288 0.00099146	0.173138 0.000384804 2.33857 0.000932767 0.0738272 0.000150621
15 48 -0.05 30 0.1 0.942478 0.011577 2.27068e-05 0.028903 6.35924e-05 1.00043 2.49179 0.000982337	0.15975 0.000344555 2.52463 0.000876548 0.0630946 0.000124847
15 48 -0.05 30 0.1 1.25664 0.0130162 2.61638e-05 0.0305814 6.92589e-05 1.00083 2.34467 0.000973388	0.169752 0.000371177 2.37574 0.000896392 0.0712394 0.000142696
15 48 -0.05 30 0.1 1.5708 0.0194981 3.62152e-05 0.0374861 8.13971e-05 1.00029 1.91857 0.000945996	0.215395 0.000480324 1.95459 0.000880322 0.109822 0.000221146
15 48 -0.05 30 0.1 1.88496 0.00164102 4.32607e-06 0.0024171 7.49003e-06 1.00006 1.46797 0.000975804	0.0109782 2.1358e-05 1.46984 0.000663174 0.00744437 1.2637e-05
15 48 -0.05 30 0.1 2.19912 0.000595675 1.04215e-06 0.000781301 1.59273e-06 1.00004 1.30937 0.000542446	0.00351872 4.70566e-06 1.31003 0.000391582 0.00268162 3.13675e-06
15 48 -0.05 30 0.1 2.51327 0.0015639 4.32428e-06 0.00209262 6.43593e-06 1.00017 1.33567 0.000920856	0.0094376 1.84768e-05 1.33498 0.000698843 0.00705687 1.26518e-05
15 48 -0.05 30 0.1 2.82743 0.0119886 4.29319e-05 0.0159548 6.33549e-05 1 1.32913 0.0014887	0.0755736 0.000214674 1.33007 0.00122771 0.0568178 0.000151011
15 48 -0.05 40 0.005 0 0.0863618 2.39474e-06 0.0024573 1.86814e-06 0.999985 0.0284503 2.08417e-05	0.0218422 1.28386e-05 0.0310062 1.7358e-05 0.704339 1.97218e-05
15 48 -0.05 40 0.005 0.314159 0.0749788 1.89898e-06 0.0022008 1.45898e-06 0.999998 0.0293494 1.87148e-05	0.0191682 1.01337e-05 0.0317562 1.59763e-05 0.603529 1.54518e-05
15 48 -0.05 40 0.005 3.14159 0.086362 3.25388e-06 0.00245747 2.53368e-06 1 0.0284522 2.82643e-05	0.0218428 1.26734e-05 0.031007 1.7133e-05 0.704339 1.95054e-05
15 48 -0.05 40 0.005 0.628319 0.0683765 1.45404e-06 0.00210361 1.12772e-06 1.00001 0.0307632 1.58389e-05	0.0181975 7.45949e-06 0.033297 1.29721e-05 0.546477 1.11063e-05
15 48 -0.05 40 0.005 0.942478 0.066124 1.20032e-06 0.00208308 9.55266e-07 0.999975 0.0315011 1.38742e-05	0.0180003 6.34797e-06 0.0341371 1.14417e-05 0.527264 9.21728e-06
15 48 -0.05 40 0.005 1.25664 0.0680268 1.38531e-06 0.00209339 1.08372e-06 1.00002 0.0307713 1.53027e-05	0.018114 6.87514e-06 0.0333269 1.20249e-05 0.543489 1.01791e-05
15 48 -0.05 40 0.005 1.5708 0.0742308 1.55796e-06 0.00214636 1.19474e-06 1.00002 0.0289129 1.54868e-05	0.018648 7.74088e-06 0.0312401 1.23509e-05 0.596879 1.1784e-05
15 48 -0.05 40 0.005 1.88496 0.0678571 1.63994e-06 0.00186534 1.19382e-06 1 0.0274879 1.69282e-05	0.0158198 5.88502e-06 0.0292337 1.03772e-05 0.541117 9.21669e-06
15 48 -0.05 40 0.005 2.19912 0.0658916 1.41565e-06 0.0017751 9.99256e-07 1 0.0269387 1.45865e-05	0.0149406 4.73917e-06 0.0285058 8.63028e-06 0.524102 7.58327e-06
15 48 -0.05 40 0.005 2.51327 0.0682047 1.85365e-06 0.0018737 1.34835e-06 1 0.0274701 1.90252e-05	0.0158917 6.40094e-06 0.0292055 1.12267e-05 0.544094 1.00087e-05
15 48 -0.05 40 0.005 2.82743 0.0749223 2.65134e-06 0.00212136 2.00237e-06 1 0.0283113 2.57229e-05	0.0183406 9.72019e-06 0.0304283 1.53692e-05 0.602674 1.5008e-05
15 48 -0.05 40 0.02 0 0.0497933 2.00043e-05 0.0178487 1.75407e-05 1.00011 0.358027 0.000210159	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.05 40 0.02 0.314159 0.0289131 1.14777e-05 0.0114546 1.03369e-05 1.00018 0.395745 0.00020179	0.0932781 6.70538e-05 0.406286 0.000158398 0.229305 7.66005e-05
15 48 -0.05 40 0.02 3.14159 0.0497967 2.6806e-05 0.0178571 2.34762e-05 1.00015 0.358164 0.000280865	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.05 40 0.02 0.628319 0.021125 7.71998e-06 0.0097924 7.77152e-06 1.00001 0.463167 0.000199644	0.0793573 4.89362e-05 0.475978 0.00015342 0.166569 4.95132e-05
15 48 -0.05 40 0.02 0.942478 0.0190609 6.59168e-06 0.00946584 7.05693e-06 1.00003 0.496246 0.000198849	0.0766259 4.49564e-05 0.509719 0.000154641 0.150201 4.28554e-05
15 48 -0.05 40 0.02 1.25664 0.0207463 7.09143e-06 0.00970718 7.347e-06 1.00003 0.467537 0.000195341	0.078572 4.71482e-05 0.480171 0.000151347 0.163486 4.69735e-05
15 48 -0.05 40 0.02 1.5708 0.0273357 8.52532e-06 0.010739 8.03114e-06 0.999974 0.392558 0.000172238	0.0874175 5.32713e-05 0.403692 0.000137699 0.216346 5.85441e-05
15 48 -0.05 40 0.02 1.88496 0.0174122 5.94322e-06 0.0056636 4.92535e-06 1 0.325073 0.000172495	0.0438368 2.28929e-05 0.328954 0.000102929 0.133174 2.81187e-05
15 48 -0.05 40 0.02 2.19912 0.014927 4.02001e-06 0.00448281 3.04751e-06 1.00001 0.300203 0.000123811	0.0343147 1.3718e-05 0.302675 7.29752e-05 0.113327 1.81739e-05
15 48 -0.05 40 0.02 2.51327 0.0177356 6.56744e-06 0.00568123 5.33557e-06 1.00002 0.32011 0.000182453	0.0439106 2.44018e-05 0.323572 0.000107993 0.135606 3.06778e-05
15 48 -0.05 40 0.02 2.82743 0.0274284 1.43399e-05 0.00959992 1.20977e-05 1.00005 0.349597 0.000259827	0.0761885 5.61766e-05 0.355065 0.00014992 0.214303 6.85459e-05
15 48 -0.05 40 0.04 0 0.0451731 4.48783e-05 0.038417 5.50889e-05 1.00113 0.848656 0.000445424	0.334698 0.000469746 0.857849 0.000409095 0.388847 0.000398485
15 48 -0.05 40 0.04 0.314159 0.0172923 1.84925e-05 0.0174369 2.48173e-05 0.999977 1.00636 0.00042642	0.142672 0.000177486 1.02012 0.000374468 0.139505 0.000131399
15 48 -0.05 40 0.04 3.14159 0.0451871 6.70624e-05 0.0384421 8.06282e-05 1.00076 0.84893 0.00060186	0.334886 0.000469645 0.858581 0.000409343 0.388756 0.000397161
15 48 -0.05 40 0.04 0.628319 0.0112008 1.13339e-05 0.0138821 1.83788e-05 0.999877 1.23725 0.000423827	0.11295 0.0001274 1.25209 0.000355221 0.0900217 7.89789e-05
15 48 -0.05 40 0.04 0.942478 0.00990576 1.0359e-05 0.0131962 1.78594e-05 0.999937 1.33004 0.000434379	0.107098 0.000116943 1.34444 0.000349747 0.0795026 6.78e-05
15 48 -0.05 40 0.04 1.25664 0.0109235 1.13057e-05 0.0137211 1.86257e-05 1.00008 1.25401 0.000433174	0.111499 0.000123039 1.26847 0.000348494 0.0877179 7.48551e-05
15 48 -0.05 40 0.04 1.5708 0.0154223 1.44063e-05 0.016093 2.09807e-05 1.00013 1.04159 0.000411077	0.131723 0.00014548 1.05608 0.000335002 0.124445 0.000101436
15 48 -0.05 40 0.04 1.88496 0.00485501 5.51025e-06 0.00396915 6.63915e-06 0.999997 0.816143 0.000455676	0.0299546 2.78503e-05 0.818234 0.000257086 0.0365435 2.33339e-05
15 48 -0.05 40 0.04 2.19912 0.00319559 2.38257e-06 0.00233416 2.54252e-06 1.00002 0.729767 0.000263578	0.0174444 1.14861e-05 0.73071 0.000165587 0.0238511 1.07104e-05
15 48 -0.05 40 0.04 2.51327 0.00491485 5.40937e-06 0.00383631 6.08599e-06 1.00004 0.779222 0.000400815	0.0288971 2.73703e-05 0.780997 0.000250529 0.0369359 2.44631e-05
15 48 -0.05 40 0.04 2.82743 0.0132932 2.00423e-05 0.0111323 2.33267e-05 1.00015 0.835335 0.000559738	0.0861809 0.000109901 0.838177 0.000359237 0.102528 9.45216e-05
15 48 -0.05 40 0.06 0 0.0552139 9.27716e-05 0.0649951 0.000136211 1.00304 1.17496 0.000833763	0.616152 0.001427 1.18172 0.000890689 0.519515 0.00102742
15 48 -0.05 40 0.06 0.314159 0.0151681 2.78149e-05 0.0227401 4.8544e-05 0.99901 1.49601 0.000759118	0.191842 0.000371056 1.51495 0.000740798 0.126275 0.000214454
15 48 -0.05 40 0.06 3.14159 0.0551587 0.000118628 0.0650048 0.000174467 1.00098 1.17618 0.00103516	0.616152 0.00142701 1.18173 0.000890701 0.519514 0.00102742
15 48 -0.05 40 0.06 0.628319 0.00912103 1.56671e-05 0.0173148 3.45253e-05 0.999529 1.89402 0.000691079	0.143831 0.000250096 1.91146 0.000626003 0.0750294 0.000114567
15 48 -0.05 40 0.06 0.942478 0.00792842 1.32028e-05 0.0162115 3.15158e-05 1.00024 2.04008 0.000712368	0.13449 0.000227268 2.05699 0.000598272 0.0651985 9.68914e-05
15 48 -0.05 40 0.06 1.25664 0.00882504 1.51602e-05 0.0170058 3.38564e-05 1.00001 1.92261 0.000686841	0.141663 0.000241896 1.94096 0.000599542 0.072773 0.000108517
15 48 -0.05 40 0.06 1.5708 0.0129355 2.11096e-05 0.0206467 4.02198e-05 1 1.59219 0.000661702	0.174286 0.0003 1.61099 0.000586273 0.107825 0.000157557
15 48 -0.05 40 0.06 1.88496 0.00184173 3.52308e-06 0.00226412 5.41774e-06 1.00002 1.22582 0.000704715	0.016968 2.49062e-05 1.22838 0.0004516 0.013773 1.63715e-05
15 48 -0.05 40 0.06 2.19912 0.000871403 1.12919e-06 0.000951587 1.53235e-06 1.00002 1.09042 0.000409228	0.00706898 7.23159e-06 1.09098 0.000277219 0.00647039 5.37861e-06
15 48 -0.05 40 0.06 2.51327 0.00180829 3.63733e-06 0.00206377 4.98389e-06 1.00008 1.13857 0.000651625	0.0153627 2.27537e-05 1.13821 0.000449716 0.0134649 1.67674e-05
15 48 -0.05 40 0.06 2.82743 0.00887912 2.37362e-05 0.0104502 3.30786e-05 1.00011 1.17352 0.000992962	0.0801283 0.000165199 1.17348 0.000739815 0.0680551 0.000119612
15 48 -0.05 40 0.08 0 0.0764516 0.00014971 0.102854 0.000248522 0.998655 1.34377 0.00132464	1.13575 0.00414326 1.35071 0.00173617 0.845044 0.00299277
15 48 -0.05 40 0.08 0.314159 0.0157871 3.754e-05 0.0294482 7.6479e-05 0.999556 1.86426 0.00130041	0.26221 0.000720019 1.89575 0.00141453 0.138383 0.000368866
15 48 -0.05 40 0.08 3.14159 0.0765494 0.000210438 0.103256 0.000345625 1.00333 1.34737 0.00178106	1.13578 0.00414353 1.35076 0.00173636 0.845041 0.00299276
15 48 -0.05 40 0.08 0.628319 0.00871477 2.05869e-05 0.0213628 5.54773e-05 1.00101 2.4467 0.00112631	0.184561 0.00044313 2.4696 0.00109658 0.0745428 0.000167384
15 48 -0.05 40 0.08 0.942478 0.00746671 1.76179e-05 0.0198085 5.10286e-05 1.00018 2.64764 0.001066	0.169703 0.000395995 2.67147 0.00101474 0.0633489 0.000137887
15 48 -0.05 40 0.08 1.25664 0.00840667 1.89705e-05 0.0209227 5.17406e-05 0.998862 2.48394 0.00109626	0.180607 0.000424832 2.5118 0.00102296 0.0717028 0.000156748
15 48 -0.05 40 0.08 1.5708 0.0128771 2.73214e-05 0.0262172 6.30044e-05 0.998021 2.03136 0.0010407	0.232244 0.000561798 2.06125 0.000999616 0.112314 0.000249922
15 48 -0.05 40 0.08 1.88496 0.000826411 2.53928e-06 0.00127707 4.61946e-06 0.999975 1.54022 0.0011055	0.00952582 2.01817e-05 1.54156 0.000755517 0.00615914 1.16083e-05
15 48 -0.05 40 0.08 2.19912 0.000272676 5.20901e-07 0.000375276 8.22217e-07 1.00002 1.37387 0.000597042	0.00278263 4.03072e-06 1.37432 0.00044016 0.00202144 2.61113e-06
15 48 -0.05 40 0.08 2.51327 0.00077783 2.37199e-06 0.00108275 3.5928e-06 1.00013 1.39043 0.00104293	0.00802528 1.69393e-05 1.39213 0.000805864 0.0057563 1.12375e-05
15 48 -0.05 40 0.08 2.82743 0.00711116 2.89301e-05 0.00972028 4.26928e-05 0.999852 1.36723 0.00174107	0.0742054 0.000233099 1.36869 0.00142804 0.0543496 0.00016475
15 48 -0.05 40 0.1 0 0.109041 0.000218097 0.150538 0.000405985 1.00447 1.37968 0.00189897	2.15695 0.0116141 1.40504 0.00271235 1.58194 0.0100308
15 48 -0.05 40 0.1 0.314159 0.018178 5.68265e-05 0.0383424 0.000125966 0.997736 2.11441 0.00214183	0.369051 0.00136579 2.18822 0.00224122 0.170316 0.000691945
15 48 -0.05 40 0.1 3.14159 0.109118 0.00029412 0.151926 0.000542194 1.00553 1.39107 0.00255797	2.16504 0.0122297 1.40047 0.00280467 1.6013 0.0102069
15 48 -0.05 40 0.1 0.628319 0.00921988 2.84037e-05 0.0268247 8.77537e-05 1.00117 2.908 0.00179332	0.241516 0.000760998 2.94652 0.00175854 0.0819498 0.000254395
15 48 -0.05 40 0.1 0.942478 0.00769925 2.28559e-05 0.0244294 7.6874e-05 0.999851 3.17005 0.00170192	0.21786 0.000661883 3.20444 0.00166632 0.0679212 0.000202872
15 48 -0.05 40 0.1 1.25664 0.00882815 2.54093e-05 0.026212 8.04484e-05 0.998427 2.9668 0.00171184	0.234522 0.000723893 3.00057 0.00169668 0.0781306 0.000236602
15 48 -0.05 40 0.1 1.5708 0.0141531 3.7087e-05 0.0338271 9.7893e-05 1.00126 2.38708 0.00169191	0.315404 0.00101085 2.42475 0.00166325 0.130076 0.000412132
15 48 -0.05 40 0.1 1.88496 0.00041277 1.68188e-06 0.000730694 3.26949e-06 1.00009 1.76721 0.00161264	0.00544893 1.57568e-05 1.7711 0.00124581 0.00307359 8.58324e-06
15 48 -0.05 40 0.1 2.19912 9.35163e-05 2.44343e-07 0.000149031 4.22599e-07 1.00002 1.5918 0.000870587	0.00110473 2.14486e-06 1.59236 0.000699115 0.000693089 1.28452e-06
15 48 -0.05 40 0.1 2.51327 0.000373104 1.66419e-06 0.000576428 2.50915e-06 1.00018 1.55336 0.00164127	0.00425306 1.24497e-05 1.553 0.00137834 0.00275213 8.31034e-06
15 48 -0.05 40 0.1 2.82743 0.00645735 3.66761e-05 0.00919801 5.30226e-05 1.00172 1.43862 0.00278277	0.0707015 0.000328965 1.45298 0.00235509 0.049841 0.000258214
15 48 -0.05 50 0.005 0 0.0506599 2.37357e-06 0.00230591 1.71781e-06 0.999927 0.0455088 3.17684e-05	0.0312769 1.82031e-05 0.0477391 2.57642e-05 0.655012 2.76196e-05
15 48 -0.05 50 0.005 0.314159 0.0421975 1.80897e-06 0.00199167 1.30506e-06 1.00004 0.0471909 2.89083e-05	0.0266101 1.41441e-05 0.0492393 2.42356e-05 0.54032 2.12563e-05
15 48 -0.05 50 0.005 3.14159 0.0506601 3.32461e-06 0.00230676 2.41231e-06 1 0.045525 4.4627e-05	0.0312806 1.84571e-05 0.0477445 2.61213e-05 0.655015 2.80754e-05
15 48 -0.05 50 0.005 0.628319 0.0374928 1.36609e-06 0.00187426 1.0131e-06 1.00001 0.0499844 2.5197e-05	0.024962 1.04387e-05 0.0522399 2.01894e-05 0.477773 1.51555e-05
15 48 -0.05 50 0.005 0.942478 0.0359287 1.14573e-06 0.00185164 8.7819e-07 0.999998 0.0515324 2.27966e-05	0.0246272 9.20274e-06 0.0538672 1.85979e-05 0.457142 1.29852e-05
15 48 -0.05 50 0.005 1.25664 0.0372483 1.28097e-06 0.00186525 9.55852e-07 0.999985 0.0500715 2.39423e-05	0.0248255 9.94335e-06 0.0523116 1.93732e-05 0.474518 1.43369e-05
15 48 -0.05 50 0.005 1.5708 0.0416336 1.45243e-06 0.00192786 1.05593e-06 1 0.0463007 2.37441e-05	0.0257465 1.09452e-05 0.0483277 1.90616e-05 0.532687 1.63692e-05
15 48 -0.05 50 0.005 1.88496 0.0370122 1.50452e-06 0.00159574 1.03618e-06 1 0.0431104 2.62424e-05	0.020946 7.95278e-06 0.0445111 1.57345e-05 0.470539 1.23388e-05
15 48 -0.05 50 0.005 2.19912 0.035613 1.26461e-06 0.00149305 8.41799e-07 1 0.0419218 2.215e-05	0.0194915 6.305e-06 0.0431319 1.29923e-05 0.451874 1.00644e-05
15 48 -0.05 50 0.005 2.51327 0.0372569 1.70126e-06 0.00160442 1.17221e-06 1 0.0430595 2.9497e-05	0.0210508 8.70789e-06 0.0444289 1.7108e-05 0.473757 1.35284e-05
15 48 -0.05 50 0.005 2.82743 0.0421123 2.55923e-06 0.00189261 1.81662e-06 1 0.0449344 4.0405e-05	0.025158 1.36054e-05 0.0466818 2.34418e-05 0.538823 2.0775e-05
15 48 -0.05 50 0.02 0 0.0293155 1.7134e-05 0.0145628 1.61588e-05 0.999683 0.495938 0.000267217	0.193633 0.00017841 0.503095 0.000215982 0.38411 0.000195213
15 48 -0.05 50 0.02 0.314159 0.014945 9.05409e-06 0.00836774 9.08671e-06 1.00032 0.55909 0.000273981	0.108173 9.03598e-05 0.56626 0.000207928 0.190718 9.16767e-05
15 48 -0.05 50 0.02 3.14159 0.0293487 2.37998e-05 0.0146023 2.23199e-05 1.00016 0.496707 0.000363622	0.193728 0.000181257 0.503308 0.000222905 0.38413 0.000195714
15 48 -0.05 50 0.02 0.628319 0.0104548 5.64913e-06 0.00698856 6.48747e-06 0.999929 0.66768 0.000264516	0.0899359 6.67855e-05 0.675836 0.000207353 0.132904 5.88699e-05
15 48 -0.05 50 0.02 0.942478 0.00935353 5.00456e-06 0.00671877 6.10448e-06 0.999969 0.71754 0.000271721	0.0863262 6.011e-05 0.72574 0.000205135 0.118811 4.97145e-05
15 48 -0.05 50 0.02 1.25664 0.0102398 5.44244e-06 0.00691845 6.36276e-06 0.999972 0.674886 0.000266217	0.0888514 6.37595e-05 0.68265 0.000205456 0.129993 5.49164e-05
15 48 -0.05 50 0.02 1.5708 0.0138701 6.54905e-06 0.00778524 6.90597e-06 1.00012 0.560667 0.000236084	0.100753 7.29423e-05 0.568915 0.00019015 0.176867 7.00263e-05
15 48 -0.05 50 0.02 1.88496 0.00743238 3.75738e-06 0.00335791 3.42663e-06 0.999999 0.451406 0.000234801	0.0418169 2.55816e-05 0.45343 0.000141253 0.0921375 2.81035e-05
15 48 -0.05 50 0.02 2.19912 0.00600111 2.29374e-06 0.00246981 1.8969e-06 1.00001 0.41135 0.000160401	0.0305632 1.39288e-05 0.412524 9.59605e-05 0.0740503 1.6789e-05
15 48 -0.05 50 0.02 2.51327 0.00758372 4.26401e-06 0.00335049 3.73446e-06 1.00002 0.441365 0.000246703	0.0416822 2.68692e-05 0.443032 0.000143544 0.0939886 3.07714e-05
15 48 -0.05 50 0.02 2.82743 0.013509 1.03796e-05 0.00653277 9.46136e-06 1.00005 0.482816 0.000335452	0.0827275 7.10512e-05 0.485869 0.000200735 0.169972 7.78964e-05
15 48 -0.05 50 0.04 0 0.0316405 4.64155e-05 0.0328573 6.26578e-05 0.999328 1.03575 0.000637356	0.455545 0.000810177 1.04232 0.000596365 0.435377 0.000622529
15 48 -0.05 50 0.04 0.314159 0.00986417 1.50776e-05 0.0125908 2.38052e-05 1.00022 1.27325 0.000613003	0.165357 0.000252827 1.28433 0.000514946 0.128381 0.000163264
15 48 -0.05 50 0.04 3.14159 0.0317229 6.6111e-05 0.0330058 8.81312e-05 1.00061 1.03778 0.000824151	0.455467 0.000867815 1.04213 0.000623242 0.435253 0.000659643
15 48 -0.05 50 0.04 0.628319 0.00615039 8.93292e-06 0.00978124 1.72663e-05 1.00004 1.58678 0.000584073	0.127474 0.00017694 1.597 0.000463279 0.079616 9.24059e-05
15 48 -0.05 50 0.04 0.942478 0.00539382 7.88623e-06 0.00921447 1.62319e-05 0.999865 1.70469 0.000575646	0.12009 0.000165946 1.71511 0.000455424 0.0698453 8.11147e-05
15 48 -0.05 50 0.04 1.25664 0.00599663 8.48872e-06 0.00966938 1.66109e-05 0.999974 1.60889 0.000562199	0.125353 0.000176254 1.61873 0.00046436 0.0772355 9.04407e-05
15 48 -0.05 50 0.04 1.5708 0.00860922 1.14194e-05 0.0115379 1.93405e-05 1.00032 1.33688 0.000543659	0.15117 0.000212738 1.3474 0.00045395 0.111865 0.000126438
15 48 -0.05 50 0.04 1.88496 0.00177248 2.60325e-06 0.00183675 3.59057e-06 1.00001 1.03385 0.000555667	0.0225749 2.66187e-05 1.03501 0.000348181 0.0217595 1.94598e-05
15 48 -0.05 50 0.04 2.19912 0.000991442 1.00241e-06 0.000913333 1.22344e-06 1.00001 0.920109 0.000333663	0.0111658 9.29644e-06 0.920226 0.000217796 0.0121191 7.63948e-06
15 48 -0.05 50 0.04 2.51327 0.00177051 2.77157e-06 0.00172779 3.47206e-06 1.00004 0.973738 0.00051492	0.0211781 2.67736e-05 0.973816 0.000354529 0.0216978 2.11592e-05
15 48 -0.05 50 0.04 2.82743 0.00649966 1.36473e-05 0.00668205 1.76658e-05 1.00015 1.02485 0.000746465	0.0833901 0.000143577 1.02562 0.000535604 0.0810162 0.000110272
15 48 -0.05 50 0.06 0 0.0479894 0.0001072 0.0635132 0.000168687 0.996017 1.32163 0.00124359	0.970248 0.00312321 1.32626 0.0014513 0.732695 0.00231303
15 48 -0.05 50 0.06 0.314159 0.00994935 2.36843e-05 0.0178995 4.6774e-05 0.999839 1.7972 0.00122736	0.241261 0.000599506 1.815 0.00117688 0.13282 0.000319645
15 48 -0.05 50 0.06 3.14159 0.0477861 0.000146418 0.0632271 0.000228237 1.00007 1.32136 0.00163632	0.970265 0.00312332 1.32628 0.0014514 0.732692 0.00231302
15 48 -0.05 50 0.06 0.628319 0.00559772 1.2558e-05 0.0130724 3.265e-05 0.999901 2.33001 0.00103634	0.172693 0.0003789 2.34254 0.000932153 0.0735121 0.000149162
15 48 -0.05 50 0.06 0.942478 0.0048018 1.07399e-05 0.0121181 3.02152e-05 0.999961 2.51764 0.000993005	0.159534 0.000340694 2.52882 0.000871676 0.0629026 0.000123811
15 48 -0.05 50 0.06 1.25664 0.00539448 1.26593e-05 0.0127945 3.34389e-05 0.999827 2.36566 0.00102718	0.169737 0.000370958 2.37964 0.000875587 0.0711127 0.000143072
15 48 -0.05 50 0.06 1.5708 0.00815047 1.81653e-05 0.0158673 4.06031e-05 1.00029 1.9413 0.0010003	0.215587 0.00048786 1.95801 0.000870191 0.109709 0.000224736
15 48 -0.05 50 0.06 1.88496 0.000605312 1.60731e-06 0.000892664 2.78557e-06 1.00003 1.46964 0.000974654	0.0109716 2.17172e-05 1.47188 0.000678343 0.00742797 1.27169e-05
15 48 -0.05 50 0.06 2.19912 0.000218529 3.81982e-07 0.000286716 5.84495e-07 1.00001 1.30977 0.000542872	0.00349916 4.56742e-06 1.31031 0.000387491 0.00266604 3.01101e-06
15 48 -0.05 50 0.06 2.51327 0.000575382 1.60121e-06 0.000770889 2.3777e-06 1.00008 1.33739 0.000923889	0.00939843 1.82694e-05 1.33848 0.000676241 0.00700911 1.26181e-05
15 48 -0.05 50 0.06 2.82743 0.00454118 1.70945e-05 0.00606098 2.51043e-05 0.999897 1.33348 0.00152172	0.0753307 0.00021136 1.33617 0.00119001 0.056379 0.000154803
15 48 -0.05 50 0.08 0 0.0805651 0.000197806 0.111175 0.000339933 1.00322 1.37947 0.00198604	2.16151 0.0120281 1.40854 0.00271832 1.59454 0.0110572
15 48 -0.05 50 0.08 0.314159 0.0119244 3.93341e-05 0.0254751 8.69055e-05 1.00014 2.14378 0.00217654	0.367037 0.00133333 2.1901 0.00231204 0.169661 0.000696636
15 48 -0.05 50 0.08 3.14159 0.081134 0.000276175 0.112508 0.000472546 1.00309 1.38576 0.00270557	2.16191 0.012031 1.4088 0.00271946 1.59453 0.0110571
15 48 -0.05 50 0.08 0.628319 0.0059691 1.95559e-05 0.0174744 6.11599e-05 1.00073 2.9259 0.00190162	0.239602 0.000738505 2.94994 0.00178016 0.0812338 0.000249308
15 48 -0.05 50 0.08 0.942478 0.00499266 1.64527e-05 0.0159204 5.57648e-05 1.0005 3.18601 0.0018558	0.216201 0.000644442 3.20844 0.00164372 0.0673273 0.000197459
15 48 -0.05 50 0.08 1.25664 0.00571034 1.77096e-05 0.0170384 5.55586e-05 0.999797 2.98088 0.001751	0.234164 0.000718782 3.00356 0.0016539 0.0779205 0.000236031
15 48 -0.05 50 0.08 1.5708 0.00927185 2.8704e-05 0.0222647 7.40676e-05 0.997516 2.39884 0.00165776	0.315342 0.00102432 2.4258 0.00163205 0.129939 0.000415417
15 48 -0.05 50 0.08 1.88496 0.000249744 1.01688e-06 0.000442454 1.97587e-06 1.00005 1.76867 0.00161109	0.00544197 1.60149e-05 1.77125 0.00125472 0.00306813 8.58106e-06
15 48 -0.05 50 0.08 2.19912 5.65093e-05 1.47518e-07 9.00912e-05 2.55301e-07 1.00001 1.59243 0.000872213	0.00109994 2.08212e-06 1.59336 0.000697549 0.0006896 1.24013e-06
15 48 -0.05 50 0.08 2.51327 0.000225588 1.01702e-06 0.00034888 1.52115e-06 1.00014 1.55518 0.0016419	0.00424498 1.24414e-05 1.55872 0.00133365 0.00273707 8.5971e-06
15 48 -0.05 50 0.08 2.82743 0.00398835 2.46353e-05 0.00567926 3.45141e-05 0.999884 1.44343 0.0029343	0.0706331 0.00032682 1.46108 0.00227948 0.0495959 0.000275234
15 48 -0.05 50 0.1 0 0.132697 0.000293543 0.171841 0.000591482 1.00844 1.29342 0.00275148	5.1497 0.0494724 1.36782 0.00400612 4.32229 0.0676477
15 48 -0.05 50 0.1 0.314159 0.0158391 6.20607e-05 0.0362899 0.000141493 0.998177 2.31243 0.00355675	0.580507 0.00295894 2.44475 0.00375535 0.248664 0.00174547
15 48 -0.05 50 0.1 3.14159 0.132681 0.000394437 0.17404 0.000795206 0.990198 1.31071 0.00388579	5.15377 0.049506 1.36894 0.004012 4.3222 0.0676471
15 48 -0.05 50 0.1 0.628319 0.00693715 2.8522e-05 0.0233717 9.76162e-05 0.99933 3.38166 0.00308187	0.339599 0.00139057 3.43869 0.00301026 0.0996597 0.000440343
15 48 -0.05 50 0.1 0.942478 0.00566009 2.29051e-05 0.0210424 8.64075e-05 0.999742 3.7279 0.00286877	0.298435 0.0011719 3.77088 0.00282053 0.0796039 0.000328159
15 48 -0.05 50 0.1 1.25664 0.00660805 2.69259e-05 0.0227986 9.43478e-05 1.00039 3.46094 0.00295156	0.329804 0.00134383 3.51019 0.00283858 0.0946522 0.000407724
15 48 -0.05 50 0.1 1.5708 0.0114169 4.11621e-05 0.0310102 0.000115614 1.00193 2.72134 0.00271341	0.474756 0.00209985 2.77805 0.00276178 0.172685 0.000819532
15 48 -0.05 50 0.1 1.88496 0.000116632 6.82268e-07 0.000226938 1.36023e-06 1.00007 1.96045 0.00252876	0.00279751 1.16029e-05 1.96316 0.00210568 0.00143727 6.2509e-06
15 48 -0.05 50 0.1 2.19912 1.62369e-05 5.87005e-08 2.90392e-05 1.07362e-07 1.00001 1.79253 0.00138802	0.000355079 9.2047e-07 1.79382 0.00119973 0.000198432 5.37456e-07
15 48 -0.05 50 0.1 2.51327 0.000101405 7.96395e-07 0.000163992 9.73135e-07 1.00019 1.66633 0.00262849	0.00199457 8.54571e-06 1.67355 0.00223584 0.00122431 6.70706e-06
15 48 -0.05 50 0.1 2.82743 0.00420346 3.81059e-05 0.00561758 4.56669e-05 0.999236 1.40108 0.00478108	0.0702875 0.000532267 1.46605 0.00347059 0.0528689 0.000619678
15 48 -0.05 60 0.005 0 0.0294211 2.20302e-06 0.00193724 1.554e-06 0.999934 0.0658258 4.79089e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.05 60 0.005 0.314159 0.0235311 1.61645e-06 0.00161231 1.14407e-06 0.999981 0.0685012 4.39231e-05	0.0341374 1.82408e-05 0.070129 3.35896e-05 0.486648 2.69961e-05
15 48 -0.05 60 0.005 3.14159 0.0294217 2.9324e-06 0.00193759 2.06519e-06 1 0.0658361 6.36322e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.05 60 0.005 0.628319 0.0203993 1.14529e-06 0.00150022 8.45546e-07 0.999989 0.0735308 3.73425e-05	0.0316744 1.35603e-05 0.0753037 2.8802e-05 0.420547 1.92386e-05
15 48 -0.05 60 0.005 0.942478 0.0193834 1.0077e-06 0.00147869 7.75907e-07 0.999981 0.0762766 3.60844e-05	0.031182 1.19234e-05 0.0780983 2.66791e-05 0.39921 1.63245e-05
15 48 -0.05 60 0.005 1.25664 0.0202363 1.13944e-06 0.00149079 8.46083e-07 0.999994 0.0736583 3.76745e-05	0.0314855 1.26912e-05 0.075468 2.71989e-05 0.417138 1.785e-05
15 48 -0.05 60 0.005 1.5708 0.0231366 1.28451e-06 0.00155461 9.13604e-07 1.00001 0.0671822 3.57578e-05	0.0328872 1.40402e-05 0.0687615 2.63938e-05 0.4782 2.06376e-05
15 48 -0.05 60 0.005 1.88496 0.0199885 1.20237e-06 0.00122658 8.11451e-07 1 0.0613566 3.69074e-05	0.025651 9.71995e-06 0.062372 2.13781e-05 0.411206 1.49174e-05
15 48 -0.05 60 0.005 2.19912 0.0190533 9.85842e-07 0.00112867 6.38324e-07 1 0.0592322 3.04427e-05	0.0235177 7.55424e-06 0.0600779 1.74684e-05 0.391418 1.19768e-05
15 48 -0.05 60 0.005 2.51327 0.0201494 1.36304e-06 0.0012338 9.17382e-07 1 0.0612238 4.13936e-05	0.0257919 1.07155e-05 0.0622048 2.33836e-05 0.414566 1.64391e-05
15 48 -0.05 60 0.005 2.82743 0.0234397 2.14063e-06 0.00151355 1.48279e-06 1 0.0645556 5.7366e-05	0.0319143 1.73783e-05 0.0658681 3.23169e-05 0.484387 2.61604e-05
15 48 -0.05 60 0.02 0 0.0177516 1.46849e-05 0.0111583 1.49698e-05 1.00006 0.627245 0.000342566	0.237058 0.000249178 0.63123 0.00026836 0.374631 0.000247794
15 48 -0.05 60 0.02 0.314159 0.00801468 6.43615e-06 0.00577616 7.16903e-06 1.00001 0.7194 0.000333485	0.120454 0.000113949 0.724205 0.000254061 0.166002 0.000103151
15 48 -0.05 60 0.02 3.14159 0.0177695 1.94704e-05 0.0111778 1.96701e-05 1.00015 0.627688 0.000445597	0.237058 0.000249177 0.63123 0.00026836 0.374631 0.000247793
15 48 -0.05 60 0.02 0.628319 0.00542695 4.21426e-06 0.00472768 5.53155e-06 1.00001 0.869864 0.000351584	0.0983605 8.36568e-05 0.875244 0.000252571 0.112206 6.45482e-05
15 48 -0.05 60 0.02 0.942478 0.00482725 3.50264e-06 0.00452021 4.86372e-06 0.999909 0.935097 0.000336417	0.0940851 7.80171e-05 0.940718 0.000255982 0.0998682 5.64987e-05
15 48 -0.05 60 0.02 1.25664 0.00530319 3.70138e-06 0.00467391 4.90037e-06 1.00005 0.880106 0.000317383	0.0973293 8.07616e-05 0.885855 0.000250888 0.109704 6.11669e-05
15 48 -0.05 60 0.02 1.5708 0.00732978 4.8168e-06 0.00536562 5.69445e-06 1.00011 0.730928 0.000304776	0.112087 9.29453e-05 0.736545 0.000237494 0.151939 7.94861e-05
15 48 -0.05 60 0.02 1.88496 0.00325158 2.21488e-06 0.00187898 2.23114e-06 0.999999 0.577209 0.000298469	0.0382272 2.6824e-05 0.578639 0.000176829 0.0659873 2.65782e-05
15 48 -0.05 60 0.02 2.19912 0.00245822 1.22743e-06 0.00128152 1.10954e-06 1.00001 0.520984 0.000194843	0.0259418 1.3398e-05 0.521505 0.000118827 0.0497121 1.47332e-05
15 48 -0.05 60 0.02 2.51327 0.00331486 2.48142e-06 0.00185785 2.36599e-06 1.00001 0.559755 0.000301434	0.0376873 2.75326e-05 0.56029 0.000175211 0.0671781 2.89211e-05
15 48 -0.05 60 0.02 2.82743 0.00682637 7.00384e-06 0.00417352 6.96008e-06 1.00004 0.610147 0.000409916	0.0855598 8.2567e-05 0.611347 0.000241279 0.139658 8.34481e-05
15 48 -0.05 60 0.04 0 0.0232928 4.58412e-05 0.0276061 6.52454e-05 1.00167 1.18225 0.000869218	0.614484 0.00140406 1.18578 0.000868621 0.51622 0.00100988
15 48 -0.05 60 0.04 0.314159 0.00594616 1.20563e-05 0.00900643 2.10027e-05 1.00033 1.51087 0.000808499	0.191726 0.000368227 1.51923 0.000720857 0.125822 0.000212449
15 48 -0.05 60 0.04 3.14159 0.0233852 6.37208e-05 0.0277434 9.07546e-05 1.00058 1.18326 0.00111975	0.614484 0.00140406 1.18579 0.000868633 0.516219 0.00100988
15 48 -0.05 60 0.04 0.628319 0.00356123 6.43405e-06 0.00680436 1.41793e-05 0.999876 1.90567 0.000725586	0.143966 0.000250179 1.91504 0.000616682 0.0749531 0.000113902
15 48 -0.05 60 0.04 0.942478 0.00310658 5.74416e-06 0.00639502 1.36701e-05 0.999828 2.05321 0.000731402	0.134665 0.000229646 2.05983 0.000596795 0.0651902 9.64628e-05
15 48 -0.05 60 0.04 1.25664 0.00346681 6.45592e-06 0.00673101 1.46136e-05 1.00017 1.93622 0.000753684	0.141829 0.000241691 1.94323 0.000606408 0.0727701 0.000108133
15 48 -0.05 60 0.04 1.5708 0.00510262 8.65548e-06 0.00821465 1.65509e-05 1.00032 1.60521 0.000679839	0.174413 0.000299271 1.6129 0.000598291 0.107771 0.000156747
15 48 -0.05 60 0.04 1.88496 0.000679127 1.30272e-06 0.00083581 2.00753e-06 1.00001 1.22711 0.000709743	0.0169556 2.47898e-05 1.22929 0.000460035 0.0137528 1.62619e-05
15 48 -0.05 60 0.04 2.19912 0.000319915 4.14268e-07 0.000349323 5.61884e-07 1.00001 1.09032 0.000408628	0.00705142 7.11936e-06 1.09081 0.000279165 0.00645498 5.26152e-06
15 48 -0.05 60 0.04 2.51327 0.000665649 1.33646e-06 0.000760301 1.83198e-06 1.00004 1.13943 0.000648411	0.0153269 2.24282e-05 1.13962 0.000438978 0.0134158 1.63902e-05
15 48 -0.05 60 0.04 2.82743 0.00332807 9.1465e-06 0.00392647 1.27147e-05 1.00017 1.17609 0.000993363	0.0799294 0.000162636 1.17681 0.000720529 0.0676838 0.000117575
15 48 -0.05 60 0.06 0 0.0448007 0.000121321 0.0617423 0.000193713 0.999378 1.37805 0.00182592	1.55146 0.00675124 1.3996 0.00217874 1.12314 0.00521939
15 48 -0.05 60 0.06 0.314159 0.00689141 2.19781e-05 0.0140088 4.7088e-05 0.999248 2.0363 0.00181914	0.309715 0.000985879 2.06182 0.00175416 0.150742 0.000493143
15 48 -0.05 60 0.06 3.14159 0.0445718 0.000173983 0.0615417 0.00027179 0.999642 1.38048 0.00239113	1.55159 0.00675202 1.39972 0.00217918 1.12314 0.00521936
15 48 -0.05 60 0.06 0.628319 0.00359311 1.08509e-05 0.00975059 3.12724e-05 0.999581 2.70954 0.00151295	0.210862 0.000582983 2.72541 0.00136936 0.0772229 0.000204724
15 48 -0.05 60 0.06 0.942478 0.00302198 8.59909e-06 0.00891474 2.70575e-05 1.0006 2.94433 0.00141097	0.192145 0.000513238 2.95417 0.00129731 0.0648981 0.000166299
15 48 -0.05 60 0.06 1.25664 0.00345908 9.81671e-06 0.00955745 2.91985e-05 0.999717 2.75815 0.00141769	0.206313 0.000559599 2.77217 0.00131801 0.0742771 0.00019344
15 48 -0.05 60 0.06 1.5708 0.0054838 1.61907e-05 0.012326 3.93609e-05 1.00055 2.24261 0.00139928	0.270654 0.000755255 2.25768 0.00130815 0.119618 0.000316963
15 48 -0.05 60 0.06 1.88496 0.000211537 7.31355e-07 0.000353363 1.37904e-06 1.00003 1.66546 0.00134232	0.00718911 1.7841e-05 1.66941 0.000995535 0.00429491 9.82274e-06
15 48 -0.05 60 0.06 2.19912 5.77788e-05 1.29693e-07 8.63049e-05 2.15755e-07 1.00001 1.4913 0.000723044	0.00174668 2.90212e-06 1.4927 0.000556099 0.00116828 1.76858e-06
15 48 -0.05 60 0.06 2.51327 0.000194678 7.24517e-07 0.000288638 1.10093e-06 1.00008 1.48458 0.00130272	0.00581011 1.43567e-05 1.48758 0.00101276 0.00390623 9.37113e-06
15 48 -0.05 60 0.06 2.82743 0.0024975 1.29867e-05 0.00353089 1.85812e-05 1.00013 1.42407 0.00229485	0.0718036 0.000266372 1.43316 0.00179431 0.0505106 0.000196005
15 48 -0.05 60 0.08 0 0.0921692 0.000264352 0.119836 0.000442288 1.00874 1.3001 0.00271586	4.25751 0.0344026 1.39031 0.00376871 3.34268 0.0395206
15 48 -0.05 60 0.08 0.314159 0.00981276 4.11331e-05 0.0225748 9.37221e-05 0.996311 2.32847 0.00336759	0.529919 0.00256677 2.41176 0.00333171 0.226623 0.00141426
15 48 -0.05 60 0.08 3.14159 0.0925315 0.000387753 0.12192 0.000619947 1.0094 1.31701 0.00359299	4.26004 0.0344197 1.39117 0.00377265 3.34262 0.0395203
15 48 -0.05 60 0.08 0.628319 0.00428358 1.77097e-05 0.0141955 5.99376e-05 0.999918 3.32454 0.00287127	0.318848 0.00125549 3.35525 0.00271144 0.0956019 0.000391602
15 48 -0.05 60 0.08 0.942478 0.0034925 1.39078e-05 0.0127204 5.23169e-05 0.999803 3.64916 0.00268499	0.281691 0.00107533 3.67117 0.00258513 0.0770198 0.000299847
15 48 -0.05 60 0.08 1.25664 0.00405604 1.62685e-05 0.0137421 5.62685e-05 0.999178 3.39725 0.0026756	0.309399 0.00119596 3.42217 0.00261572 0.0909182 0.000368181
15 48 -0.05 60 0.08 1.5708 0.00708179 2.77274e-05 0.0190093 7.76999e-05 1.00034 2.69009 0.0026063	0.438056 0.00178432 2.72229 0.00256232 0.162219 0.000702658
15 48 -0.05 60 0.08 1.88496 8.12732e-05 4.43743e-07 0.000156356 8.83095e-07 1.00004 1.93297 0.00233145	0.00319561 1.21087e-05 1.93918 0.00194477 0.00165807 6.54221e-06
15 48 -0.05 60 0.08 2.19912 1.24775e-05 4.22406e-08 2.19319e-05 7.68746e-08 1 1.75983 0.00126814	0.000445847 1.10285e-06 1.7627 0.00105997 0.000253205 6.22821e-07
15 48 -0.05 60 0.08 2.51327 7.10583e-05 5.12646e-07 0.000114779 6.40991e-07 1.00014 1.65376 0.00240677	0.00230829 8.90937e-06 1.66248 0.00196412 0.00141107 6.2303e-06
15 48 -0.05 60 0.08 2.82743 0.00249099 2.24818e-05 0.00341335 2.74283e-05 1.00005 1.4376 0.00436262	0.0693689 0.000451809 1.47866 0.00321512 0.0499271 0.000451871
15 48 -0.05 60 0.1 0 0.164712 0.000364468 0.189372 0.0008687 0.971101 1.14756 0.00402723	12.9298 0.19415 1.27874 0.00512353 13.1099 0.400773
15 48 -0.05 60 0.1 0.314159 0.0152537 7.54889e-05 0.0352261 0.000164062 0.998272 2.35374 0.0053943	0.945287 0.00656824 2.62117 0.00519364 0.392815 0.00389605
15 48 -0.05 60 0.1 3.14159 0.164988 0.00057766 0.185369 0.0011146 1.00235 1.12293 0.00495147	12.9546 0.194337 1.28157 0.00513966 13.1095 0.40077
15 48 -0.05 60 0.1 0.628319 0.0056005 2.81719e-05 0.0207381 0.000101727 0.998849 3.7493 0.00492035	0.495684 0.00262308 3.83378 0.00452096 0.132628 0.000804748
15 48 -0.05 60 0.1 0.942478 0.00439116 2.25498e-05 0.0181481 9.03192e-05 0.999252 4.17778 0.00484691	0.423019 0.0021532 4.23634 0.00438872 0.101729 0.000570766
15 48 -0.05 60 0.1 1.25664 0.0052656 2.66576e-05 0.0200852 9.86212e-05 1.00058 3.85796 0.00466804	0.476661 0.00248142 3.92221 0.00440898 0.124524 0.00075223
15 48 -0.05 60 0.1 1.5708 0.00991143 4.46667e-05 0.0289484 0.000131754 1.00237 2.94748 0.00402284	0.736053 0.004143 3.04698 0.004227 0.250137 0.00173327
15 48 -0.05 60 0.1 1.88496 3.60481e-05 2.9698e-07 7.27253e-05 5.6608e-07 1.00005 2.07752 0.00361234	0.00149402 8.18782e-06 2.08703 0.00319108 0.00073975 4.90726e-06
15 48 -0.05 60 0.1 2.19912 3.03558e-06 1.47882e-08 5.80522e-06 2.71376e-08 1 1.93341 0.00203462	0.000118669 4.12646e-07 1.93802 0.00179098 6.18689e-05 2.34898e-07
15 48 -0.05 60 0.1 2.51327 3.09074e-05 5.45119e-07 4.84679e-05 3.84387e-07 1.00018 1.71069 0.00363516	0.000973626 5.69937e-06 1.72607 0.00308818 0.000598529 4.98162e-06
15 48 -0.05 60 0.1 2.82743 0.00318228 4.25829e-05 0.00360891 3.97424e-05 1.00055 1.28471 0.006878	0.0732611 0.000836981 1.41639 0.00453537 0.0627168 0.00138949
15 48 -0.15 20 0.005 0 0.0395997 3.24256e-07 0.000300422 2.25396e-07 1 0.00758618 5.62944e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.15 20 0.005 0.314159 0.0367563 2.75478e-07 0.000282672 1.90891e-07 1 0.0076902 5.13557e-06	0.00613592 3.17113e-06 0.00799789 4.08168e-06 0.767168 4.94232e-06
15 48 -0.15 20 0.005 3.14159 0.0396004 4.33699e-07 0.000300889 3.01258e-07 1 0.00759788 7.52365e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.15 20 0.005 0.628319 0.0350184 2.04224e-07 0.000275774 1.42753e-07 1 0.00787499 4.03052e-06	0.00597301 2.40755e-06 0.00818682 3.25809e-06 0.729574 3.70867e-06
15 48 -0.15 20 0.005 0.942478 0.0344078 1.70496e-07 0.000274475 1.20784e-07 1 0.00797702 3.47092e-06	0.00594211 2.01278e-06 0.00829423 2.77411e-06 0.716405 3.05918e-06
15 48 -0.15 20 0.005 1.25664 0.0349261 1.95196e-07 0.000275373 1.36878e-07 1 0.00788433 3.87512e-06	0.0059605 2.19874e-06 0.00819213 2.98391e-06 0.727576 3.37687e-06
15 48 -0.15 20 0.005 1.5708 0.0365699 2.18796e-07 0.00027917 1.51564e-07 1 0.00763374 4.09888e-06	0.00604806 2.41725e-06 0.00792542 3.12841e-06 0.763107 3.76815e-06
15 48 -0.15 20 0.005 1.88496 0.034911 2.57748e-07 0.000258645 1.74515e-07 1 0.00740859 4.94404e-06	0.00557081 2.05151e-06 0.00766085 2.787e-06 0.727168 3.24261e-06
15 48 -0.15 20 0.005 2.19912 0.0343876 2.23675e-07 0.000251918 1.49553e-07 1 0.00732576 4.30129e-06	0.00541482 1.75068e-06 0.00756406 2.41593e-06 0.715853 2.7986e-06
15 48 -0.15 20 0.005 2.51327 0.0350037 2.73188e-07 0.000259312 1.85508e-07 1 0.007408 5.24158e-06	0.00558672 2.20104e-06 0.00766159 2.98193e-06 0.729172 3.47591e-06
15 48 -0.15 20 0.005 2.82743 0.0367518 3.68674e-07 0.000277394 2.53917e-07 1 0.00754755 6.83277e-06	0.00600554 3.08802e-06 0.00782931 3.97639e-06 0.767033 4.83404e-06
15 48 -0.15 20 0.02 0 0.0261702 3.33954e-06 0.00296229 2.40945e-06 1.00003 0.113135 7.7588e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68022e-05
15 48 -0.15 20 0.02 0.314159 0.019466 2.33225e-06 0.0023229 1.69385e-06 1.00002 0.11928 7.26913e-05	0.048954 2.75771e-05 0.121736 5.66525e-05 0.401954 3.92833e-05
15 48 -0.15 20 0.02 3.14159 0.0261769 4.45057e-06 0.00296695 3.20476e-06 1 0.113287 0.00010306	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68021e-05
15 48 -0.15 20 0.02 0.628319 0.0161618 1.61451e-06 0.00211595 1.23816e-06 1.00001 0.130885 6.35411e-05	0.0444632 2.04129e-05 0.133629 5.03093e-05 0.332635 2.74255e-05
15 48 -0.15 20 0.02 0.942478 0.015135 1.38053e-06 0.00207527 1.10664e-06 1.00001 0.137085 6.06482e-05	0.043584 1.80147e-05 0.139997 4.74686e-05 0.311243 2.31446e-05
15 48 -0.15 20 0.02 1.25664 0.0159953 1.55288e-06 0.00210273 1.2046e-06 1 0.131425 6.25924e-05	0.0441455 1.93736e-05 0.134102 4.83809e-05 0.329104 2.57053e-05
15 48 -0.15 20 0.02 1.5708 0.0190096 1.82637e-06 0.00222427 1.34492e-06 1 0.116976 5.95335e-05	0.0467823 2.14174e-05 0.119266 4.54543e-05 0.392142 3.00879e-05
15 48 -0.15 20 0.02 1.88496 0.0155403 1.54299e-06 0.00161661 1.06407e-06 0.999998 0.104006 5.81432e-05	0.0335424 1.32842e-05 0.10527 3.51532e-05 0.318565 1.97962e-05
15 48 -0.15 20 0.02 2.19912 0.014541 1.17426e-06 0.00144317 7.68162e-07 0.999999 0.0992347 4.48197e-05	0.0298472 9.82038e-06 0.100285 2.78597e-05 0.297582 1.52815e-05
15 48 -0.15 20 0.02 2.51327 0.0157035 1.83711e-06 0.00162573 1.25839e-06 1 0.103502 6.79833e-05	0.0337285 1.48619e-05 0.104735 3.89136e-05 0.321957 2.21966e-05
15 48 -0.15 20 0.02 2.82743 0.019293 3.0104e-06 0.00213388 2.12969e-06 1 0.110558 9.30474e-05	0.0446893 2.57556e-05 0.112317 5.40851e-05 0.39771 3.76067e-05
15 48 -0.15 20 0.04 0 0.0195291 8.46217e-06 0.00712567 7.16221e-06 1.00008 0.364352 0.000210287	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.15 20 0.04 0.314159 0.0111092 4.61014e-06 0.00447411 4.07768e-06 1.00004 0.402253 0.00020145	0.0934185 6.63436e-05 0.406609 0.000155847 0.229461 7.6086e-05
15 48 -0.15 20 0.04 3.14159 0.019537 1.08248e-05 0.00713159 9.14421e-06 1.00005 0.36454 0.000267481	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.15 20 0.04 0.628319 0.00808939 3.00727e-06 0.00381517 2.98955e-06 1.00002 0.471205 0.000195589	0.0794949 4.90486e-05 0.476427 0.000153058 0.166697 4.97813e-05
15 48 -0.15 20 0.04 0.942478 0.00729895 2.61927e-06 0.00368794 2.76258e-06 1.00001 0.504862 0.000198307	0.0767739 4.53734e-05 0.510257 0.000155484 0.150331 4.33061e-05
15 48 -0.15 20 0.04 1.25664 0.00794553 2.91987e-06 0.00378254 2.94907e-06 1.00001 0.475657 0.000197587	0.0787405 4.70022e-05 0.480751 0.000150524 0.163639 4.68423e-05
15 48 -0.15 20 0.04 1.5708 0.0104997 3.63416e-06 0.00420245 3.3446e-06 1.00001 0.399904 0.000181016	0.087634 5.2994e-05 0.404316 0.000136647 0.21655 5.82755e-05
15 48 -0.15 20 0.04 1.88496 0.00655181 2.23072e-06 0.00215156 1.83705e-06 0.999992 0.328191 0.00016921	0.0439628 2.26693e-05 0.329607 0.000101519 0.133294 2.79103e-05
15 48 -0.15 20 0.04 2.19912 0.00558899 1.42843e-06 0.00168998 1.07403e-06 0.999997 0.302267 0.000115413	0.0344133 1.37968e-05 0.303301 7.3122e-05 0.113419 1.83205e-05
15 48 -0.15 20 0.04 2.51327 0.00666799 2.44276e-06 0.00215276 1.95256e-06 1.00001 0.322623 0.000175059	0.0440099 2.44129e-05 0.324065 0.000106764 0.135704 3.08504e-05
15 48 -0.15 20 0.04 2.82743 0.0104468 5.35274e-06 0.00369295 4.43486e-06 1.00003 0.353079 0.000244414	0.0763119 5.54684e-05 0.355394 0.000147191 0.214445 6.79917e-05
15 48 -0.15 20 0.06 0 0.0177777 1.42725e-05 0.0111757 1.45467e-05 1.00008 0.627239 0.000334685	0.237814 0.000250687 0.631568 0.000267292 0.375618 0.000249854
15 48 -0.15 20 0.06 0.314159 0.00802574 6.20054e-06 0.00578398 6.87835e-06 1.00003 0.719344 0.000320067	0.120789 0.000114634 0.724499 0.000253204 0.166393 0.000103955
15 48 -0.15 20 0.06 3.14159 0.017788 1.83033e-05 0.0111837 1.85907e-05 1.00017 0.627408 0.000418954	0.237798 0.000254343 0.631836 0.000274311 0.375442 0.000250629
15 48 -0.15 20 0.06 0.628319 0.00543075 3.86804e-06 0.00472845 5.01958e-06 1.00001 0.869409 0.000316807	0.0985209 8.46123e-05 0.875445 0.000252997 0.112365 6.52328e-05
15 48 -0.15 20 0.06 0.942478 0.00483554 3.39448e-06 0.00452686 4.68221e-06 1.00002 0.934889 0.000319228	0.0942093 7.87118e-05 0.940786 0.000254877 0.0999944 5.7138e-05
15 48 -0.15 20 0.06 1.25664 0.00531443 3.79128e-06 0.004685 4.99214e-06 1.00003 0.880315 0.000319822	0.0974776 8.2639e-05 0.885962 0.000253656 0.109859 6.27088e-05
15 48 -0.15 20 0.06 1.5708 0.00735503 4.96062e-06 0.00539006 5.80799e-06 1.00003 0.731753 0.000303534	0.112349 9.49053e-05 0.737019 0.000237652 0.152197 8.11501e-05
15 48 -0.15 20 0.06 1.88496 0.00326368 2.15243e-06 0.00189124 2.17966e-06 0.999985 0.578833 0.000291194	0.0383732 2.71793e-05 0.579755 0.000177632 0.0661118 2.71334e-05
15 48 -0.15 20 0.06 2.19912 0.00246518 1.1503e-06 0.00128857 1.04012e-06 0.999995 0.522386 0.0001819	0.0260636 1.37128e-05 0.522983 0.000119709 0.0498051 1.50944e-05
15 48 -0.15 20 0.06 2.51327 0.00332138 2.31315e-06 0.00186384 2.21077e-06 1.00002 0.560484 0.000280459	0.0378414 2.81917e-05 0.561516 0.00017827 0.0673069 2.94516e-05
15 48 -0.15 20 0.06 2.82743 0.00683613 6.60902e-06 0.00417958 6.56369e-06 1.00007 0.610197 0.000383881	0.0858478 8.43388e-05 0.612141 0.00024644 0.139947 8.45148e-05
15 48 -0.15 20 0.08 0 0.018217 2.16569e-05 0.0156001 2.57636e-05 1.0001 0.853925 0.000470661	0.335107 0.000468319 0.857578 0.000402709 0.389447 0.000399386
15 48 -0.15 20 0.08 0.314159 0.00670521 7.73564e-06 0.00681374 1.0388e-05 0.999968 1.01377 0.000444356	0.142882 0.000177495 1.01963 0.000367429 0.139771 0.000132559
15 48 -0.15 20 0.08 3.14159 0.0182269 2.78308e-05 0.0156056 3.29168e-05 1.00042 0.853921 0.000584815	0.335106 0.000468318 0.857578 0.000402709 0.389447 0.000399385
15 48 -0.15 20 0.08 0.628319 0.00433434 4.62481e-06 0.0054096 7.4732e-06 0.999988 1.24564 0.000433088	0.113161 0.000127993 1.25214 0.000352835 0.0901819 7.9303e-05
15 48 -0.15 20 0.08 0.942478 0.0038336 4.05259e-06 0.00514058 6.97006e-06 1.00002 1.33846 0.00043045	0.107396 0.000119123 1.3448 0.00035204 0.0796989 6.91826e-05
15 48 -0.15 20 0.08 1.25664 0.00423285 4.54897e-06 0.00535567 7.44907e-06 1.00007 1.26283 0.000432131	0.111849 0.000123789 1.26895 0.000349828 0.0879575 7.53314e-05
15 48 -0.15 20 0.08 1.5708 0.00599695 6.18502e-06 0.00631467 8.85327e-06 1.00008 1.05078 0.00042124	0.132199 0.000145909 1.0568 0.000336764 0.124809 0.000101681
15 48 -0.15 20 0.08 1.88496 0.00181259 1.86518e-06 0.0014863 2.25661e-06 0.999975 0.818603 0.000421637	0.0300834 2.79569e-05 0.819398 0.000257716 0.0366495 2.32801e-05
15 48 -0.15 20 0.08 2.19912 0.00118521 8.3012e-07 0.000867458 8.84856e-07 0.999994 0.73126 0.000249557	0.0175174 1.16059e-05 0.731892 0.000165636 0.0239123 1.08502e-05
15 48 -0.15 20 0.08 2.51327 0.00182947 1.95465e-06 0.00143056 2.17617e-06 1.00002 0.780622 0.000379382	0.0289751 2.74562e-05 0.781388 0.000245001 0.0370152 2.47448e-05
15 48 -0.15 20 0.08 2.82743 0.00502264 7.38907e-06 0.00421208 8.55163e-06 1.00014 0.836385 0.000530412	0.0862872 0.000109678 0.837595 0.000352353 0.10272 9.51134e-05
15 48 -0.15 20 0.1 0 0.0201208 3.20317e-05 0.0209368 4.24157e-05 0.999533 1.03733 0.000643652	0.456628 0.000833918 1.04119 0.00060649 0.436806 0.000631344
15 48 -0.15 20 0.1 0.314159 0.00614139 9.48246e-06 0.00785689 1.47738e-05 0.999861 1.27586 0.000598841	0.165663 0.000261777 1.28314 0.000526959 0.128726 0.000167131
15 48 -0.15 20 0.1 3.14159 0.0201568 4.13528e-05 0.0209666 5.46238e-05 1.001 1.03721 0.000810267	0.456533 0.000826434 1.04014 0.000595853 0.437148 0.000634159
15 48 -0.15 20 0.1 0.628319 0.00381894 5.48159e-06 0.00608239 1.05387e-05 0.999945 1.5889 0.000566907	0.127663 0.000183092 1.59596 0.000472316 0.079785 9.52702e-05
15 48 -0.15 20 0.1 0.942478 0.00335402 4.73264e-06 0.00574057 9.70758e-06 1.00003 1.70768 0.000554614	0.120272 0.000169238 1.71422 0.000458489 0.0699902 8.26265e-05
15 48 -0.15 20 0.1 1.25664 0.00372134 5.34621e-06 0.00601298 1.03979e-05 1.00011 1.61201 0.000554818	0.125989 0.000179423 1.61819 0.000462628 0.0776594 9.21457e-05
15 48 -0.15 20 0.1 1.5708 0.00537921 7.48609e-06 0.00723356 1.2568e-05 1.00018 1.3412 0.000546638	0.152056 0.000216327 1.34733 0.000452257 0.112534 0.000128723
15 48 -0.15 20 0.1 1.88496 0.00108519 1.57389e-06 0.00112671 2.17743e-06 0.99997 1.03589 0.000566197	0.0227581 2.68914e-05 1.03639 0.000349789 0.021907 1.96396e-05
15 48 -0.15 20 0.1 2.19912 0.000604699 5.76847e-07 0.000557784 7.02785e-07 0.999994 0.921359 0.00031956	0.0112504 9.32698e-06 0.921887 0.000217526 0.012189 7.65064e-06
15 48 -0.15 20 0.1 2.51327 0.00107896 1.59197e-06 0.00105261 1.99496e-06 1.00003 0.973513 0.000484099	0.0212844 2.54207e-05 0.974074 0.00032886 0.0218021 2.03314e-05
15 48 -0.15 20 0.1 2.82743 0.00398333 8.04086e-06 0.00408961 1.03689e-05 1.00019 1.02344 0.000709905	0.083643 0.000136327 1.02428 0.000505725 0.0813754 0.000105943
15 48 -0.15 30 0.005 0 0.00838799 1.69188e-07 0.000146618 1.1108e-07 1 0.017478 1.2889e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761808 1.21359e-05
15 48 -0.15 30 0.005 0.314159 0.0074757 1.37554e-07 0.000133086 9.05666e-08 1 0.0178012 1.17864e-05	0.0121676 6.37543e-06 0.0179369 9.13726e-06 0.678303 9.84871e-06
15 48 -0.15 30 0.005 3.14159 0.00838811 2.1531e-07 0.000146685 1.41244e-07 1 0.0174859 1.63882e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761807 1.21359e-05
15 48 -0.15 30 0.005 0.628319 0.00693938 1.0039e-07 0.000128019 6.72388e-08 1 0.0184473 9.42246e-06	0.0116952 4.74305e-06 0.0185838 7.3243e-06 0.629294 7.18897e-06
15 48 -0.15 30 0.005 0.942478 0.00675498 8.42571e-08 0.000127035 5.74798e-08 1 0.0188055 8.27536e-06	0.0116006 4.00684e-06 0.0189405 6.35813e-06 0.612455 5.95336e-06
15 48 -0.15 30 0.005 1.25664 0.00691125 9.60743e-08 0.000127672 6.45053e-08 1 0.0184724 9.07732e-06	0.0116566 4.40119e-06 0.0185988 6.82542e-06 0.626713 6.64225e-06
15 48 -0.15 30 0.005 1.5708 0.00741614 1.08869e-07 0.000130485 7.1567e-08 1 0.0175939 9.39243e-06	0.0119157 4.85628e-06 0.017709 7.02021e-06 0.672829 7.49483e-06
15 48 -0.15 30 0.005 1.88496 0.00689896 1.22271e-07 0.00011556 7.82891e-08 1 0.0167497 1.10508e-05	0.0105362 3.85759e-06 0.0168425 6.00288e-06 0.625548 6.0829e-06
15 48 -0.15 30 0.005 2.19912 0.00673855 1.03695e-07 0.000110797 6.5112e-08 1 0.0164419 9.40928e-06	0.0100941 3.18844e-06 0.0165231 5.08126e-06 0.610889 5.10876e-06
15 48 -0.15 30 0.005 2.51327 0.00692726 1.29977e-07 0.000115981 8.31458e-08 1 0.0167421 1.16874e-05	0.0105702 4.23951e-06 0.0168275 6.57023e-06 0.628124 6.67251e-06
15 48 -0.15 30 0.005 2.82743 0.00747169 1.8294e-07 0.000129013 1.1886e-07 1 0.0172657 1.5483e-05	0.0117733 6.24084e-06 0.0173662 8.95608e-06 0.677893 9.71092e-06
15 48 -0.15 30 0.02 0 0.00503445 1.38902e-06 0.00118038 1.0457e-06 1.00002 0.234231 0.000143109	0.107299 7.52965e-05 0.234661 0.000113062 0.456777 0.000100943
15 48 -0.15 30 0.02 0.314159 0.00323119 8.37448e-07 0.000816652 6.5272e-07 1.00001 0.252535 0.000136551	0.0740169 4.65132e-05 0.252902 0.000106875 0.292421 6.01525e-05
15 48 -0.15 30 0.02 3.14159 0.00503334 1.88493e-06 0.00117945 1.41809e-06 1 0.234093 0.000194028	0.107298 7.52965e-05 0.234661 0.000113062 0.456777 0.000100942
15 48 -0.15 30 0.02 0.628319 0.00248479 5.64497e-07 0.000715482 4.836e-07 1.00001 0.287776 0.000129261	0.0648363 3.39189e-05 0.288315 9.98952e-05 0.224742 3.99154e-05
15 48 -0.15 30 0.02 0.942478 0.00227309 4.91314e-07 0.000695346 4.45237e-07 1 0.305744 0.000129781	0.063032 3.0719e-05 0.306418 9.87038e-05 0.205594 3.41012e-05
15 48 -0.15 30 0.02 1.25664 0.00244708 5.42356e-07 0.000708806 4.72631e-07 0.999998 0.289492 0.000129102	0.06429 3.25598e-05 0.290227 9.79868e-05 0.221388 3.75561e-05
15 48 -0.15 30 0.02 1.5708 0.0031013 6.53257e-07 0.000770493 5.25664e-07 0.999994 0.248301 0.000117324	0.0699474 3.65804e-05 0.249001 8.98887e-05 0.280747 4.56721e-05
15 48 -0.15 30 0.02 1.88496 0.00221977 4.98908e-07 0.000465004 3.65514e-07 0.999999 0.209396 0.000117613	0.0420839 1.90335e-05 0.209751 6.79119e-05 0.200554 2.5894e-05
15 48 -0.15 30 0.02 2.19912 0.0019876 3.47915e-07 0.000389093 2.37655e-07 0.999999 0.195711 8.53625e-05	0.0351742 1.25262e-05 0.195938 5.00606e-05 0.17947 1.81727e-05
15 48 -0.15 30 0.02 2.51327 0.00225414 5.57103e-07 0.000467961 4.0218e-07 1 0.207501 0.000127099	0.0422795 2.07545e-05 0.20759 7.27021e-05 0.20357 2.87181e-05
15 48 -0.15 30 0.02 2.82743 0.00313014 1.06061e-06 0.000708209 7.89764e-07 1 0.226064 0.000175613	0.0641297 4.15185e-05 0.226312 0.000101878 0.283124 5.60439e-05
15 48 -0.15 30 0.04 0 0.00412529 3.3919e-06 0.00260955 3.42446e-06 1.00005 0.631123 0.000330271	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.15 30 0.04 0.314159 0.00183553 1.43221e-06 0.00133109 1.60213e-06 1.00003 0.723845 0.000315507	0.120503 0.000114356 0.724215 0.000252682 0.166068 0.000104127
15 48 -0.15 30 0.04 3.14159 0.00411872 4.78017e-06 0.00260282 4.80325e-06 0.99995 0.630444 0.000456108	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.15 30 0.04 0.628319 0.00124039 9.12828e-07 0.00108622 1.18684e-06 1.00002 0.874425 0.000322138	0.0983186 8.30663e-05 0.87502 0.000249449 0.112188 6.43119e-05
15 48 -0.15 30 0.04 0.942478 0.00110354 8.0664e-07 0.00103833 1.11608e-06 1.00001 0.939593 0.000330562	0.0940312 7.69993e-05 0.940426 0.000251773 0.0998418 5.58513e-05
15 48 -0.15 30 0.04 1.25664 0.00121192 8.90557e-07 0.00107355 1.17837e-06 1 0.884512 0.00033011	0.0973181 8.13972e-05 0.885659 0.000251749 0.109713 6.16892e-05
15 48 -0.15 30 0.04 1.5708 0.00167796 1.14796e-06 0.00123587 1.34842e-06 0.999987 0.735379 0.000307964	0.112189 9.47372e-05 0.736734 0.000238618 0.152032 8.08548e-05
15 48 -0.15 30 0.04 1.88496 0.000731844 5.09036e-07 0.000424221 5.08875e-07 0.999997 0.578973 0.000296816	0.0383151 2.71946e-05 0.579408 0.000179256 0.066049 2.7056e-05
15 48 -0.15 30 0.04 2.19912 0.000551824 2.72452e-07 0.000288431 2.45692e-07 0.999997 0.522357 0.000189657	0.0260165 1.33551e-05 0.522566 0.000117125 0.0497546 1.47239e-05
15 48 -0.15 30 0.04 2.51327 0.000745297 5.62452e-07 0.000418508 5.37843e-07 0.999994 0.560831 0.000304866	0.0377693 2.78627e-05 0.561107 0.000174941 0.0672275 2.93494e-05
15 48 -0.15 30 0.04 2.82743 0.00154607 1.63107e-06 0.00094704 1.61571e-06 0.999983 0.611268 0.000416	0.0856822 8.33518e-05 0.611753 0.000240967 0.139764 8.52147e-05
15 48 -0.15 30 0.06 0 0.00447273 6.46897e-06 0.0042836 8.11493e-06 1.00018 0.954325 0.000563678	0.392051 0.000627082 0.955433 0.000497455 0.408814 0.000499984
15 48 -0.15 30 0.06 0.314159 0.00146261 1.98881e-06 0.00169254 2.91039e-06 1.00003 1.15409 0.000525106	0.153861 0.000215967 1.15559 0.000445133 0.132776 0.000148054
15 48 -0.15 30 0.06 3.14159 0.00446279 9.11051e-06 0.00427182 1.12909e-05 0.999858 0.953855 0.000730749	0.391196 0.000623712 0.954889 0.000489848 0.408139 0.000505117
15 48 -0.15 30 0.06 0.628319 0.000924787 1.20092e-06 0.00132211 2.13827e-06 1.00001 1.42638 0.000513697	0.120087 0.000152478 1.42765 0.000410287 0.0839191 8.58774e-05
15 48 -0.15 30 0.06 0.942478 0.000814217 1.06268e-06 0.00124994 2.01207e-06 1.00001 1.53177 0.000510258	0.113402 0.0001393 1.53334 0.000397153 0.0737919 7.38472e-05
15 48 -0.15 30 0.06 1.25664 0.000900412 1.18514e-06 0.00130488 2.14125e-06 1.00002 1.44581 0.000513411	0.118497 0.000148371 1.44744 0.000400762 0.081672 8.25731e-05
15 48 -0.15 30 0.06 1.5708 0.00128986 1.61783e-06 0.00155702 2.54675e-06 1.00002 1.20397 0.000500862	0.14162 0.000179582 1.20572 0.000394154 0.117145 0.000115043
15 48 -0.15 30 0.06 1.88496 0.000310696 3.96626e-07 0.000289531 5.10758e-07 0.999994 0.929918 0.000486059	0.026147 2.78833e-05 0.930464 0.000308622 0.0280412 2.15965e-05
15 48 -0.15 30 0.06 2.19912 0.000187666 1.62182e-07 0.00015563 1.84882e-07 0.999997 0.828439 0.000290273	0.0140338 1.03383e-05 0.828719 0.000187528 0.0169167 9.05206e-06
15 48 -0.15 30 0.06 2.51327 0.000311905 4.23947e-07 0.000275229 5.0495e-07 0.999992 0.880667 0.000469032	0.0248294 2.65988e-05 0.881145 0.000284215 0.028123 2.2649e-05
15 48 -0.15 30 0.06 2.82743 0.00100083 1.88541e-06 0.000939392 2.30801e-06 0.999965 0.935629 0.00065229	0.0849609 0.000122817 0.936252 0.000422313 0.090454 0.000101747
15 48 -0.15 30 0.08 0 0.00564641 1.21346e-05 0.00669354 1.72134e-05 1.00044 1.18126 0.000930934	0.616676 0.0014305 1.18066 0.000891049 0.520423 0.00103102
15 48 -0.15 30 0.08 0.314159 0.00138866 2.75541e-06 0.00210762 4.86229e-06 1.00009 1.51349 0.000834635	0.192044 0.000369767 1.51577 0.000730243 0.126324 0.000214067
15 48 -0.15 30 0.08 3.14159 0.00562985 1.69376e-05 0.00667365 2.35742e-05 0.999757 1.18142 0.00115323	0.617634 0.00142338 1.18346 0.000874026 0.519864 0.00102335
15 48 -0.15 30 0.08 0.628319 0.000825544 1.54613e-06 0.00158093 3.42884e-06 1.00001 1.90966 0.00075366	0.143803 0.000248748 1.91117 0.000618418 0.0750258 0.000113078
15 48 -0.15 30 0.08 0.942478 0.000717484 1.35031e-06 0.0014782 3.20027e-06 1.00001 2.05454 0.000732173	0.134372 0.000226053 2.05582 0.00059471 0.0651784 9.59022e-05
15 48 -0.15 30 0.08 1.25664 0.000800503 1.53339e-06 0.0015559 3.44895e-06 1.00003 1.93793 0.000739379	0.14149 0.000240814 1.93916 0.00060108 0.0727501 0.000107821
15 48 -0.15 30 0.08 1.5708 0.00118493 2.20116e-06 0.00191171 4.23108e-06 1.00005 1.60789 0.000726579	0.174081 0.000299269 1.60912 0.000586978 0.107822 0.000157423
15 48 -0.15 30 0.08 1.88496 0.000152667 2.94121e-07 0.000187921 4.52607e-07 0.999992 1.22723 0.000706013	0.0169874 2.49597e-05 1.22816 0.000451489 0.0137911 1.64138e-05
15 48 -0.15 30 0.08 2.19912 7.17564e-05 9.13703e-08 7.83851e-05 1.23515e-07 0.999997 1.09084 0.00040192	0.00707464 7.12586e-06 1.09095 0.000279575 0.00647539 5.25556e-06
15 48 -0.15 30 0.08 2.51327 0.000149227 3.03006e-07 0.000170258 4.18622e-07 0.999991 1.1382 0.000660405	0.0153874 2.26031e-05 1.13902 0.000454941 0.0134767 1.64352e-05
15 48 -0.15 30 0.08 2.82743 0.000752264 2.13342e-06 0.000885644 2.94524e-06 0.999931 1.17339 0.000986916	0.0803011 0.000164264 1.17494 0.000729517 0.0681065 0.000118462
15 48 -0.15 30 0.1 0 0.00790335 2.29124e-05 0.0104257 3.41265e-05 1.00124 1.318 0.0014734	0.973282 0.00318138 1.3194 0.00149521 0.738689 0.00226905
15 48 -0.15 30 0.1 0.314159 0.00146349 3.91915e-06 0.00264927 7.7751e-06 1.00012 1.80805 0.00127884	0.242083 0.000613441 1.80851 0.00120639 0.133741 0.000321091
15 48 -0.15 30 0.1 3.14159 0.00787715 3.22311e-05 0.0103944 4.65752e-05 0.999826 1.31908 0.00179874	0.973298 0.00318151 1.31942 0.00149532 0.738687 0.00226905
15 48 -0.15 30 0.1 0.628319 0.000810929 2.00727e-06 0.0018998 5.21228e-06 1.00001 2.3364 0.00108277	0.173138 0.000384804 2.33857 0.000932767 0.0738272 0.000150621
15 48 -0.15 30 0.1 0.942478 0.000693495 1.72485e-06 0.00175462 4.82335e-06 1.00002 2.5229 0.00103911	0.15975 0.000344555 2.52463 0.000876548 0.0630946 0.000124847
15 48 -0.15 30 0.1 1.25664 0.000782664 1.98482e-06 0.00186389 5.23096e-06 1.00006 2.3744 0.00105645	0.169752 0.000371177 2.37574 0.000896392 0.0712394 0.000142696
15 48 -0.15 30 0.1 1.5708 0.00120405 3.00995e-06 0.00235991 6.64605e-06 1.0001 1.95319 0.00103809	0.215395 0.000480324 1.95459 0.000880322 0.109822 0.000221146
15 48 -0.15 30 0.1 1.88496 8.2981e-05 2.24574e-07 0.00012251 3.87287e-07 1 1.4714 0.000978962	0.0109782 2.1358e-05 1.46984 0.000663174 0.00744437 1.2637e-05
15 48 -0.15 30 0.1 2.19912 2.97491e-05 5.14339e-08 3.90561e-05 7.87276e-08 0.999999 1.31068 0.00054654	0.00351872 4.70566e-06 1.31003 0.000391582 0.00268162 3.13675e-06
15 48 -0.15 30 0.1 2.51327 7.80386e-05 2.18139e-07 0.000104433 3.28066e-07 0.999991 1.3358 0.000929023	0.0094376 1.84768e-05 1.33498 0.000698843 0.00705687 1.26518e-05
15 48 -0.15 30 0.1 2.82743 0.000626777 2.48747e-06 0.000834589 3.59346e-06 0.999885 1.33151 0.00152011	0.0755736 0.000214674 1.33007 0.00122771 0.0568178 0.000151011
15 48 -0.15 40 0.005 0 0.00174256 6.19328e-08 5.39597e-05 4.04246e-08 1 0.0309611 2.20965e-05	0.0218422 1.28386e-05 0.0310062 1.7358e-05 0.704339 1.97218e-05
15 48 -0.15 40 0.005 0.314159 0.00149355 4.87946e-08 4.73736e-05 3.20839e-08 1 0.0317148 2.04445e-05	0.0191682 1.01337e-05 0.0317562 1.59763e-05 0.603529 1.54518e-05
15 48 -0.15 40 0.005 3.14159 0.00174243 8.47196e-08 5.38793e-05 5.5238e-08 1 0.0309172 3.01942e-05	0.0218428 1.26734e-05 0.031007 1.7133e-05 0.704339 1.95054e-05
15 48 -0.15 40 0.005 0.628319 0.00135255 3.58581e-08 4.4978e-05 2.42323e-08 1 0.0332515 1.70343e-05	0.0181975 7.45949e-06 0.033297 1.29721e-05 0.546477 1.11063e-05
15 48 -0.15 40 0.005 0.942478 0.00130506 3.04708e-08 4.44936e-05 2.11384e-08 1 0.0340911 1.54003e-05	0.0180003 6.34797e-06 0.0341371 1.14417e-05 0.527264 9.21728e-06
15 48 -0.15 40 0.005 1.25664 0.00134517 3.37626e-08 4.47739e-05 2.29693e-08 1 0.0332827 1.62383e-05	0.018114 6.87514e-06 0.0333269 1.20249e-05 0.543489 1.01791e-05
15 48 -0.15 40 0.005 1.5708 0.00147713 3.80853e-08 4.60973e-05 2.51236e-08 1 0.031205 1.62023e-05	0.018648 7.74088e-06 0.0312401 1.23509e-05 0.596879 1.1784e-05
15 48 -0.15 40 0.005 1.88496 0.00133937 3.93552e-08 3.91297e-05 2.50877e-08 1 0.0292134 1.78716e-05	0.0158198 5.88502e-06 0.0292337 1.03772e-05 0.541117 9.21669e-06
15 48 -0.15 40 0.005 2.19912 0.00129729 3.30364e-08 3.69432e-05 2.05543e-08 1 0.028476 1.51195e-05	0.0149406 4.73917e-06 0.0285058 8.63028e-06 0.524102 7.58327e-06
15 48 -0.15 40 0.005 2.51327 0.00134666 4.39707e-08 3.92638e-05 2.80714e-08 1 0.0291544 1.9892e-05	0.0158917 6.40094e-06 0.0292055 1.12267e-05 0.544094 1.00087e-05
15 48 -0.15 40 0.005 2.82743 0.00149136 6.53629e-08 4.52732e-05 4.24375e-08 1 0.0303532 2.71217e-05	0.0183406 9.72019e-06 0.0304283 1.53692e-05 0.602674 1.5008e-05
15 48 -0.15 40 0.02 0 0.00101078 4.54248e-07 0.00037289 3.75113e-07 1 0.368358 0.000207549	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.15 40 0.02 0.314159 0.000567563 2.41396e-07 0.000230801 2.1138e-07 1 0.406149 0.000201516	0.0932781 6.70538e-05 0.406286 0.000158398 0.229305 7.66005e-05
15 48 -0.15 40 0.02 3.14159 0.00100987 6.20496e-07 0.000372167 5.13151e-07 0.999998 0.367983 0.000283762	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.15 40 0.02 0.628319 0.000412333 1.60326e-07 0.000196395 1.58657e-07 1 0.475856 0.000201035	0.0793573 4.89362e-05 0.475978 0.00015342 0.166569 4.95132e-05
15 48 -0.15 40 0.02 0.942478 0.000371822 1.41272e-07 0.000189639 1.48395e-07 1 0.50959 0.000205916	0.0766259 4.49564e-05 0.509719 0.000154641 0.150201 4.28554e-05
15 48 -0.15 40 0.02 1.25664 0.000404704 1.54861e-07 0.00019445 1.56396e-07 1 0.480041 0.000203209	0.078572 4.71482e-05 0.480171 0.000151347 0.163486 4.69735e-05
15 48 -0.15 40 0.02 1.5708 0.000535511 1.90494e-07 0.000216324 1.74887e-07 1 0.403587 0.000183506	0.0874175 5.32713e-05 0.403692 0.000137699 0.216346 5.85441e-05
15 48 -0.15 40 0.02 1.88496 0.000329868 1.25719e-07 0.000108597 1.02859e-07 1 0.329003 0.000186955	0.0438368 2.28929e-05 0.328954 0.000102929 0.133174 2.81187e-05
15 48 -0.15 40 0.02 2.19912 0.000280682 7.97108e-08 8.49831e-05 5.98133e-08 1 0.302658 0.000127736	0.0343147 1.3718e-05 0.302675 7.29752e-05 0.113327 1.81739e-05
15 48 -0.15 40 0.02 2.51327 0.000335672 1.35939e-07 0.000108603 1.08263e-07 1 0.323297 0.000191913	0.0439106 2.44018e-05 0.323572 0.000107993 0.135606 3.06778e-05
15 48 -0.15 40 0.02 2.82743 0.000530051 2.99797e-07 0.000188157 2.45941e-07 0.999999 0.354519 0.000264016	0.0761885 5.61766e-05 0.355065 0.00014992 0.214303 6.85459e-05
15 48 -0.15 40 0.04 0 0.000961171 1.21021e-06 0.000827791 1.4335e-06 1.00003 0.858467 0.000485649	0.334698 0.000469746 0.857849 0.000409095 0.388847 0.000398485
15 48 -0.15 40 0.04 0.314159 0.000345452 4.07179e-07 0.000353306 5.50595e-07 1.00001 1.02025 0.000450818	0.142672 0.000177486 1.02012 0.000374468 0.139505 0.000131399
15 48 -0.15 40 0.04 3.14159 0.000957534 1.66277e-06 0.00082305 1.96181e-06 0.999993 0.856658 0.000635155	0.334886 0.000469645 0.858581 0.000409343 0.388756 0.000397161
15 48 -0.15 40 0.04 0.628319 0.000222885 2.49244e-07 0.000279715 4.04967e-07 1.00001 1.25244 0.000443215	0.11295 0.0001274 1.25209 0.000355221 0.0900217 7.89789e-05
15 48 -0.15 40 0.04 0.942478 0.000196894 2.19859e-07 0.000265297 3.80032e-07 1.00001 1.34481 0.000451703	0.107098 0.000116943 1.34444 0.000349747 0.0795026 6.78e-05
15 48 -0.15 40 0.04 1.25664 0.00021716 2.43762e-07 0.00027605 4.01963e-07 1 1.26858 0.000454207	0.111499 0.000123039 1.26847 0.000348494 0.0877179 7.48551e-05
15 48 -0.15 40 0.04 1.5708 0.000307939 3.2672e-07 0.000325894 4.71387e-07 0.999996 1.05591 0.000436899	0.131723 0.00014548 1.05608 0.000335002 0.124445 0.000101436
15 48 -0.15 40 0.04 1.88496 9.06216e-05 9.76848e-08 7.43688e-05 1.17022e-07 1 0.819223 0.000425169	0.0299546 2.78503e-05 0.818234 0.000257086 0.0365435 2.33339e-05
15 48 -0.15 40 0.04 2.19912 5.90588e-05 4.52445e-08 4.31976e-05 4.85708e-08 1 0.730765 0.000274571	0.0174444 1.14861e-05 0.73071 0.000165587 0.0238511 1.07104e-05
15 48 -0.15 40 0.04 2.51327 9.13392e-05 1.06103e-07 7.14085e-05 1.19153e-07 1 0.780377 0.000419038	0.0288971 2.73703e-05 0.780997 0.000250529 0.0369359 2.44631e-05
15 48 -0.15 40 0.04 2.82743 0.000253172 4.01823e-07 0.000212458 4.6719e-07 0.999998 0.836723 0.000571041	0.0861809 0.000109901 0.838177 0.000359237 0.102528 9.45216e-05
15 48 -0.15 40 0.06 0 0.00128061 2.95446e-06 0.00152124 4.19459e-06 1.00007 1.18359 0.000969288	0.616152 0.001427 1.18172 0.000890689 0.519515 0.00102742
15 48 -0.15 40 0.06 0.314159 0.000312386 6.4477e-07 0.000475048 1.13552e-06 1.00002 1.51648 0.000838267	0.191842 0.000371056 1.51495 0.000740798 0.126275 0.000214454
15 48 -0.15 40 0.06 3.14159 0.00127442 3.8072e-06 0.00151226 5.36277e-06 0.999884 1.1822 0.00113759	0.616152 0.00142701 1.18173 0.000890701 0.519514 0.00102742
15 48 -0.15 40 0.06 0.628319 0.000185684 3.52683e-07 0.000356115 7.82103e-07 1.00001 1.91243 0.000755991	0.143831 0.000250096 1.91146 0.000626003 0.0750294 0.000114567
15 48 -0.15 40 0.06 0.942478 0.0001613 3.07182e-07 0.000332716 7.28154e-07 1.00001 2.057 0.000731864	0.13449 0.000227268 2.05699 0.000598272 0.0651985 9.68914e-05
15 48 -0.15 40 0.06 1.25664 0.000179886 3.45424e-07 0.000349977 7.76896e-07 1.00001 1.93987 0.000738285	0.141663 0.000241896 1.94096 0.000599542 0.072773 0.000108517
15 48 -0.15 40 0.06 1.5708 0.000266314 4.95686e-07 0.000429962 9.54438e-07 0.99999 1.60901 0.000730358	0.174286 0.0003 1.61099 0.000586273 0.107825 0.000157557
15 48 -0.15 40 0.06 1.88496 3.41774e-05 6.66036e-08 4.21284e-05 1.02412e-07 1 1.22901 0.000706199	0.016968 2.49062e-05 1.22838 0.0004516 0.013773 1.63715e-05
15 48 -0.15 40 0.06 2.19912 1.60201e-05 2.0658e-08 1.75118e-05 2.80315e-08 1 1.09156 0.000409744	0.00706898 7.23159e-06 1.09098 0.000277219 0.00647039 5.37861e-06
15 48 -0.15 40 0.06 2.51327 3.32593e-05 6.57582e-08 3.79788e-05 9.0803e-08 0.999998 1.13909 0.000634663	0.0153627 2.27537e-05 1.13821 0.000449716 0.0134649 1.67674e-05
15 48 -0.15 40 0.06 2.82743 0.000167736 4.57887e-07 0.000197666 6.41688e-07 0.999981 1.17434 0.000972799	0.0801283 0.000165199 1.17348 0.000739815 0.0680551 0.000119612
15 48 -0.15 40 0.08 0 0.00206843 7.74656e-06 0.00277632 1.10104e-05 0.999129 1.34798 0.00178708	1.13575 0.00414326 1.35071 0.00173617 0.845044 0.00299277
15 48 -0.15 40 0.08 0.314159 0.000341849 1.1184e-06 0.000647277 2.19668e-06 0.999859 1.89555 0.00151582	0.26221 0.000720019 1.89575 0.00141453 0.138383 0.000368866
15 48 -0.15 40 0.08 3.14159 0.00205279 9.46179e-06 0.00276315 1.3784e-05 0.999757 1.34989 0.00208431	1.13578 0.00414353 1.35076 0.00173636 0.845041 0.00299276
15 48 -0.15 40 0.08 0.628319 0.000184338 5.2241e-07 0.000456474 1.40258e-06 0.999967 2.46994 0.00124476	0.184561 0.00044313 2.4696 0.00109658 0.0745428 0.000167384
15 48 -0.15 40 0.08 0.942478 0.000156548 4.30283e-07 0.000419325 1.2552e-06 0.999983 2.67106 0.0011837	0.169703 0.000395995 2.67147 0.00101474 0.0633489 0.000137887
15 48 -0.15 40 0.08 1.25664 0.000177269 4.91522e-07 0.000446612 1.3514e-06 0.999992 2.51219 0.00117158	0.180607 0.000424832 2.5118 0.00102296 0.0717028 0.000156748
15 48 -0.15 40 0.08 1.5708 0.000276936 7.68732e-07 0.000572257 1.76084e-06 1.00003 2.05948 0.00117433	0.232244 0.000561798 2.06125 0.000999616 0.112314 0.000249922
15 48 -0.15 40 0.08 1.88496 1.53079e-05 4.57064e-08 2.36801e-05 8.11334e-08 1 1.54182 0.00109091	0.00952582 2.01817e-05 1.54156 0.000755517 0.00615914 1.16083e-05
15 48 -0.15 40 0.08 2.19912 5.00285e-06 9.45554e-09 6.89133e-06 1.49404e-08 1 1.37519 0.000600135	0.00278263 4.03072e-06 1.37432 0.00044016 0.00202144 2.61113e-06
15 48 -0.15 40 0.08 2.51327 1.42129e-05 4.21038e-08 1.98118e-05 6.5785e-08 0.999997 1.39165 0.00102879	0.00802528 1.69393e-05 1.39213 0.000805864 0.0057563 1.12375e-05
15 48 -0.15 40 0.08 2.82743 0.000133578 5.72868e-07 0.000182837 8.45615e-07 0.99995 1.37052 0.00170662	0.0742054 0.000233099 1.36869 0.00142804 0.0543496 0.00016475
15 48 -0.15 40 0.1 0 0.00387069 2.01606e-05 0.00522735 2.75591e-05 0.998019 1.38099 0.00287315	2.15695 0.0116141 1.40504 0.00271235 1.58194 0.0100308
15 48 -0.15 40 0.1 0.314159 0.000421225 1.9671e-06 0.000906992 4.01511e-06 0.999607 2.18038 0.00249142	0.369051 0.00136579 2.18822 0.00224122 0.170316 0.000691945
15 48 -0.15 40 0.1 3.14159 0.00382639 2.5169e-05 0.00519148 3.43507e-05 0.999044 1.3841 0.00346434	2.16504 0.0122297 1.40047 0.00280467 1.6013 0.0102069
15 48 -0.15 40 0.1 0.628319 0.00020221 7.70845e-07 0.000594732 2.34452e-06 0.999933 2.94216 0.00198289	0.241516 0.000760998 2.94652 0.00175854 0.0819498 0.000254395
15 48 -0.15 40 0.1 0.942478 0.00016709 6.09315e-07 0.000535447 2.04211e-06 0.999962 3.20176 0.00187917	0.21786 0.000661883 3.20444 0.00166632 0.0679212 0.000202872
15 48 -0.15 40 0.1 1.25664 0.00019258 7.13859e-07 0.000578037 2.23589e-06 0.999982 2.99963 0.00186091	0.234522 0.000723893 3.00057 0.00169668 0.0781306 0.000236602
15 48 -0.15 40 0.1 1.5708 0.000319881 1.1969e-06 0.00077579 3.06678e-06 0.999984 2.42351 0.00178752	0.315404 0.00101085 2.42475 0.00166325 0.130076 0.000412132
15 48 -0.15 40 0.1 1.88496 7.65527e-06 3.215e-08 1.35658e-05 6.1607e-08 1 1.77051 0.00166727	0.00544893 1.57568e-05 1.7711 0.00124581 0.00307359 8.58324e-06
15 48 -0.15 40 0.1 2.19912 1.71448e-06 4.45741e-09 2.73507e-06 7.74298e-09 1 1.59351 0.000872056	0.00110473 2.14486e-06 1.59236 0.000699115 0.000693089 1.28452e-06
15 48 -0.15 40 0.1 2.51327 6.77481e-06 2.84549e-08 1.05099e-05 4.60307e-08 0.999997 1.55657 0.00162333	0.00425306 1.24497e-05 1.553 0.00137834 0.00275213 8.31034e-06
15 48 -0.15 40 0.1 2.82743 0.000122086 8.07722e-07 0.000174037 1.12089e-06 0.999867 1.45497 0.00271833	0.0707015 0.000328965 1.45298 0.00235509 0.049841 0.000258214
15 48 -0.15 50 0.005 0 0.000362108 2.03337e-08 1.72771e-05 1.33908e-08 1 0.0477013 3.42945e-05	0.0312769 1.82031e-05 0.0477391 2.57642e-05 0.655012 2.76196e-05
15 48 -0.15 50 0.005 0.314159 0.000298716 1.53525e-08 1.46936e-05 1.02028e-08 1 0.0491794 3.16227e-05	0.0266101 1.41441e-05 0.0492393 2.42356e-05 0.54032 2.12563e-05
15 48 -0.15 50 0.005 3.14159 0.000362122 2.58711e-08 1.72793e-05 1.69967e-08 1 0.0477062 4.3515e-05	0.0312806 1.84571e-05 0.0477445 2.61213e-05 0.655015 2.80754e-05
15 48 -0.15 50 0.005 0.628319 0.000264159 1.0922e-08 1.37908e-05 7.50326e-09 1 0.0522 2.62466e-05	0.024962 1.04387e-05 0.0522399 2.01894e-05 0.477773 1.51555e-05
15 48 -0.15 50 0.005 0.942478 0.000252769 9.24494e-09 1.36131e-05 6.55193e-09 1 0.053851 2.39572e-05	0.0246272 9.20274e-06 0.0538672 1.85979e-05 0.457142 1.29852e-05
15 48 -0.15 50 0.005 1.25664 0.000262382 1.04751e-08 1.37273e-05 7.25327e-09 1 0.0523121 2.55626e-05	0.0248255 9.94335e-06 0.0523116 1.93732e-05 0.474518 1.43369e-05
15 48 -0.15 50 0.005 1.5708 0.000294541 1.20909e-08 1.424e-05 8.07853e-09 1 0.0483406 2.54482e-05	0.0257465 1.09452e-05 0.0483277 1.90616e-05 0.532687 1.63692e-05
15 48 -0.15 50 0.005 1.88496 0.000260199 1.11717e-08 1.1596e-05 7.20252e-09 1 0.0445621 2.57656e-05	0.020946 7.95278e-06 0.0445111 1.57345e-05 0.470539 1.23388e-05
15 48 -0.15 50 0.005 2.19912 0.000249874 8.92503e-09 1.07855e-05 5.61149e-09 1 0.0431612 2.09039e-05	0.0194915 6.305e-06 0.0431319 1.29923e-05 0.451874 1.00644e-05
15 48 -0.15 50 0.005 2.51327 0.00026196 1.22257e-08 1.16397e-05 7.86068e-09 1 0.0444285 2.79275e-05	0.0210508 8.70789e-06 0.0444289 1.7108e-05 0.473757 1.35284e-05
15 48 -0.15 50 0.005 2.82743 0.000297914 1.90755e-08 1.39019e-05 1.24841e-08 1 0.0466557 3.89062e-05	0.025158 1.36054e-05 0.0466818 2.34418e-05 0.538823 2.0775e-05
15 48 -0.15 50 0.02 0 0.000211967 1.38524e-07 0.000106785 1.27049e-07 1 0.502752 0.000279918	0.193633 0.00017841 0.503095 0.000215982 0.38411 0.000195213
15 48 -0.15 50 0.02 0.314159 0.000105282 6.45424e-08 5.96784e-05 6.36994e-08 1 0.565915 0.000266541	0.108173 9.03598e-05 0.56626 0.000207928 0.190718 9.16767e-05
15 48 -0.15 50 0.02 3.14159 0.000212074 1.76595e-07 0.000106825 1.61471e-07 1 0.502748 0.00034869	0.193728 0.000181257 0.503308 0.000222905 0.38413 0.000195714
15 48 -0.15 50 0.02 0.628319 7.33992e-05 4.09212e-08 4.96433e-05 4.64625e-08 1 0.675498 0.000262208	0.0899359 6.67855e-05 0.675836 0.000207353 0.132904 5.88699e-05
15 48 -0.15 50 0.02 0.942478 6.56695e-05 3.58813e-08 4.77123e-05 4.32575e-08 1 0.725711 0.000265317	0.0863262 6.011e-05 0.72574 0.000205135 0.118811 4.97145e-05
15 48 -0.15 50 0.02 1.25664 7.19341e-05 3.99921e-08 4.91904e-05 4.61186e-08 1 0.683002 0.000265164	0.0888514 6.37595e-05 0.68265 0.000205456 0.129993 5.49164e-05
15 48 -0.15 50 0.02 1.5708 9.78856e-05 5.14022e-08 5.58069e-05 5.31703e-08 1 0.569413 0.000247237	0.100753 7.29423e-05 0.568915 0.00019015 0.176867 7.00263e-05
15 48 -0.15 50 0.02 1.88496 5.10143e-05 2.5375e-08 2.31933e-05 2.31711e-08 1 0.454248 0.00023012	0.0418169 2.55816e-05 0.45343 0.000141253 0.0921375 2.81035e-05
15 48 -0.15 50 0.02 2.19912 4.09614e-05 1.47385e-08 1.69204e-05 1.21376e-08 1 0.412877 0.000149308	0.0305632 1.39288e-05 0.412524 9.59605e-05 0.0740503 1.6789e-05
15 48 -0.15 50 0.02 2.51327 5.19469e-05 2.76258e-08 2.30304e-05 2.40791e-08 1 0.442913 0.000229749	0.0416822 2.68692e-05 0.443032 0.000143544 0.0939886 3.07714e-05
15 48 -0.15 50 0.02 2.82743 9.38835e-05 7.04409e-08 4.56501e-05 6.35643e-08 1 0.485438 0.000317025	0.0827275 7.10512e-05 0.485869 0.000200735 0.169972 7.78964e-05
15 48 -0.15 50 0.04 0 0.000239844 4.34027e-07 0.000250912 5.69306e-07 0.999995 1.04175 0.000690738	0.455545 0.000810177 1.04232 0.000596365 0.435377 0.000622529
15 48 -0.15 50 0.04 0.314159 7.07468e-05 1.16048e-07 9.10738e-05 1.81218e-07 0.999998 1.28339 0.000613567	0.165357 0.000252827 1.28433 0.000514946 0.128381 0.000163264
15 48 -0.15 50 0.04 3.14159 0.000240115 5.45111e-07 0.000250983 7.12909e-07 1.00002 1.0412 0.000831324	0.455467 0.000867815 1.04213 0.000623242 0.435253 0.000659643
15 48 -0.15 50 0.04 0.628319 4.38858e-05 6.58819e-08 7.02356e-05 1.26613e-07 0.999999 1.59627 0.000576581	0.127474 0.00017694 1.597 0.000463279 0.079616 9.24059e-05
15 48 -0.15 50 0.04 0.942478 3.85272e-05 5.68151e-08 6.62273e-05 1.16482e-07 1 1.71478 0.000563865	0.12009 0.000165946 1.71511 0.000455424 0.0698453 8.11147e-05
15 48 -0.15 50 0.04 1.25664 4.27752e-05 6.39526e-08 6.94283e-05 1.24548e-07 1 1.61894 0.000566912	0.125353 0.000176254 1.61873 0.00046436 0.0772355 9.04407e-05
15 48 -0.15 50 0.04 1.5708 6.20026e-05 9.07549e-08 8.38279e-05 1.52532e-07 1 1.34807 0.00056083	0.15117 0.000212738 1.3474 0.00045395 0.111865 0.000126438
15 48 -0.15 50 0.04 1.88496 1.20756e-05 1.75144e-08 1.25472e-05 2.44293e-08 1 1.03665 0.000566962	0.0225749 2.66187e-05 1.03501 0.000348181 0.0217595 1.94598e-05
15 48 -0.15 50 0.04 2.19912 6.71008e-06 6.38609e-09 6.18758e-06 7.78885e-09 1 0.921072 0.00031962	0.0111658 9.29644e-06 0.920226 0.000217796 0.0121191 7.63948e-06
15 48 -0.15 50 0.04 2.51327 1.19923e-05 1.77271e-08 1.17032e-05 2.22171e-08 1 0.973807 0.000484785	0.0211781 2.67736e-05 0.973816 0.000354529 0.0216978 2.11592e-05
15 48 -0.15 50 0.04 2.82743 4.47363e-05 9.17832e-08 4.60093e-05 1.18575e-07 1 1.025 0.000715405	0.0833901 0.000143577 1.02562 0.000535604 0.0810162 0.000110272
15 48 -0.15 50 0.06 0 0.000402644 1.40542e-06 0.000533313 2.00063e-06 0.999947 1.32459 0.00151781	0.970248 0.00312321 1.32626 0.0014513 0.732695 0.00231303
15 48 -0.15 50 0.06 0.314159 7.32105e-05 2.11869e-07 0.000132906 4.11821e-07 0.999988 1.81305 0.00126967	0.241261 0.000599506 1.815 0.00117688 0.13282 0.000319645
15 48 -0.15 50 0.06 3.14159 0.00040329 1.73548e-06 0.000533193 2.48086e-06 1.00007 1.32307 0.00180865	0.970265 0.00312332 1.32628 0.0014514 0.732692 0.00231302
15 48 -0.15 50 0.06 0.628319 4.0567e-05 1.02142e-07 9.52078e-05 2.63751e-07 0.999997 2.34012 0.00106837	0.172693 0.0003789 2.34254 0.000932153 0.0735121 0.000149162
15 48 -0.15 50 0.06 0.942478 3.47329e-05 8.54083e-08 8.80171e-05 2.37409e-07 1 2.52679 0.00101503	0.159534 0.000340694 2.52882 0.000871676 0.0629026 0.000123811
15 48 -0.15 50 0.06 1.25664 3.9277e-05 9.87035e-08 9.36976e-05 2.5774e-07 1 2.37842 0.00102162	0.169737 0.000370958 2.37964 0.000875587 0.0711127 0.000143072
15 48 -0.15 50 0.06 1.5708 6.05879e-05 1.52873e-07 0.000119044 3.35324e-07 1.00001 1.95769 0.00103042	0.215587 0.00048786 1.95801 0.000870191 0.109709 0.000224736
15 48 -0.15 50 0.06 1.88496 4.11618e-06 1.08556e-08 6.08393e-06 1.9107e-08 1 1.47314 0.0010151	0.0109716 2.17172e-05 1.47188 0.000678343 0.00742797 1.27169e-05
15 48 -0.15 50 0.06 2.19912 1.47564e-06 2.47915e-09 1.93739e-06 3.7864e-09 1 1.31083 0.000536228	0.00349916 4.56742e-06 1.31031 0.000387491 0.00266604 3.01101e-06
15 48 -0.15 50 0.06 2.51327 3.87348e-06 1.02921e-08 5.18866e-06 1.53438e-08 1 1.33717 0.000876172	0.00939843 1.82694e-05 1.33848 0.000676241 0.00700911 1.26181e-05
15 48 -0.15 50 0.06 2.82743 3.11036e-05 1.19083e-07 4.14963e-05 1.72643e-07 1.00001 1.33367 0.00149107	0.0753307 0.00021136 1.33617 0.00119001 0.056379 0.000154803
15 48 -0.15 50 0.08 0 0.000875533 5.3889e-06 0.00119266 7.16521e-06 0.999693 1.40102 0.00291813	2.16151 0.0120281 1.40854 0.00271832 1.59454 0.0110572
15 48 -0.15 50 0.08 0.314159 9.39147e-05 4.36483e-07 0.000203417 9.12922e-07 1.00002 2.1885 0.00246172	0.367037 0.00133333 2.1901 0.00231204 0.169661 0.000696636
15 48 -0.15 50 0.08 3.14159 0.000869357 6.57705e-06 0.00117773 8.3441e-06 1.00017 1.39695 0.00339645	2.16191 0.012031 1.4088 0.00271946 1.59453 0.0110571
15 48 -0.15 50 0.08 0.628319 4.50887e-05 1.69792e-07 0.000132851 5.15381e-07 1.00001 2.94725 0.0019968	0.239602 0.000738505 2.94994 0.00178016 0.0812338 0.000249308
15 48 -0.15 50 0.08 0.942478 3.71361e-05 1.32255e-07 0.000119108 4.4145e-07 1 3.20465 0.00182441	0.216201 0.000644442 3.20844 0.00164372 0.0673273 0.000197459
15 48 -0.15 50 0.08 1.25664 4.29674e-05 1.58487e-07 0.000129039 4.89594e-07 1.00001 3.00159 0.00183908	0.234164 0.000718782 3.00356 0.0016539 0.0779205 0.000236031
15 48 -0.15 50 0.08 1.5708 7.15801e-05 2.71311e-07 0.000173784 6.81937e-07 1.00003 2.42591 0.00181307	0.315342 0.00102432 2.4258 0.00163205 0.129939 0.000415417
15 48 -0.15 50 0.08 1.88496 1.69924e-06 7.00758e-09 3.01743e-06 1.37196e-08 1 1.77361 0.00166618	0.00544197 1.60149e-05 1.77125 0.00125472 0.00306813 8.58106e-06
15 48 -0.15 50 0.08 2.19912 3.81303e-07 9.7247e-10 6.08307e-07 1.67407e-09 1 1.59403 0.000873094	0.00109994 2.08212e-06 1.59336 0.000697549 0.0006896 1.24013e-06
15 48 -0.15 50 0.08 2.51327 1.50846e-06 6.391e-09 2.33613e-06 9.89108e-09 1 1.55603 0.00158753	0.00424498 1.24414e-05 1.55872 0.00133365 0.00273707 8.5971e-06
15 48 -0.15 50 0.08 2.82743 2.71918e-05 1.84379e-07 3.87298e-05 2.47247e-07 1.00001 1.45616 0.00272036	0.0706331 0.00032682 1.46108 0.00227948 0.0495959 0.000275234
15 48 -0.15 50 0.1 0 0.00230719 1.92261e-05 0.00279991 2.13055e-05 0.997815 1.3163 0.00438542	5.1497 0.0494724 1.36782 0.00400612 4.32229 0.0676477
15 48 -0.15 50 0.1 0.314159 0.000135826 9.58686e-07 0.000316866 1.80232e-06 0.999848 2.43298 0.00394226	0.580507 0.00295894 2.44475 0.00375535 0.248664 0.00174547
15 48 -0.15 50 0.1 3.14159 0.00232912 2.64254e-05 0.00278095 2.83498e-05 1.00211 1.30525 0.00563978	5.15377 0.049506 1.36894 0.004012 4.3222 0.0676471
15 48 -0.15 50 0.1 0.628319 5.53637e-05 3.0402e-07 0.000188352 9.98419e-07 1.00002 3.43591 0.00312781	0.339599 0.00139057 3.43869 0.00301026 0.0996597 0.000440343
15 48 -0.15 50 0.1 0.942478 4.40001e-05 2.27492e-07 0.000164912 8.3898e-07 1.00002 3.76802 0.00301353	0.298435 0.0011719 3.77088 0.00282053 0.0796039 0.000328159
15 48 -0.15 50 0.1 1.25664 5.28739e-05 2.81422e-07 0.00018394 9.4443e-07 0.999966 3.50931 0.00312318	0.329804 0.00134383 3.51019 0.00283858 0.0946522 0.000407724
15 48 -0.15 50 0.1 1.5708 9.48549e-05 5.36725e-07 0.000259676 1.4267e-06 0.999939 2.7697 0.00297523	0.474756 0.00209985 2.77805 0.00276178 0.172685 0.000819532
15 48 -0.15 50 0.1 1.88496 7.95337e-07 4.88945e-09 1.55088e-06 9.56801e-09 0.999999 1.96719 0.00260577	0.00279751 1.16029e-05 1.96316 0.00210568 0.00143727 6.2509e-06
15 48 -0.15 50 0.1 2.19912 1.0955e-07 4.00925e-10 1.96056e-07 7.20779e-10 1 1.79515 0.00138656	0.000355079 9.2047e-07 1.79382 0.00119973 0.000198432 5.37456e-07
15 48 -0.15 50 0.1 2.51327 6.71148e-07 4.45252e-09 1.09237e-06 6.38208e-09 1 1.66924 0.00255198	0.00199457 8.54571e-06 1.67355 0.00223584 0.00122431 6.70706e-06
15 48 -0.15 50 0.1 2.82743 2.85916e-05 3.44061e-07 3.82876e-05 3.70251e-07 1.00003 1.45785 0.00407738	0.0702875 0.000532267 1.46605 0.00347059 0.0528689 0.000619678
15 48 -0.15 60 0.005 0 7.56077e-05 6.29236e-09 5.11585e-06 4.20265e-09 1 0.0676405 4.99605e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.15 60 0.005 0.314159 6.00599e-05 4.63199e-09 4.21603e-06 3.13586e-09 1 0.0701776 4.68076e-05	0.0341374 1.82408e-05 0.070129 3.35896e-05 0.486648 2.69961e-05
15 48 -0.15 60 0.005 3.14159 7.55986e-05 8.21023e-09 5.10987e-06 5.47115e-09 1 0.0675703 6.50399e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.15 60 0.005 0.628319 5.19022e-05 3.32159e-09 3.91082e-06 2.34588e-09 1 0.0753362 4.03902e-05	0.0316744 1.35603e-05 0.0753037 2.8802e-05 0.420547 1.92386e-05
15 48 -0.15 60 0.005 0.942478 4.92683e-05 2.75804e-09 3.8491e-06 2.01994e-09 1 0.078114 3.66412e-05	0.031182 1.19234e-05 0.0780983 2.66791e-05 0.39921 1.63245e-05
15 48 -0.15 60 0.005 1.25664 5.14801e-05 2.9441e-09 3.88604e-06 2.10245e-09 1 0.0754744 3.65445e-05	0.0314855 1.26912e-05 0.075468 2.71989e-05 0.417138 1.785e-05
15 48 -0.15 60 0.005 1.5708 5.90148e-05 3.34381e-09 4.05912e-06 2.27985e-09 1 0.0687697 3.47565e-05	0.0328872 1.40402e-05 0.0687615 2.63938e-05 0.4782 2.06376e-05
15 48 -0.15 60 0.005 1.88496 5.07457e-05 3.23478e-09 3.16534e-06 2.10792e-09 1 0.0623688 3.75707e-05	0.025651 9.71995e-06 0.062372 2.13781e-05 0.411206 1.49174e-05
15 48 -0.15 60 0.005 2.19912 4.83043e-05 2.58648e-09 2.90229e-06 1.62326e-09 1 0.0600783 3.03951e-05	0.0235177 7.55424e-06 0.0600779 1.74684e-05 0.391418 1.19768e-05
15 48 -0.15 60 0.005 2.51327 5.11601e-05 3.62356e-09 3.18267e-06 2.35602e-09 1 0.0622007 4.16523e-05	0.0257919 1.07155e-05 0.0622048 2.33836e-05 0.414566 1.64391e-05
15 48 -0.15 60 0.005 2.82743 5.97746e-05 5.82325e-09 3.93761e-06 3.86345e-09 1 0.0658567 5.82236e-05	0.0319143 1.73783e-05 0.0658681 3.23169e-05 0.484387 2.61604e-05
15 48 -0.15 60 0.02 0 4.62267e-05 4.0681e-08 2.9267e-05 4.07943e-08 1 0.631537 0.000347987	0.237058 0.000249178 0.63123 0.00026836 0.374631 0.000247794
15 48 -0.15 60 0.02 0.314159 2.04804e-05 1.72753e-08 1.4865e-05 1.91614e-08 1 0.724364 0.000341372	0.120454 0.000113949 0.724205 0.000254061 0.166002 0.000103151
15 48 -0.15 60 0.02 3.14159 4.61676e-05 5.30315e-08 2.92055e-05 5.28937e-08 1 0.631091 0.000439694	0.237058 0.000249177 0.63123 0.00026836 0.374631 0.000247793
15 48 -0.15 60 0.02 0.628319 1.38375e-05 1.10632e-08 1.21291e-05 1.4398e-08 1 0.875137 0.000351665	0.0983605 8.36568e-05 0.875244 0.000252571 0.112206 6.45482e-05
15 48 -0.15 60 0.02 0.942478 1.23121e-05 9.57769e-09 1.15954e-05 1.32854e-08 1 0.940394 0.000355062	0.0940851 7.80171e-05 0.940718 0.000255982 0.0998682 5.64987e-05
15 48 -0.15 60 0.02 1.25664 1.35232e-05 1.02005e-08 1.1992e-05 1.35709e-08 1 0.885414 0.000343799	0.0973293 8.07616e-05 0.885855 0.000250888 0.109704 6.11669e-05
15 48 -0.15 60 0.02 1.5708 1.8731e-05 1.28674e-08 1.38113e-05 1.51506e-08 1 0.736171 0.000310473	0.112087 9.29453e-05 0.736545 0.000237494 0.151939 7.94861e-05
15 48 -0.15 60 0.02 1.88496 8.14584e-06 5.39489e-09 4.72399e-06 5.4539e-09 1 0.579269 0.000291306	0.0382272 2.6824e-05 0.578639 0.000176829 0.0659873 2.65782e-05
15 48 -0.15 60 0.02 2.19912 6.13361e-06 2.8638e-09 3.20376e-06 2.58416e-09 1 0.522005 0.000181617	0.0259418 1.3398e-05 0.521505 0.000118827 0.0497121 1.47332e-05
15 48 -0.15 60 0.02 2.51327 8.28392e-06 5.81512e-09 4.64959e-06 5.53646e-09 1 0.560588 0.000280324	0.0376873 2.75326e-05 0.56029 0.000175211 0.0671781 2.89211e-05
15 48 -0.15 60 0.02 2.82743 1.72134e-05 1.79162e-08 1.05445e-05 1.76257e-08 1 0.611315 0.00040457	0.0855598 8.2567e-05 0.611347 0.000241279 0.139658 8.34481e-05
15 48 -0.15 60 0.04 0 6.37691e-05 1.494e-07 7.58605e-05 2.11488e-07 0.999997 1.185 0.000980816	0.614484 0.00140406 1.18578 0.000868621 0.51622 0.00100988
15 48 -0.15 60 0.04 0.314159 1.55207e-05 3.34973e-08 2.36333e-05 5.88517e-08 1 1.51808 0.000871011	0.191726 0.000368227 1.51923 0.000720857 0.125822 0.000212449
15 48 -0.15 60 0.04 3.14159 6.354e-05 1.88575e-07 7.55405e-05 2.63411e-07 1.00001 1.1845 0.00114391	0.614484 0.00140406 1.18579 0.000868633 0.516219 0.00100988
15 48 -0.15 60 0.04 0.628319 9.22796e-06 1.89039e-08 1.77124e-05 4.18256e-08 1 1.91365 0.000782272	0.143966 0.000250179 1.91504 0.000616682 0.0749531 0.000113902
15 48 -0.15 60 0.04 0.942478 8.01729e-06 1.61628e-08 1.65476e-05 3.8329e-08 1 2.05808 0.000763589	0.134665 0.000229646 2.05983 0.000596795 0.0651902 9.64628e-05
15 48 -0.15 60 0.04 1.25664 8.94533e-06 1.77566e-08 1.74158e-05 4.00556e-08 1 1.94117 0.000768948	0.141829 0.000241691 1.94323 0.000606408 0.0727701 0.000108133
15 48 -0.15 60 0.04 1.5708 1.32496e-05 2.48135e-08 2.14142e-05 4.78413e-08 1 1.61076 0.000733956	0.174413 0.000299271 1.6129 0.000598291 0.107771 0.000156747
15 48 -0.15 60 0.04 1.88496 1.69103e-06 3.52639e-09 2.08476e-06 5.4486e-09 1 1.22917 0.000739184	0.0169556 2.47898e-05 1.22929 0.000460035 0.0137528 1.62619e-05
15 48 -0.15 60 0.04 2.19912 7.95073e-07 9.76281e-10 8.68996e-07 1.32426e-09 1 1.09147 0.000397195	0.00705142 7.11936e-06 1.09081 0.000279165 0.00645498 5.26152e-06
15 48 -0.15 60 0.04 2.51327 1.65132e-06 3.16207e-09 1.88627e-06 4.32475e-09 1 1.1396 0.000609998	0.0153269 2.24282e-05 1.13962 0.000438978 0.0134158 1.63902e-05
15 48 -0.15 60 0.04 2.82743 8.33158e-06 2.22272e-08 9.82999e-06 3.09624e-08 1 1.17594 0.000961237	0.0799294 0.000162636 1.17681 0.000720529 0.0676838 0.000117575
15 48 -0.15 60 0.06 0 0.000139509 6.81897e-07 0.000191868 9.40425e-07 0.999962 1.39468 0.00234771	1.55146 0.00675124 1.3996 0.00217874 1.12314 0.00521939
15 48 -0.15 60 0.06 0.314159 1.86089e-05 7.15372e-08 3.81336e-05 1.50926e-07 0.999997 2.05729 0.00199843	0.309715 0.000985879 2.06182 0.00175416 0.150742 0.000493143
15 48 -0.15 60 0.06 3.14159 0.000139715 9.25803e-07 0.000191655 1.20484e-06 1.00008 1.39554 0.00263434	1.55159 0.00675202 1.39972 0.00217918 1.12314 0.00521936
15 48 -0.15 60 0.06 0.628319 9.49383e-06 3.29503e-08 2.5881e-05 9.45969e-08 1 2.72175 0.00159463	0.210862 0.000582983 2.72541 0.00136936 0.0772229 0.000204724
15 48 -0.15 60 0.06 0.942478 7.96175e-06 2.7045e-08 2.35363e-05 8.46265e-08 1 2.95035 0.00151532	0.192145 0.000513238 2.95417 0.00129731 0.0648981 0.000166299
15 48 -0.15 60 0.06 1.25664 9.10265e-06 3.07261e-08 2.52412e-05 9.10505e-08 1 2.76804 0.00154406	0.206313 0.000559599 2.77217 0.00131801 0.0742771 0.00019344
15 48 -0.15 60 0.06 1.5708 1.46607e-05 4.87165e-08 3.31016e-05 1.18422e-07 1 2.25315 0.00148282	0.270654 0.000755255 2.25768 0.00130815 0.119618 0.000316963
15 48 -0.15 60 0.06 1.88496 5.26114e-07 1.92832e-09 8.80551e-07 3.64369e-09 1 1.66899 0.00134678	0.00718911 1.7841e-05 1.66941 0.000995535 0.00429491 9.82274e-06
15 48 -0.15 60 0.06 2.19912 1.43087e-07 3.28892e-10 2.13926e-07 5.59737e-10 1 1.49279 0.000742815	0.00174668 2.90212e-06 1.4927 0.000556099 0.00116828 1.76858e-06
15 48 -0.15 60 0.06 2.51327 4.80326e-07 1.78614e-09 7.12523e-07 2.78077e-09 1 1.48465 0.00130042	0.00581011 1.43567e-05 1.48758 0.00101276 0.00390623 9.37113e-06
15 48 -0.15 60 0.06 2.82743 6.26096e-06 3.57459e-08 8.85399e-06 4.90177e-08 1 1.42956 0.002186	0.0718036 0.000266372 1.43316 0.00179431 0.0505106 0.000196005
15 48 -0.15 60 0.08 0 0.000413977 4.01806e-06 0.000522096 4.25349e-06 0.999958 1.37573 0.00392296	4.25751 0.0344026 1.39031 0.00376871 3.34268 0.0395206
15 48 -0.15 60 0.08 0.314159 2.78012e-05 1.98738e-07 6.45421e-05 3.66842e-07 0.999981 2.40273 0.00353358	0.529919 0.00256677 2.41176 0.00333171 0.226623 0.00141426
15 48 -0.15 60 0.08 3.14159 0.000420782 5.26966e-06 0.000525917 5.69891e-06 1.00004 1.3751 0.00455164	4.26004 0.0344197 1.39117 0.00377265 3.34262 0.0395203
15 48 -0.15 60 0.08 0.628319 1.16437e-05 5.54573e-08 3.87445e-05 1.84029e-07 0.999998 3.3486 0.00292181	0.318848 0.00125549 3.35525 0.00271144 0.0956019 0.000391602
15 48 -0.15 60 0.08 0.942478 9.38189e-06 4.28741e-08 3.42659e-05 1.56707e-07 1 3.66681 0.00277125	0.281691 0.00107533 3.67117 0.00258513 0.0770198 0.000299847
15 48 -0.15 60 0.08 1.25664 1.10815e-05 5.31086e-08 3.77057e-05 1.7694e-07 1 3.42021 0.00278996	0.309399 0.00119596 3.42217 0.00261572 0.0909182 0.000368181
15 48 -0.15 60 0.08 1.5708 1.97778e-05 9.97312e-08 5.34811e-05 2.62969e-07 1.00001 2.72153 0.00270314	0.438056 0.00178432 2.72229 0.00256232 0.162219 0.000702658
15 48 -0.15 60 0.08 1.88496 2.03744e-07 1.2265e-09 3.91252e-07 2.36022e-09 1 1.93187 0.00234931	0.00319561 1.21087e-05 1.93918 0.00194477 0.00165807 6.54221e-06
15 48 -0.15 60 0.08 2.19912 3.1122e-08 1.0938e-10 5.4815e-08 1.99193e-10 1 1.76363 0.00130664	0.000445847 1.10285e-06 1.7627 0.00105997 0.000253205 6.22821e-07
15 48 -0.15 60 0.08 2.51327 1.74301e-07 1.05011e-09 2.84345e-07 1.59784e-09 1 1.66194 0.00238318	0.00230829 8.90937e-06 1.66248 0.00196412 0.00141107 6.2303e-06
15 48 -0.15 60 0.08 2.82743 6.22515e-06 7.01841e-08 8.58063e-06 7.71483e-08 0.999995 1.4752 0.00367826	0.0693689 0.000451809 1.47866 0.00321512 0.0499271 0.000451871
15 48 -0.15 60 0.1 0 0.00166611 2.11877e-05 0.00159812 1.74715e-05 0.997798 1.18323 0.00582448	12.9298 0.19415 1.27874 0.00512353 13.1099 0.400773
15 48 -0.15 60 0.1 0.314159 4.89552e-05 5.97388e-07 0.000115613 9.26421e-07 0.99996 2.60871 0.00544701	0.945287 0.00656824 2.62117 0.00519364 0.392815 0.00389605
15 48 -0.15 60 0.1 3.14159 0.00165685 2.78912e-05 0.00160426 2.28619e-05 1.0007 1.1915 0.00696077	12.9546 0.194337 1.28157 0.00513966 13.1095 0.40077
15 48 -0.15 60 0.1 0.628319 1.6104e-05 1.11646e-07 5.99896e-05 3.79445e-07 0.999999 3.82358 0.00479403	0.495684 0.00262308 3.83378 0.00452096 0.132628 0.000804748
15 48 -0.15 60 0.1 0.942478 1.23495e-05 7.99914e-08 5.12426e-05 3.08696e-07 1 4.22939 0.00460539	0.423019 0.0021532 4.23634 0.00438872 0.101729 0.000570766
15 48 -0.15 60 0.1 1.25664 1.51054e-05 1.05252e-07 5.78439e-05 3.59988e-07 1 3.91963 0.00464424	0.476661 0.00248142 3.92221 0.00440898 0.124524 0.00075223
15 48 -0.15 60 0.1 1.5708 3.02165e-05 2.27088e-07 8.93841e-05 5.9182e-07 1.00001 3.04593 0.00433168	0.736053 0.004143 3.04698 0.004227 0.250137 0.00173327
15 48 -0.15 60 0.1 1.88496 9.11203e-08 8.81596e-10 1.82885e-07 1.56154e-09 1 2.07443 0.00369477	0.00149402 8.18782e-06 2.08703 0.00319108 0.00073975 4.90726e-06
15 48 -0.15 60 0.1 2.19912 7.59681e-09 3.8302e-11 1.45642e-08 7.06968e-11 1 1.93859 0.00212285	0.000118669 4.12646e-07 1.93802 0.00179098 6.18689e-05 2.34898e-07
15 48 -0.15 60 0.1 2.51327 7.4413e-08 7.95996e-10 1.19875e-07 9.64669e-10 1 1.72487 0.00356886	0.000973626 5.69937e-06 1.72607 0.00308818 0.000598529 4.98162e-06
15 48 -0.15 60 0.1 2.82743 8.12062e-06 2.87542e-07 9.1571e-06 1.4593e-07 0.999938 1.41145 0.00501002	0.0732611 0.000836981 1.41639 0.00453537 0.0627168 0.00138949
15 48 -0.1 20 0.005 0 0.100649 6.78129e-07 0.000716555 5.41753e-07 1 0.0071191 5.33436e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.1 20 0.005 0.314159 0.0938564 5.9138e-07 0.000679306 4.66385e-07 1 0.00723754 4.92334e-06	0.00613592 3.17113e-06 0.00799789 4.08168e-06 0.767168 4.94232e-06
15 48 -0.1 20 0.005 3.14159 0.100649 8.96045e-07 0.000715847 7.16505e-07 1 0.00711214 7.05497e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 -0.1 20 0.005 0.628319 0.0896699 4.52516e-07 0.000664273 3.58244e-07 1 0.00740788 3.95771e-06	0.00597301 2.40755e-06 0.00818682 3.25809e-06 0.729574 3.70867e-06
15 48 -0.1 20 0.005 0.942478 0.0881923 3.79533e-07 0.000661141 3.04032e-07 1 0.00749651 3.41506e-06	0.00594211 2.01278e-06 0.00829423 2.77411e-06 0.716405 3.05918e-06
15 48 -0.1 20 0.005 1.25664 0.089446 4.19425e-07 0.000662748 3.32891e-07 1 0.00740938 3.68685e-06	0.0059605 2.19874e-06 0.00819213 2.98391e-06 0.727576 3.37687e-06
15 48 -0.1 20 0.005 1.5708 0.0934095 4.60988e-07 0.000670626 3.62622e-07 1 0.00717932 3.84653e-06	0.00604806 2.41725e-06 0.00792542 3.12841e-06 0.763107 3.76815e-06
15 48 -0.1 20 0.005 1.88496 0.0894232 5.26497e-07 0.000627538 4.02901e-07 1 0.00701753 4.46416e-06	0.00557081 2.05151e-06 0.00766085 2.787e-06 0.727168 3.24261e-06
15 48 -0.1 20 0.005 2.19912 0.0881605 4.57434e-07 0.000612806 3.44319e-07 1 0.00695097 3.86948e-06	0.00541482 1.75068e-06 0.00756406 2.41593e-06 0.715853 2.7986e-06
15 48 -0.1 20 0.005 2.51327 0.0896463 5.69412e-07 0.000628446 4.37144e-07 1 0.00701019 4.83158e-06	0.00558672 2.20104e-06 0.00766159 2.98193e-06 0.729172 3.47591e-06
15 48 -0.1 20 0.005 2.82743 0.0938482 7.73809e-07 0.000666814 6.06952e-07 1 0.00710508 6.40833e-06	0.00600554 3.08802e-06 0.00782931 3.97639e-06 0.767033 4.83404e-06
15 48 -0.1 20 0.02 0 0.0671609 7.57047e-06 0.00733715 5.87879e-06 1.00001 0.1092 7.51756e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68022e-05
15 48 -0.1 20 0.02 0.314159 0.050609 5.57338e-06 0.00585563 4.27579e-06 1.00001 0.115659 7.17151e-05	0.048954 2.75771e-05 0.121736 5.66525e-05 0.401954 3.92833e-05
15 48 -0.1 20 0.02 3.14159 0.0671534 1.00895e-05 0.00733163 7.85049e-06 1.00002 0.109131 0.000100403	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68021e-05
15 48 -0.1 20 0.02 0.628319 0.0422359 3.97832e-06 0.00535443 3.19663e-06 1.00002 0.126741 6.37513e-05	0.0444632 2.04129e-05 0.133629 5.03093e-05 0.332635 2.74255e-05
15 48 -0.1 20 0.02 0.942478 0.0396033 3.40698e-06 0.0052533 2.85757e-06 1.00002 0.13262 6.07372e-05	0.043584 1.80147e-05 0.139997 4.74686e-05 0.311243 2.31446e-05
15 48 -0.1 20 0.02 1.25664 0.0418045 3.71961e-06 0.00531596 3.02885e-06 1.00002 0.127133 6.11212e-05	0.0441455 1.93736e-05 0.134102 4.83809e-05 0.329104 2.57053e-05
15 48 -0.1 20 0.02 1.5708 0.0494673 4.26209e-06 0.00560202 3.31124e-06 1.00002 0.11322 5.71604e-05	0.0467823 2.14174e-05 0.119266 4.54543e-05 0.392142 3.00879e-05
15 48 -0.1 20 0.02 1.88496 0.0408381 3.97039e-06 0.00416153 2.85201e-06 1 0.101884 5.99282e-05	0.0335424 1.32842e-05 0.10527 3.51532e-05 0.318565 1.97962e-05
15 48 -0.1 20 0.02 2.19912 0.038316 3.09278e-06 0.00373633 2.10439e-06 1 0.0975011 4.70526e-05	0.0298472 9.82038e-06 0.100285 2.78597e-05 0.297582 1.52815e-05
15 48 -0.1 20 0.02 2.51327 0.0412543 4.36983e-06 0.00418374 3.13708e-06 1.00001 0.101391 6.52711e-05	0.0337285 1.48619e-05 0.104735 3.89136e-05 0.321957 2.21966e-05
15 48 -0.1 20 0.02 2.82743 0.050247 7.16996e-06 0.00540768 5.36929e-06 1.00001 0.107582 9.14176e-05	0.0446893 2.57556e-05 0.112317 5.40851e-05 0.39771 3.76067e-05
15 48 -0.1 20 0.04 0 0.0498233 1.9615e-05 0.0178764 1.72653e-05 1.00011 0.358361 0.000206901	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.1 20 0.04 0.314159 0.0289378 1.15855e-05 0.0114796 1.04638e-05 0.999821 0.396269 0.000204315	0.0934185 6.63436e-05 0.406609 0.000155847 0.229461 7.6086e-05
15 48 -0.1 20 0.04 3.14159 0.0498224 2.58691e-05 0.0178729 2.25803e-05 0.999971 0.358296 0.000268852	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 -0.1 20 0.04 0.628319 0.0211438 7.68871e-06 0.00981321 7.75117e-06 0.999889 0.463733 0.000199153	0.0794949 4.90486e-05 0.476427 0.000153058 0.166697 4.97813e-05
15 48 -0.1 20 0.04 0.942478 0.0190792 6.55953e-06 0.00948585 7.02553e-06 0.999927 0.496811 0.000198223	0.0767739 4.53734e-05 0.510257 0.000155484 0.150331 4.33061e-05
15 48 -0.1 20 0.04 1.25664 0.0207555 7.04444e-06 0.00971546 7.23901e-06 0.999978 0.467735 0.00019086	0.0787405 4.70022e-05 0.480751 0.000150524 0.163639 4.68423e-05
15 48 -0.1 20 0.04 1.5708 0.0273498 8.51741e-06 0.0107498 7.99087e-06 1.00004 0.392752 0.000170345	0.087634 5.2994e-05 0.404316 0.000136647 0.21655 5.82755e-05
15 48 -0.1 20 0.04 1.88496 0.0174292 6.04543e-06 0.00567881 5.00286e-06 0.999999 0.325623 0.000174536	0.0439628 2.26693e-05 0.329607 0.000101519 0.133294 2.79103e-05
15 48 -0.1 20 0.04 2.19912 0.0149398 3.83022e-06 0.00449375 2.9039e-06 1 0.30068 0.000117322	0.0344133 1.37968e-05 0.303301 7.3122e-05 0.113419 1.83205e-05
15 48 -0.1 20 0.04 2.51327 0.0177553 6.52489e-06 0.00569781 5.26762e-06 1.00002 0.320686 0.000179249	0.0440099 2.44129e-05 0.324065 0.000106764 0.135704 3.08504e-05
15 48 -0.1 20 0.04 2.82743 0.0274455 1.38342e-05 0.00961154 1.16403e-05 1.00002 0.349801 0.000248913	0.0763119 5.54684e-05 0.355394 0.000147191 0.214445 6.79917e-05
15 48 -0.1 20 0.06 0 0.044835 3.41021e-05 0.0278996 3.5731e-05 0.999909 0.621146 0.000340563	0.237814 0.000250687 0.631568 0.000267292 0.375618 0.000249854
15 48 -0.1 20 0.06 0.314159 0.0208387 1.61077e-05 0.0148707 1.81161e-05 1.00001 0.712438 0.000333697	0.120789 0.000114634 0.724499 0.000253204 0.166393 0.000103955
15 48 -0.1 20 0.06 3.14159 0.044854 4.34828e-05 0.0279154 4.51308e-05 1.00011 0.62124 0.000421775	0.237798 0.000254343 0.631836 0.000274311 0.375442 0.000250629
15 48 -0.1 20 0.06 0.628319 0.0141353 1.00722e-05 0.0121927 1.32166e-05 1.00004 0.861414 0.000330306	0.0985209 8.46123e-05 0.875445 0.000252997 0.112365 6.52328e-05
15 48 -0.1 20 0.06 0.942478 0.012586 8.53264e-06 0.0116789 1.19179e-05 1.00007 0.926766 0.000324163	0.0942093 7.87118e-05 0.940786 0.000254877 0.0999944 5.7138e-05
15 48 -0.1 20 0.06 1.25664 0.0137795 9.06632e-06 0.0120097 1.20701e-05 0.999965 0.87045 0.000310248	0.0974776 8.2639e-05 0.885962 0.000253656 0.109859 6.27088e-05
15 48 -0.1 20 0.06 1.5708 0.0190202 1.15681e-05 0.0137492 1.3705e-05 1.00002 0.721927 0.000287961	0.112349 9.49053e-05 0.737019 0.000237652 0.152197 8.11501e-05
15 48 -0.1 20 0.06 1.88496 0.00873449 5.92174e-06 0.00504132 5.9541e-06 0.999986 0.576518 0.00029514	0.0383732 2.71793e-05 0.579755 0.000177632 0.0661118 2.71334e-05
15 48 -0.1 20 0.06 2.19912 0.00663567 3.13847e-06 0.00346067 2.83095e-06 0.999995 0.521204 0.000184003	0.0260636 1.37128e-05 0.522983 0.000119709 0.0498051 1.50944e-05
15 48 -0.1 20 0.06 2.51327 0.0089087 6.2688e-06 0.00498703 6.00611e-06 1.00003 0.559123 0.000286411	0.0378414 2.81917e-05 0.561516 0.00017827 0.0673069 2.94516e-05
15 48 -0.1 20 0.06 2.82743 0.0180482 1.71846e-05 0.0109865 1.71536e-05 1.00007 0.607596 0.000388544	0.0858478 8.43388e-05 0.612141 0.00024644 0.139947 8.45148e-05
15 48 -0.1 20 0.08 0 0.0452345 4.67171e-05 0.038453 5.70281e-05 1.00278 0.84828 0.000453111	0.335107 0.000468319 0.857578 0.000402709 0.389447 0.000399386
15 48 -0.1 20 0.08 0.314159 0.0173031 1.85983e-05 0.0174377 2.5229e-05 1.00116 1.00576 0.000434459	0.142882 0.000177495 1.01963 0.000367429 0.139771 0.000132559
15 48 -0.1 20 0.08 3.14159 0.0452466 6.40619e-05 0.0384586 7.74564e-05 1.00026 0.848144 0.000585728	0.335106 0.000468318 0.857578 0.000402709 0.389447 0.000399385
15 48 -0.1 20 0.08 0.628319 0.0112068 1.16243e-05 0.0138876 1.89083e-05 1.00047 1.23706 0.000437559	0.113161 0.000127993 1.25214 0.000352835 0.0901819 7.9303e-05
15 48 -0.1 20 0.08 0.942478 0.00991341 1.03032e-05 0.013206 1.78503e-05 1.00011 1.32988 0.000442374	0.107396 0.000119123 1.3448 0.00035204 0.0796989 6.91826e-05
15 48 -0.1 20 0.08 1.25664 0.0109326 1.12452e-05 0.013731 1.85958e-05 0.999848 1.25375 0.000438825	0.111849 0.000123789 1.26895 0.000349828 0.0879575 7.53314e-05
15 48 -0.1 20 0.08 1.5708 0.0154381 1.45944e-05 0.0161064 2.1113e-05 0.999691 1.04137 0.000410244	0.132199 0.000145909 1.0568 0.000336764 0.124809 0.000101681
15 48 -0.1 20 0.08 1.88496 0.00486911 5.17488e-06 0.003983 6.18096e-06 0.999968 0.816596 0.000421782	0.0300834 2.79569e-05 0.819398 0.000257716 0.0366495 2.32801e-05
15 48 -0.1 20 0.08 2.19912 0.00320288 2.26544e-06 0.00234134 2.41242e-06 0.999986 0.730366 0.000251778	0.0175174 1.16059e-05 0.731892 0.000165636 0.0239123 1.08502e-05
15 48 -0.1 20 0.08 2.51327 0.00493046 5.33055e-06 0.0038507 5.94719e-06 1.00002 0.779691 0.000388724	0.0289751 2.74562e-05 0.781388 0.000245001 0.0370152 2.47448e-05
15 48 -0.1 20 0.08 2.82743 0.0133111 1.90317e-05 0.0111367 2.21496e-05 1.00014 0.834568 0.000533603	0.0862872 0.000109678 0.837595 0.000352353 0.10272 9.51134e-05
15 48 -0.1 20 0.1 0 0.0489244 6.5373e-05 0.0506268 8.97512e-05 0.99655 1.03244 0.00062269	0.456628 0.000833918 1.04119 0.00060649 0.436806 0.000631344
15 48 -0.1 20 0.1 0.314159 0.0157328 2.23568e-05 0.0199665 3.54391e-05 0.999196 1.26617 0.000600681	0.165663 0.000261777 1.28314 0.000526959 0.128726 0.000167131
15 48 -0.1 20 0.1 3.14159 0.0489652 9.05526e-05 0.0506609 0.000122787 1.00097 1.03233 0.000791093	0.456533 0.000826434 1.04014 0.000595853 0.437148 0.000634159
15 48 -0.1 20 0.1 0.628319 0.00981355 1.36868e-05 0.0155298 2.66878e-05 0.999989 1.57909 0.000596987	0.127663 0.000183092 1.59596 0.000472316 0.079785 9.52702e-05
15 48 -0.1 20 0.1 0.942478 0.00861799 1.21855e-05 0.0146631 2.5314e-05 1.00035 1.69792 0.000594846	0.120272 0.000169238 1.71422 0.000458489 0.0699902 8.26265e-05
15 48 -0.1 20 0.1 1.25664 0.00953809 1.33959e-05 0.0153104 2.65654e-05 1.00055 1.60172 0.000596203	0.125989 0.000179423 1.61819 0.000462628 0.0776594 9.21457e-05
15 48 -0.1 20 0.1 1.5708 0.0137074 1.77844e-05 0.0182775 3.05578e-05 1.00073 1.33035 0.000563454	0.152056 0.000216327 1.34733 0.000452257 0.112534 0.000128723
15 48 -0.1 20 0.1 1.88496 0.0029222 4.33406e-06 0.00302882 5.93969e-06 0.999954 1.03405 0.000550412	0.0227581 2.68914e-05 1.03639 0.000349789 0.021907 1.96396e-05
15 48 -0.1 20 0.1 2.19912 0.00163791 1.56446e-06 0.00150961 1.9114e-06 0.999979 0.920602 0.000324533	0.0112504 9.32698e-06 0.921887 0.000217526 0.012189 7.65064e-06
15 48 -0.1 20 0.1 2.51327 0.00291683 4.32792e-06 0.00284349 5.45338e-06 1.00002 0.972814 0.000498432	0.0212844 2.54207e-05 0.974074 0.00032886 0.0218021 2.03314e-05
15 48 -0.1 20 0.1 2.82743 0.0105862 2.0553e-05 0.0108542 2.6805e-05 1.00026 1.02231 0.000714707	0.083643 0.000136327 1.02428 0.000505725 0.0813754 0.000105943
15 48 -0.1 30 0.005 0 0.0364726 6.76014e-07 0.000620915 4.70102e-07 1 0.0170229 1.25737e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761808 1.21359e-05
15 48 -0.1 30 0.005 0.314159 0.0326096 5.58155e-07 0.000566416 3.87109e-07 1 0.0173685 1.15738e-05	0.0121676 6.37543e-06 0.0179369 9.13726e-06 0.678303 9.84871e-06
15 48 -0.1 30 0.005 3.14159 0.0364715 9.18303e-07 0.000620221 6.36581e-07 1 0.0170043 1.70262e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761807 1.21359e-05
15 48 -0.1 30 0.005 0.628319 0.0303249 4.11389e-07 0.000545554 2.89763e-07 0.999998 0.0179896 9.31127e-06	0.0116952 4.74305e-06 0.0185838 7.3243e-06 0.629294 7.18897e-06
15 48 -0.1 30 0.005 0.942478 0.0295366 3.41633e-07 0.000541257 2.45182e-07 0.999996 0.0183244 8.08875e-06	0.0116006 4.00684e-06 0.0189405 6.35813e-06 0.612455 5.95336e-06
15 48 -0.1 30 0.005 1.25664 0.0302039 3.8167e-07 0.000543584 2.69666e-07 0.999995 0.0179965 8.70017e-06	0.0116566 4.40119e-06 0.0185988 6.82542e-06 0.626713 6.64225e-06
15 48 -0.1 30 0.005 1.5708 0.0323559 4.28967e-07 0.000554804 2.97334e-07 0.999994 0.0171462 8.96148e-06	0.0119157 4.85628e-06 0.017709 7.02021e-06 0.672829 7.49483e-06
15 48 -0.1 30 0.005 1.88496 0.0301585 4.70349e-07 0.000494119 3.162e-07 1 0.0163835 1.02293e-05	0.0105362 3.85759e-06 0.0168425 6.00288e-06 0.625548 6.0829e-06
15 48 -0.1 30 0.005 2.19912 0.0294753 4.02656e-07 0.000474617 2.65065e-07 1 0.0161018 8.77306e-06	0.0100941 3.18844e-06 0.0165231 5.08126e-06 0.610889 5.10876e-06
15 48 -0.1 30 0.005 2.51327 0.0302791 5.24341e-07 0.000495768 3.5278e-07 1 0.0163727 1.13675e-05	0.0105702 4.23951e-06 0.0168275 6.57023e-06 0.628124 6.67251e-06
15 48 -0.1 30 0.005 2.82743 0.0325932 7.48964e-07 0.000548708 5.13389e-07 1 0.016834 1.53647e-05	0.0117733 6.24084e-06 0.0173662 8.95608e-06 0.677893 9.71092e-06
15 48 -0.1 30 0.02 0 0.0219164 5.88019e-06 0.00507557 4.55513e-06 0.999984 0.231374 0.000146132	0.107299 7.52965e-05 0.234661 0.000113062 0.456777 0.000100943
15 48 -0.1 30 0.02 0.314159 0.014187 3.6293e-06 0.00354764 2.88397e-06 0.999986 0.249867 0.000139702	0.0740169 4.65132e-05 0.252902 0.000106875 0.292421 6.01525e-05
15 48 -0.1 30 0.02 3.14159 0.0219062 7.96795e-06 0.00506816 6.13574e-06 0.999998 0.231141 0.000196387	0.107298 7.52965e-05 0.234661 0.000113062 0.456777 0.000100942
15 48 -0.1 30 0.02 0.628319 0.0109338 2.43932e-06 0.00311392 2.12079e-06 0.999987 0.284635 0.000130729	0.0648363 3.39189e-05 0.288315 9.98952e-05 0.224742 3.99154e-05
15 48 -0.1 30 0.02 0.942478 0.0100069 2.08029e-06 0.00302829 1.9099e-06 0.999985 0.302465 0.000128049	0.063032 3.0719e-05 0.306418 9.87038e-05 0.205594 3.41012e-05
15 48 -0.1 30 0.02 1.25664 0.0107699 2.27987e-06 0.00308634 2.00827e-06 0.999981 0.286417 0.000125893	0.06429 3.25598e-05 0.290227 9.79868e-05 0.221388 3.75561e-05
15 48 -0.1 30 0.02 1.5708 0.0136268 2.74994e-06 0.00334936 2.24123e-06 0.999981 0.245659 0.000114894	0.0699474 3.65804e-05 0.249001 8.98887e-05 0.280747 4.56721e-05
15 48 -0.1 30 0.02 1.88496 0.00982744 2.12886e-06 0.0020476 1.58208e-06 0.999996 0.208275 0.000116032	0.0420839 1.90335e-05 0.209751 6.79119e-05 0.200554 2.5894e-05
15 48 -0.1 30 0.02 2.19912 0.00881552 1.5143e-06 0.00171866 1.04494e-06 0.999998 0.194909 8.51874e-05	0.0351742 1.25262e-05 0.195938 5.00606e-05 0.17947 1.81727e-05
15 48 -0.1 30 0.02 2.51327 0.00997627 2.3993e-06 0.00205884 1.75394e-06 1 0.206278 0.00012635	0.0422795 2.07545e-05 0.20759 7.27021e-05 0.20357 2.87181e-05
15 48 -0.1 30 0.02 2.82743 0.0137757 4.61225e-06 0.00309123 3.48546e-06 1 0.224215 0.00017821	0.0641297 4.15185e-05 0.226312 0.000101878 0.283124 5.60439e-05
15 48 -0.1 30 0.04 0 0.0177722 1.45522e-05 0.0111737 1.47295e-05 1.00031 0.627368 0.000332476	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.1 30 0.04 0.314159 0.00802269 6.39073e-06 0.00578213 7.07042e-06 1.00014 0.719426 0.000322177	0.120503 0.000114356 0.724215 0.000252682 0.166068 0.000104127
15 48 -0.1 30 0.04 3.14159 0.0177807 1.91181e-05 0.0111767 1.93454e-05 1.00004 0.627269 0.000436128	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 -0.1 30 0.04 0.628319 0.0054286 4.02537e-06 0.00472608 5.23094e-06 1.00009 0.869329 0.000326362	0.0983186 8.30663e-05 0.87502 0.000249449 0.112188 6.43119e-05
15 48 -0.1 30 0.04 0.942478 0.00483281 3.48902e-06 0.00452299 4.85084e-06 1.00005 0.934617 0.000333118	0.0940312 7.69993e-05 0.940426 0.000251773 0.0998418 5.58513e-05
15 48 -0.1 30 0.04 1.25664 0.00531032 3.77344e-06 0.00467898 5.03064e-06 1.00001 0.879865 0.000328524	0.0973181 8.13972e-05 0.885659 0.000251749 0.109713 6.16892e-05
15 48 -0.1 30 0.04 1.5708 0.00734895 4.81287e-06 0.00538215 5.69404e-06 1 0.731295 0.000302711	0.112189 9.47372e-05 0.736734 0.000238618 0.152032 8.08548e-05
15 48 -0.1 30 0.04 1.88496 0.00325766 2.23367e-06 0.00188573 2.24725e-06 0.999983 0.578212 0.000298941	0.0383151 2.71946e-05 0.579408 0.000179256 0.066049 2.7056e-05
15 48 -0.1 30 0.04 2.19912 0.00246217 1.20978e-06 0.00128599 1.08616e-06 0.999995 0.521973 0.000189473	0.0260165 1.33551e-05 0.522566 0.000117125 0.0497546 1.47239e-05
15 48 -0.1 30 0.04 2.51327 0.00331883 2.46376e-06 0.00186165 2.34296e-06 1.00001 0.560253 0.000297193	0.0377693 2.78627e-05 0.561107 0.000174941 0.0672275 2.93494e-05
15 48 -0.1 30 0.04 2.82743 0.00683209 6.96514e-06 0.00417597 6.88089e-06 1.00002 0.610028 0.000402098	0.0856822 8.33518e-05 0.611753 0.000240967 0.139764 8.52147e-05
15 48 -0.1 30 0.06 0 0.0190028 2.61312e-05 0.0181238 3.29018e-05 0.998274 0.950928 0.000544603	0.392051 0.000627082 0.955433 0.000497455 0.408814 0.000499984
15 48 -0.1 30 0.06 0.314159 0.00636226 8.47468e-06 0.00732923 1.23332e-05 0.999545 1.14908 0.000509627	0.153861 0.000215967 1.15559 0.000445133 0.132776 0.000148054
15 48 -0.1 30 0.06 3.14159 0.0190105 3.55401e-05 0.018129 4.48e-05 1.0001 0.951002 0.000710836	0.391196 0.000623712 0.954889 0.000489848 0.408139 0.000505117
15 48 -0.1 30 0.06 0.628319 0.00402997 5.08881e-06 0.00574089 9.06054e-06 0.999917 1.42145 0.000498476	0.120087 0.000152478 1.42765 0.000410287 0.0839191 8.58774e-05
15 48 -0.1 30 0.06 0.942478 0.00354976 4.507e-06 0.00543175 8.53976e-06 1.00006 1.52698 0.000509075	0.113402 0.0001393 1.53334 0.000397153 0.0737919 7.38472e-05
15 48 -0.1 30 0.06 1.25664 0.00392501 5.04101e-06 0.00566813 9.10209e-06 1.00008 1.44092 0.000509199	0.118497 0.000148371 1.44744 0.000400762 0.081672 8.25731e-05
15 48 -0.1 30 0.06 1.5708 0.00561474 6.80684e-06 0.0067487 1.06797e-05 1 1.19905 0.000488252	0.14162 0.000179582 1.20572 0.000394154 0.117145 0.000115043
15 48 -0.1 30 0.06 1.88496 0.00138734 1.91081e-06 0.0012924 2.47595e-06 1 0.929626 0.000526992	0.026147 2.78833e-05 0.930464 0.000308622 0.0280412 2.15965e-05
15 48 -0.1 30 0.06 2.19912 0.000839533 7.60273e-07 0.000696126 8.76235e-07 1.00001 0.828314 0.000307036	0.0140338 1.03383e-05 0.828719 0.000187528 0.0169167 9.05206e-06
15 48 -0.1 30 0.06 2.51327 0.00139357 1.85992e-06 0.00122962 2.22679e-06 1.00002 0.880582 0.00045929	0.0248294 2.65988e-05 0.881145 0.000284215 0.028123 2.2649e-05
15 48 -0.1 30 0.06 2.82743 0.00443676 7.91306e-06 0.00416371 9.81778e-06 1.00009 0.935554 0.000637832	0.0849609 0.000122817 0.936252 0.000422313 0.090454 0.000101747
15 48 -0.1 30 0.08 0 0.023424 4.57391e-05 0.0276789 6.54056e-05 0.996624 1.17847 0.000870467	0.616676 0.0014305 1.18066 0.000891049 0.520423 0.00103102
15 48 -0.1 30 0.08 0.314159 0.00599051 1.1564e-05 0.00904924 2.00767e-05 0.999167 1.50688 0.000790659	0.192044 0.000369767 1.51577 0.000730243 0.126324 0.000214067
15 48 -0.1 30 0.08 3.14159 0.023451 6.09886e-05 0.0277733 8.8218e-05 1.00101 1.18092 0.00111176	0.617634 0.00142338 1.18346 0.000874026 0.519864 0.00102335
15 48 -0.1 30 0.08 0.628319 0.00357524 6.43702e-06 0.00682414 1.42007e-05 0.999887 1.90377 0.000720702	0.143803 0.000248748 1.91117 0.000618418 0.0750258 0.000113078
15 48 -0.1 30 0.08 0.942478 0.00310999 5.63471e-06 0.00638909 1.33754e-05 1.00012 2.04908 0.000724873	0.134372 0.000226053 2.05582 0.00059471 0.0651784 9.59022e-05
15 48 -0.1 30 0.08 1.25664 0.00346812 6.3608e-06 0.00671975 1.43257e-05 1.0002 1.9323 0.00073642	0.14149 0.000240814 1.93916 0.00060108 0.0727501 0.000107821
15 48 -0.1 30 0.08 1.5708 0.00511768 9.07292e-06 0.00822343 1.74291e-05 1.00015 1.60191 0.00070867	0.174081 0.000299269 1.60912 0.000586978 0.107822 0.000157423
15 48 -0.1 30 0.08 1.88496 0.000683221 1.42539e-06 0.000841075 2.19863e-06 0.999999 1.22742 0.000738256	0.0169874 2.49597e-05 1.22816 0.000451489 0.0137911 1.64138e-05
15 48 -0.1 30 0.08 2.19912 0.00032145 4.27731e-07 0.000351184 5.83743e-07 1 1.09093 0.000418662	0.00707464 7.12586e-06 1.09095 0.000279575 0.00647539 5.25556e-06
15 48 -0.1 30 0.08 2.51327 0.000668013 1.34163e-06 0.00076227 1.85319e-06 1.00003 1.13829 0.000643029	0.0153874 2.26031e-05 1.13902 0.000454941 0.0134767 1.64352e-05
15 48 -0.1 30 0.08 2.82743 0.00334087 9.03516e-06 0.00393579 1.26432e-05 1.00015 1.1741 0.000975829	0.0803011 0.000164264 1.17494 0.000729517 0.0681065 0.000118462
15 48 -0.1 30 0.1 0 0.0317669 7.34542e-05 0.0418817 0.000112185 0.997507 1.31661 0.00128597	0.973282 0.00318138 1.3194 0.00149521 0.738689 0.00226905
15 48 -0.1 30 0.1 0.314159 0.00627586 1.58934e-05 0.0112955 3.09105e-05 0.999435 1.798 0.00121552	0.242083 0.000613441 1.80851 0.00120639 0.133741 0.000321091
15 48 -0.1 30 0.1 3.14159 0.0315937 0.000103236 0.041719 0.000157635 1.00128 1.31838 0.00165603	0.973298 0.00318151 1.31942 0.00149532 0.738687 0.00226905
15 48 -0.1 30 0.1 0.628319 0.00350076 8.36649e-06 0.00817271 2.13084e-05 1.00004 2.32882 0.00103676	0.173138 0.000384804 2.33857 0.000932767 0.0738272 0.000150621
15 48 -0.1 30 0.1 0.942478 0.00299607 7.14789e-06 0.00755634 1.99041e-05 1.00007 2.51558 0.00101573	0.15975 0.000344555 2.52463 0.000876548 0.0630946 0.000124847
15 48 -0.1 30 0.1 1.25664 0.00336592 8.11446e-06 0.00798991 2.14251e-05 1.00035 2.36729 0.00105607	0.169752 0.000371177 2.37574 0.000896392 0.0712394 0.000142696
15 48 -0.1 30 0.1 1.5708 0.00514777 1.20373e-05 0.0100474 2.66885e-05 1.00035 1.94567 0.00101241	0.215395 0.000480324 1.95459 0.000880322 0.109822 0.000221146
15 48 -0.1 30 0.1 1.88496 0.000369723 1.0578e-06 0.000545438 1.84139e-06 1 1.47025 0.00100133	0.0109782 2.1358e-05 1.46984 0.000663174 0.00744437 1.2637e-05
15 48 -0.1 30 0.1 2.19912 0.000133017 2.40978e-07 0.000174538 3.71008e-07 1 1.30995 0.000554366	0.00351872 4.70566e-06 1.31003 0.000391582 0.00268162 3.13675e-06
15 48 -0.1 30 0.1 2.51327 0.000349803 9.78468e-07 0.000468147 1.4661e-06 1.00003 1.33573 0.000910729	0.0094376 1.84768e-05 1.33498 0.000698843 0.00705687 1.26518e-05
15 48 -0.1 30 0.1 2.82743 0.0027832 1.05964e-05 0.00371189 1.55395e-05 1.00023 1.33234 0.00149835	0.0755736 0.000214674 1.33007 0.00122771 0.0568178 0.000151011
15 48 -0.1 40 0.005 0 0.0127212 4.33166e-07 0.000390157 2.88249e-07 1 0.0306653 2.16149e-05	0.0218422 1.28386e-05 0.0310062 1.7358e-05 0.704339 1.97218e-05
15 48 -0.1 40 0.005 0.314159 0.0109216 3.41797e-07 0.000343379 2.28366e-07 1 0.0314367 1.99262e-05	0.0191682 1.01337e-05 0.0317562 1.59763e-05 0.603529 1.54518e-05
15 48 -0.1 40 0.005 3.14159 0.0127202 5.90116e-07 0.000389502 3.93344e-07 1 0.0306162 2.94936e-05	0.0218428 1.26734e-05 0.031007 1.7133e-05 0.704339 1.95054e-05
15 48 -0.1 40 0.005 0.628319 0.00989916 2.50068e-07 0.000326175 1.71537e-07 1 0.0329472 1.64968e-05	0.0181975 7.45949e-06 0.033297 1.29721e-05 0.546477 1.11063e-05
15 48 -0.1 40 0.005 0.942478 0.0095541 2.17133e-07 0.00032259 1.52864e-07 1 0.0337625 1.52323e-05	0.0180003 6.34797e-06 0.0341371 1.14417e-05 0.527264 9.21728e-06
15 48 -0.1 40 0.005 1.25664 0.00984523 2.48883e-07 0.000324475 1.7166e-07 1.00001 0.0329553 1.66015e-05	0.018114 6.87514e-06 0.0333269 1.20249e-05 0.543489 1.01791e-05
15 48 -0.1 40 0.005 1.5708 0.0108023 2.8353e-07 0.000333836 1.90097e-07 1.00001 0.0309017 1.67851e-05	0.018648 7.74088e-06 0.0312401 1.23509e-05 0.596879 1.1784e-05
15 48 -0.1 40 0.005 1.88496 0.00980521 3.05729e-07 0.000284231 1.9835e-07 1 0.0289861 1.93246e-05	0.0158198 5.88502e-06 0.0292337 1.03772e-05 0.541117 9.21669e-06
15 48 -0.1 40 0.005 2.19912 0.0095004 2.42453e-07 0.00026868 1.53453e-07 1 0.0282797 1.54299e-05	0.0149406 4.73917e-06 0.0285058 8.63028e-06 0.524102 7.58327e-06
15 48 -0.1 40 0.005 2.51327 0.00985849 3.08286e-07 0.000285402 2.00436e-07 1 0.0289479 1.9422e-05	0.0158917 6.40094e-06 0.0292055 1.12267e-05 0.544094 1.00087e-05
15 48 -0.1 40 0.005 2.82743 0.0109065 4.5713e-07 0.000328398 3.02668e-07 1 0.0301068 2.64818e-05	0.0183406 9.72019e-06 0.0304283 1.53692e-05 0.602674 1.5008e-05
15 48 -0.1 40 0.02 0 0.00737644 3.22834e-06 0.00271323 2.68564e-06 0.999972 0.367293 0.000204839	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.1 40 0.02 0.314159 0.00415997 1.7366e-06 0.00168708 1.51835e-06 0.999992 0.405062 0.000198019	0.0932781 6.70538e-05 0.406286 0.000158398 0.229305 7.66005e-05
15 48 -0.1 40 0.02 3.14159 0.00736986 4.39394e-06 0.00270823 3.67288e-06 1.00001 0.366937 0.000280648	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 -0.1 40 0.02 0.628319 0.00302368 1.14056e-06 0.00143571 1.12998e-06 1 0.474384 0.000196416	0.0793573 4.89362e-05 0.475978 0.00015342 0.166569 4.95132e-05
15 48 -0.1 40 0.02 0.942478 0.00272625 1.02206e-06 0.00138598 1.07534e-06 1.00001 0.50795 0.000204679	0.0766259 4.49564e-05 0.509719 0.000154641 0.150201 4.28554e-05
15 48 -0.1 40 0.02 1.25664 0.00296655 1.14837e-06 0.00142049 1.15719e-06 1.00002 0.478408 0.000205467	0.078572 4.71482e-05 0.480171 0.000151347 0.163486 4.69735e-05
15 48 -0.1 40 0.02 1.5708 0.00392298 1.43171e-06 0.00157898 1.31292e-06 1.00002 0.402135 0.00018833	0.0874175 5.32713e-05 0.403692 0.000137699 0.216346 5.85441e-05
15 48 -0.1 40 0.02 1.88496 0.00242711 9.48081e-07 0.000797856 7.75927e-07 1 0.328513 0.00019177	0.0438368 2.28929e-05 0.328954 0.000102929 0.133174 2.81187e-05
15 48 -0.1 40 0.02 2.19912 0.00206736 5.8677e-07 0.000625317 4.40961e-07 1 0.302356 0.000127852	0.0343147 1.3718e-05 0.302675 7.29752e-05 0.113327 1.81739e-05
15 48 -0.1 40 0.02 2.51327 0.00247119 9.63236e-07 0.000798923 7.69357e-07 1 0.323058 0.000185507	0.0439106 2.44018e-05 0.323572 0.000107993 0.135606 3.06778e-05
15 48 -0.1 40 0.02 2.82743 0.00389294 2.1126e-06 0.0013806 1.74304e-06 1 0.354192 0.000256063	0.0761885 5.61766e-05 0.355065 0.00014992 0.214303 6.85459e-05
15 48 -0.1 40 0.04 0 0.00696401 8.93604e-06 0.0059865 1.05374e-05 0.999991 0.856927 0.0004898	0.334698 0.000469746 0.857849 0.000409095 0.388847 0.000398485
15 48 -0.1 40 0.04 0.314159 0.0025232 3.12544e-06 0.00257505 4.23212e-06 1 1.01795 0.000474612	0.142672 0.000177486 1.02012 0.000374468 0.139505 0.000131399
15 48 -0.1 40 0.04 3.14159 0.00695581 1.14369e-05 0.00598083 1.35734e-05 1.00011 0.857135 0.000614122	0.334886 0.000469645 0.858581 0.000409343 0.388756 0.000397161
15 48 -0.1 40 0.04 0.628319 0.00162844 1.94131e-06 0.00203983 3.15809e-06 0.999987 1.24997 0.000479161	0.11295 0.0001274 1.25209 0.000355221 0.0900217 7.89789e-05
15 48 -0.1 40 0.04 0.942478 0.00143881 1.68165e-06 0.00193516 2.91862e-06 0.999988 1.3423 0.000480007	0.107098 0.000116943 1.34444 0.000349747 0.0795026 6.78e-05
15 48 -0.1 40 0.04 1.25664 0.00158723 1.80234e-06 0.00201405 2.99342e-06 0.999992 1.26631 0.000470807	0.111499 0.000123039 1.26847 0.000348494 0.0877179 7.48551e-05
15 48 -0.1 40 0.04 1.5708 0.00224898 2.43634e-06 0.00237547 3.51335e-06 1 1.05391 0.000442303	0.131723 0.00014548 1.05608 0.000335002 0.124445 0.000101436
15 48 -0.1 40 0.04 1.88496 0.00066742 7.73919e-07 0.000547136 9.30618e-07 1 0.818315 0.00045804	0.0299546 2.78503e-05 0.818234 0.000257086 0.0365435 2.33339e-05
15 48 -0.1 40 0.04 2.19912 0.000435875 3.35929e-07 0.000318803 3.6038e-07 1 0.73074 0.000270746	0.0174444 1.14861e-05 0.73071 0.000165587 0.0238511 1.07104e-05
15 48 -0.1 40 0.04 2.51327 0.000674326 7.61238e-07 0.00052738 8.53918e-07 1.00001 0.780693 0.000404532	0.0288971 2.73703e-05 0.780997 0.000250529 0.0369359 2.44631e-05
15 48 -0.1 40 0.04 2.82743 0.00186498 2.87246e-06 0.00156667 3.34265e-06 1.00002 0.837632 0.000555497	0.0861809 0.000109901 0.838177 0.000359237 0.102528 9.45216e-05
15 48 -0.1 40 0.06 0 0.00917293 1.98806e-05 0.0108805 2.83652e-05 1.00018 1.18217 0.000938859	0.616152 0.001427 1.18172 0.000890689 0.519515 0.00102742
15 48 -0.1 40 0.06 0.314159 0.00227183 4.79434e-06 0.00344693 8.46601e-06 1.00001 1.51287 0.000869586	0.191842 0.000371056 1.51495 0.000740798 0.126275 0.000214454
15 48 -0.1 40 0.06 3.14159 0.00914429 2.59444e-05 0.0108558 3.69185e-05 1.00038 1.18312 0.00114098	0.616152 0.00142701 1.18173 0.000890701 0.519514 0.00102742
15 48 -0.1 40 0.06 0.628319 0.00135218 2.72072e-06 0.00258914 6.02895e-06 0.999989 1.90921 0.000777869	0.143831 0.000250096 1.91146 0.000626003 0.0750294 0.000114567
15 48 -0.1 40 0.06 0.942478 0.0011751 2.33433e-06 0.00242016 5.54178e-06 0.999993 2.0538 0.000761091	0.13449 0.000227268 2.05699 0.000598272 0.0651985 9.68914e-05
15 48 -0.1 40 0.06 1.25664 0.00131066 2.5541e-06 0.00254581 5.76346e-06 1 1.93686 0.000763778	0.141663 0.000241896 1.94096 0.000599542 0.072773 0.000108517
15 48 -0.1 40 0.06 1.5708 0.0019391 3.52916e-06 0.00312568 6.84334e-06 1.00001 1.60675 0.000724599	0.174286 0.0003 1.61099 0.000586273 0.107825 0.000157557
15 48 -0.1 40 0.06 1.88496 0.000251585 5.25333e-07 0.00030983 8.10834e-07 0.999999 1.22786 0.000738471	0.016968 2.49062e-05 1.22838 0.0004516 0.013773 1.63715e-05
15 48 -0.1 40 0.06 2.19912 0.000118174 1.57253e-07 0.000129104 2.14659e-07 1 1.09092 0.000418876	0.00706898 7.23159e-06 1.09098 0.000277219 0.00647039 5.37861e-06
15 48 -0.1 40 0.06 2.51327 0.000245789 4.93761e-07 0.000280551 6.82026e-07 1.00001 1.1386 0.000643002	0.0153627 2.27537e-05 1.13821 0.000449716 0.0134649 1.67674e-05
15 48 -0.1 40 0.06 2.82743 0.00123805 3.40794e-06 0.00145953 4.747e-06 1.0001 1.17484 0.00097494	0.0801283 0.000165199 1.17348 0.000739815 0.0680551 0.000119612
15 48 -0.1 40 0.08 0 0.0144538 4.47826e-05 0.0194572 6.73943e-05 1.00167 1.34645 0.00163883	1.13575 0.00414326 1.35071 0.00173617 0.845044 0.00299277
15 48 -0.1 40 0.08 0.314159 0.00247118 7.61282e-06 0.00467671 1.54857e-05 1.00002 1.89207 0.00153576	0.26221 0.000720019 1.89575 0.00141453 0.138383 0.000368866
15 48 -0.1 40 0.08 3.14159 0.0144006 5.94471e-05 0.0194316 8.854e-05 1.00192 1.34904 0.00200764	1.13578 0.00414353 1.35076 0.00173636 0.845041 0.00299276
15 48 -0.1 40 0.08 0.628319 0.00133703 3.86052e-06 0.00330687 1.04036e-05 1.00001 2.46697 0.00124621	0.184561 0.00044313 2.4696 0.00109658 0.0745428 0.000167384
15 48 -0.1 40 0.08 0.942478 0.00113687 3.2391e-06 0.00304004 9.41689e-06 1.00002 2.66704 0.00119147	0.169703 0.000395995 2.67147 0.00101474 0.0633489 0.000137887
15 48 -0.1 40 0.08 1.25664 0.00128727 3.63164e-06 0.00323539 9.96148e-06 1.00003 2.50691 0.00122026	0.180607 0.000424832 2.5118 0.00102296 0.0717028 0.000156748
15 48 -0.1 40 0.08 1.5708 0.00200562 5.36953e-06 0.00413257 1.23262e-05 1.00004 2.05437 0.00116392	0.232244 0.000561798 2.06125 0.000999616 0.112314 0.000249922
15 48 -0.1 40 0.08 1.88496 0.000112381 3.33102e-07 0.00017375 5.92144e-07 0.999986 1.54111 0.00107765	0.00952582 2.01817e-05 1.54156 0.000755517 0.00615914 1.16083e-05
15 48 -0.1 40 0.08 2.19912 3.68833e-05 7.30904e-08 5.0776e-05 1.16186e-07 1 1.37435 0.00061155	0.00278263 4.03072e-06 1.37432 0.00044016 0.00202144 2.61113e-06
15 48 -0.1 40 0.08 2.51327 0.000105168 3.2376e-07 0.000146397 4.95547e-07 1.00001 1.39018 0.00102807	0.00802528 1.69393e-05 1.39213 0.000805864 0.0057563 1.12375e-05
15 48 -0.1 40 0.08 2.82743 0.000988411 4.34454e-06 0.00135233 6.25714e-06 1.0002 1.3706 0.00173051	0.0742054 0.000233099 1.36869 0.00142804 0.0543496 0.00016475
15 48 -0.1 40 0.1 0 0.025554 9.30966e-05 0.0347909 0.000139762 1.00491 1.36697 0.00235424	2.15695 0.0116141 1.40504 0.00271235 1.58194 0.0100308
15 48 -0.1 40 0.1 0.314159 0.00301277 1.25348e-05 0.00648938 2.73543e-05 1.00006 2.17009 0.00255595	0.369051 0.00136579 2.18822 0.00224122 0.170316 0.000691945
15 48 -0.1 40 0.1 3.14159 0.0253642 0.000132663 0.0344768 0.00019887 0.999471 1.36397 0.00318947	2.16504 0.0122297 1.40047 0.00280467 1.6013 0.0102069
15 48 -0.1 40 0.1 0.628319 0.00145614 5.54148e-06 0.00427859 1.6981e-05 1.00004 2.93818 0.00199312	0.241516 0.000760998 2.94652 0.00175854 0.0819498 0.000254395
15 48 -0.1 40 0.1 0.942478 0.00120707 4.53878e-06 0.00386143 1.51485e-05 1.00006 3.19681 0.00189883	0.21786 0.000661883 3.20444 0.00166632 0.0679212 0.000202872
15 48 -0.1 40 0.1 1.25664 0.00139128 5.1675e-06 0.00416326 1.62768e-05 1.00008 2.99156 0.00194185	0.234522 0.000723893 3.00057 0.00169668 0.0781306 0.000236602
15 48 -0.1 40 0.1 1.5708 0.00229924 8.19285e-06 0.00555075 2.09443e-05 1.00011 2.41349 0.00183892	0.315404 0.00101085 2.42475 0.00166325 0.130076 0.000412132
15 48 -0.1 40 0.1 1.88496 5.60126e-05 2.32322e-07 9.92844e-05 4.49231e-07 0.999987 1.77045 0.0016441	0.00544893 1.57568e-05 1.7711 0.00124581 0.00307359 8.58324e-06
15 48 -0.1 40 0.1 2.19912 1.26411e-05 3.23159e-08 2.01593e-05 5.62829e-08 1 1.59296 0.000891481	0.00110473 2.14486e-06 1.59236 0.000699115 0.000693089 1.28452e-06
15 48 -0.1 40 0.1 2.51327 5.01504e-05 2.19581e-07 7.75287e-05 3.36454e-07 1.00001 1.55398 0.00165901	0.00425306 1.24497e-05 1.553 0.00137834 0.00275213 8.31034e-06
15 48 -0.1 40 0.1 2.82743 0.000899537 5.77402e-06 0.00127391 7.73704e-06 0.999961 1.44743 0.00289905	0.0707015 0.000328965 1.45298 0.00235509 0.049841 0.000258214
15 48 -0.1 50 0.005 0 0.00439101 2.43227e-07 0.000208835 1.60724e-07 1 0.0475492 3.39598e-05	0.0312769 1.82031e-05 0.0477391 2.57642e-05 0.655012 2.76196e-05
15 48 -0.1 50 0.005 0.314159 0.00362527 1.84201e-07 0.000177924 1.23816e-07 0.999999 0.0490693 3.16527e-05	0.0266101 1.41441e-05 0.0492393 2.42356e-05 0.54032 2.12563e-05
15 48 -0.1 50 0.005 3.14159 0.0043915 3.26516e-07 0.00020918 2.16337e-07 1 0.0476219 4.57119e-05	0.0312806 1.84571e-05 0.0477445 2.61213e-05 0.655015 2.80754e-05
15 48 -0.1 50 0.005 0.628319 0.00320697 1.35744e-07 0.000166972 9.45109e-08 1 0.0520588 2.72628e-05	0.024962 1.04387e-05 0.0522399 2.01894e-05 0.477773 1.51555e-05
15 48 -0.1 50 0.005 0.942478 0.00306889 1.18152e-07 0.000164743 8.47584e-08 1 0.0536762 2.55493e-05	0.0246272 9.20274e-06 0.0538672 1.85979e-05 0.457142 1.29852e-05
15 48 -0.1 50 0.005 1.25664 0.00318516 1.30831e-07 0.00016604 9.17649e-08 1 0.0521235 2.66682e-05	0.0248255 9.94335e-06 0.0523116 1.93732e-05 0.474518 1.43369e-05
15 48 -0.1 50 0.005 1.5708 0.00357429 1.48042e-07 0.000172159 9.99766e-08 1 0.0481603 2.5976e-05	0.0257465 1.09452e-05 0.0483277 1.90616e-05 0.532687 1.63692e-05
15 48 -0.1 50 0.005 1.88496 0.00315931 1.43318e-07 0.000140476 9.2523e-08 1 0.0444601 2.72673e-05	0.020946 7.95278e-06 0.0445111 1.57345e-05 0.470539 1.23388e-05
15 48 -0.1 50 0.005 2.19912 0.0030345 1.12475e-07 0.000130782 7.02621e-08 1 0.0430954 2.15563e-05	0.0194915 6.305e-06 0.0431319 1.29923e-05 0.451874 1.00644e-05
15 48 -0.1 50 0.005 2.51327 0.00318087 1.53664e-07 0.000141179 9.93446e-08 1 0.0443791 2.90825e-05	0.0210508 8.70789e-06 0.0444289 1.7108e-05 0.473757 1.35284e-05
15 48 -0.1 50 0.005 2.82743 0.00361581 2.40983e-07 0.00016853 1.58849e-07 1 0.0466004 4.0817e-05	0.025158 1.36054e-05 0.0466818 2.34418e-05 0.538823 2.0775e-05
15 48 -0.1 50 0.02 0 0.00257062 1.62776e-06 0.00129354 1.48744e-06 0.999976 0.502224 0.000267346	0.193633 0.00017841 0.503095 0.000215982 0.38411 0.000195213
15 48 -0.1 50 0.02 0.314159 0.0012792 7.7472e-07 0.000724341 7.65656e-07 0.999993 0.565343 0.00026115	0.108173 9.03598e-05 0.56626 0.000207928 0.190718 9.16767e-05
15 48 -0.1 50 0.02 3.14159 0.0025722 2.20241e-06 0.00129562 2.00896e-06 1.00001 0.50271 0.000357214	0.193728 0.000181257 0.503308 0.000222905 0.38413 0.000195714
15 48 -0.1 50 0.02 0.628319 0.000891613 5.0692e-07 0.000602428 5.77731e-07 1 0.674809 0.000267822	0.0899359 6.67855e-05 0.675836 0.000207353 0.132904 5.88699e-05
15 48 -0.1 50 0.02 0.942478 0.000797318 4.4933e-07 0.000578792 5.43049e-07 1 0.725069 0.000274137	0.0863262 6.011e-05 0.72574 0.000205135 0.118811 4.97145e-05
15 48 -0.1 50 0.02 1.25664 0.000872949 4.92572e-07 0.000596388 5.70591e-07 1 0.682358 0.000270405	0.0888514 6.37595e-05 0.68265 0.000205456 0.129993 5.49164e-05
15 48 -0.1 50 0.02 1.5708 0.00118736 6.19215e-07 0.000676131 6.43871e-07 1 0.568743 0.000247466	0.100753 7.29423e-05 0.568915 0.00019015 0.176867 7.00263e-05
15 48 -0.1 50 0.02 1.88496 0.000620502 3.25742e-07 0.000281958 2.94419e-07 0.999999 0.453984 0.000237772	0.0418169 2.55816e-05 0.45343 0.000141253 0.0921375 2.81035e-05
15 48 -0.1 50 0.02 2.19912 0.000498608 1.84103e-07 0.000205971 1.50538e-07 1 0.412883 0.00015099	0.0305632 1.39288e-05 0.412524 9.59605e-05 0.0740503 1.6789e-05
15 48 -0.1 50 0.02 2.51327 0.000632466 3.46345e-07 0.000280535 3.01512e-07 1 0.443116 0.000235966	0.0416822 2.68692e-05 0.443032 0.000143544 0.0939886 3.07714e-05
15 48 -0.1 50 0.02 2.82743 0.00114218 8.83351e-07 0.000555658 7.95037e-07 1.00001 0.485662 0.000325129	0.0827275 7.10512e-05 0.485869 0.000200735 0.169972 7.78964e-05
15 48 -0.1 50 0.04 0 0.00289555 5.06341e-06 0.00302529 6.62104e-06 1.00025 1.04085 0.000672064	0.455545 0.000810177 1.04232 0.000596365 0.435377 0.000622529
15 48 -0.1 50 0.04 0.314159 0.000858412 1.41172e-06 0.00110416 2.22381e-06 1.00007 1.28259 0.000619383	0.165357 0.000252827 1.28433 0.000514946 0.128381 0.000163264
15 48 -0.1 50 0.04 3.14159 0.00290363 6.51449e-06 0.00303464 8.52733e-06 1.00013 1.04123 0.000827424	0.455467 0.000867815 1.04213 0.000623242 0.435253 0.000659643
15 48 -0.1 50 0.04 0.628319 0.000532833 8.42071e-07 0.000852486 1.62717e-06 1.00002 1.59585 0.000596493	0.127474 0.00017694 1.597 0.000463279 0.079616 9.24059e-05
15 48 -0.1 50 0.04 0.942478 0.000467756 7.32409e-07 0.000803969 1.51149e-06 1.00001 1.71455 0.000603854	0.12009 0.000165946 1.71511 0.000455424 0.0698453 8.11147e-05
15 48 -0.1 50 0.04 1.25664 0.00051906 8.06095e-07 0.000842476 1.58403e-06 1.00001 1.61885 0.00059687	0.125353 0.000176254 1.61873 0.00046436 0.0772355 9.04407e-05
15 48 -0.1 50 0.04 1.5708 0.000751626 1.10783e-06 0.00101577 1.87518e-06 1 1.3475 0.00056525	0.15117 0.000212738 1.3474 0.00045395 0.111865 0.000126438
15 48 -0.1 50 0.04 1.88496 0.000146869 2.22189e-07 0.000152518 3.04877e-07 0.999997 1.03592 0.000554113	0.0225749 2.66187e-05 1.03501 0.000348181 0.0217595 1.94598e-05
15 48 -0.1 50 0.04 2.19912 8.17335e-05 7.87301e-08 7.53548e-05 9.55876e-08 0.999999 0.920878 0.000324083	0.0111658 9.29644e-06 0.920226 0.000217796 0.0121191 7.63948e-06
15 48 -0.1 50 0.04 2.51327 0.000146233 2.18463e-07 0.000142732 2.75674e-07 1 0.973948 0.000500535	0.0211781 2.67736e-05 0.973816 0.000354529 0.0216978 2.11592e-05
15 48 -0.1 50 0.04 2.82743 0.000545118 1.12774e-06 0.000560738 1.46135e-06 1.00002 1.02517 0.000726855	0.0833901 0.000143577 1.02562 0.000535604 0.0810162 0.000110272
15 48 -0.1 50 0.06 0 0.00482105 1.51332e-05 0.00637651 2.20364e-05 1.00092 1.32213 0.00148201	0.970248 0.00312321 1.32626 0.0014513 0.732695 0.00231303
15 48 -0.1 50 0.06 0.314159 0.000885733 2.52666e-06 0.00160655 4.95823e-06 1.0002 1.81164 0.00127671	0.241261 0.000599506 1.815 0.00117688 0.13282 0.000319645
15 48 -0.1 50 0.06 3.14159 0.00483624 1.91092e-05 0.00639856 2.80999e-05 1.00042 1.32286 0.00177665	0.970265 0.00312332 1.32628 0.0014514 0.732692 0.00231302
15 48 -0.1 50 0.06 0.628319 0.000491895 1.31443e-06 0.00115404 3.39131e-06 1.00006 2.33967 0.0010731	0.172693 0.0003789 2.34254 0.000932153 0.0735121 0.000149162
15 48 -0.1 50 0.06 0.942478 0.00042145 1.10815e-06 0.00106779 3.08677e-06 1.00004 2.52631 0.00103958	0.159534 0.000340694 2.52882 0.000871676 0.0629026 0.000123811
15 48 -0.1 50 0.06 1.25664 0.000476227 1.24476e-06 0.00113584 3.28275e-06 1.00004 2.3777 0.00105326	0.169737 0.000370958 2.37964 0.000875587 0.0711127 0.000143072
15 48 -0.1 50 0.06 1.5708 0.000733324 1.83984e-06 0.00143953 4.07438e-06 1.00003 1.95591 0.00102858	0.215587 0.00048786 1.95801 0.000870191 0.109709 0.000224736
15 48 -0.1 50 0.06 1.88496 4.98661e-05 1.3419e-07 7.36426e-05 2.31952e-07 0.999995 1.47196 0.000974408	0.0109716 2.17172e-05 1.47188 0.000678343 0.00742797 1.27169e-05
15 48 -0.1 50 0.06 2.19912 1.79438e-05 3.14564e-08 2.35431e-05 4.88805e-08 1 1.30979 0.000569968	0.00349916 4.56742e-06 1.31031 0.000387491 0.00266604 3.01101e-06
15 48 -0.1 50 0.06 2.51327 4.71102e-05 1.24406e-07 6.30901e-05 1.88195e-07 1 1.33653 0.000915455	0.00939843 1.82694e-05 1.33848 0.000676241 0.00700911 1.26181e-05
15 48 -0.1 50 0.06 2.82743 0.00037744 1.39305e-06 0.00050368 2.02384e-06 0.999972 1.334 0.00151146	0.0753307 0.00021136 1.33617 0.00119001 0.056379 0.000154803
15 48 -0.1 50 0.08 0 0.0101312 4.64151e-05 0.0138358 6.79924e-05 0.997793 1.37942 0.00267944	2.16151 0.0120281 1.40854 0.00271832 1.59454 0.0110572
15 48 -0.1 50 0.08 0.314159 0.00112566 4.9958e-06 0.00243425 1.04692e-05 0.99955 2.18457 0.00246885	0.367037 0.00133333 2.1901 0.00231204 0.169661 0.000696636
15 48 -0.1 50 0.08 3.14159 0.0100837 6.45124e-05 0.0136648 8.90754e-05 0.998853 1.37032 0.00349623	2.16191 0.012031 1.4088 0.00271946 1.59453 0.0110571
15 48 -0.1 50 0.08 0.628319 0.000543291 2.04654e-06 0.00160037 6.19776e-06 0.999919 2.94575 0.00194354	0.239602 0.000738505 2.94994 0.00178016 0.0812338 0.000249308
15 48 -0.1 50 0.08 0.942478 0.000450943 1.61806e-06 0.0014458 5.38194e-06 0.999977 3.2034 0.00185766	0.216201 0.000644442 3.20844 0.00164372 0.0673273 0.000197459
15 48 -0.1 50 0.08 1.25664 0.000520425 1.85917e-06 0.00156205 5.83067e-06 1.00008 2.99965 0.00186963	0.234164 0.000718782 3.00356 0.0016539 0.0779205 0.000236031
15 48 -0.1 50 0.08 1.5708 0.000862632 3.1044e-06 0.00209196 7.9833e-06 1.00041 2.42337 0.00183393	0.315342 0.00102432 2.4258 0.00163205 0.129939 0.000415417
15 48 -0.1 50 0.08 1.88496 2.05355e-05 8.50767e-08 3.64341e-05 1.64775e-07 0.999995 1.77205 0.00164486	0.00544197 1.60149e-05 1.77125 0.00125472 0.00306813 8.58106e-06
15 48 -0.1 50 0.08 2.19912 4.63274e-06 1.18223e-08 7.39342e-06 2.06097e-08 1 1.5941 0.000891097	0.00109994 2.08212e-06 1.59336 0.000697549 0.0006896 1.24013e-06
15 48 -0.1 50 0.08 2.51327 1.83754e-05 8.02888e-08 2.84508e-05 1.23041e-07 1 1.55632 0.00166328	0.00424498 1.24414e-05 1.55872 0.00133365 0.00273707 8.5971e-06
15 48 -0.1 50 0.08 2.82743 0.000332062 2.44538e-06 0.000469496 2.91673e-06 1.00012 1.45213 0.00287451	0.0706331 0.00032682 1.46108 0.00227948 0.0495959 0.000275234
15 48 -0.1 50 0.1 0 0.0247073 0.00012165 0.0302056 0.000165383 0.998378 1.23558 0.00352199	5.1497 0.0494724 1.36782 0.00400612 4.32229 0.0676477
15 48 -0.1 50 0.1 0.314159 0.0016195 9.81556e-06 0.00379773 2.09204e-05 0.999304 2.42322 0.00410838	0.580507 0.00295894 2.44475 0.00375535 0.248664 0.00174547
15 48 -0.1 50 0.1 3.14159 0.0245308 0.000172906 0.0298888 0.00024047 1.00099 1.22976 0.00473985	5.15377 0.049506 1.36894 0.004012 4.3222 0.0676471
15 48 -0.1 50 0.1 0.628319 0.000663572 3.37828e-06 0.00225778 1.11866e-05 0.999797 3.43008 0.00323391	0.339599 0.00139057 3.43869 0.00301026 0.0996597 0.000440343
15 48 -0.1 50 0.1 0.942478 0.000531712 2.5846e-06 0.00198858 9.51799e-06 0.999906 3.76066 0.00310517	0.298435 0.0011719 3.77088 0.00282053 0.0796039 0.000328159
15 48 -0.1 50 0.1 1.25664 0.000628627 3.03242e-06 0.00218753 1.04619e-05 1.00014 3.50239 0.00311179	0.329804 0.00134383 3.51019 0.00283858 0.0946522 0.000407724
15 48 -0.1 50 0.1 1.5708 0.00113684 5.58514e-06 0.00312285 1.53402e-05 1.00088 2.76984 0.00299986	0.474756 0.00209985 2.77805 0.00276178 0.172685 0.000819532
15 48 -0.1 50 0.1 1.88496 9.57939e-06 5.81158e-08 1.86688e-05 1.14014e-07 0.999995 1.9652 0.00260707	0.00279751 1.16029e-05 1.96316 0.00210568 0.00143727 6.2509e-06
15 48 -0.1 50 0.1 2.19912 1.33018e-06 4.75272e-09 2.38282e-06 8.78946e-09 1 1.79474 0.00142584	0.000355079 9.2047e-07 1.79382 0.00119973 0.000198432 5.37456e-07
15 48 -0.1 50 0.1 2.51327 8.19546e-06 5.83527e-08 1.33109e-05 7.82481e-08 1 1.66922 0.0026653	0.00199457 8.54571e-06 1.67355 0.00223584 0.00122431 6.70706e-06
15 48 -0.1 50 0.1 2.82743 0.000348184 4.01385e-06 0.000463123 4.21208e-06 0.99997 1.4491 0.00431769	0.0702875 0.000532267 1.46605 0.00347059 0.0528689 0.000619678
15 48 -0.1 60 0.005 0 0.00151563 1.17653e-07 0.000102313 7.95312e-08 1 0.0674843 4.72555e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.1 60 0.005 0.314159 0.00120441 8.50209e-08 8.44324e-05 5.75802e-08 0.999999 0.0700843 4.2874e-05	0.0341374 1.82408e-05 0.070129 3.35896e-05 0.486648 2.69961e-05
15 48 -0.1 60 0.005 3.14159 0.00151567 1.59189e-07 0.000102264 1.06444e-07 1 0.0674497 6.31128e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 -0.1 60 0.005 0.628319 0.00104102 6.61104e-08 7.83365e-05 4.70183e-08 1 0.0752362 4.04093e-05	0.0316744 1.35603e-05 0.0753037 2.8802e-05 0.420547 1.92386e-05
15 48 -0.1 60 0.005 0.942478 0.00098823 5.38935e-08 7.71112e-05 3.95539e-08 1 0.0780188 3.57845e-05	0.031182 1.19234e-05 0.0780983 2.66791e-05 0.39921 1.63245e-05
15 48 -0.1 60 0.005 1.25664 0.0010326 5.95896e-08 7.78824e-05 4.2537e-08 0.999999 0.0754119 3.6853e-05	0.0314855 1.26912e-05 0.075468 2.71989e-05 0.417138 1.785e-05
15 48 -0.1 60 0.005 1.5708 0.00118358 6.86407e-08 8.13427e-05 4.68899e-08 0.999998 0.0687144 3.5637e-05	0.0328872 1.40402e-05 0.0687615 2.63938e-05 0.4782 2.06376e-05
15 48 -0.1 60 0.005 1.88496 0.00101797 7.00506e-08 6.34675e-05 4.56427e-08 1 0.0623391 4.05486e-05	0.025651 9.71995e-06 0.062372 2.13781e-05 0.411206 1.49174e-05
15 48 -0.1 60 0.005 2.19912 0.000969091 5.26078e-08 5.82114e-05 3.30234e-08 1 0.0600626 3.08219e-05	0.0235177 7.55424e-06 0.0600779 1.74684e-05 0.391418 1.19768e-05
15 48 -0.1 60 0.005 2.51327 0.00102634 7.34378e-08 6.38381e-05 4.77655e-08 1 0.0621904 4.20966e-05	0.0257919 1.07155e-05 0.0622048 2.33836e-05 0.414566 1.64391e-05
15 48 -0.1 60 0.005 2.82743 0.00119893 1.16522e-07 7.89608e-05 7.74787e-08 1 0.0658414 5.82282e-05	0.0319143 1.73783e-05 0.0658681 3.23169e-05 0.484387 2.61604e-05
15 48 -0.1 60 0.02 0 0.00092686 7.88776e-07 0.000587125 7.9833e-07 0.999986 0.631877 0.000342411	0.237058 0.000249178 0.63123 0.00026836 0.374631 0.000247794
15 48 -0.1 60 0.02 0.314159 0.000410581 3.25314e-07 0.000297944 3.59201e-07 1 0.724268 0.000319737	0.120454 0.000113949 0.724205 0.000254061 0.166002 0.000103151
15 48 -0.1 60 0.02 3.14159 0.000925427 1.04369e-06 0.000585239 1.05298e-06 1 0.630853 0.000442349	0.237058 0.000249177 0.63123 0.00026836 0.374631 0.000247793
15 48 -0.1 60 0.02 0.628319 0.00027728 2.15681e-07 0.000242893 2.79426e-07 1 0.87461 0.00033825	0.0983605 8.36568e-05 0.875244 0.000252571 0.112206 6.45482e-05
15 48 -0.1 60 0.02 0.942478 0.000247301 1.86204e-07 0.000233039 2.57886e-07 0.999997 0.94098 0.000341035	0.0940851 7.80171e-05 0.940718 0.000255982 0.0998682 5.64987e-05
15 48 -0.1 60 0.02 1.25664 0.000271529 2.01728e-07 0.000240911 2.67427e-07 0.999997 0.885922 0.0003355	0.0973293 8.07616e-05 0.885855 0.000250888 0.109704 6.11669e-05
15 48 -0.1 60 0.02 1.5708 0.000375672 2.65371e-07 0.000276989 3.11745e-07 0.999997 0.736146 0.000316043	0.112087 9.29453e-05 0.736545 0.000237494 0.151939 7.94861e-05
15 48 -0.1 60 0.02 1.88496 0.000162906 1.13204e-07 9.41766e-05 1.13471e-07 1 0.577426 0.000299792	0.0382272 2.6824e-05 0.578639 0.000176829 0.0659873 2.65782e-05
15 48 -0.1 60 0.02 2.19912 0.000122934 6.44462e-08 6.41083e-05 5.82724e-08 1 0.521145 0.000204386	0.0259418 1.3398e-05 0.521505 0.000118827 0.0497121 1.47332e-05
15 48 -0.1 60 0.02 2.51327 0.000166321 1.28896e-07 9.33222e-05 1.22494e-07 1 0.560377 0.000307712	0.0376873 2.75326e-05 0.56029 0.000175211 0.0671781 2.89211e-05
15 48 -0.1 60 0.02 2.82743 0.000345859 3.66095e-07 0.000211931 3.61292e-07 1 0.611473 0.000410834	0.0855598 8.2567e-05 0.611347 0.000241279 0.139658 8.34481e-05
15 48 -0.1 60 0.04 0 0.00127203 2.93024e-06 0.00151445 4.10264e-06 0.999975 1.18588 0.000943995	0.614484 0.00140406 1.18578 0.000868621 0.51622 0.00100988
15 48 -0.1 60 0.04 0.314159 0.000310507 6.44381e-07 0.000473036 1.12857e-06 0.999998 1.51874 0.000815745	0.191726 0.000368227 1.51923 0.000720857 0.125822 0.000212449
15 48 -0.1 60 0.04 3.14159 0.00127318 3.75103e-06 0.00151421 5.35742e-06 1.00006 1.18487 0.00119719	0.614484 0.00140406 1.18579 0.000868633 0.516219 0.00100988
15 48 -0.1 60 0.04 0.628319 0.000184333 3.61871e-07 0.000353567 8.02332e-07 1.00001 1.91256 0.000767774	0.143966 0.000250179 1.91504 0.000616682 0.0749531 0.000113902
15 48 -0.1 60 0.04 0.942478 0.000160027 3.00688e-07 0.000330139 7.15487e-07 1 2.05715 0.00074098	0.134665 0.000229646 2.05983 0.000596795 0.0651902 9.64628e-05
15 48 -0.1 60 0.04 1.25664 0.000179279 3.50239e-07 0.000349112 7.85674e-07 1 1.94158 0.00074103	0.141829 0.000241691 1.94323 0.000606408 0.0727701 0.000108133
15 48 -0.1 60 0.04 1.5708 0.000264797 4.82054e-07 0.000427998 9.29726e-07 1 1.6109 0.000717056	0.174413 0.000299271 1.6129 0.000598291 0.107771 0.000156747
15 48 -0.1 60 0.04 1.88496 3.37041e-05 6.38471e-08 4.14575e-05 9.89254e-08 1 1.22643 0.000705022	0.0169556 2.47898e-05 1.22929 0.000460035 0.0137528 1.62619e-05
15 48 -0.1 60 0.04 2.19912 1.58978e-05 2.11807e-08 1.73512e-05 2.89355e-08 1 1.0898 0.000424717	0.00705142 7.11936e-06 1.09081 0.000279165 0.00645498 5.26152e-06
15 48 -0.1 60 0.04 2.51327 3.31709e-05 6.69166e-08 3.78803e-05 9.33467e-08 1 1.13911 0.00066428	0.0153269 2.24282e-05 1.13962 0.000438978 0.0134158 1.63902e-05
15 48 -0.1 60 0.04 2.82743 0.000167592 4.56455e-07 0.000197755 6.45959e-07 1.00001 1.17596 0.00102132	0.0799294 0.000162636 1.17681 0.000720529 0.0676838 0.000117575
15 48 -0.1 60 0.06 0 0.00273438 1.20758e-05 0.00374785 1.68761e-05 0.999471 1.38603 0.00225951	1.55146 0.00675124 1.3996 0.00217874 1.12314 0.00521939
15 48 -0.1 60 0.06 0.314159 0.000369716 1.32069e-06 0.000756429 2.76729e-06 1.00004 2.05408 0.00195202	0.309715 0.000985879 2.06182 0.00175416 0.150742 0.000493143
15 48 -0.1 60 0.06 3.14159 0.00275443 1.51216e-05 0.0037972 2.23091e-05 0.999982 1.39172 0.00280388	1.55159 0.00675202 1.39972 0.00217918 1.12314 0.00521936
15 48 -0.1 60 0.06 0.628319 0.000189236 5.98738e-07 0.000516194 1.74411e-06 0.999977 2.72278 0.00156806	0.210862 0.000582983 2.72541 0.00136936 0.0772229 0.000204724
15 48 -0.1 60 0.06 0.942478 0.000159511 4.84567e-07 0.000471793 1.52929e-06 1 2.95182 0.00149488	0.192145 0.000513238 2.95417 0.00129731 0.0648981 0.000166299
15 48 -0.1 60 0.06 1.25664 0.000182094 5.80903e-07 0.00050545 1.71908e-06 0.999984 2.76991 0.00146888	0.206313 0.000559599 2.77217 0.00131801 0.0742771 0.00019344
15 48 -0.1 60 0.06 1.5708 0.000293529 9.5259e-07 0.000663544 2.30344e-06 1 2.25541 0.00146059	0.270654 0.000755255 2.25768 0.00130815 0.119618 0.000316963
15 48 -0.1 60 0.06 1.88496 1.04199e-05 3.49781e-08 1.74107e-05 6.61991e-08 1 1.66588 0.0013169	0.00718911 1.7841e-05 1.66941 0.000995535 0.00429491 9.82274e-06
15 48 -0.1 60 0.06 2.19912 2.86096e-06 6.5784e-09 4.27345e-06 1.11148e-08 1 1.4912 0.000740805	0.00174668 2.90212e-06 1.4927 0.000556099 0.00116828 1.76858e-06
15 48 -0.1 60 0.06 2.51327 9.64258e-06 3.44171e-08 1.43241e-05 5.5495e-08 1 1.48591 0.00134856	0.00581011 1.43567e-05 1.48758 0.00101276 0.00390623 9.37113e-06
15 48 -0.1 60 0.06 2.82743 0.000125116 6.43403e-07 0.000177549 9.47911e-07 0.999996 1.43096 0.00226897	0.0718036 0.000266372 1.43316 0.00179431 0.0505106 0.000196005
15 48 -0.1 60 0.08 0 0.00805433 4.89568e-05 0.0100578 6.14767e-05 1.00332 1.29414 0.00392844	4.25751 0.0344026 1.39031 0.00376871 3.34268 0.0395206
15 48 -0.1 60 0.08 0.314159 0.000552512 3.40239e-06 0.00128269 7.07424e-06 0.999879 2.39677 0.00369657	0.529919 0.00256677 2.41176 0.00333171 0.226623 0.00141426
15 48 -0.1 60 0.08 3.14159 0.00805915 6.49978e-05 0.0101921 8.29599e-05 0.999266 1.30913 0.00506243	4.26004 0.0344197 1.39117 0.00377265 3.34262 0.0395203
15 48 -0.1 60 0.08 0.628319 0.000232278 1.11814e-06 0.00077348 3.66408e-06 0.999971 3.35087 0.00303569	0.318848 0.00125549 3.35525 0.00271144 0.0956019 0.000391602
15 48 -0.1 60 0.08 0.942478 0.000186656 8.59294e-07 0.000682458 3.16575e-06 1.00011 3.66808 0.00271209	0.281691 0.00107533 3.67117 0.00258513 0.0770198 0.000299847
15 48 -0.1 60 0.08 1.25664 0.000219988 1.04572e-06 0.00074884 3.53692e-06 1.00015 3.41892 0.00270367	0.309399 0.00119596 3.42217 0.00261572 0.0909182 0.000368181
15 48 -0.1 60 0.08 1.5708 0.000390775 1.94204e-06 0.00105437 5.18584e-06 1.00004 2.71578 0.0026485	0.438056 0.00178432 2.72229 0.00256232 0.162219 0.000702658
15 48 -0.1 60 0.08 1.88496 4.0785e-06 2.29276e-08 7.84011e-06 4.57833e-08 1 1.93171 0.00240688	0.00319561 1.21087e-05 1.93918 0.00194477 0.00165807 6.54221e-06
15 48 -0.1 60 0.08 2.19912 6.22245e-07 2.09073e-09 1.09374e-06 3.87719e-09 1 1.75958 0.00125425	0.000445847 1.10285e-06 1.7627 0.00105997 0.000253205 6.22821e-07
15 48 -0.1 60 0.08 2.51327 3.48104e-06 2.03649e-08 5.67719e-06 3.20017e-08 1 1.65926 0.00243989	0.00230829 8.90937e-06 1.66248 0.00196412 0.00141107 6.2303e-06
15 48 -0.1 60 0.08 2.82743 0.000123731 1.18274e-06 0.000171541 1.44469e-06 1.00002 1.4744 0.00388796	0.0693689 0.000451809 1.47866 0.00321512 0.0499271 0.000451871
15 48 -0.1 60 0.1 0 0.0283616 0.000187757 0.0275401 0.000190609 1.00665 0.98636 0.00409836	12.9298 0.19415 1.27874 0.00512353 13.1099 0.400773
15 48 -0.1 60 0.1 0.314159 0.000983661 8.93855e-06 0.00231625 1.69071e-05 1.00091 2.5766 0.00583541	0.945287 0.00656824 2.62117 0.00519364 0.392815 0.00389605
15 48 -0.1 60 0.1 3.14159 0.0282764 0.000259476 0.027328 0.000256519 1.01322 0.983697 0.00513707	12.9546 0.194337 1.28157 0.00513966 13.1095 0.40077
15 48 -0.1 60 0.1 0.628319 0.000323889 2.2785e-06 0.00120649 7.77066e-06 1.00043 3.82818 0.00486266	0.495684 0.00262308 3.83378 0.00452096 0.132628 0.000804748
15 48 -0.1 60 0.1 0.942478 0.000246765 1.67406e-06 0.00102514 6.54899e-06 1.00032 4.23475 0.00474516	0.423019 0.0021532 4.23634 0.00438872 0.101729 0.000570766
15 48 -0.1 60 0.1 1.25664 0.000299561 2.04094e-06 0.00114922 7.42857e-06 1.00048 3.91979 0.00468282	0.476661 0.00248142 3.92221 0.00440898 0.124524 0.00075223
15 48 -0.1 60 0.1 1.5708 0.000598384 4.2116e-06 0.00176103 1.14002e-05 1.00075 3.02826 0.00440595	0.736053 0.004143 3.04698 0.004227 0.250137 0.00173327
15 48 -0.1 60 0.1 1.88496 1.81038e-06 1.52399e-08 3.64914e-06 2.94213e-08 1 2.07434 0.00373336	0.00149402 8.18782e-06 2.08703 0.00319108 0.00073975 4.90726e-06
15 48 -0.1 60 0.1 2.19912 1.51464e-07 7.25893e-10 2.89813e-07 1.36053e-09 1 1.93237 0.00201501	0.000118669 4.12646e-07 1.93802 0.00179098 6.18689e-05 2.34898e-07
15 48 -0.1 60 0.1 2.51327 1.47951e-06 1.45896e-08 2.37651e-06 1.86253e-08 1 1.71309 0.00350691	0.000973626 5.69937e-06 1.72607 0.00308818 0.000598529 4.98162e-06
15 48 -0.1 60 0.1 2.82743 0.000157307 3.0262e-06 0.00017988 2.41255e-06 1.00005 1.39626 0.00513647	0.0732611 0.000836981 1.41639 0.00453537 0.0627168 0.00138949
15 48 0 20 0.005 0 0.450472 3.03343e-07 0.00196192 1.9491e-06 1 0.00435524 4.32384e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 0 20 0.005 0.314159 0.431448 3.67186e-07 0.00194584 1.73546e-06 1 0.00451001 4.01856e-06	0.00613592 3.17113e-06 0.00799789 4.08168e-06 0.767168 4.94232e-06
15 48 0 20 0.005 3.14159 0.450473 3.00963e-07 0.00196365 1.93195e-06 1 0.00435908 4.2858e-06	0.00655732 3.70284e-06 0.00790951 4.41114e-06 0.829009 5.78516e-06
15 48 0 20 0.005 0.628319 0.419174 3.0529e-07 0.00193678 1.30869e-06 1 0.00462046 3.11872e-06	0.00597301 2.40755e-06 0.00818682 3.25809e-06 0.729574 3.70867e-06
15 48 0 20 0.005 0.942478 0.414733 2.42985e-07 0.00193459 1.08093e-06 1 0.00466465 2.6036e-06	0.00594211 2.01278e-06 0.00829423 2.77411e-06 0.716405 3.05918e-06
15 48 0 20 0.005 1.25664 0.418508 2.90325e-07 0.00193531 1.24911e-06 1 0.00462429 2.98147e-06	0.0059605 2.19874e-06 0.00819213 2.98391e-06 0.727576 3.37687e-06
15 48 0 20 0.005 1.5708 0.430184 3.02951e-07 0.00193923 1.38311e-06 1 0.00450791 3.21198e-06	0.00604806 2.41725e-06 0.00792542 3.12841e-06 0.763107 3.76815e-06
15 48 0 20 0.005 1.88496 0.41857 3.46313e-07 0.00191493 1.23335e-06 1 0.00457493 2.94279e-06	0.00557081 2.05151e-06 0.00766085 2.787e-06 0.727168 3.24261e-06
15 48 0 20 0.005 2.19912 0.414817 3.3559e-07 0.00190543 1.08108e-06 1 0.0045934 2.60245e-06	0.00541482 1.75068e-06 0.00756406 2.41593e-06 0.715853 2.7986e-06
15 48 0 20 0.005 2.51327 0.419236 3.61263e-07 0.00191728 1.31326e-06 1 0.00457328 3.12856e-06	0.00558672 2.20104e-06 0.00766159 2.98193e-06 0.729172 3.47591e-06
15 48 0 20 0.005 2.82743 0.431469 3.80436e-07 0.00194169 1.73338e-06 1 0.00450016 4.01342e-06	0.00600554 3.08802e-06 0.00782931 3.97639e-06 0.767033 4.83404e-06
15 48 0 20 0.02 0 0.325235 1.42548e-05 0.0264238 2.59669e-05 0.999974 0.0812355 7.62792e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68022e-05
15 48 0 20 0.02 0.314159 0.265319 1.50109e-05 0.0237138 2.10627e-05 1.00003 0.0893661 7.43347e-05	0.048954 2.75771e-05 0.121736 5.66525e-05 0.401954 3.92833e-05
15 48 0 20 0.02 3.14159 0.325249 1.39637e-05 0.0264488 2.53788e-05 1.00001 0.0813086 7.45292e-05	0.0631722 3.90238e-05 0.115853 5.94989e-05 0.544983 5.68021e-05
15 48 0 20 0.02 0.628319 0.229987 1.13025e-05 0.0224087 1.52066e-05 1.00005 0.097425 6.13546e-05	0.0444632 2.04129e-05 0.133629 5.03093e-05 0.332635 2.74255e-05
15 48 0 20 0.02 0.942478 0.218012 9.14398e-06 0.0221269 1.30218e-05 1.00005 0.101486 5.54798e-05	0.043584 1.80147e-05 0.139997 4.74686e-05 0.311243 2.31446e-05
15 48 0 20 0.02 1.25664 0.228123 1.07032e-05 0.0222714 1.45947e-05 1.00004 0.09762 5.94013e-05	0.0441455 1.93736e-05 0.134102 4.83809e-05 0.329104 2.57053e-05
15 48 0 20 0.02 1.5708 0.261389 1.16911e-05 0.0229034 1.62992e-05 1.00004 0.087614 5.84269e-05	0.0467823 2.14174e-05 0.119266 4.54543e-05 0.392142 3.00879e-05
15 48 0 20 0.02 1.88496 0.228424 1.10349e-05 0.0194961 1.22445e-05 1.00003 0.0853433 4.94995e-05	0.0335424 1.32842e-05 0.10527 3.51532e-05 0.318565 1.97962e-05
15 48 0 20 0.02 2.19912 0.218169 9.7893e-06 0.0182767 9.77352e-06 1.00002 0.0837672 4.10504e-05	0.0298472 9.82038e-06 0.100285 2.78597e-05 0.297582 1.52815e-05
15 48 0 20 0.02 2.51327 0.23033 1.20034e-05 0.0196491 1.35113e-05 0.999997 0.0852998 5.4211e-05	0.0337285 1.48619e-05 0.104735 3.89136e-05 0.321957 2.21966e-05
15 48 0 20 0.02 2.82743 0.265658 1.50817e-05 0.0228843 2.03962e-05 0.999987 0.0861295 7.18769e-05	0.0446893 2.57556e-05 0.112317 5.40851e-05 0.39771 3.76067e-05
15 48 0 20 0.04 0 0.234474 6.00804e-05 0.0726074 7.59929e-05 0.999741 0.309498 0.00024619	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 0 20 0.04 0.314159 0.154815 4.93501e-05 0.0541315 5.37601e-05 0.99988 0.349445 0.000237651	0.0934185 6.63436e-05 0.406609 0.000155847 0.229461 7.6086e-05
15 48 0 20 0.04 3.14159 0.234502 5.75332e-05 0.0726514 7.36329e-05 0.999838 0.309656 0.000238912	0.151025 0.000118883 0.368756 0.000162444 0.408927 0.000144184
15 48 0 20 0.04 0.628319 0.116504 3.48636e-05 0.0473769 4.04337e-05 0.999991 0.406472 0.000226679	0.0794949 4.90486e-05 0.476427 0.000153058 0.166697 4.97813e-05
15 48 0 20 0.04 0.942478 0.105524 2.93095e-05 0.046025 3.6595e-05 1.00002 0.435986 0.000226682	0.0767739 4.53734e-05 0.510257 0.000155484 0.150331 4.33061e-05
15 48 0 20 0.04 1.25664 0.114447 3.17899e-05 0.0468715 3.81557e-05 0.999967 0.409381 0.000220801	0.0787405 4.70022e-05 0.480751 0.000150524 0.163639 4.68423e-05
15 48 0 20 0.04 1.5708 0.14783 3.62056e-05 0.0505897 4.13195e-05 1.00005 0.342083 0.000196847	0.087634 5.2994e-05 0.404316 0.000136647 0.21655 5.82755e-05
15 48 0 20 0.04 1.88496 0.106933 2.66871e-05 0.0325349 2.47824e-05 1.00006 0.304139 0.00015652	0.0439628 2.26693e-05 0.329607 0.000101519 0.133294 2.79103e-05
15 48 0 20 0.04 2.19912 0.0948078 1.97707e-05 0.0271161 1.63869e-05 0.999985 0.285935 0.000113724	0.0344133 1.37968e-05 0.303301 7.3122e-05 0.113419 1.83205e-05
15 48 0 20 0.04 2.51327 0.109056 2.97551e-05 0.03292 2.73538e-05 0.999993 0.301724 0.000169056	0.0440099 2.44129e-05 0.324065 0.000106764 0.135704 3.08504e-05
15 48 0 20 0.04 2.82743 0.15319 4.89991e-05 0.0490962 5.06948e-05 0.999754 0.320286 0.000229329	0.0763119 5.54684e-05 0.355394 0.000147191 0.214445 6.79917e-05
15 48 0 20 0.06 0 0.198112 0.000105945 0.11329 0.000135183 0.999345 0.571404 0.000391	0.237814 0.000250687 0.631568 0.000267292 0.375618 0.000249854
15 48 0 20 0.06 0.314159 0.109193 7.33151e-05 0.0718568 8.71711e-05 1.00008 0.65749 0.000375172	0.120789 0.000114634 0.724499 0.000253204 0.166393 0.000103955
15 48 0 20 0.06 3.14159 0.19816 0.000101067 0.113381 0.000127499 1.00182 0.571752 0.000367862	0.237798 0.000254343 0.631836 0.000274311 0.375442 0.000250629
15 48 0 20 0.06 0.628319 0.0752955 4.76742e-05 0.0599177 6.52031e-05 0.999885 0.795205 0.000376057	0.0985209 8.46123e-05 0.875445 0.000252997 0.112365 6.52328e-05
15 48 0 20 0.06 0.942478 0.0670751 4.18098e-05 0.0576802 6.10638e-05 0.999838 0.859361 0.000383374	0.0942093 7.87118e-05 0.940786 0.000254877 0.0999944 5.7138e-05
15 48 0 20 0.06 1.25664 0.0735998 4.47975e-05 0.059312 6.26001e-05 0.999999 0.805327 0.000370393	0.0974776 8.2639e-05 0.885962 0.000253656 0.109859 6.27088e-05
15 48 0 20 0.06 1.5708 0.100321 5.26049e-05 0.0663585 6.68188e-05 0.999758 0.661033 0.000325741	0.112349 9.49053e-05 0.737019 0.000237652 0.152197 8.11501e-05
15 48 0 20 0.06 1.88496 0.0562653 3.01159e-05 0.0314255 3.18113e-05 1.00019 0.558086 0.000270413	0.0383732 2.71793e-05 0.579755 0.000177632 0.0661118 2.71334e-05
15 48 0 20 0.06 2.19912 0.0445805 1.89843e-05 0.0227444 1.78082e-05 1.00011 0.509931 0.000185145	0.0260636 1.37128e-05 0.522983 0.000119709 0.0498051 1.50944e-05
15 48 0 20 0.06 2.51327 0.0576982 3.47665e-05 0.0314233 3.50638e-05 1.00033 0.544119 0.000286745	0.0378414 2.81917e-05 0.561516 0.00017827 0.0673069 2.94516e-05
15 48 0 20 0.06 2.82743 0.10352 7.29151e-05 0.0603991 7.99147e-05 1.00069 0.582795 0.000377488	0.0858478 8.43388e-05 0.612141 0.00024644 0.139947 8.45148e-05
15 48 0 20 0.08 0 0.185389 0.000145345 0.148779 0.000204214 1.00012 0.801854 0.000541904	0.335107 0.000468319 0.857578 0.000402709 0.389447 0.000399386
15 48 0 20 0.08 0.314159 0.0877581 8.76174e-05 0.0829346 0.000120672 1.00032 0.944104 0.000507517	0.142882 0.000177495 1.01963 0.000367429 0.139771 0.000132559
15 48 0 20 0.08 3.14159 0.185287 0.000140541 0.148701 0.00019969 1.00013 0.801874 0.000538405	0.335106 0.000468318 0.857578 0.000402709 0.389447 0.000399385
15 48 0 20 0.08 0.628319 0.0576021 5.53531e-05 0.067363 9.14574e-05 0.999789 1.16842 0.000505455	0.113161 0.000127993 1.25214 0.000352835 0.0901819 7.9303e-05
15 48 0 20 0.08 0.942478 0.0510551 4.91551e-05 0.0644994 8.65657e-05 0.999649 1.26224 0.000506544	0.107396 0.000119123 1.3448 0.00035204 0.0796989 6.91826e-05
15 48 0 20 0.08 1.25664 0.0561761 5.27907e-05 0.0666685 8.87118e-05 0.999731 1.18574 0.000497332	0.111849 0.000123789 1.26895 0.000349828 0.0879575 7.53314e-05
15 48 0 20 0.08 1.5708 0.0781914 6.40421e-05 0.076233 9.54482e-05 1.00011 0.974124 0.000453665	0.132199 0.000145909 1.0568 0.000336764 0.124809 0.000101681
15 48 0 20 0.08 1.88496 0.0324051 2.90018e-05 0.0260369 3.55837e-05 1.00017 0.802471 0.000394486	0.0300834 2.79569e-05 0.819398 0.000257716 0.0366495 2.32801e-05
15 48 0 20 0.08 2.19912 0.0222573 1.5076e-05 0.0160895 1.6389e-05 1.0001 0.722331 0.000257245	0.0175174 1.16059e-05 0.731892 0.000165636 0.0239123 1.08502e-05
15 48 0 20 0.08 2.51327 0.0331002 3.26373e-05 0.0254881 3.72554e-05 1.00051 0.768984 0.000397621	0.0289751 2.74562e-05 0.781388 0.000245001 0.0370152 2.47448e-05
15 48 0 20 0.08 2.82743 0.0779861 8.7937e-05 0.063698 0.000108547 1.00161 0.815573 0.000531946	0.0862872 0.000109678 0.837595 0.000352353 0.10272 9.51134e-05
15 48 0 20 0.1 0 0.183941 0.000171574 0.182312 0.000273136 1.00258 0.990388 0.000717211	0.456628 0.000833918 1.04119 0.00060649 0.436806 0.000631344
15 48 0 20 0.1 0.314159 0.0766365 0.000101917 0.0917789 0.000159922 1.00043 1.19646 0.00067041	0.165663 0.000261777 1.28314 0.000526959 0.128726 0.000167131
15 48 0 20 0.1 3.14159 0.183501 0.000172835 0.181938 0.000275916 0.999042 0.990682 0.000735644	0.456533 0.000826434 1.04014 0.000595853 0.437148 0.000634159
15 48 0 20 0.1 0.628319 0.0486694 6.27488e-05 0.0734533 0.000121206 0.999824 1.50775 0.000651907	0.127663 0.000183092 1.59596 0.000472316 0.079785 9.52702e-05
15 48 0 20 0.1 0.942478 0.0429369 5.55218e-05 0.0700169 0.000115322 0.999577 1.62907 0.000645641	0.120272 0.000169238 1.71422 0.000458489 0.0699902 8.26265e-05
15 48 0 20 0.1 1.25664 0.0473545 5.97897e-05 0.0726162 0.000118041 0.999774 1.53191 0.00063875	0.125989 0.000179423 1.61819 0.000462628 0.0776594 9.21457e-05
15 48 0 20 0.1 1.5708 0.0666746 7.44518e-05 0.0840616 0.000127204 1.00025 1.25954 0.000592643	0.152056 0.000216327 1.34733 0.000452257 0.112534 0.000128723
15 48 0 20 0.1 1.88496 0.0198707 2.68267e-05 0.0203597 3.75171e-05 0.999802 1.02274 0.000552607	0.0227581 2.68914e-05 1.03639 0.000349789 0.021907 1.96396e-05
15 48 0 20 0.1 2.19912 0.0116314 1.10065e-05 0.0106589 1.34739e-05 1.00004 0.915444 0.000323023	0.0112504 9.32698e-06 0.921887 0.000217526 0.012189 7.65064e-06
15 48 0 20 0.1 2.51327 0.0200753 2.80764e-05 0.0194112 3.60019e-05 1.00064 0.965221 0.000510793	0.0212844 2.54207e-05 0.974074 0.00032886 0.0218021 2.03314e-05
15 48 0 20 0.1 2.82743 0.0630543 0.000100854 0.0636693 0.000136854 1.00083 1.00798 0.000687303	0.083643 0.000136327 1.02428 0.000505725 0.0813754 0.000105943
15 48 0 30 0.005 0 0.426568 9.74659e-07 0.00434296 4.21321e-06 0.999999 0.0101811 9.85371e-06	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761808 1.21359e-05
15 48 0 30 0.005 0.314159 0.398704 1.17362e-06 0.0042656 3.75171e-06 0.999999 0.0106986 9.37826e-06	0.0121676 6.37543e-06 0.0179369 9.13726e-06 0.678303 9.84871e-06
15 48 0 30 0.005 3.14159 0.426568 1.006e-06 0.00434508 4.34409e-06 0.999993 0.0101861 1.01599e-05	0.0134265 7.81804e-06 0.017623 9.98e-06 0.761807 1.21359e-05
15 48 0 30 0.005 0.628319 0.380883 9.83741e-07 0.0042242 2.86696e-06 0.999998 0.0110905 7.49854e-06	0.0116952 4.74305e-06 0.0185838 7.3243e-06 0.629294 7.18897e-06
15 48 0 30 0.005 0.942478 0.374472 7.9013e-07 0.00421638 2.38632e-06 1 0.0112595 6.34875e-06	0.0116006 4.00684e-06 0.0189405 6.35813e-06 0.612455 5.95336e-06
15 48 0 30 0.005 1.25664 0.379924 9.00721e-07 0.00422203 2.64715e-06 1 0.0111128 6.94128e-06	0.0116566 4.40119e-06 0.0185988 6.82542e-06 0.626713 6.64225e-06
15 48 0 30 0.005 1.5708 0.396879 9.34703e-07 0.00424175 2.89646e-06 1 0.0106877 7.27292e-06	0.0119157 4.85628e-06 0.017709 7.02021e-06 0.672829 7.49483e-06
15 48 0 30 0.005 1.88496 0.380098 1.10691e-06 0.00410994 2.67769e-06 0.999994 0.0108128 7.01329e-06	0.0105362 3.85759e-06 0.0168425 6.00288e-06 0.625548 6.0829e-06
15 48 0 30 0.005 2.19912 0.37471 1.11434e-06 0.00406695 2.44909e-06 0.999994 0.0108536 6.50382e-06	0.0100941 3.18844e-06 0.0165231 5.08126e-06 0.610889 5.10876e-06
15 48 0 30 0.005 2.51327 0.381063 1.18811e-06 0.00412666 2.93157e-06 0.999996 0.0108292 7.65948e-06	0.0105702 4.23951e-06 0.0168275 6.57023e-06 0.628124 6.67251e-06
15 48 0 30 0.005 2.82743 0.398768 1.25089e-06 0.00423983 3.86266e-06 0.999994 0.0106322 9.65318e-06	0.0117733 6.24084e-06 0.0173662 8.95608e-06 0.677893 9.71092e-06
15 48 0 30 0.02 0 0.270207 3.40305e-05 0.0496276 4.79175e-05 1.00019 0.183609 0.000154389	0.107299 7.52965e-05 0.234661 0.000113062 0.456777 0.000100943
15 48 0 30 0.02 0.314159 0.197584 3.17931e-05 0.0405759 3.62466e-05 1.00027 0.205289 0.000150627	0.0740169 4.65132e-05 0.252902 0.000106875 0.292421 6.01525e-05
15 48 0 30 0.02 3.14159 0.270247 3.60719e-05 0.0496681 5.06589e-05 0.999792 0.18373 0.000162981	0.107298 7.52965e-05 0.234661 0.000113062 0.456777 0.000100942
15 48 0 30 0.02 0.628319 0.158614 2.29982e-05 0.0367843 2.65525e-05 1.00014 0.231852 0.000134078	0.0648363 3.39189e-05 0.288315 9.98952e-05 0.224742 3.99154e-05
15 48 0 30 0.02 0.942478 0.146414 1.8886e-05 0.0360138 2.33706e-05 1.00008 0.24592 0.000128031	0.063032 3.0719e-05 0.306418 9.87038e-05 0.205594 3.41012e-05
15 48 0 30 0.02 1.25664 0.156575 2.08204e-05 0.0364841 2.47821e-05 1.00007 0.232959 0.000127495	0.06429 3.25598e-05 0.290227 9.79868e-05 0.221388 3.75561e-05
15 48 0 30 0.02 1.5708 0.192156 2.31089e-05 0.0384634 2.70363e-05 1.0001 0.200122 0.000116719	0.0699474 3.65804e-05 0.249001 8.98887e-05 0.280747 4.56721e-05
15 48 0 30 0.02 1.88496 0.15389 2.06662e-05 0.0284753 1.95238e-05 0.999942 0.184995 0.000102159	0.0420839 1.90335e-05 0.209751 6.79119e-05 0.200554 2.5894e-05
15 48 0 30 0.02 2.19912 0.142281 1.76047e-05 0.0252698 1.49465e-05 0.999984 0.177575 8.32259e-05	0.0351742 1.25262e-05 0.195938 5.00606e-05 0.17947 1.81727e-05
15 48 0 30 0.02 2.51327 0.156108 2.27877e-05 0.0288487 2.16697e-05 1.00012 0.184751 0.000111881	0.0422795 2.07545e-05 0.20759 7.27021e-05 0.20357 2.87181e-05
15 48 0 30 0.02 2.82743 0.197379 3.44563e-05 0.0379958 3.75835e-05 0.999791 0.192427 0.000156868	0.0641297 4.15185e-05 0.226312 0.000101878 0.283124 5.60439e-05
15 48 0 30 0.04 0 0.198165 9.51146e-05 0.113416 0.000122522 1.00084 0.571922 0.000363864	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 0 30 0.04 0.314159 0.109175 6.89375e-05 0.0718924 8.20475e-05 1.00052 0.657959 0.000353249	0.120503 0.000114356 0.724215 0.000252682 0.166068 0.000104127
15 48 0 30 0.04 3.14159 0.198191 0.000107243 0.113393 0.00013649 0.999156 0.5717 0.000395275	0.237334 0.000251291 0.631449 0.000267804 0.374932 0.000253216
15 48 0 30 0.04 0.628319 0.0753001 4.40637e-05 0.0599583 6.02173e-05 1.00033 0.795708 0.000346946	0.0983186 8.30663e-05 0.87502 0.000249449 0.112188 6.43119e-05
15 48 0 30 0.04 0.942478 0.0670873 3.80193e-05 0.0577195 5.60407e-05 1.00009 0.859784 0.000355817	0.0940312 7.69993e-05 0.940426 0.000251773 0.0998418 5.58513e-05
15 48 0 30 0.04 1.25664 0.0736061 4.14437e-05 0.0593396 5.83405e-05 1.00004 0.805617 0.000347174	0.0973181 8.13972e-05 0.885659 0.000251749 0.109713 6.16892e-05
15 48 0 30 0.04 1.5708 0.100335 5.01914e-05 0.066392 6.43143e-05 1.00009 0.661258 0.000318076	0.112189 9.47372e-05 0.736734 0.000238618 0.152032 8.08548e-05
15 48 0 30 0.04 1.88496 0.0561167 3.07028e-05 0.0312666 3.21743e-05 0.999991 0.556725 0.00027518	0.0383151 2.71946e-05 0.579408 0.000179256 0.066049 2.7056e-05
15 48 0 30 0.04 2.19912 0.044542 2.00488e-05 0.0227077 1.86544e-05 1.00013 0.509542 0.000193013	0.0260165 1.33551e-05 0.522566 0.000117125 0.0497546 1.47239e-05
15 48 0 30 0.04 2.51327 0.057733 3.66173e-05 0.0314598 3.64244e-05 1.00006 0.544417 0.000291473	0.0377693 2.78627e-05 0.561107 0.000174941 0.0672275 2.93494e-05
15 48 0 30 0.04 2.82743 0.103634 7.63604e-05 0.0605138 8.27485e-05 0.999789 0.583259 0.000381195	0.0856822 8.33518e-05 0.611753 0.000240967 0.139764 8.52147e-05
15 48 0 30 0.06 0 0.183676 0.000143728 0.165892 0.000216823 1.00308 0.902489 0.000594378	0.392051 0.000627082 0.955433 0.000497455 0.408814 0.000499984
15 48 0 30 0.06 0.314159 0.0812824 8.53235e-05 0.0875014 0.000127614 1.00039 1.07549 0.000554212	0.153861 0.000215967 1.15559 0.000445133 0.132776 0.000148054
15 48 0 30 0.06 3.14159 0.18366 0.000161391 0.165817 0.00023921 0.999772 0.902107 0.000620266	0.391196 0.000623712 0.954889 0.000489848 0.408139 0.000505117
15 48 0 30 0.06 0.628319 0.0524302 5.25021e-05 0.0704519 9.42323e-05 1.00006 1.34251 0.000528306	0.120087 0.000152478 1.42765 0.000410287 0.0839191 8.58774e-05
15 48 0 30 0.06 0.942478 0.0463753 4.6087e-05 0.0672932 8.86023e-05 0.999823 1.44974 0.000527629	0.113402 0.0001393 1.53334 0.000397153 0.0737919 7.38472e-05
15 48 0 30 0.06 1.25664 0.0510393 5.10937e-05 0.0696084 9.36525e-05 0.999963 1.36254 0.000529494	0.118497 0.000148371 1.44744 0.000400762 0.081672 8.25731e-05
15 48 0 30 0.06 1.5708 0.071427 6.48605e-05 0.0800607 0.000104562 1.00026 1.11983 0.000501414	0.14162 0.000179582 1.20572 0.000394154 0.117145 0.000115043
15 48 0 30 0.06 1.88496 0.0250948 2.76998e-05 0.0229806 3.62456e-05 1.00012 0.914334 0.000464296	0.026147 2.78833e-05 0.930464 0.000308622 0.0280412 2.15965e-05
15 48 0 30 0.06 2.19912 0.0159777 1.35477e-05 0.0131272 1.55976e-05 1.00013 0.820835 0.000299494	0.0140338 1.03383e-05 0.828719 0.000187528 0.0169167 9.05206e-06
15 48 0 30 0.06 2.51327 0.0256564 3.18253e-05 0.0223903 3.83263e-05 1.00016 0.871317 0.000454406	0.0248294 2.65988e-05 0.881145 0.000284215 0.028123 2.2649e-05
15 48 0 30 0.06 2.82743 0.0697026 9.8068e-05 0.0640623 0.00012528 1.00028 0.917596 0.000611263	0.0849609 0.000122817 0.936252 0.000422313 0.090454 0.000101747
15 48 0 30 0.08 0 0.187551 0.000206476 0.214324 0.000358201 0.997176 1.1419 0.000914051	0.616676 0.0014305 1.18066 0.000891049 0.520423 0.00103102
15 48 0 30 0.08 0.314159 0.0700937 0.000111189 0.0993664 0.000192895 0.998546 1.41642 0.000840384	0.192044 0.000369767 1.51577 0.000730243 0.126324 0.000214067
15 48 0 30 0.08 3.14159 0.188187 0.000213187 0.214855 0.000370964 1.00242 1.14084 0.000982777	0.617634 0.00142338 1.18346 0.000874026 0.519864 0.00102335
15 48 0 30 0.08 0.628319 0.0435156 6.05454e-05 0.0791415 0.000134452 0.999709 1.8169 0.000775738	0.143803 0.000248748 1.91117 0.000618418 0.0750258 0.000113078
15 48 0 30 0.08 0.942478 0.0382351 5.31341e-05 0.0752176 0.000126958 0.999633 1.96522 0.000764801	0.134372 0.000226053 2.05582 0.00059471 0.0651784 9.59022e-05
15 48 0 30 0.08 1.25664 0.0422489 5.9351e-05 0.0781146 0.00013464 0.999741 1.84698 0.000762368	0.14149 0.000240814 1.93916 0.00060108 0.0727501 0.000107821
15 48 0 30 0.08 1.5708 0.06013 7.57423e-05 0.0911853 0.000148429 1.00021 1.5149 0.000713678	0.174081 0.000299269 1.60912 0.000586978 0.107822 0.000157423
15 48 0 30 0.08 1.88496 0.0127337 2.2212e-05 0.0155322 3.45498e-05 1.00006 1.2169 0.00068871	0.0169874 2.49597e-05 1.22816 0.000451489 0.0137911 1.64138e-05
15 48 0 30 0.08 2.19912 0.00627065 8.05228e-06 0.0068216 1.09865e-05 1.0001 1.08639 0.000415157	0.00707464 7.12586e-06 1.09095 0.000279575 0.00647539 5.25556e-06
15 48 0 30 0.08 2.51327 0.0127123 2.42652e-05 0.0144335 3.39158e-05 1.00019 1.13303 0.000654531	0.0153874 2.26031e-05 1.13902 0.000454941 0.0134767 1.64352e-05
15 48 0 30 0.08 2.82743 0.0536467 0.000111886 0.0624834 0.000162033 1.00138 1.16266 0.000925786	0.0803011 0.000164264 1.17494 0.000729517 0.0681065 0.000118462
15 48 0 30 0.1 0 0.200084 0.00023869 0.261149 0.000499223 0.999089 1.30438 0.00142082	0.973282 0.00318138 1.3194 0.00149521 0.738689 0.00226905
15 48 0 30 0.1 0.314159 0.066112 0.000127727 0.111572 0.00025151 0.999288 1.68677 0.00125565	0.242083 0.000613441 1.80851 0.00120639 0.133741 0.000321091
15 48 0 30 0.1 3.14159 0.200902 0.000243653 0.260715 0.000503892 1.00647 1.29683 0.00145034	0.973298 0.00318151 1.31942 0.00149532 0.738687 0.00226905
15 48 0 30 0.1 0.628319 0.0392342 7.42903e-05 0.0875871 0.000191687 1.00011 2.23026 0.00114267	0.173138 0.000384804 2.33857 0.000932767 0.0738272 0.000150621
15 48 0 30 0.1 0.942478 0.0342349 6.39694e-05 0.0830249 0.000179986 0.999839 2.42256 0.00113212	0.15975 0.000344555 2.52463 0.000876548 0.0630946 0.000124847
15 48 0 30 0.1 1.25664 0.0381019 6.93382e-05 0.0866415 0.000184458 0.999852 2.2716 0.00111882	0.169752 0.000371177 2.37574 0.000896392 0.0712394 0.000142696
15 48 0 30 0.1 1.5708 0.0552979 9.00806e-05 0.102283 0.000203248 1.00096 1.84781 0.00103769	0.215395 0.000480324 1.95459 0.000880322 0.109822 0.000221146
15 48 0 30 0.1 1.88496 0.00711511 1.80647e-05 0.0104483 3.14469e-05 1.00038 1.46419 0.000989538	0.0109782 2.1358e-05 1.46984 0.000663174 0.00744437 1.2637e-05
15 48 0 30 0.1 2.19912 0.00263986 4.51032e-06 0.00345709 6.93192e-06 1.00015 1.30751 0.000539978	0.00351872 4.70566e-06 1.31003 0.000391582 0.00268162 3.13675e-06
15 48 0 30 0.1 2.51327 0.00678866 1.80035e-05 0.00905937 2.72159e-05 1.00045 1.33219 0.000876198	0.0094376 1.84768e-05 1.33498 0.000698843 0.00705687 1.26518e-05
15 48 0 30 0.1 2.82743 0.0451966 0.000127076 0.0598813 0.000195627 1.00177 1.3232 0.00140531	0.0755736 0.000214674 1.33007 0.00122771 0.0568178 0.000151011
15 48 0 40 0.005 0 0.403631 2.23114e-06 0.00754611 7.35126e-06 0.99999 0.0186952 1.81096e-05	0.0218422 1.28386e-05 0.0310062 1.7358e-05 0.704339 1.97218e-05
15 48 0 40 0.005 0.314159 0.367649 2.6299e-06 0.00731341 6.42985e-06 0.999989 0.019892 1.73471e-05	0.0191682 1.01337e-05 0.0317562 1.59763e-05 0.603529 1.54518e-05
15 48 0 40 0.005 3.14159 0.403632 2.27854e-06 0.00754825 7.50263e-06 1.00001 0.0187005 1.84813e-05	0.0218428 1.26734e-05 0.031007 1.7133e-05 0.704339 1.95054e-05
15 48 0 40 0.005 0.628319 0.344903 2.14875e-06 0.00718936 4.8016e-06 0.999991 0.0208443 1.37923e-05	0.0181975 7.45949e-06 0.033297 1.29721e-05 0.546477 1.11063e-05
15 48 0 40 0.005 0.942478 0.336783 1.74968e-06 0.00716252 4.05673e-06 0.99999 0.0212672 1.19353e-05	0.0180003 6.34797e-06 0.0341371 1.14417e-05 0.527264 9.21728e-06
15 48 0 40 0.005 1.25664 0.343685 2.01006e-06 0.00717337 4.57897e-06 1 0.0208717 1.32016e-05	0.018114 6.87514e-06 0.0333269 1.20249e-05 0.543489 1.01791e-05
15 48 0 40 0.005 1.5708 0.365321 2.10291e-06 0.00723135 5.01366e-06 1 0.0197943 1.36102e-05	0.018648 7.74088e-06 0.0312401 1.23509e-05 0.596879 1.1784e-05
15 48 0 40 0.005 1.88496 0.34402 2.38586e-06 0.00687698 4.44813e-06 0.999989 0.0199898 1.27914e-05	0.0158198 5.88502e-06 0.0292337 1.03772e-05 0.541117 9.21669e-06
15 48 0 40 0.005 2.19912 0.337227 2.36955e-06 0.00674981 4.00775e-06 0.999994 0.0200154 1.17442e-05	0.0149406 4.73917e-06 0.0285058 8.63028e-06 0.524102 7.58327e-06
15 48 0 40 0.005 2.51327 0.345247 2.67345e-06 0.00690806 5.08524e-06 0.999991 0.0200087 1.45744e-05	0.0158917 6.40094e-06 0.0292055 1.12267e-05 0.544094 1.00087e-05
15 48 0 40 0.005 2.82743 0.36778 2.88971e-06 0.00724282 6.81785e-06 1 0.0196929 1.83825e-05	0.0183406 9.72019e-06 0.0304283 1.53692e-05 0.602674 1.5008e-05
15 48 0 40 0.02 0 0.234399 5.69398e-05 0.0725067 7.27645e-05 0.999702 0.309173 0.000237076	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 0 40 0.02 0.314159 0.154727 4.69099e-05 0.0540369 5.09235e-05 0.999731 0.349038 0.000225449	0.0932781 6.70538e-05 0.406286 0.000158398 0.229305 7.66005e-05
15 48 0 40 0.02 3.14159 0.234486 6.02278e-05 0.0726155 7.6414e-05 0.999502 0.30952 0.000247287	0.150819 0.000120544 0.368503 0.000165606 0.408664 0.000145575
15 48 0 40 0.02 0.628319 0.116419 3.17257e-05 0.0472772 3.67617e-05 0.999724 0.405918 0.000207189	0.0793573 4.89362e-05 0.475978 0.00015342 0.166569 4.95132e-05
15 48 0 40 0.02 0.942478 0.105478 2.66284e-05 0.0459641 3.31948e-05 0.999961 0.435603 0.000205819	0.0766259 4.49564e-05 0.509719 0.000154641 0.150201 4.28554e-05
15 48 0 40 0.02 1.25664 0.114425 3.05373e-05 0.0468373 3.63384e-05 1.00007 0.409164 0.000209611	0.078572 4.71482e-05 0.480171 0.000151347 0.163486 4.69735e-05
15 48 0 40 0.02 1.5708 0.147818 3.56595e-05 0.0505662 4.06729e-05 1.00024 0.341955 0.000193496	0.0874175 5.32713e-05 0.403692 0.000137699 0.216346 5.85441e-05
15 48 0 40 0.02 1.88496 0.106813 2.67469e-05 0.0324223 2.4867e-05 0.999936 0.303424 0.000157408	0.0438368 2.28929e-05 0.328954 0.000102929 0.133174 2.81187e-05
15 48 0 40 0.02 2.19912 0.0947394 2.09886e-05 0.0270511 1.74538e-05 1.00003 0.285452 0.000121481	0.0343147 1.3718e-05 0.302675 7.29752e-05 0.113327 1.81739e-05
15 48 0 40 0.02 2.51327 0.109014 3.17308e-05 0.032875 2.89598e-05 0.999964 0.301423 0.00017834	0.0439106 2.44018e-05 0.323572 0.000107993 0.135606 3.06778e-05
15 48 0 40 0.02 2.82743 0.15318 5.16521e-05 0.0490744 5.29851e-05 0.999922 0.32016 0.000238682	0.0761885 5.61766e-05 0.355065 0.00014992 0.214303 6.85459e-05
15 48 0 40 0.04 0 0.18527 0.00014544 0.148767 0.000203696 0.998901 0.802297 0.000534659	0.334698 0.000469746 0.857849 0.000409095 0.388847 0.000398485
15 48 0 40 0.04 0.314159 0.0875707 8.95928e-05 0.0827769 0.000123092 0.999438 0.944296 0.000504774	0.142672 0.000177486 1.02012 0.000374468 0.139505 0.000131399
15 48 0 40 0.04 3.14159 0.185406 0.000144148 0.148912 0.000202358 0.999454 0.802501 0.000533562	0.334886 0.000469645 0.858581 0.000409343 0.388756 0.000397161
15 48 0 40 0.04 0.628319 0.0575064 5.04889e-05 0.0672425 8.36161e-05 0.999769 1.16825 0.000474585	0.11295 0.0001274 1.25209 0.000355221 0.0900217 7.89789e-05
15 48 0 40 0.04 0.942478 0.0509889 4.42553e-05 0.0644106 7.88251e-05 1.00003 1.26211 0.000481534	0.107098 0.000116943 1.34444 0.000349747 0.0795026 6.78e-05
15 48 0 40 0.04 1.25664 0.0561015 4.94967e-05 0.0665694 8.38945e-05 1.00016 1.18553 0.000482781	0.111499 0.000123039 1.26847 0.000348494 0.0877179 7.48551e-05
15 48 0 40 0.04 1.5708 0.0780817 6.36239e-05 0.0761064 9.5796e-05 1.00019 0.973845 0.000463297	0.131723 0.00014548 1.05608 0.000335002 0.124445 0.000101436
15 48 0 40 0.04 1.88496 0.0322393 2.92593e-05 0.0258435 3.57007e-05 1.00014 0.800583 0.000397653	0.0299546 2.78503e-05 0.818234 0.000257086 0.0365435 2.33339e-05
15 48 0 40 0.04 2.19912 0.0222092 1.57532e-05 0.0160395 1.69459e-05 1.00014 0.721634 0.000262504	0.0174444 1.14861e-05 0.73071 0.000165587 0.0238511 1.07104e-05
15 48 0 40 0.04 2.51327 0.0331049 3.41732e-05 0.0254983 3.87237e-05 1.00018 0.769172 0.000398376	0.0288971 2.73703e-05 0.780997 0.000250529 0.0369359 2.44631e-05
15 48 0 40 0.04 2.82743 0.0780508 9.24245e-05 0.063802 0.000112153 1.00018 0.816225 0.000529878	0.0861809 0.000109901 0.838177 0.000359237 0.102528 9.45216e-05
15 48 0 40 0.06 0 0.18784 0.000202598 0.214694 0.000363754 0.998059 1.14208 0.00098491	0.616152 0.001427 1.18172 0.000890689 0.519515 0.00102742
15 48 0 40 0.06 0.314159 0.0702404 0.000113765 0.0996759 0.000200026 1.00031 1.41779 0.000893939	0.191842 0.000371056 1.51495 0.000740798 0.126275 0.000214454
15 48 0 40 0.06 3.14159 0.188015 0.000210295 0.214751 0.000366105 1.00247 1.14134 0.000975216	0.616152 0.00142701 1.18173 0.000890701 0.519514 0.00102742
15 48 0 40 0.06 0.628319 0.043408 6.41784e-05 0.0790065 0.000144553 0.999701 1.81815 0.00082545	0.143831 0.000250096 1.91146 0.000626003 0.0750294 0.000114567
15 48 0 40 0.06 0.942478 0.0381788 5.52001e-05 0.0751528 0.00013369 0.999785 1.96633 0.000802895	0.13449 0.000227268 2.05699 0.000598272 0.0651985 9.68914e-05
15 48 0 40 0.06 1.25664 0.0422135 6.07087e-05 0.0781029 0.000138125 0.999899 1.84819 0.000787458	0.141663 0.000241896 1.94096 0.000599542 0.072773 0.000108517
15 48 0 40 0.06 1.5708 0.0600849 7.84969e-05 0.0911687 0.000154398 1.00044 1.51568 0.000743841	0.174286 0.0003 1.61099 0.000586273 0.107825 0.000157557
15 48 0 40 0.06 1.88496 0.0127167 2.21757e-05 0.0155154 3.45123e-05 1.00004 1.2172 0.000687397	0.016968 2.49062e-05 1.22838 0.0004516 0.013773 1.63715e-05
15 48 0 40 0.06 2.19912 0.00626128 8.02444e-06 0.00681074 1.09483e-05 1.0001 1.08628 0.000414091	0.00706898 7.23159e-06 1.09098 0.000277219 0.00647039 5.37861e-06
15 48 0 40 0.06 2.51327 0.0126933 2.41633e-05 0.0144137 3.3765e-05 1.00017 1.13317 0.000650714	0.0153627 2.27537e-05 1.13821 0.000449716 0.0134649 1.67674e-05
15 48 0 40 0.06 2.82743 0.0535488 0.000111595 0.0623876 0.000161883 1.00127 1.16299 0.000923111	0.0801283 0.000165199 1.17348 0.000739815 0.0680551 0.000119612
15 48 0 40 0.08 0 0.205838 0.000241891 0.276648 0.000558924 0.998834 1.34306 0.00172251	1.13575 0.00414326 1.35071 0.00173617 0.845044 0.00299277
15 48 0 40 0.08 0.314159 0.0658145 0.000137073 0.116179 0.000281661 1.00106 1.76452 0.00153596	0.26221 0.000720019 1.89575 0.00141453 0.138383 0.000368866
15 48 0 40 0.08 3.14159 0.206045 0.000255144 0.275215 0.000567269 1.00711 1.3348 0.00168037	1.13578 0.00414353 1.35076 0.00173636 0.845041 0.00299276
15 48 0 40 0.08 0.628319 0.0385188 7.457e-05 0.0909454 0.000208472 0.999144 2.35884 0.0013331	0.184561 0.00044313 2.4696 0.00109658 0.0745428 0.000167384
15 48 0 40 0.08 0.942478 0.0334947 6.42391e-05 0.0860331 0.000192328 0.999364 2.56595 0.00128897	0.169703 0.000395995 2.67147 0.00101474 0.0633489 0.000137887
15 48 0 40 0.08 1.25664 0.0373051 7.16502e-05 0.0897418 0.000199862 0.999881 2.40322 0.00127519	0.180607 0.000424832 2.5118 0.00102296 0.0717028 0.000156748
15 48 0 40 0.08 1.5708 0.0543857 9.28909e-05 0.106014 0.000221623 1.00042 1.94732 0.00120803	0.232244 0.000561798 2.06125 0.000999616 0.112314 0.000249922
15 48 0 40 0.08 1.88496 0.00582343 1.57885e-05 0.00896119 2.84149e-05 0.999926 1.53421 0.0010706	0.00952582 2.01817e-05 1.54156 0.000755517 0.00615914 1.16083e-05
15 48 0 40 0.08 2.19912 0.00198363 3.81208e-06 0.0027256 6.0686e-06 1.00003 1.37172 0.000608782	0.00278263 4.03072e-06 1.37432 0.00044016 0.00202144 2.61113e-06
15 48 0 40 0.08 2.51327 0.00556711 1.61632e-05 0.00773913 2.55757e-05 1.00009 1.38788 0.00105263	0.00802528 1.69393e-05 1.39213 0.000805864 0.0057563 1.12375e-05
15 48 0 40 0.08 2.82743 0.0433082 0.000133437 0.0589742 0.000207156 1.00174 1.36042 0.0015948	0.0742054 0.000233099 1.36869 0.00142804 0.0543496 0.00016475
15 48 0 40 0.1 0 0.229497 0.000211556 0.331823 0.000616821 0.995304 1.44503 0.00196107	2.15695 0.0116141 1.40504 0.00271235 1.58194 0.0100308
15 48 0 40 0.1 0.314159 0.066886 0.000105655 0.132869 0.000246416 1.00653 1.98713 0.00181561	0.369051 0.00136579 2.18822 0.00224122 0.170316 0.000691945
15 48 0 40 0.1 3.14159 0.229259 0.000271936 0.324334 0.000830821 0.999552 1.41374 0.00267049	2.16504 0.0122297 1.40047 0.00280467 1.6013 0.0102069
15 48 0 40 0.1 0.628319 0.0370494 6.30903e-05 0.103599 0.000195505 1.00069 2.79471 0.00153318	0.241516 0.000760998 2.94652 0.00175854 0.0819498 0.000254395
15 48 0 40 0.1 0.942478 0.031743 5.58864e-05 0.0976617 0.000194747 1.00136 3.07386 0.00152426	0.21786 0.000661883 3.20444 0.00166632 0.0679212 0.000202872
15 48 0 40 0.1 1.25664 0.0357613 6.06886e-05 0.102512 0.00019948 1.00022 2.86429 0.00155376	0.234522 0.000723893 3.00057 0.00169668 0.0781306 0.000236602
15 48 0 40 0.1 1.5708 0.053537 0.000107704 0.122328 0.000295974 1.00132 2.2835 0.00183667	0.315404 0.00101085 2.42475 0.00166325 0.130076 0.000412132
15 48 0 40 0.1 1.88496 0.00297707 1.17558e-05 0.00526381 2.28188e-05 1.00033 1.76482 0.00162526	0.00544893 1.57568e-05 1.7711 0.00124581 0.00307359 8.58324e-06
15 48 0 40 0.1 2.19912 0.000687688 1.79324e-06 0.00109531 3.10542e-06 1.00014 1.59091 0.000871685	0.00110473 2.14486e-06 1.59236 0.000699115 0.000693089 1.28452e-06
15 48 0 40 0.1 2.51327 0.0027068 1.13475e-05 0.0041821 1.77936e-05 1.00058 1.55023 0.00164351	0.00425306 1.24497e-05 1.553 0.00137834 0.00275213 8.31034e-06
15 48 0 40 0.1 2.82743 0.0396222 0.000165727 0.056414 0.000260522 0.999145 1.42472 0.002487	0.0707015 0.000328965 1.45298 0.00235509 0.049841 0.000258214
15 48 0 50 0.005 0 0.381898 4.34857e-06 0.0114909 1.16871e-05 1.00001 0.0300878 3.02611e-05	0.0312769 1.82031e-05 0.0477391 2.57642e-05 0.655012 2.76196e-05
15 48 0 50 0.005 0.314159 0.338635 5.00507e-06 0.0109559 1.00797e-05 1 0.0323517 2.92889e-05	0.0266101 1.41441e-05 0.0492393 2.42356e-05 0.54032 2.12563e-05
15 48 0 50 0.005 3.14159 0.381898 4.05463e-06 0.011487 1.0883e-05 1.00003 0.0300776 2.81759e-05	0.0312806 1.84571e-05 0.0477445 2.61213e-05 0.655015 2.80754e-05
15 48 0 50 0.005 0.628319 0.311673 4.0856e-06 0.0106711 7.61928e-06 0.999999 0.0342374 2.39995e-05	0.024962 1.04387e-05 0.0522399 2.01894e-05 0.477773 1.51555e-05
15 48 0 50 0.005 0.942478 0.302141 3.25829e-06 0.0106035 6.34185e-06 0.999998 0.0350939 2.0612e-05	0.0246272 9.20274e-06 0.0538672 1.85979e-05 0.457142 1.29852e-05
15 48 0 50 0.005 1.25664 0.310236 3.82367e-06 0.0106296 7.20743e-06 0.999986 0.0342622 2.28094e-05	0.0248255 9.94335e-06 0.0523116 1.93732e-05 0.474518 1.43369e-05
15 48 0 50 0.005 1.5708 0.335858 3.99318e-06 0.0107565 7.8375e-06 0.999989 0.0320262 2.29535e-05	0.0257465 1.09452e-05 0.0483277 1.90616e-05 0.532687 1.63692e-05
15 48 0 50 0.005 1.88496 0.310728 4.06427e-06 0.00999743 6.31184e-06 1 0.0321734 1.98923e-05	0.020946 7.95278e-06 0.0445111 1.57345e-05 0.470539 1.23388e-05
15 48 0 50 0.005 2.19912 0.302769 3.78323e-06 0.00971262 5.30282e-06 1 0.0320786 1.71131e-05	0.0194915 6.305e-06 0.0431319 1.29923e-05 0.451874 1.00644e-05
15 48 0 50 0.005 2.51327 0.312175 4.2433e-06 0.0100436 6.69015e-06 1.00001 0.0321721 2.09921e-05	0.0210508 8.70789e-06 0.0444289 1.7108e-05 0.473757 1.35284e-05
15 48 0 50 0.005 2.82743 0.338839 4.78649e-06 0.0107712 9.29281e-06 1.00002 0.0317873 2.69737e-05	0.025158 1.36054e-05 0.0466818 2.34418e-05 0.538823 2.0775e-05
15 48 0 50 0.02 0 0.211947 8.39551e-05 0.093844 0.000104805 1.00038 0.442478 0.000323095	0.193633 0.00017841 0.503095 0.000215982 0.38411 0.000195213
15 48 0 50 0.02 0.314159 0.127339 6.27471e-05 0.0642283 7.00251e-05 0.999864 0.504012 0.000307354	0.108173 9.03598e-05 0.56626 0.000207928 0.190718 9.16767e-05
15 48 0 50 0.02 3.14159 0.211971 7.73657e-05 0.0938843 9.69821e-05 1.00081 0.44262 0.000300794	0.193728 0.000181257 0.503308 0.000222905 0.38413 0.000195714
15 48 0 50 0.02 0.628319 0.0911304 4.08522e-05 0.0546591 5.13197e-05 0.999882 0.599444 0.000298577	0.0899359 6.67855e-05 0.675836 0.000207353 0.132904 5.88699e-05
15 48 0 50 0.02 0.942478 0.0816312 3.45984e-05 0.0528046 4.71839e-05 0.999913 0.646527 0.000306013	0.0863262 6.011e-05 0.72574 0.000205135 0.118811 4.97145e-05
15 48 0 50 0.02 1.25664 0.0892001 3.79118e-05 0.0540219 4.92587e-05 0.999941 0.605296 0.000298044	0.0888514 6.37595e-05 0.68265 0.000205456 0.129993 5.49164e-05
15 48 0 50 0.02 1.5708 0.119142 4.50095e-05 0.0594648 5.39485e-05 1.00023 0.498849 0.000267148	0.100753 7.29423e-05 0.568915 0.00019015 0.176867 7.00263e-05
15 48 0 50 0.02 1.88496 0.0764901 3.22356e-05 0.0329248 3.1322e-05 0.999831 0.430193 0.000230566	0.0418169 2.55816e-05 0.45343 0.000141253 0.0921375 2.81035e-05
15 48 0 50 0.02 2.19912 0.0644084 2.16497e-05 0.0256355 1.87504e-05 0.999937 0.39786 0.000158878	0.0305632 1.39288e-05 0.412524 9.59605e-05 0.0740503 1.6789e-05
15 48 0 50 0.02 2.51327 0.0783339 3.4254e-05 0.0331798 3.26e-05 0.999909 0.423275 0.000233392	0.0416822 2.68692e-05 0.443032 0.000143544 0.0939886 3.07714e-05
15 48 0 50 0.02 2.82743 0.12379 6.23922e-05 0.0561476 6.59059e-05 0.999931 0.45316 0.000308554	0.0827275 7.10512e-05 0.485869 0.000200735 0.169972 7.78964e-05
15 48 0 50 0.04 0 0.183571 0.000171467 0.182281 0.000276413 1.00125 0.992188 0.000724362	0.455545 0.000810177 1.04232 0.000596365 0.435377 0.000622529
15 48 0 50 0.04 0.314159 0.0764371 0.000100665 0.0917263 0.000158736 0.999939 1.19885 0.000650749	0.165357 0.000252827 1.28433 0.000514946 0.128381 0.000163264
15 48 0 50 0.04 3.14159 0.183598 0.000172041 0.18223 0.000282386 1.00031 0.991733 0.000752659	0.455467 0.000867815 1.04213 0.000623242 0.435253 0.000659643
15 48 0 50 0.04 0.628319 0.0485494 6.03186e-05 0.0733877 0.000118651 0.999571 1.5101 0.000653033	0.127474 0.00017694 1.597 0.000463279 0.079616 9.24059e-05
15 48 0 50 0.04 0.942478 0.0428391 5.22743e-05 0.0699294 0.000111183 0.999737 1.63073 0.00067387	0.12009 0.000165946 1.71511 0.000455424 0.0698453 8.11147e-05
15 48 0 50 0.04 1.25664 0.0472068 5.69175e-05 0.0724589 0.000115124 0.999959 1.53336 0.000671691	0.125353 0.000176254 1.61873 0.00046436 0.0772355 9.04407e-05
15 48 0 50 0.04 1.5708 0.0664519 7.29755e-05 0.0838308 0.000128446 1.00036 1.26026 0.000627035	0.15117 0.000212738 1.3474 0.00045395 0.111865 0.000126438
15 48 0 50 0.04 1.88496 0.0198657 2.82279e-05 0.0203741 3.86417e-05 0.999699 1.02375 0.000533654	0.0225749 2.66187e-05 1.03501 0.000348181 0.0217595 1.94598e-05
15 48 0 50 0.04 2.19912 0.0116037 1.17095e-05 0.0106297 1.43351e-05 0.999988 0.915088 0.000340178	0.0111658 9.29644e-06 0.920226 0.000217796 0.0121191 7.63948e-06
15 48 0 50 0.04 2.51327 0.0200645 2.85823e-05 0.0194084 3.68634e-05 1.00012 0.965556 0.00053263	0.0211781 2.67736e-05 0.973816 0.000354529 0.0216978 2.11592e-05
15 48 0 50 0.04 2.82743 0.0630218 9.8209e-05 0.0636695 0.000135895 0.99979 1.00848 0.000722094	0.0833901 0.000143577 1.02562 0.000535604 0.0810162 0.000110272
15 48 0 50 0.06 0 0.200464 0.000221875 0.261662 0.00051107 1.00146 1.30438 0.00156665	0.970248 0.00312321 1.32626 0.0014513 0.732695 0.00231303
15 48 0 50 0.06 0.314159 0.0663578 0.000129182 0.112282 0.000259278 0.997774 1.69111 0.00129759	0.241261 0.000599506 1.815 0.00117688 0.13282 0.000319645
15 48 0 50 0.06 3.14159 0.200267 0.000233543 0.260135 0.000496365 1.00449 1.29805 0.00144923	0.970265 0.00312332 1.32628 0.0014514 0.732692 0.00231302
15 48 0 50 0.06 0.628319 0.0393723 7.42722e-05 0.0881054 0.00019666 0.999157 2.23553 0.00116985	0.172693 0.0003789 2.34254 0.000932153 0.0735121 0.000149162
15 48 0 50 0.06 0.942478 0.0342999 6.4489e-05 0.0833651 0.000185421 0.999796 2.42786 0.00118762	0.159534 0.000340694 2.52882 0.000871676 0.0629026 0.000123811
15 48 0 50 0.06 1.25664 0.0381276 7.04427e-05 0.0869002 0.000191361 1.00036 2.27682 0.00119318	0.169737 0.000370958 2.37964 0.000875587 0.0711127 0.000143072
15 48 0 50 0.06 1.5708 0.0552272 9.21477e-05 0.102352 0.000211709 1.00151 1.85145 0.00110611	0.215587 0.00048786 1.95801 0.000870191 0.109709 0.000224736
15 48 0 50 0.06 1.88496 0.00707603 1.88295e-05 0.0104074 3.21246e-05 0.999874 1.46667 0.000925727	0.0109716 2.17172e-05 1.47188 0.000678343 0.00742797 1.27169e-05
15 48 0 50 0.06 2.19912 0.0026303 4.72493e-06 0.00344735 7.27026e-06 1.00002 1.30849 0.000564548	0.00349916 4.56742e-06 1.31031 0.000387491 0.00266604 3.01101e-06
15 48 0 50 0.06 2.51327 0.00677322 1.77832e-05 0.00904363 2.76975e-05 1.00056 1.33255 0.000925673	0.00939843 1.82694e-05 1.33848 0.000676241 0.00700911 1.26181e-05
15 48 0 50 0.06 2.82743 0.0450738 0.000124462 0.0596645 0.000199306 0.999572 1.32161 0.00140659	0.0753307 0.00021136 1.33617 0.00119001 0.056379 0.000154803
15 48 0 50 0.08 0 0.228969 0.000255067 0.330988 0.000863526 1.01227 1.44461 0.00287221	2.16151 0.0120281 1.40854 0.00271832 1.59454 0.0110572
15 48 0 50 0.08 0.314159 0.0669565 0.000158709 0.133582 0.000365491 0.996522 1.99536 0.00234072	0.367037 0.00133333 2.1901 0.00231204 0.169661 0.000696636
15 48 0 50 0.08 3.14159 0.228542 0.000263325 0.32289 0.000807148 1.01047 1.41186 0.00261356	2.16191 0.012031 1.4088 0.00271946 1.59453 0.0110571
15 48 0 50 0.08 0.628319 0.0370396 8.92884e-05 0.103927 0.000283885 0.998662 2.80413 0.00201604	0.239602 0.000738505 2.94994 0.00178016 0.0812338 0.000249308
15 48 0 50 0.08 0.942478 0.0317884 7.52993e-05 0.0979577 0.000267157 1.00031 3.07898 0.00202979	0.216201 0.000644442 3.20844 0.00164372 0.0673273 0.000197459
15 48 0 50 0.08 1.25664 0.0356805 8.33097e-05 0.102462 0.000276197 1.00059 2.86958 0.00199732	0.234164 0.000718782 3.00356 0.0016539 0.0779205 0.000236031
15 48 0 50 0.08 1.5708 0.0532654 0.000109017 0.121949 0.000295901 1.00181 2.28806 0.001817	0.315342 0.00102432 2.4258 0.00163205 0.129939 0.000415417
15 48 0 50 0.08 1.88496 0.0029863 1.23499e-05 0.0052895 2.35267e-05 0.999947 1.76853 0.00158318	0.00544197 1.60149e-05 1.77125 0.00125472 0.00306813 8.58106e-06
15 48 0 50 0.08 2.19912 0.000687125 1.86373e-06 0.00109552 3.2645e-06 1 1.59242 0.000895264	0.00109994 2.08212e-06 1.59336 0.000697549 0.0006896 1.24013e-06
15 48 0 50 0.08 2.51327 0.0026928 1.11669e-05 0.00416274 1.84083e-05 1.00069 1.54991 0.00164761	0.00424498 1.24414e-05 1.55872 0.00133365 0.00273707 8.5971e-06
15 48 0 50 0.08 2.82743 0.0394294 0.000164943 0.0559713 0.000269985 0.99808 1.42024 0.00250496	0.0706331 0.00032682 1.46108 0.00227948 0.0495959 0.000275234
15 48 0 50 0.1 0 0.25914 0.000271069 0.374597 0.00121083 1.01502 1.44535 0.00420011	5.1497 0.0494724 1.36782 0.00400612 4.32229 0.0676477
15 48 0 50 0.1 0.314159 0.0725577 0.000176831 0.154194 0.000448805 1.00856 2.12695 0.00355345	0.580507 0.00295894 2.44475 0.00375535 0.248664 0.00174547
15 48 0 50 0.1 3.14159 0.257592 0.000265524 0.3702 0.00134876 1.04033 1.43581 0.00452397	5.15377 0.049506 1.36894 0.004012 4.3222 0.0676471
15 48 0 50 0.1 0.628319 0.0373582 9.55552e-05 0.120495 0.000345831 1.00104 3.22545 0.00323219	0.339599 0.00139057 3.43869 0.00301026 0.0996597 0.000440343
15 48 0 50 0.1 0.942478 0.0316522 8.22645e-05 0.113628 0.000337987 1.0007 3.58829 0.0031994	0.298435 0.0011719 3.77088 0.00282053 0.0796039 0.000328159
15 48 0 50 0.1 1.25664 0.0359791 9.31089e-05 0.119543 0.000345085 0.999746 3.32172 0.00308895	0.329804 0.00134383 3.51019 0.00283858 0.0946522 0.000407724
15 48 0 50 0.1 1.5708 0.0551344 0.000124079 0.142686 0.000373838 0.998908 2.58726 0.00267913	0.474756 0.00209985 2.77805 0.00276178 0.172685 0.000819532
15 48 0 50 0.1 1.88496 0.00141102 8.34482e-06 0.00274864 1.632e-05 0.999929 1.96005 0.00258269	0.00279751 1.16029e-05 1.96316 0.00210568 0.00143727 6.2509e-06
15 48 0 50 0.1 2.19912 0.000198364 7.55652e-07 0.000354924 1.39355e-06 0.999993 1.79261 0.00140736	0.000355079 9.2047e-07 1.79382 0.00119973 0.000198432 5.37456e-07
15 48 0 50 0.1 2.51327 0.00121418 7.54776e-06 0.00197327 1.18348e-05 1.00081 1.65805 0.0026766	0.00199457 8.54571e-06 1.67355 0.00223584 0.00122431 6.70706e-06
15 48 0 50 0.1 2.82743 0.0403662 0.000228668 0.0541712 0.000343084 1.00345 1.34617 0.00372179	0.0702875 0.000532267 1.46605 0.00347059 0.0528689 0.000619678
15 48 0 60 0.005 0 0.361515 6.83899e-06 0.0159899 1.57102e-05 1.0001 0.0442277 4.26161e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 0 60 0.005 0.314159 0.311851 7.64017e-06 0.0149674 1.32927e-05 1.00007 0.0479923 4.14425e-05	0.0341374 1.82408e-05 0.070129 3.35896e-05 0.486648 2.69961e-05
15 48 0 60 0.005 3.14159 0.36152 6.90544e-06 0.0159999 1.581e-05 0.999924 0.0442548 4.2883e-05	0.0414197 2.45788e-05 0.067586 3.60499e-05 0.612644 3.68476e-05
15 48 0 60 0.005 0.628319 0.281423 6.27425e-06 0.0144585 1.01517e-05 1.00002 0.0513741 3.49325e-05	0.0316744 1.35603e-05 0.0753037 2.8802e-05 0.420547 1.92386e-05
15 48 0 60 0.005 0.942478 0.270786 5.19764e-06 0.0143373 8.7793e-06 1 0.0529451 3.1408e-05	0.031182 1.19234e-05 0.0780983 2.66791e-05 0.39921 1.63245e-05
15 48 0 60 0.005 1.25664 0.279801 5.89479e-06 0.0143881 9.67709e-06 1 0.0514206 3.35052e-05	0.0314855 1.26912e-05 0.075468 2.71989e-05 0.417138 1.785e-05
15 48 0 60 0.005 1.5708 0.308675 6.20438e-06 0.0146306 1.05603e-05 1.00002 0.047396 3.32595e-05	0.0328872 1.40402e-05 0.0687615 2.63938e-05 0.4782 2.06376e-05
15 48 0 60 0.005 1.88496 0.280384 6.43225e-06 0.0132385 8.63731e-06 0.999999 0.0472137 2.97239e-05	0.025651 9.71995e-06 0.062372 2.13781e-05 0.411206 1.49174e-05
15 48 0 60 0.005 2.19912 0.271478 5.95519e-06 0.0127163 7.2226e-06 0.999998 0.0468392 2.55784e-05	0.0235177 7.55424e-06 0.0600779 1.74684e-05 0.391418 1.19768e-05
15 48 0 60 0.005 2.51327 0.282011 6.88142e-06 0.0133059 9.38563e-06 0.999983 0.04718 3.21301e-05	0.0257919 1.07155e-05 0.0622048 2.33836e-05 0.414566 1.64391e-05
15 48 0 60 0.005 2.82743 0.312132 7.96077e-06 0.0146388 1.32797e-05 0.999963 0.0468963 4.13446e-05	0.0319143 1.73783e-05 0.0658681 3.23169e-05 0.484387 2.61604e-05
15 48 0 60 0.02 0 0.197908 0.000100473 0.113137 0.000128879 1.00106 0.57124 0.000376875	0.237058 0.000249178 0.63123 0.00026836 0.374631 0.000247794
15 48 0 60 0.02 0.314159 0.108989 7.00237e-05 0.0716918 8.37827e-05 0.999978 0.657226 0.000361265	0.120454 0.000113949 0.724205 0.000254061 0.166002 0.000103151
15 48 0 60 0.02 3.14159 0.198026 0.000100017 0.113302 0.000129485 1.00146 0.57173 0.000378851	0.237058 0.000249177 0.63123 0.00026836 0.374631 0.000247793
15 48 0 60 0.02 0.628319 0.0751687 4.49579e-05 0.0598171 6.15792e-05 0.999837 0.795212 0.000355876	0.0983605 8.36568e-05 0.875244 0.000252571 0.112206 6.45482e-05
15 48 0 60 0.02 0.942478 0.0669824 3.83639e-05 0.0576032 5.61761e-05 0.999919 0.859405 0.000355636	0.0940851 7.80171e-05 0.940718 0.000255982 0.0998682 5.64987e-05
15 48 0 60 0.02 1.25664 0.0734901 4.17255e-05 0.0592069 5.82266e-05 0.999917 0.805103 0.000346698	0.0973293 8.07616e-05 0.885855 0.000250888 0.109704 6.11669e-05
15 48 0 60 0.02 1.5708 0.100181 5.10928e-05 0.0662124 6.48154e-05 0.99984 0.6605 0.000319719	0.112087 9.29453e-05 0.736545 0.000237494 0.151939 7.94861e-05
15 48 0 60 0.02 1.88496 0.0561542 3.18964e-05 0.0313031 3.31963e-05 1.00002 0.557 0.00028015	0.0382272 2.6824e-05 0.578639 0.000176829 0.0659873 2.65782e-05
15 48 0 60 0.02 2.19912 0.0445128 2.01129e-05 0.0226745 1.85405e-05 0.999912 0.509131 0.000190427	0.0259418 1.3398e-05 0.521505 0.000118827 0.0497121 1.47332e-05
15 48 0 60 0.02 2.51327 0.057649 3.47944e-05 0.031386 3.47958e-05 1 0.543943 0.000280691	0.0376873 2.75326e-05 0.56029 0.000175211 0.0671781 2.89211e-05
15 48 0 60 0.02 2.82743 0.103477 7.25058e-05 0.0603909 7.90785e-05 1.00048 0.582964 0.000369597	0.0855598 8.2567e-05 0.611347 0.000241279 0.139658 8.34481e-05
15 48 0 60 0.04 0 0.187432 0.000197136 0.214416 0.000355126 1.00257 1.14314 0.000981552	0.614484 0.00140406 1.18578 0.000868621 0.51622 0.00100988
15 48 0 60 0.04 0.314159 0.0700794 0.000106765 0.099568 0.00019022 0.999505 1.41956 0.000853255	0.191726 0.000368227 1.51923 0.000720857 0.125822 0.000212449
15 48 0 60 0.04 3.14159 0.187535 0.000195806 0.214592 0.000364354 1.00444 1.14341 0.000986013	0.614484 0.00140406 1.18579 0.000868633 0.516219 0.00100988
15 48 0 60 0.04 0.628319 0.0433534 6.30716e-05 0.0790211 0.000141061 0.999594 1.82084 0.000790734	0.143966 0.000250179 1.91504 0.000616682 0.0749531 0.000113902
15 48 0 60 0.04 0.942478 0.038146 5.48889e-05 0.0752011 0.000131848 0.999518 1.9693 0.000779201	0.134665 0.000229646 2.05983 0.000596795 0.0651902 9.64628e-05
15 48 0 60 0.04 1.25664 0.0421958 5.95982e-05 0.0781983 0.000135849 0.999727 1.85126 0.000778447	0.141829 0.000241691 1.94323 0.000606408 0.0727701 0.000108133
15 48 0 60 0.04 1.5708 0.0600268 7.88485e-05 0.091213 0.000153324 0.999778 1.51798 0.000734231	0.174413 0.000299271 1.6129 0.000598291 0.107771 0.000156747
15 48 0 60 0.04 1.88496 0.012796 2.18254e-05 0.0156461 3.39929e-05 0.999976 1.21992 0.000668414	0.0169556 2.47898e-05 1.22929 0.000460035 0.0137528 1.62619e-05
15 48 0 60 0.04 2.19912 0.00626133 7.80823e-06 0.00681304 1.05907e-05 0.999961 1.08677 0.000395614	0.00705142 7.11936e-06 1.09081 0.000279165 0.00645498 5.26152e-06
15 48 0 60 0.04 2.51327 0.0126519 2.30217e-05 0.0143826 3.2407e-05 1.0001 1.13444 0.000644824	0.0153269 2.24282e-05 1.13962 0.000438978 0.0134158 1.63902e-05
15 48 0 60 0.04 2.82743 0.0534186 0.00010689 0.0623218 0.000157552 1.00181 1.16456 0.000915391	0.0799294 0.000162636 1.17681 0.000720529 0.0676838 0.000117575
15 48 0 60 0.06 0 0.216617 0.000261009 0.305042 0.000681898 1.00726 1.40741 0.00223681	1.55146 0.00675124 1.3996 0.00217874 1.12314 0.00521939
15 48 0 60 0.06 0.314159 0.0655647 0.000137549 0.124453 0.000304892 0.997296 1.89801 0.00178507	0.309715 0.000985879 2.06182 0.00175416 0.150742 0.000493143
15 48 0 60 0.06 3.14159 0.216286 0.000275434 0.300265 0.000677211 1.01357 1.38729 0.00203759	1.55159 0.00675202 1.39972 0.00217918 1.12314 0.00521936
15 48 0 60 0.06 0.628319 0.0374181 7.94621e-05 0.0972662 0.000235834 0.999385 2.59748 0.00157815	0.210862 0.000582983 2.72541 0.00136936 0.0772229 0.000204724
15 48 0 60 0.06 0.942478 0.0323606 6.82871e-05 0.0919136 0.000221456 0.999027 2.83771 0.00155425	0.192145 0.000513238 2.95417 0.00129731 0.0648981 0.000166299
15 48 0 60 0.06 1.25664 0.0361911 7.52211e-05 0.0960324 0.000230057 0.999625 2.65125 0.00154696	0.206313 0.000559599 2.77217 0.00131801 0.0742771 0.00019344
15 48 0 60 0.06 1.5708 0.0534057 0.000103811 0.113986 0.000260245 1.00098 2.13267 0.00145239	0.270654 0.000755255 2.25768 0.00130815 0.119618 0.000316963
15 48 0 60 0.06 1.88496 0.00411399 1.35546e-05 0.00685346 2.55095e-05 0.999684 1.66195 0.00134447	0.00718911 1.7841e-05 1.66941 0.000995535 0.00429491 9.82274e-06
15 48 0 60 0.06 2.19912 0.00115209 2.54561e-06 0.00171886 4.21786e-06 0.999951 1.48985 0.000730738	0.00174668 2.90212e-06 1.4927 0.000556099 0.00116828 1.76858e-06
15 48 0 60 0.06 2.51327 0.00380477 1.29728e-05 0.00563767 2.06318e-05 0.999817 1.48171 0.00133522	0.00581011 1.43567e-05 1.48758 0.00101276 0.00390623 9.37113e-06
15 48 0 60 0.06 2.82743 0.0405086 0.000143236 0.0573314 0.000234428 1.00107 1.41438 0.00206936	0.0718036 0.000266372 1.43316 0.00179431 0.0505106 0.000196005
15 48 0 60 0.08 0 0.252731 0.000257668 0.371034 0.00118689 0.997885 1.4677 0.0041347	4.25751 0.0344026 1.39031 0.00376871 3.34268 0.0395206
15 48 0 60 0.08 0.314159 0.0707143 0.000179159 0.149397 0.000434787 0.995798 2.11431 0.00334931	0.529919 0.00256677 2.41176 0.00333171 0.226623 0.00141426
15 48 0 60 0.08 3.14159 0.251952 0.000286911 0.363425 0.00123999 1.0244 1.44087 0.00404873	4.26004 0.0344197 1.39117 0.00377265 3.34262 0.0395203
15 48 0 60 0.08 0.628319 0.0369306 9.31856e-05 0.11625 0.000320141 1.00087 3.14799 0.00292172	0.318848 0.00125549 3.35525 0.00271144 0.0956019 0.000391602
15 48 0 60 0.08 0.942478 0.0313102 8.18892e-05 0.109457 0.000316573 1.00028 3.49424 0.00285383	0.281691 0.00107533 3.67117 0.00258513 0.0770198 0.000299847
15 48 0 60 0.08 1.25664 0.03563 9.04827e-05 0.11548 0.000326546 1.00023 3.23942 0.00305483	0.309399 0.00119596 3.42217 0.00261572 0.0909182 0.000368181
15 48 0 60 0.08 1.5708 0.0544557 0.000118147 0.138185 0.000342144 0.998145 2.53671 0.00259585	0.438056 0.00178432 2.72229 0.00256232 0.162219 0.000702658
15 48 0 60 0.08 1.88496 0.001605 8.38849e-06 0.00308629 1.69402e-05 0.999575 1.93064 0.00239348	0.00319561 1.21087e-05 1.93918 0.00194477 0.00165807 6.54221e-06
15 48 0 60 0.08 2.19912 0.000250078 8.54823e-07 0.00043952 1.55343e-06 0.999977 1.75955 0.00128241	0.000445847 1.10285e-06 1.7627 0.00105997 0.000253205 6.22821e-07
15 48 0 60 0.08 2.51327 0.00139644 7.90644e-06 0.00226821 1.21443e-05 0.99974 1.65041 0.00258807	0.00230829 8.90937e-06 1.66248 0.00196412 0.00141107 6.2303e-06
15 48 0 60 0.08 2.82743 0.0395073 0.00020229 0.0548479 0.000310599 1.00335 1.39282 0.0034846	0.0693689 0.000451809 1.47866 0.00321512 0.0499271 0.000451871
15 48 0 60 0.1 0 0.287535 0.000275939 0.353384 0.0016027 0.986119 1.22955 0.00563604	12.9298 0.19415 1.27874 0.00512353 13.1099 0.400773
15 48 0 60 0.1 0.314159 0.0813481 0.00022076 0.171787 0.000613956 0.998362 2.11382 0.00514384	0.945287 0.00656824 2.62117 0.00519364 0.392815 0.00389605
15 48 0 60 0.1 3.14159 0.283529 0.00027146 0.440909 0.00262955 0.981954 1.55275 0.00853136	12.9546 0.194337 1.28157 0.00513966 13.1095 0.40077
15 48 0 60 0.1 0.628319 0.038906 0.000108586 0.135938 0.000423947 1.00095 3.49585 0.00460707	0.495684 0.00262308 3.83378 0.00452096 0.132628 0.000804748
15 48 0 60 0.1 0.942478 0.0323769 9.40882e-05 0.128123 0.000428199 1.00155 3.95553 0.00467247	0.423019 0.0021532 4.23634 0.00438872 0.101729 0.000570766
15 48 0 60 0.1 1.25664 0.0371206 0.000108053 0.135112 0.000442205 0.998751 3.63876 0.00454868	0.476661 0.00248142 3.92221 0.00440898 0.124524 0.00075223
15 48 0 60 0.1 1.5708 0.0585247 0.000141919 0.161894 0.000468976 0.995415 2.76637 0.00394241	0.736053 0.004143 3.04698 0.004227 0.250137 0.00173327
15 48 0 60 0.1 1.88496 0.000716214 5.65192e-06 0.00144692 1.09931e-05 0.999706 2.07376 0.0037912	0.00149402 8.18782e-06 2.08703 0.00319108 0.00073975 4.90726e-06
15 48 0 60 0.1 2.19912 6.09016e-05 3.04173e-07 0.000116633 5.61195e-07 1 1.93411 0.00206607	0.000118669 4.12646e-07 1.93802 0.00179098 6.18689e-05 2.34898e-07
15 48 0 60 0.1 2.51327 0.000600562 5.73569e-06 0.000961332 7.36055e-06 0.999995 1.7069 0.00405066	0.000973626 5.69937e-06 1.72607 0.00308818 0.000598529 4.98162e-06
15 48 0 60 0.1 2.82743 0.0468984 0.000310511 0.0548446 0.000391443 0.998546 1.17642 0.00458905	0.0732611 0.000836981 1.41639 0.00453537 0.0627168 0.00138949
15 48 -0.05 20 0.005 3.45575 0.219155 1.12804e-06 0.00134745 1.27365e-06 0.999999 0.00614831 5.77982e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.05 20 0.005 3.76991 0.21068 8.70082e-07 0.00129194 9.37645e-07 1 0.00613219 4.42522e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.05 20 0.005 4.08407 0.207659 7.01957e-07 0.00126872 7.32206e-07 1 0.0061096 3.50535e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.05 20 0.005 4.39823 0.210225 7.64157e-07 0.00129054 8.19975e-07 1 0.00613881 3.87818e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.05 20 0.005 4.71239 0.218265 8.2854e-07 0.00135264 9.40701e-07 1 0.00619716 4.28642e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.05 20 0.005 5.02655 0.210225 7.64256e-07 0.00134147 8.68037e-07 1 0.00638106 4.10592e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.05 20 0.005 5.34071 0.207661 7.03357e-07 0.00133881 8.05998e-07 1 0.00644706 3.85949e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.05 20 0.005 5.65487 0.21068 8.69996e-07 0.00134287 9.82324e-07 0.999999 0.00637391 4.63628e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.05 20 0.005 5.96903 0.219154 1.12735e-06 0.00136398 1.28505e-06 0.999999 0.00622374 5.83149e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.05 20 0.02 3.45575 0.122974 1.39339e-05 0.0123828 1.21507e-05 0.999945 0.100665 8.73711e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.05 20 0.02 3.76991 0.102948 9.31195e-06 0.00992304 7.51894e-06 0.999986 0.0963711 6.43209e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.05 20 0.02 4.08407 0.096275 6.73227e-06 0.0089825 5.06135e-06 0.999998 0.0932904 4.62205e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.05 20 0.02 4.39823 0.101959 8.04733e-06 0.00985824 6.48514e-06 0.999998 0.0966742 5.59989e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.05 20 0.02 4.71239 0.120932 1.02656e-05 0.0126613 9.32123e-06 0.999984 0.10468 6.82127e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.05 20 0.02 5.02655 0.10327 9.14135e-06 0.0121144 8.58031e-06 0.999988 0.117288 7.27342e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.05 20 0.02 5.34071 0.0980966 8.50652e-06 0.0119899 8.2255e-06 0.999982 0.122207 7.32751e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.05 20 0.02 5.65487 0.104257 1.03139e-05 0.0121914 9.49814e-06 0.999966 0.116913 7.95579e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.05 20 0.02 5.96903 0.123366 1.41299e-05 0.013189 1.26822e-05 0.999937 0.106879 9.05392e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.05 20 0.04 3.45575 0.0683453 3.0509e-05 0.0232953 2.72026e-05 1.00011 0.34052 0.000246996	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.05 20 0.04 3.76991 0.0456822 1.63288e-05 0.0143989 1.3672e-05 0.999965 0.315001 0.000187271	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.05 20 0.04 4.08407 0.038851 9.76459e-06 0.0115177 7.58428e-06 1.00002 0.296359 0.000121274	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.05 20 0.04 4.39823 0.0448316 1.38796e-05 0.014321 1.18659e-05 1.00001 0.319277 0.000166649	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.05 20 0.04 4.71239 0.067203 2.33458e-05 0.0253097 2.31744e-05 0.999988 0.376391 0.000215115	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.05 20 0.04 5.02655 0.0513274 1.97481e-05 0.0230629 2.13086e-05 0.999955 0.449053 0.00024371	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.05 20 0.04 5.34071 0.0472167 1.85885e-05 0.0225496 2.08719e-05 0.999928 0.477292 0.000255245	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.05 20 0.04 5.65487 0.0522591 2.16822e-05 0.0232809 2.27909e-05 0.999923 0.445192 0.000253171	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.05 20 0.04 5.96903 0.0708678 3.2354e-05 0.0270262 3.06313e-05 0.999914 0.381027 0.000259895	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.05 20 0.06 3.45575 0.0453646 4.0442e-05 0.0272633 4.14583e-05 1.0002 0.600035 0.000393205	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.05 20 0.06 3.76991 0.023293 1.58873e-05 0.0129343 1.54002e-05 1.00007 0.554676 0.000288934	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.05 20 0.06 4.08407 0.0175499 8.22805e-06 0.00909554 7.43686e-06 1.00003 0.517966 0.000185216	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.05 20 0.06 4.39823 0.0228054 1.43226e-05 0.0130371 1.46419e-05 1.00001 0.571099 0.000287645	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.05 20 0.06 4.71239 0.0462967 3.21085e-05 0.0325597 3.9046e-05 0.999824 0.702559 0.000364197	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.05 20 0.06 5.02655 0.033689 2.58008e-05 0.0286605 3.50737e-05 0.999879 0.849862 0.000398615	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.05 20 0.06 5.34071 0.0306857 2.39592e-05 0.0277827 3.39639e-05 0.999987 0.904488 0.000407227	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.05 20 0.06 5.65487 0.0344494 2.76085e-05 0.0289482 3.65924e-05 1.0001 0.83942 0.000400367	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.05 20 0.06 5.96903 0.0505259 4.37569e-05 0.0351062 4.96934e-05 1.00027 0.693916 0.000399759	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.05 20 0.08 3.45575 0.0337 4.63667e-05 0.027996 5.4653e-05 1.00059 0.829004 0.000541157	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.05 20 0.08 3.76991 0.013029 1.38555e-05 0.0101341 1.55396e-05 1.00005 0.776593 0.000390841	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.05 20 0.08 4.08407 0.00855405 6.08152e-06 0.00623419 6.47335e-06 1.00002 0.72818 0.000250826	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.05 20 0.08 4.39823 0.0128394 1.29003e-05 0.0104484 1.55894e-05 0.999989 0.81251 0.000414765	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.05 20 0.08 4.71239 0.036936 3.91683e-05 0.0376836 5.75728e-05 0.999878 1.01883 0.000512361	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.05 20 0.08 5.02655 0.0263037 3.05197e-05 0.0324271 5.11523e-05 0.999844 1.23112 0.000547657	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.05 20 0.08 5.34071 0.0238767 2.80427e-05 0.0312582 4.91708e-05 0.999983 1.30743 0.000550639	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.05 20 0.08 5.65487 0.0269629 3.23395e-05 0.0327818 5.29059e-05 1.00024 1.21416 0.000544461	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.05 20 0.08 5.96903 0.0413888 5.31928e-05 0.040815 7.21516e-05 1.00053 0.984626 0.000547184	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.05 20 0.1 3.45575 0.0269332 5.08653e-05 0.0274845 6.69549e-05 1.00077 1.01796 0.000721674	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.05 20 0.1 3.76991 0.00776366 1.13793e-05 0.00755089 1.43746e-05 1.00001 0.970672 0.000499727	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.05 20 0.1 4.08407 0.00440078 4.27686e-06 0.00405016 5.19377e-06 1.00002 0.919293 0.000318528	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.05 20 0.1 4.39823 0.00776008 1.10439e-05 0.00801846 1.52768e-05 0.999984 1.03108 0.00055169	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.05 20 0.1 4.71239 0.0323179 4.59986e-05 0.042299 7.90458e-05 1.00001 1.30669 0.000668238	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.05 20 0.1 5.02655 0.0226625 3.47675e-05 0.035831 6.90793e-05 0.999921 1.57855 0.000708802	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.05 20 0.1 5.34071 0.0204983 3.19355e-05 0.0343904 6.66181e-05 1.00009 1.67512 0.000710719	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.05 20 0.1 5.65487 0.0232703 3.67647e-05 0.0362502 7.13758e-05 1.0003 1.55535 0.00070182	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.05 20 0.1 5.96903 0.0369554 6.27493e-05 0.0459669 9.83146e-05 1.00088 1.24186 0.000721287	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.05 30 0.005 3.45575 0.130582 2.11534e-06 0.00198462 1.83081e-06 1 0.0151975 1.37729e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.05 30 0.005 3.76991 0.122253 1.56954e-06 0.00182878 1.30226e-06 1 0.0149586 1.04598e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.05 30 0.005 4.08407 0.119335 1.26514e-06 0.00176518 1.01494e-06 0.999999 0.0147916 8.34845e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.05 30 0.005 4.39823 0.121814 1.43375e-06 0.00182425 1.18415e-06 0.999999 0.0149754 9.54497e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.05 30 0.005 4.71239 0.12971 1.64693e-06 0.00199987 1.43308e-06 0.999998 0.0154176 1.08527e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.05 30 0.005 5.02655 0.121885 1.5021e-06 0.00196746 1.31943e-06 0.999999 0.0161416 1.06266e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.05 30 0.005 5.34071 0.119434 1.36457e-06 0.00196014 1.21427e-06 0.999999 0.0164116 9.97958e-06	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.05 30 0.005 5.65487 0.122323 1.62682e-06 0.00197224 1.4235e-06 0.999999 0.0161227 1.14224e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.05 30 0.005 5.96903 0.130604 2.12945e-06 0.00203282 1.86308e-06 1 0.0155641 1.40101e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.05 30 0.02 3.45575 0.0573 1.6586e-05 0.0124531 1.34441e-05 0.999998 0.217181 0.000171798	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.05 30 0.02 3.76991 0.0424285 9.34563e-06 0.00856197 7.17612e-06 0.999992 0.201713 0.000124762	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.05 30 0.02 4.08407 0.0377745 6.27033e-06 0.00723083 4.4931e-06 0.999987 0.191375 8.74371e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.05 30 0.02 4.39823 0.0418024 8.43155e-06 0.00850683 6.55804e-06 0.999998 0.203429 0.000116034	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.05 30 0.02 4.71239 0.0563023 1.31751e-05 0.0132192 1.15103e-05 1.00001 0.234685 0.000149741	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.05 30 0.02 5.02655 0.0447984 1.12856e-05 0.012261 1.05306e-05 1.00001 0.273571 0.000166491	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.05 30 0.02 5.34071 0.0416756 1.03405e-05 0.0120439 9.99502e-06 1 0.288869 0.000168376	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.05 30 0.02 5.65487 0.0454539 1.1994e-05 0.0123637 1.09699e-05 0.999996 0.271873 0.000169799	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.05 30 0.02 5.96903 0.0584437 1.72793e-05 0.0139869 1.46429e-05 1.00002 0.239163 0.000179937	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.05 30 0.04 3.45575 0.0288347 2.71963e-05 0.0174534 2.74465e-05 1.0001 0.604249 0.000394866	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.05 30 0.04 3.76991 0.0144559 1.04513e-05 0.00806115 1.00716e-05 1.00001 0.556985 0.000298763	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.05 30 0.04 4.08407 0.0108184 5.4121e-06 0.00562587 4.92668e-06 1.00002 0.519705 0.000198848	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.05 30 0.04 4.39823 0.0141694 9.52202e-06 0.00814574 9.68423e-06 1.00008 0.574272 0.00030291	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.05 30 0.04 4.71239 0.030023 2.38553e-05 0.021484 2.8648e-05 1.00027 0.714728 0.000395574	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.05 30 0.04 5.02655 0.021784 1.91694e-05 0.0188136 2.5737e-05 1.00015 0.862613 0.000432201	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.05 30 0.04 5.34071 0.0198378 1.75011e-05 0.0182171 2.45171e-05 1.00008 0.917242 0.00043401	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.05 30 0.04 5.65487 0.0222803 1.99695e-05 0.0190054 2.62502e-05 1.00006 0.851979 0.000425016	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.05 30 0.04 5.96903 0.0327843 3.07376e-05 0.0231258 3.45477e-05 1.00007 0.704361 0.000409711	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.05 30 0.06 3.45575 0.0188694 3.22119e-05 0.0176054 3.99371e-05 1.00018 0.930651 0.00062583	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.05 30 0.06 3.76991 0.00614278 8.16295e-06 0.00540584 9.734e-06 1.00002 0.87838 0.000453761	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.05 30 0.06 4.08407 0.00372923 3.30076e-06 0.00308792 3.79191e-06 1.00002 0.827168 0.000303009	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.05 30 0.06 4.39823 0.00610227 7.76268e-06 0.00566852 1.00986e-05 1.00013 0.927123 0.000506012	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.05 30 0.06 4.71239 0.0224888 3.18545e-05 0.0265938 5.06909e-05 1.00067 1.1804 0.000630195	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.05 30 0.06 5.02655 0.0158201 2.45456e-05 0.0225432 4.47162e-05 1.00036 1.42249 0.00066713	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.05 30 0.06 5.34071 0.0143262 2.23711e-05 0.02165 4.26197e-05 1.00022 1.50867 0.000660385	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.05 30 0.06 5.65487 0.0162337 2.53558e-05 0.0228026 4.51565e-05 1.00013 1.40222 0.000647039	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.05 30 0.06 5.96903 0.0254624 4.12963e-05 0.0288263 6.03471e-05 1.00027 1.13 0.000642864	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.05 30 0.08 3.45575 0.014295 3.56205e-05 0.0167861 5.01939e-05 1.00112 1.17112 0.000959591	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.05 30 0.08 3.76991 0.00296842 5.69902e-06 0.00338533 7.89277e-06 1.0002 1.13777 0.000642029	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.05 30 0.08 4.08407 0.00143848 1.82935e-06 0.00157191 2.50422e-06 1.00006 1.09118 0.000415673	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.05 30 0.08 4.39823 0.00303271 5.93885e-06 0.00372873 9.2193e-06 1.00015 1.22599 0.000735871	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.05 30 0.08 4.71239 0.0200369 4.03244e-05 0.0317386 7.82807e-05 1.00036 1.58056 0.000882162	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.05 30 0.08 5.02655 0.0137428 2.91527e-05 0.0263315 6.60773e-05 1.00002 1.91203 0.000918071	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.05 30 0.08 5.34071 0.0123198 2.6966e-05 0.0250417 6.42661e-05 1.00045 2.02859 0.00091378	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.05 30 0.08 5.65487 0.0141059 3.09566e-05 0.0265978 6.85457e-05 1.00033 1.88187 0.000902848	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.05 30 0.08 5.96903 0.0233255 5.30969e-05 0.0346379 9.28677e-05 1.00045 1.48238 0.000951899	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.05 30 0.1 3.45575 0.0119096 4.10735e-05 0.0158498 6.11351e-05 1.0013 1.32914 0.00146863	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.05 30 0.1 3.76991 0.00156058 4.16059e-06 0.0020892 6.27755e-06 1.0002 1.33608 0.000900974	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.05 30 0.1 4.08407 0.000597642 1.03884e-06 0.000784668 1.60339e-06 1.00005 1.31068 0.000549004	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.05 30 0.1 4.39823 0.00164997 4.49066e-06 0.00243177 7.83014e-06 1.00015 1.46887 0.00101516	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.05 30 0.1 4.71239 0.0195634 4.95259e-05 0.0376383 0.000110957 1.00043 1.91986 0.00120775	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.05 30 0.1 5.02655 0.0130343 3.49414e-05 0.0306056 9.32949e-05 0.999936 2.3433 0.00127399	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.05 30 0.1 5.34071 0.0116186 3.094e-05 0.0290281 8.75127e-05 0.999885 2.4934 0.00127425	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.05 30 0.1 5.65487 0.0134561 3.56951e-05 0.0310653 9.32548e-05 1.00037 2.30441 0.00130299	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.05 30 0.1 5.96903 0.0234839 6.45149e-05 0.0415584 0.000128908 1.0012 1.76826 0.00146649	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.05 40 0.005 3.45575 0.0749223 2.5111e-06 0.00212134 1.90104e-06 1 0.0283112 2.44225e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.05 40 0.005 3.76991 0.0682052 1.75746e-06 0.00187418 1.28338e-06 1 0.027477 1.8108e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.05 40 0.005 4.08407 0.0658928 1.40807e-06 0.00177604 9.91636e-07 1 0.0269525 1.44737e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.05 40 0.005 4.39823 0.0678589 1.70241e-06 0.0018667 1.23929e-06 1 0.0275072 1.75726e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.05 40 0.005 4.71239 0.0742335 2.08362e-06 0.00214833 1.5957e-06 1 0.0289384 2.0683e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.05 40 0.005 5.02655 0.0680296 1.86052e-06 0.00209543 1.45461e-06 0.999999 0.0308 2.05395e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.05 40 0.005 5.34071 0.0661252 1.64677e-06 0.00208397 1.31177e-06 0.999998 0.0315139 1.90529e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.05 40 0.005 5.65487 0.0683763 1.89893e-06 0.00210378 1.4777e-06 0.999999 0.0307658 2.07565e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.05 40 0.005 5.96903 0.0749796 2.54219e-06 0.00220137 1.94873e-06 0.999999 0.0293567 2.49928e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.05 40 0.02 3.45575 0.0274246 1.34379e-05 0.00959385 1.13983e-05 1.00002 0.349434 0.000245464	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.05 40 0.02 3.76991 0.0177424 6.46359e-06 0.0056871 5.24741e-06 1.00001 0.320318 0.000179671	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.05 40 0.02 4.08407 0.0149317 3.94703e-06 0.00448693 2.98579e-06 1.00002 0.300386 0.000121153	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.05 40 0.02 4.39823 0.0174198 6.16993e-06 0.00567087 5.11751e-06 1.00003 0.325345 0.000179514	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.05 40 0.02 4.71239 0.027349 1.18425e-05 0.010749 1.11669e-05 1.00004 0.392724 0.000239077	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.05 40 0.02 5.02655 0.020754 9.68501e-06 0.0097145 9.95916e-06 0.999999 0.467708 0.000262567	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.05 40 0.02 5.34071 0.0190764 8.7338e-06 0.00948339 9.36662e-06 0.999987 0.496751 0.00026427	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.05 40 0.02 5.65487 0.0211381 9.74966e-06 0.00980751 9.88523e-06 0.99999 0.463594 0.000255205	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.05 40 0.02 5.96903 0.0289272 1.45425e-05 0.0114686 1.31507e-05 1.00001 0.396045 0.0002571	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.05 40 0.04 3.45575 0.0132796 1.89848e-05 0.0111086 2.22891e-05 1.00029 0.834449 0.000542303	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.05 40 0.04 3.76991 0.00492104 5.2937e-06 0.00384268 5.97978e-06 1.00008 0.77955 0.000396961	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.05 40 0.04 4.08407 0.00319909 2.32853e-06 0.00233847 2.49901e-06 1.00004 0.730317 0.000262436	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.05 40 0.04 4.39823 0.00486407 5.26509e-06 0.00397893 6.37178e-06 1.00007 0.816624 0.000443833	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.05 40 0.04 4.71239 0.0154248 1.98802e-05 0.016092 2.8864e-05 1.00017 1.04133 0.000559545	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.05 40 0.04 5.02655 0.010925 1.50258e-05 0.0137236 2.48649e-05 1 1.25394 0.000582198	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.05 40 0.04 5.34071 0.00990722 1.34617e-05 0.0132001 2.33788e-05 0.999974 1.33012 0.000578085	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.05 40 0.04 5.65487 0.0112013 1.50322e-05 0.0138838 2.45452e-05 1.00007 1.23731 0.000570784	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.05 40 0.04 5.96903 0.0172775 2.43267e-05 0.017411 3.30309e-05 1.00028 1.00571 0.000565516	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.05 40 0.06 3.45575 0.00885715 2.27151e-05 0.0104167 3.19869e-05 1.0008 1.17266 0.000956912	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.05 40 0.06 3.76991 0.00180713 3.49005e-06 0.00206213 4.83368e-06 1.00012 1.13838 0.000641097	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.05 40 0.06 4.08407 0.000873325 1.11324e-06 0.000954529 1.52358e-06 1.00004 1.09139 0.000415674	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.05 40 0.06 4.39823 0.00184865 3.64331e-06 0.00227483 5.65379e-06 1.0001 1.22694 0.000736173	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.05 40 0.06 4.71239 0.0129731 2.79867e-05 0.0207018 5.42319e-05 1.00027 1.59172 0.000900095	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.05 40 0.06 5.02655 0.00884953 1.99833e-05 0.0170556 4.53015e-05 0.999991 1.92276 0.000935353	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.05 40 0.06 5.34071 0.00794707 1.77228e-05 0.0162496 4.24456e-05 0.999953 2.04006 0.000939535	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.05 40 0.06 5.65487 0.00911113 2.01712e-05 0.0173012 4.51334e-05 1.00013 1.89459 0.000954848	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.05 40 0.06 5.96903 0.0151253 3.52206e-05 0.0226774 6.1939e-05 1.00071 1.49629 0.000988344	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.05 40 0.08 3.45575 0.00706237 2.7855e-05 0.00965934 4.1459e-05 1.00102 1.36785 0.00169678	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.05 40 0.08 3.76991 0.000775942 2.28071e-06 0.00108092 3.51588e-06 1.00012 1.39093 0.00101382	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.05 40 0.08 4.08407 0.000273719 5.22072e-07 0.000377088 8.30452e-07 1.00002 1.37525 0.000601798	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.05 40 0.08 4.39823 0.000831185 2.49527e-06 0.00128392 4.47484e-06 1.00008 1.53947 0.00112835	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.05 40 0.08 4.71239 0.0129788 3.88964e-05 0.026474 9.05823e-05 1.00044 2.03496 0.00137233	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.05 40 0.08 5.02655 0.00847526 2.64177e-05 0.0211412 7.36304e-05 0.999978 2.48893 0.00145582	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.05 40 0.08 5.34071 0.00751348 2.31463e-05 0.0199534 6.84579e-05 0.999953 2.64986 0.00145272	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.05 40 0.08 5.65487 0.00877283 2.67122e-05 0.0215171 7.35105e-05 1.00026 2.44785 0.00148406	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.05 40 0.08 5.96903 0.0157826 5.06664e-05 0.0294663 0.000103146 1.00106 1.86626 0.00171291	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.05 40 0.1 3.45575 0.00643314 3.63551e-05 0.00917866 5.23817e-05 1.00167 1.441 0.00282893	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.05 40 0.1 3.76991 0.000370675 1.56345e-06 0.000574552 2.47096e-06 1.00008 1.55569 0.00159775	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.05 40 0.1 4.08407 9.40395e-05 2.48668e-07 0.000150033 4.32336e-07 1.00001 1.59351 0.00086612	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.05 40 0.1 4.39823 0.000416357 1.75972e-06 0.000736651 3.38934e-06 1.00007 1.76709 0.00170071	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.05 40 0.1 4.71239 0.0142009 5.1925e-05 0.0338974 0.000136699 1.00057 2.38395 0.00211321	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.05 40 0.1 5.02655 0.0088609 3.44942e-05 0.0263059 0.00011073 0.999985 2.96557 0.00227921	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.05 40 0.1 5.34071 0.00773537 2.99295e-05 0.0245578 0.000102843 0.999843 3.17114 0.00224065	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.05 40 0.1 5.65487 0.00922383 3.55044e-05 0.02685 0.000111514 1.00038 2.90936 0.00230279	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.05 40 0.1 5.96903 0.0181296 7.28693e-05 0.0383784 0.000161319 1.00147 2.12234 0.00279593	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.05 50 0.005 3.45575 0.042109 2.53433e-06 0.00188986 1.80003e-06 1 0.0448725 4.00339e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.05 50 0.005 3.76991 0.0372551 1.68876e-06 0.00160298 1.16261e-06 1 0.0430228 2.92521e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.05 50 0.005 4.08407 0.0356127 1.25743e-06 0.00149279 8.32881e-07 1 0.041915 2.19059e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.05 50 0.005 4.39823 0.0370131 1.50824e-06 0.00159641 1.03506e-06 1 0.0431275 2.62046e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.05 50 0.005 4.71239 0.041635 1.94102e-06 0.00192891 1.40369e-06 1 0.0463242 3.15506e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.05 50 0.005 5.02655 0.0372482 1.72608e-06 0.00186509 1.29015e-06 1 0.0500671 3.23121e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.05 50 0.005 5.34071 0.0359281 1.58696e-06 0.00185078 1.21386e-06 1 0.0515093 3.15041e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.05 50 0.005 5.65487 0.0374915 1.89827e-06 0.00187327 1.40812e-06 1 0.0499596 3.50209e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.05 50 0.005 5.96903 0.0421923 2.58805e-06 0.00198727 1.86761e-06 1 0.0470924 4.13613e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.05 50 0.02 3.45575 0.0135007 1.00956e-05 0.00652282 9.18748e-06 0.999974 0.482384 0.000324179	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.05 50 0.02 3.76991 0.00757806 4.10203e-06 0.00334466 3.58509e-06 0.999986 0.440937 0.000235838	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.05 50 0.02 4.08407 0.0059966 2.17193e-06 0.00246602 1.78378e-06 0.999994 0.411038 0.000149956	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.05 50 0.02 4.39823 0.00742617 3.71721e-06 0.00335308 3.39031e-06 1.00001 0.45114 0.000232676	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.05 50 0.02 4.71239 0.0138691 8.84252e-06 0.00778617 9.30457e-06 1.00002 0.560782 0.00031639	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.05 50 0.02 5.02655 0.0102169 7.07474e-06 0.00689193 8.28459e-06 1.00001 0.673827 0.000347701	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.05 50 0.02 5.34071 0.00934379 6.65283e-06 0.00670668 8.14052e-06 0.999998 0.716998 0.000362149	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.05 50 0.02 5.65487 0.0104428 7.61174e-06 0.00697372 8.75176e-06 1.00002 0.667033 0.000355245	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.05 50 0.02 5.96903 0.0149389 1.15832e-05 0.00835967 1.15885e-05 1.00005 0.558776 0.000348387	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.05 50 0.04 3.45575 0.00648243 1.31645e-05 0.00665543 1.70477e-05 0.999882 1.02357 0.000723283	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.05 50 0.04 3.76991 0.00176576 2.65306e-06 0.00172091 3.32951e-06 0.99997 0.972566 0.000498711	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.05 50 0.04 4.08407 0.000989087 9.43654e-07 0.000910418 1.15336e-06 0.99999 0.919418 0.000320321	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.05 50 0.04 4.39823 0.00176813 2.55175e-06 0.00183179 3.56908e-06 1.00001 1.03361 0.000562714	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.05 50 0.04 4.71239 0.00859079 1.51817e-05 0.0115087 2.59565e-05 0.999992 1.33637 0.000724691	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.05 50 0.04 5.02655 0.00596085 1.1205e-05 0.00960604 2.20647e-05 0.999999 1.60789 0.000743688	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.05 50 0.04 5.34071 0.00538252 1.01019e-05 0.00919227 2.0817e-05 0.999952 1.70414 0.000733859	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.05 50 0.04 5.65487 0.00613256 1.15001e-05 0.00974439 2.214e-05 0.999915 1.58547 0.000731153	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.05 50 0.04 5.96903 0.00985742 1.95065e-05 0.0125761 3.05665e-05 0.99975 1.27277 0.000759778	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.05 50 0.06 3.45575 0.00451504 1.63471e-05 0.00602192 2.40881e-05 0.999594 1.33269 0.00151483	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.05 50 0.06 3.76991 0.000571702 1.52778e-06 0.000765184 2.2941e-06 0.999983 1.33618 0.000918854	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.05 50 0.06 4.08407 0.000217574 3.62858e-07 0.000285216 5.57516e-07 0.999989 1.30881 0.000539527	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.05 50 0.06 4.39823 0.000602741 1.56761e-06 0.000888796 2.75861e-06 0.999981 1.46948 0.000988599	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.05 50 0.06 4.71239 0.00812841 2.40815e-05 0.0158326 5.44064e-05 0.999986 1.94211 0.00124998	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.05 50 0.06 5.02655 0.00534125 1.64391e-05 0.0126594 4.37786e-05 0.999997 2.36405 0.00128781	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.05 50 0.06 5.34071 0.0047485 1.44625e-05 0.011963 4.04616e-05 0.999945 2.51313 0.00126248	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.05 50 0.06 5.65487 0.00553499 1.68175e-05 0.0129061 4.36477e-05 0.999823 2.32617 0.00131614	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.05 50 0.06 5.96903 0.00986384 3.18046e-05 0.0177248 6.32275e-05 0.999145 1.7948 0.00152013	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.05 50 0.08 3.45575 0.00394301 2.25257e-05 0.00562197 3.22813e-05 0.999733 1.44531 0.00297969	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.05 50 0.08 3.76991 0.000222658 9.44782e-07 0.000344641 1.46665e-06 1.00001 1.55558 0.00167395	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.05 50 0.08 4.08407 5.6128e-05 1.41754e-07 8.94027e-05 2.45925e-07 0.999992 1.59132 0.000880132	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.05 50 0.08 4.39823 0.000248127 9.89365e-07 0.000439634 1.94946e-06 0.999944 1.76863 0.00163421	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.05 50 0.08 4.71239 0.00914591 3.75443e-05 0.0219786 9.88858e-05 1.0002 2.39981 0.00210007	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.05 50 0.08 5.02655 0.0056388 2.39738e-05 0.0168118 7.64832e-05 0.999974 2.97841 0.00222934	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.05 50 0.08 5.34071 0.00492258 2.05036e-05 0.0156873 6.96574e-05 0.999751 3.18336 0.00220018	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.05 50 0.08 5.65487 0.00590207 2.44377e-05 0.0172664 7.62141e-05 0.999393 2.92348 0.00229434	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.05 50 0.08 5.96903 0.0118907 5.18719e-05 0.0253755 0.000116096 0.998611 2.14088 0.00291355	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.05 50 0.1 3.45575 0.00417427 3.70854e-05 0.00553796 4.39034e-05 1.00214 1.39654 0.0046379	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.05 50 0.1 3.76991 0.000100402 8.56548e-07 0.000162653 1.02553e-06 1.00008 1.66543 0.00259107	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.05 50 0.1 4.08407 1.62927e-05 6.19018e-08 2.91596e-05 1.14188e-07 1 1.79336 0.0013662	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.05 50 0.1 4.39823 0.000117273 6.94086e-07 0.00022842 1.38995e-06 1 1.96071 0.0025525	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.05 50 0.1 4.71239 0.0112542 5.67609e-05 0.0305649 0.000162459 1.00053 2.72096 0.00337306	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.05 50 0.1 5.02655 0.00651195 3.48277e-05 0.0224539 0.000123922 1.00021 3.4574 0.00370491	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.05 50 0.1 5.34071 0.00556793 2.94442e-05 0.02068 0.000112191 0.999461 3.72291 0.0036217	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.05 50 0.1 5.65487 0.00688035 3.53359e-05 0.0232219 0.000122736 0.998996 3.3859 0.00376754	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.05 50 0.1 5.96903 0.0158612 8.50437e-05 0.0363258 0.000194834 0.997545 2.31011 0.0048516	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.05 60 0.005 3.45575 0.0234375 2.14004e-06 0.00151196 1.48571e-06 0.999998 0.0644944 5.74575e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.05 60 0.005 3.76991 0.0201484 1.37043e-06 0.00123303 9.25775e-07 0.999998 0.0611891 4.17663e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.05 60 0.005 4.08407 0.0190534 1.00176e-06 0.00112862 6.50365e-07 0.999999 0.0592296 3.10151e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.05 60 0.005 4.39823 0.0199894 1.2441e-06 0.00122707 8.3853e-07 1 0.0613789 3.81258e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.05 60 0.005 4.71239 0.0231369 1.68551e-06 0.00155483 1.19856e-06 1 0.0671911 4.6905e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.05 60 0.005 5.02655 0.0202372 1.47781e-06 0.00149115 1.0951e-06 1 0.0736729 4.87291e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.05 60 0.005 5.34071 0.0193815 1.34402e-06 0.00147697 1.02279e-06 1 0.0761954 4.74752e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.05 60 0.005 5.65487 0.0203979 1.58731e-06 0.00149908 1.16636e-06 1 0.0734802 5.1437e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.05 60 0.005 5.96903 0.0235291 2.202e-06 0.00161101 1.55703e-06 0.999999 0.0684519 5.97227e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.05 60 0.02 3.45575 0.00681901 7.06258e-06 0.00416599 7.02102e-06 1.00007 0.609699 0.000412227	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.05 60 0.02 3.76991 0.00331209 2.46876e-06 0.00185534 2.3569e-06 1.00002 0.559476 0.000300153	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.05 60 0.02 4.08407 0.00245703 1.20809e-06 0.00128074 1.08622e-06 1 0.520937 0.000188348	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.05 60 0.02 4.39823 0.00325114 2.27503e-06 0.00187944 2.28315e-06 1.00001 0.577435 0.000302857	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.05 60 0.02 4.71239 0.00733192 6.55151e-06 0.00536818 7.68982e-06 1.00001 0.7311 0.000401665	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.05 60 0.02 5.02655 0.00530146 5.05804e-06 0.00467311 6.67038e-06 1.00001 0.880244 0.000428203	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.05 60 0.02 5.34071 0.00483351 4.36708e-06 0.00452477 6.05206e-06 0.99999 0.934885 0.000416154	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.05 60 0.02 5.65487 0.0054218 5.42626e-06 0.00471993 7.09671e-06 0.999986 0.869306 0.000447639	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.05 60 0.02 5.96903 0.00800951 8.55335e-06 0.00576994 9.51862e-06 0.999925 0.71911 0.000434751	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.05 60 0.04 3.45575 0.00331303 8.98714e-06 0.0039064 1.27161e-05 1.00024 1.17519 0.000998726	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.05 60 0.04 3.76991 0.000663426 1.31864e-06 0.000757432 1.82433e-06 1.00003 1.13893 0.000648094	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.05 60 0.04 4.08407 0.000319366 4.01421e-07 0.000348721 5.44421e-07 0.999999 1.09041 0.000407025	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.05 60 0.04 4.39823 0.000678663 1.34069e-06 0.000836007 2.06174e-06 1.00001 1.22825 0.000702482	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.05 60 0.04 4.71239 0.00509392 1.18285e-05 0.00820218 2.28466e-05 1.00003 1.60538 0.000909896	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.05 60 0.04 5.02655 0.00345878 8.26753e-06 0.0067132 1.86708e-05 1.00004 1.9358 0.000939724	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.05 60 0.04 5.34071 0.00310351 7.44048e-06 0.0063853 1.77172e-05 1.00002 2.05221 0.000951026	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.05 60 0.04 5.65487 0.00356492 8.77694e-06 0.0068164 1.95341e-05 1.00006 1.90703 0.000977926	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.05 60 0.04 5.96903 0.00596026 1.5694e-05 0.00902689 2.78998e-05 1.00036 1.51056 0.00104714	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.05 60 0.06 3.45575 0.00247675 1.23824e-05 0.00350722 1.84088e-05 1.00044 1.42537 0.00223473	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.05 60 0.06 3.76991 0.000192885 6.80986e-07 0.000286372 1.08595e-06 1.00003 1.48513 0.00127175	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.05 60 0.06 4.08407 5.75806e-05 1.25985e-07 8.60409e-05 2.11067e-07 0.999997 1.49195 0.000751251	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.05 60 0.06 4.39823 0.000211183 7.46433e-07 0.000353487 1.40264e-06 1.00002 1.66842 0.00131493	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.05 60 0.06 4.71239 0.00547323 2.06202e-05 0.0123157 5.11262e-05 1.00023 2.24506 0.00169246	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.05 60 0.06 5.02655 0.00344309 1.31223e-05 0.00952167 3.93179e-05 1.00005 2.76016 0.00182824	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.05 60 0.06 5.34071 0.0030217 1.15861e-05 0.00890476 3.68321e-05 1.00002 2.9413 0.00183012	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.05 60 0.06 5.65487 0.00358754 1.42392e-05 0.00974107 4.17504e-05 1.00016 2.71092 0.00187269	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.05 60 0.06 5.96903 0.0069078 2.97208e-05 0.0140538 6.46501e-05 1.00086 2.03778 0.00223087	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.05 60 0.08 3.45575 0.00246669 2.12241e-05 0.00337009 2.59129e-05 1.00089 1.43778 0.00441777	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.05 60 0.08 3.76991 6.96189e-05 4.06242e-07 0.000113445 6.34341e-07 0.999949 1.65779 0.00241808	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.05 60 0.08 4.08407 1.2471e-05 4.31107e-08 2.19242e-05 7.90794e-08 1 1.75982 0.00131522	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.05 60 0.08 4.39823 8.16432e-05 4.32522e-07 0.000157101 8.55201e-07 1.00002 1.93533 0.00238803	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.05 60 0.08 4.71239 0.00706779 3.6254e-05 0.0189439 0.000100927 0.999958 2.68705 0.00326717	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.05 60 0.08 5.02655 0.0040996 2.29534e-05 0.0138525 7.87885e-05 1.00027 3.38938 0.0034981	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.05 60 0.08 5.34071 0.00347394 1.82498e-05 0.0126248 6.85095e-05 0.999912 3.64232 0.0034076	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.05 60 0.08 5.65487 0.00428856 2.33245e-05 0.0141968 7.95885e-05 1.00053 3.32228 0.00347773	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.05 60 0.08 5.96903 0.00975448 5.84833e-05 0.0224268 0.000134831 1.00198 2.32506 0.00428627	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.05 60 0.1 3.45575 0.00314441 4.11053e-05 0.00355138 3.90473e-05 0.998962 1.29234 0.00718083	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.05 60 0.1 3.76991 2.94642e-05 2.78604e-07 4.7607e-05 3.68251e-07 0.999914 1.7194 0.00362072	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.05 60 0.1 4.08407 3.03025e-06 1.54729e-08 5.79873e-06 2.79561e-08 1 1.93331 0.00207939	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.05 60 0.1 4.39823 3.6221e-05 2.94824e-07 7.30399e-05 5.51915e-07 1.00002 2.081 0.00374186	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.05 60 0.1 4.71239 0.00996545 6.01262e-05 0.0290339 0.000175259 0.999937 2.9391 0.00541979	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.05 60 0.1 5.02655 0.00531518 3.70556e-05 0.0201179 0.000137148 1.00055 3.82957 0.00608221	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.05 60 0.1 5.34071 0.00441806 3.14735e-05 0.0181854 0.000128971 1.00066 4.16109 0.00599794	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.05 60 0.1 5.65487 0.00563589 3.91098e-05 0.0209333 0.000147141 1.00109 3.75868 0.00610259	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.05 60 0.1 5.96903 0.0153213 0.000103615 0.0353174 0.000234205 1.00186 2.34989 0.0070241	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 -0.15 20 0.005 3.45575 0.0367515 3.70512e-07 0.00027722 2.549e-07 1 0.00754287 6.85924e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.15 20 0.005 3.76991 0.0350035 2.65981e-07 0.000259185 1.80472e-07 1 0.0074044 5.09931e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.15 20 0.005 4.08407 0.0343875 2.07729e-07 0.000251834 1.38778e-07 1 0.00732335 3.99131e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.15 20 0.005 4.39823 0.0349109 2.41292e-07 0.000258593 1.63613e-07 1 0.00740711 4.63526e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.15 20 0.005 4.71239 0.0365697 2.8341e-07 0.000278997 1.96091e-07 1 0.00762904 5.30283e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.15 20 0.005 5.02655 0.0349259 2.54451e-07 0.000275246 1.78358e-07 1 0.00788075 5.04916e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.15 20 0.005 5.34071 0.0344078 2.28204e-07 0.000274452 1.61639e-07 1 0.00797634 4.64463e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.15 20 0.005 5.65487 0.0350185 2.785e-07 0.000275877 1.94516e-07 1 0.00787789 5.49171e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.15 20 0.005 5.96903 0.0367565 3.73775e-07 0.000282882 2.586e-07 1 0.00769586 6.95675e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.15 20 0.02 3.45575 0.019295 3.06931e-06 0.0021352 2.17246e-06 0.999999 0.110614 9.49372e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.15 20 0.02 3.76991 0.0157046 1.8022e-06 0.00162644 1.23525e-06 1 0.103539 6.67515e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.15 20 0.02 4.08407 0.0145408 1.25472e-06 0.00144305 8.16455e-07 1 0.0992281 4.7587e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.15 20 0.02 4.39823 0.0155379 1.68833e-06 0.001615 1.16301e-06 1 0.103918 6.35617e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.15 20 0.02 4.71239 0.0190075 2.49829e-06 0.00222286 1.84257e-06 1 0.116915 8.15664e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.15 20 0.02 5.02655 0.0159946 2.13238e-06 0.00210239 1.66087e-06 1 0.13141 8.63124e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.15 20 0.02 5.34071 0.0151363 1.91221e-06 0.00207641 1.54099e-06 1 0.137148 8.44557e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.15 20 0.02 5.65487 0.0161657 2.22997e-06 0.00211881 1.71965e-06 1 0.13103 8.82431e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.15 20 0.02 5.96903 0.0194726 3.19631e-06 0.00232753 2.32785e-06 0.999999 0.119477 9.98291e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.15 20 0.04 3.45575 0.0104484 5.70844e-06 0.00369414 4.75951e-06 1 0.353123 0.000263452	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.15 20 0.04 3.76991 0.00666722 2.63182e-06 0.00215204 2.1139e-06 1 0.322545 0.000190424	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.15 20 0.04 4.08407 0.00558644 1.5402e-06 0.00168783 1.15926e-06 1 0.302019 0.000124568	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.15 20 0.04 4.39823 0.00654659 2.37474e-06 0.00214705 1.94636e-06 0.999997 0.327762 0.000179221	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.15 20 0.04 4.71239 0.0104941 4.83774e-06 0.00419699 4.46774e-06 0.999989 0.399598 0.000242625	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.15 20 0.04 5.02655 0.00794312 3.97361e-06 0.00378005 4.04186e-06 0.999992 0.475487 0.000272104	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.15 20 0.04 5.34071 0.00729891 3.66696e-06 0.00368774 3.89634e-06 0.999995 0.504837 0.000280639	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.15 20 0.04 5.65487 0.00809193 4.20546e-06 0.00381737 4.22038e-06 0.999999 0.471332 0.00027732	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.15 20 0.04 5.96903 0.0111231 6.32134e-06 0.00448586 5.60583e-06 1.00001 0.402806 0.000276135	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.15 20 0.06 3.45575 0.00684458 7.09319e-06 0.00418897 7.04435e-06 1.00004 0.610821 0.000408992	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.15 20 0.06 3.76991 0.00332037 2.48475e-06 0.00186276 2.39613e-06 0.999999 0.560316 0.000307532	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.15 20 0.06 4.08407 0.0024629 1.23655e-06 0.00128632 1.1218e-06 1 0.521956 0.000196218	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.15 20 0.06 4.39823 0.00325843 2.27616e-06 0.00188583 2.28808e-06 0.999992 0.578097 0.000303798	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.15 20 0.06 4.71239 0.00734785 6.60392e-06 0.00538091 7.77311e-06 0.999969 0.731226 0.000408247	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.15 20 0.06 5.02655 0.00531171 5.20806e-06 0.00468086 6.91403e-06 0.999979 0.879981 0.000446912	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.15 20 0.06 5.34071 0.00483632 4.79527e-06 0.0045273 6.66907e-06 0.999994 0.934831 0.000457231	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.15 20 0.06 5.65487 0.00543488 5.45653e-06 0.0047331 7.16208e-06 1 0.869615 0.000452508	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.15 20 0.06 5.96903 0.00803415 8.48492e-06 0.00579215 9.55075e-06 1.00001 0.719642 0.000442213	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.15 20 0.08 3.45575 0.00503824 7.7138e-06 0.00423026 9.00644e-06 0.999894 0.837356 0.00055629	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.15 20 0.08 3.76991 0.00183116 2.07547e-06 0.0014329 2.31141e-06 0.999996 0.781203 0.000399509	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.15 20 0.08 4.08407 0.00118461 8.65919e-07 0.000867005 9.21535e-07 0.999991 0.731251 0.000256349	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.15 20 0.08 4.39823 0.00180865 1.94438e-06 0.00148177 2.33165e-06 0.999988 0.817823 0.000430404	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.15 20 0.08 4.71239 0.00598655 7.99111e-06 0.00629918 1.15311e-05 0.999971 1.05001 0.000557351	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.15 20 0.08 5.02655 0.00422696 5.91773e-06 0.00534582 9.80623e-06 0.999978 1.26229 0.000585808	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.15 20 0.08 5.34071 0.00383313 5.40898e-06 0.00513979 9.39209e-06 0.999998 1.3385 0.000589377	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.15 20 0.08 5.65487 0.00433935 6.31016e-06 0.00541739 1.02434e-05 1.00003 1.24613 0.000586923	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.15 20 0.08 5.96903 0.00672252 1.06055e-05 0.00683624 1.42951e-05 1.0001 1.01468 0.000586917	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.15 20 0.1 3.45575 0.00400032 8.33407e-06 0.00411254 1.09709e-05 0.999842 1.02468 0.000736294	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.15 20 0.1 3.76991 0.00108172 1.64992e-06 0.00105611 2.08024e-06 0.99997 0.974232 0.000500315	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.15 20 0.1 4.08407 0.000604951 5.9044e-07 0.000558062 7.1078e-07 1 0.921453 0.000310329	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.15 20 0.1 4.39823 0.00108354 1.60398e-06 0.00112446 2.19708e-06 1.00004 1.03539 0.000543691	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.15 20 0.1 4.71239 0.00538007 9.87086e-06 0.00723491 1.66737e-05 1.00021 1.34132 0.000713771	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.15 20 0.1 5.02655 0.00372762 7.17543e-06 0.00602566 1.4033e-05 1.00009 1.61276 0.000736111	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.15 20 0.1 5.34071 0.00336539 6.41958e-06 0.00576346 1.31903e-05 1.00001 1.70878 0.00073018	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.15 20 0.1 5.65487 0.00383631 7.35999e-06 0.00611397 1.42012e-05 0.999926 1.59001 0.000742696	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.15 20 0.1 5.96903 0.00617606 1.26606e-05 0.00790716 2.00696e-05 0.99982 1.27694 0.000775842	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.15 30 0.005 3.45575 0.0074718 1.90175e-07 0.000129084 1.23783e-07 1 0.0172749 1.61251e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.15 30 0.005 3.76991 0.00692737 1.32933e-07 0.000116049 8.53303e-08 1 0.0167516 1.19959e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.15 30 0.005 4.08407 0.00673868 1.03592e-07 0.000110869 6.52766e-08 1 0.0164522 9.43444e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.15 30 0.005 4.39823 0.0068991 1.2225e-07 0.000115644 7.85161e-08 1 0.0167616 1.1084e-05	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.15 30 0.005 4.71239 0.0074162 1.49726e-07 0.000130547 9.85818e-08 1 0.0176021 1.29376e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.15 30 0.005 5.02655 0.00691134 1.3396e-07 0.000127758 9.01804e-08 1 0.0184845 1.26903e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.15 30 0.005 5.34071 0.00675516 1.20954e-07 0.000127169 8.25356e-08 1 0.0188248 1.18815e-05	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.15 30 0.005 5.65487 0.00693966 1.43586e-07 0.000128212 9.5964e-08 1 0.0184744 1.34455e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.15 30 0.005 5.96903 0.00747609 1.93035e-07 0.000133337 1.26656e-07 1 0.0178338 1.64791e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.15 30 0.02 3.45575 0.0031308 1.11229e-06 0.000708758 8.30085e-07 1 0.226188 0.000184681	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.15 30 0.02 3.76991 0.00225459 5.77844e-07 0.000468285 4.19072e-07 1 0.207601 0.000132671	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.15 30 0.02 4.08407 0.00198857 3.68979e-07 0.000389803 2.537e-07 1 0.195969 9.1078e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.15 30 0.02 4.39823 0.00222089 5.22734e-07 0.000465827 3.85096e-07 0.999999 0.20966 0.000124194	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.15 30 0.02 4.71239 0.00310211 9.21431e-07 0.000771281 7.43531e-07 0.999998 0.248486 0.00016603	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.15 30 0.02 5.02655 0.00244764 7.70332e-07 0.000709377 6.72725e-07 0.999999 0.289652 0.000183918	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.15 30 0.02 5.34071 0.00227343 7.04997e-07 0.000695704 6.38994e-07 1 0.305847 0.000186377	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.15 30 0.02 5.65487 0.00248498 8.12496e-07 0.000715686 6.96477e-07 1 0.287826 0.000186362	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.15 30 0.02 5.96903 0.0032312 1.19697e-06 0.000816687 9.34439e-07 1 0.252536 0.00019565	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.15 30 0.04 3.45575 0.00154802 1.6261e-06 0.000948756 1.60055e-06 1 0.611578 0.000405346	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.15 30 0.04 3.76991 0.000745979 5.66048e-07 0.000419123 5.36424e-07 1 0.561119 0.000298689	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.15 30 0.04 4.08407 0.000552173 2.7926e-07 0.000288719 2.51628e-07 1 0.522534 0.000195492	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.15 30 0.04 4.39823 0.000732289 5.134e-07 0.000424564 5.15507e-07 0.999999 0.57908 0.000302914	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.15 30 0.04 4.71239 0.00167757 1.52373e-06 0.00123564 1.78355e-06 1 0.735374 0.000403054	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.15 30 0.04 5.02655 0.00121293 1.25266e-06 0.00107509 1.66188e-06 0.999993 0.884995 0.000463341	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.15 30 0.04 5.34071 0.00110416 1.14742e-06 0.0010393 1.59045e-06 0.999998 0.939864 0.000469791	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.15 30 0.04 5.65487 0.00124077 1.30739e-06 0.00108683 1.7008e-06 1 0.874564 0.000459199	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.15 30 0.04 5.96903 0.0018358 2.06807e-06 0.00133147 2.28735e-06 1.00001 0.723892 0.000444597	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.15 30 0.06 3.45575 0.00100327 1.86505e-06 0.000941551 2.29223e-06 1 0.935445 0.000648831	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.15 30 0.06 3.76991 0.000312465 4.23998e-07 0.000275814 5.02381e-07 1 0.880907 0.000457734	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.15 30 0.06 4.08407 0.000187885 1.65386e-07 0.00015585 1.89571e-07 1 0.828609 0.000298927	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.15 30 0.06 4.39823 0.000311067 4.02989e-07 0.000289877 5.19395e-07 0.999998 0.929888 0.000495833	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.15 30 0.06 4.71239 0.00129011 2.11101e-06 0.00155694 3.30663e-06 0.999997 1.20366 0.00064614	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.15 30 0.06 5.02655 0.000900395 1.54944e-06 0.0013046 2.80596e-06 1 1.44546 0.000679277	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.15 30 0.06 5.34071 0.000814218 1.42278e-06 0.00124987 2.70721e-06 1.00001 1.53154 0.000687304	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.15 30 0.06 5.65487 0.000925012 1.6645e-06 0.00132233 2.96911e-06 1 1.42607 0.000695928	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.15 30 0.06 5.96903 0.00146297 2.80322e-06 0.00169209 4.11089e-06 1 1.15336 0.000704544	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.15 30 0.08 3.45575 0.000755133 2.19361e-06 0.000889812 3.07564e-06 0.999996 1.17437 0.00100942	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.15 30 0.08 3.76991 0.000149636 3.00356e-07 0.000170714 4.14764e-07 0.999998 1.13804 0.000655113	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.15 30 0.08 4.08407 7.1883e-05 9.32848e-08 7.85328e-05 1.26831e-07 1 1.09091 0.000411854	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.15 30 0.08 4.39823 0.000152968 3.02113e-07 0.000188259 4.63399e-07 0.999997 1.22696 0.000710892	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.15 30 0.08 4.71239 0.00118521 2.86632e-06 0.00191091 5.48014e-06 0.999992 1.60682 0.000933822	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.15 30 0.08 5.02655 0.000800499 1.98846e-06 0.00155503 4.46707e-06 1.00001 1.93681 0.00097824	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.15 30 0.08 5.34071 0.000717682 1.79778e-06 0.00147816 4.2866e-06 1.00002 2.05375 0.000978642	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.15 30 0.08 5.65487 0.000826194 2.14403e-06 0.00158161 4.77181e-06 1.00001 1.90863 0.00100954	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.15 30 0.08 5.96903 0.00138985 3.86572e-06 0.00210699 6.90786e-06 0.99998 1.5115 0.00108261	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.15 30 0.1 3.45575 0.000629847 2.59845e-06 0.000839595 3.78546e-06 0.999978 1.33253 0.00153842	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.15 30 0.1 3.76991 7.83254e-05 2.26208e-07 0.000104939 3.44288e-07 0.999995 1.33708 0.000925536	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.15 30 0.1 4.08407 2.97219e-05 5.39467e-08 3.89999e-05 8.27992e-08 0.999998 1.30999 0.000571042	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.15 30 0.1 4.39823 8.25228e-05 2.3273e-07 0.000121662 4.04389e-07 1 1.4693 0.00101338	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.15 30 0.1 4.71239 0.00120154 3.97568e-06 0.00235379 8.83147e-06 0.999946 1.95238 0.00132123	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.15 30 0.1 5.02655 0.000781181 2.63937e-06 0.00185975 6.99769e-06 0.999966 2.37381 0.00136787	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.15 30 0.1 5.34071 0.000693006 2.34755e-06 0.00175307 6.59648e-06 0.999978 2.52269 0.0013804	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.15 30 0.1 5.65487 0.000811595 2.8474e-06 0.0019014 7.39873e-06 0.999972 2.33664 0.00141397	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.15 30 0.1 5.96903 0.0014661 5.67798e-06 0.00265437 1.12285e-05 0.99999 1.8087 0.00158386	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.15 40 0.005 3.45575 0.00149139 6.63901e-08 4.52955e-05 4.30855e-08 1 0.0303675 2.75299e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.15 40 0.005 3.76991 0.00134667 4.41386e-08 3.92735e-05 2.8182e-08 1 0.0291613 1.99666e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.15 40 0.005 4.08407 0.00129729 3.21884e-08 3.69401e-05 2.00077e-08 1 0.0284737 1.47146e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.15 40 0.005 4.39823 0.00133935 3.85866e-08 3.91161e-05 2.45961e-08 1 0.0292036 1.75216e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.15 40 0.005 4.71239 0.00147712 4.95269e-08 4.60872e-05 3.25873e-08 1 0.0311984 2.10135e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.15 40 0.005 5.02655 0.00134515 4.38181e-08 4.47596e-05 2.97257e-08 1 0.0332725 2.10125e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.15 40 0.005 5.34071 0.00130503 3.99777e-08 4.44697e-05 2.76527e-08 1 0.0340737 2.01424e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.15 40 0.005 5.65487 0.00135251 4.90645e-08 4.4947e-05 3.30424e-08 1 0.0332298 2.32192e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.15 40 0.005 5.96903 0.00149349 6.779e-08 4.73332e-05 4.44783e-08 1 0.0316892 2.83351e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.15 40 0.02 3.45575 0.000530323 2.98216e-07 0.000188418 2.43045e-07 1 0.354837 0.000259499	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.15 40 0.02 3.76991 0.000335777 1.33991e-07 0.0001087 1.05889e-07 1 0.323491 0.000186526	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.15 40 0.02 4.08407 0.000280705 7.55367e-08 8.50055e-05 5.64645e-08 1 0.302716 0.000120007	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.15 40 0.02 4.39823 0.000329852 1.17084e-07 0.00010859 9.60293e-08 1 0.329002 0.000174798	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.15 40 0.02 4.71239 0.000535461 2.47793e-07 0.000216268 2.27729e-07 1 0.403533 0.00023903	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.15 40 0.02 5.02655 0.000404609 2.0123e-07 0.000194341 2.03523e-07 1 0.479898 0.000264884	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.15 40 0.02 5.34071 0.000371676 1.8653e-07 0.000189483 1.96164e-07 0.999999 0.509379 0.000272493	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.15 40 0.02 5.65487 0.000412127 2.19759e-07 0.000196196 2.16897e-07 1 0.475616 0.000273584	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.15 40 0.02 5.96903 0.000567252 3.36124e-07 0.000230552 2.93361e-07 1 0.405938 0.000276584	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.15 40 0.04 3.45575 0.000253665 3.97643e-07 0.000212926 4.58362e-07 0.999995 0.836997 0.000550913	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.15 40 0.04 3.76991 9.14308e-05 1.04177e-07 7.15381e-05 1.15323e-07 1 0.781082 0.000394182	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.15 40 0.04 4.08407 5.90773e-05 4.28342e-08 4.3229e-05 4.56751e-08 1 0.731092 0.000254588	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.15 40 0.04 4.39823 9.0525e-05 9.61094e-08 7.42272e-05 1.16362e-07 1 0.818543 0.000431403	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.15 40 0.04 4.71239 0.000307751 4.27489e-07 0.000325658 6.1951e-07 1 1.05582 0.00057007	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.15 40 0.04 5.02655 0.000216864 3.20632e-07 0.000275554 5.29649e-07 0.999999 1.26803 0.000594723	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.15 40 0.04 5.34071 0.000196497 2.94499e-07 0.000264603 5.08033e-07 0.999999 1.34397 0.000597141	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.15 40 0.04 5.65487 0.000222365 3.42096e-07 0.000278878 5.5329e-07 0.999999 1.25157 0.000599916	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.15 40 0.04 5.96903 0.000344682 5.63636e-07 0.000352276 7.58647e-07 1 1.0195 0.00059756	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.15 40 0.06 3.45575 0.000168831 4.85513e-07 0.000199126 6.84489e-07 0.999977 1.17513 0.000994059	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.15 40 0.06 3.76991 3.34193e-05 6.9098e-08 3.8193e-05 9.63485e-08 0.999998 1.13994 0.000667263	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.15 40 0.06 4.08407 1.60499e-05 2.04559e-08 1.75458e-05 2.78461e-08 1 1.09163 0.000405318	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.15 40 0.06 4.39823 3.4165e-05 6.33689e-08 4.21277e-05 9.70453e-08 1 1.22956 0.000677465	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.15 40 0.06 4.71239 0.00026694 6.16558e-07 0.000431524 1.18489e-06 0.999996 1.61136 0.000883314	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.15 40 0.06 5.02655 0.000179967 4.38452e-07 0.000350264 9.93935e-07 0.999998 1.94075 0.000932759	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.15 40 0.06 5.34071 0.000160959 4.12125e-07 0.000332002 9.81486e-07 0.999996 2.05688 0.000961813	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.15 40 0.06 5.65487 0.000184905 4.95599e-07 0.000354532 1.10035e-06 0.999992 1.91167 0.00100311	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.15 40 0.06 5.96903 0.000311792 8.677e-07 0.000473111 1.54121e-06 0.999972 1.51312 0.00104778	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.15 40 0.08 3.45575 0.000134039 5.95367e-07 0.000183226 8.63212e-07 1.00005 1.37127 0.00173587	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.15 40 0.08 3.76991 1.42345e-05 4.33968e-08 1.98233e-05 6.68605e-08 1 1.39102 0.00103411	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.15 40 0.08 4.08407 4.99489e-06 9.47358e-09 6.87312e-06 1.49817e-08 1 1.37384 0.000595354	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.15 40 0.08 4.39823 1.51943e-05 4.56456e-08 2.34588e-05 8.32879e-08 1 1.53893 0.00111278	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.15 40 0.08 4.71239 0.000275646 9.96646e-07 0.000568908 2.34002e-06 0.999988 2.05728 0.00146334	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.15 40 0.08 5.02655 0.000176339 6.34147e-07 0.000443913 1.77158e-06 0.999995 2.51055 0.00147532	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.15 40 0.08 5.34071 0.000155665 5.48603e-07 0.000416878 1.6254e-06 1 2.67097 0.00144128	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.15 40 0.08 5.65487 0.000183398 6.62336e-07 0.00045421 1.81658e-06 1 2.47063 0.00150712	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.15 40 0.08 5.96903 0.000342249 1.45047e-06 0.000649613 2.94999e-06 0.999887 1.89788 0.00176859	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.15 40 0.1 3.45575 0.000122337 7.85678e-07 0.000173544 1.11036e-06 1.00012 1.4481 0.00278637	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.15 40 0.1 3.76991 6.77612e-06 2.76477e-08 1.04691e-05 4.46341e-08 1 1.55107 0.00162971	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.15 40 0.1 4.08407 1.70584e-06 4.3039e-09 2.71764e-06 7.39802e-09 1 1.59164 0.000878345	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.15 40 0.1 4.39823 7.55501e-06 3.04883e-08 1.33884e-05 5.94465e-08 1 1.76924 0.00168299	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.15 40 0.1 4.71239 0.000320589 1.50285e-06 0.000776161 3.85201e-06 1.00002 2.41994 0.00222807	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.15 40 0.1 5.02655 0.000192579 8.89821e-07 0.00057788 2.82246e-06 1.00001 2.99887 0.00231278	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.15 40 0.1 5.34071 0.000166539 7.65188e-07 0.000533868 2.58827e-06 1.00001 3.20349 0.00229695	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.15 40 0.1 5.65487 0.000200634 9.69723e-07 0.000590262 2.99674e-06 0.999995 2.94364 0.00233432	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.15 40 0.1 5.96903 0.000418967 2.42319e-06 0.00090332 5.10233e-06 1.00025 2.18293 0.00288887	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.15 50 0.005 3.45575 0.000297959 2.03268e-08 1.39342e-05 1.33085e-08 1 0.0467566 4.14664e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.15 50 0.005 3.76991 0.000261985 1.30366e-08 1.16568e-05 8.38128e-09 1 0.0444895 2.97724e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.15 50 0.005 4.08407 0.00024988 9.52539e-09 1.07887e-05 5.9279e-09 1 0.0431727 2.20767e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.15 50 0.005 4.39823 0.000260191 1.18369e-08 1.15884e-05 7.60024e-09 1 0.0445342 2.71842e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.15 50 0.005 4.71239 0.000294539 1.58457e-08 1.42402e-05 1.05789e-08 1 0.0483415 3.33146e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.15 50 0.005 5.02655 0.000262388 1.38546e-08 1.37328e-05 9.60275e-09 1 0.0523322 3.38334e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.15 50 0.005 5.34071 0.000252789 1.24847e-08 1.36277e-05 8.85392e-09 1 0.0539044 3.23603e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.15 50 0.005 5.65487 0.000264198 1.48816e-08 1.3816e-05 1.02216e-08 1 0.0522878 3.57378e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.15 50 0.005 5.96903 0.000298775 2.08475e-08 1.47298e-05 1.38345e-08 1 0.0492915 4.28551e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.15 50 0.02 3.45575 9.3823e-05 7.38591e-08 4.56034e-05 6.65096e-08 1 0.485238 0.00033257	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.15 50 0.02 3.76991 5.1916e-05 2.93932e-08 2.30044e-05 2.55905e-08 1 0.442672 0.00024412	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.15 50 0.02 4.08407 4.09392e-05 1.58956e-08 1.68998e-05 1.3086e-08 1 0.412597 0.000160336	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.15 50 0.02 4.39823 5.09823e-05 2.71771e-08 2.31597e-05 2.48171e-08 1 0.453856 0.00024613	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.15 50 0.02 4.71239 9.78602e-05 6.87395e-08 5.5777e-05 7.19028e-08 1 0.569243 0.000337306	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.15 50 0.02 5.02655 7.19119e-05 5.4533e-08 4.91599e-05 6.347e-08 1 0.682773 0.000367023	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.15 50 0.02 5.34071 6.57525e-05 4.857e-08 4.78111e-05 5.86037e-08 1 0.726303 0.000357267	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.15 50 0.02 5.65487 7.35387e-05 5.56386e-08 4.97916e-05 6.32022e-08 1 0.676244 0.000352242	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.15 50 0.02 5.96903 0.000105524 8.70329e-08 5.98995e-05 8.59285e-08 0.999999 0.566738 0.000353233	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.15 50 0.04 3.45575 4.45365e-05 9.42022e-08 4.57688e-05 1.23128e-07 1 1.02409 0.000756463	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.15 50 0.04 3.76991 1.19516e-05 1.85224e-08 1.1658e-05 2.36559e-08 1 0.973263 0.000523165	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.15 50 0.04 4.08407 6.71196e-06 6.7818e-09 6.18997e-06 8.2513e-09 1 0.921158 0.000327203	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.15 50 0.04 4.39823 1.20541e-05 1.79331e-08 1.2518e-05 2.47542e-08 1 1.03602 0.00056605	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.15 50 0.04 4.71239 6.20056e-05 1.17371e-07 8.38365e-05 2.00804e-07 1 1.34816 0.000754476	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.15 50 0.04 5.02655 4.27484e-05 8.83275e-08 6.93519e-05 1.73334e-07 1 1.61805 0.000776641	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.15 50 0.04 5.34071 3.85055e-05 7.92962e-08 6.61528e-05 1.62923e-07 0.999999 1.7138 0.000768125	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.15 50 0.04 5.65487 4.38704e-05 9.0432e-08 7.01716e-05 1.74228e-07 0.999998 1.59548 0.000772621	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.15 50 0.04 5.96903 7.07516e-05 1.5302e-07 9.10245e-05 2.40209e-07 0.999996 1.28281 0.000803253	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.15 50 0.06 3.45575 3.08593e-05 1.19344e-07 4.11876e-05 1.77288e-07 1.00001 1.3336 0.0015505	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.15 50 0.06 3.76991 3.85105e-06 1.0577e-08 5.16102e-06 1.62261e-08 1 1.33736 0.000936855	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.15 50 0.06 4.08407 1.47015e-06 2.54421e-09 1.93024e-06 3.88568e-09 1 1.31079 0.00053291	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.15 50 0.06 4.39823 4.09316e-06 1.09706e-08 6.04675e-06 1.90781e-08 1 1.47224 0.000962636	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.15 50 0.06 4.71239 6.02881e-05 1.99193e-07 0.000118417 4.44474e-07 0.999999 1.95742 0.00127601	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.15 50 0.06 5.02655 3.9049e-05 1.31157e-07 9.31249e-05 3.45805e-07 0.999999 2.37801 0.00132012	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.15 50 0.06 5.34071 3.45297e-05 1.15264e-07 8.74756e-05 3.21798e-07 1 2.52616 0.00131699	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.15 50 0.06 5.65487 4.03373e-05 1.37612e-07 9.46437e-05 3.59133e-07 1 2.33952 0.00137092	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.15 50 0.06 5.96903 7.27486e-05 2.72393e-07 0.000132025 5.45975e-07 1.00001 1.81236 0.00160176	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.15 50 0.08 3.45575 2.74149e-05 1.94104e-07 3.90836e-05 2.63321e-07 1.00001 1.4584 0.00268207	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.15 50 0.08 3.76991 1.51425e-06 6.73437e-09 2.35276e-06 1.06e-08 1 1.55995 0.00164539	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.15 50 0.08 4.08407 3.8163e-07 1.01038e-09 6.08998e-07 1.76579e-09 1 1.59397 0.000900047	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.15 50 0.08 4.39823 1.70689e-06 6.85545e-09 3.03409e-06 1.30685e-08 1 1.77508 0.0016042	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.15 50 0.08 4.71239 7.11494e-05 3.47725e-07 0.000172602 8.95487e-07 1 2.4255 0.00215241	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.15 50 0.08 5.02655 4.26571e-05 2.09039e-07 0.000128028 6.50975e-07 1 3.00165 0.00226903	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.15 50 0.08 5.34071 3.68511e-05 1.778e-07 0.000118155 5.95183e-07 1 3.20491 0.00225347	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.15 50 0.08 5.65487 4.4431e-05 2.20617e-07 0.000130874 6.83922e-07 1 2.94565 0.00234591	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.15 50 0.08 5.96903 9.23753e-05 5.35168e-07 0.000200033 1.16949e-06 1.00004 2.18628 0.00287742	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.15 50 0.1 3.45575 2.89939e-05 3.75586e-07 3.87857e-05 3.90958e-07 1.00004 1.46088 0.00401036	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.15 50 0.1 3.76991 6.78294e-07 4.6793e-09 1.10665e-06 6.90897e-09 1 1.67245 0.00248843	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.15 50 0.1 4.08407 1.1029e-07 4.23093e-10 1.97611e-07 7.77601e-10 1 1.79605 0.00138664	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.15 50 0.1 4.39823 7.96511e-07 4.95475e-09 1.55126e-06 9.66433e-09 1 1.96499 0.00262616	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.15 50 0.1 4.71239 9.55954e-05 6.55404e-07 0.000262545 1.8197e-06 0.999968 2.7757 0.00353169	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.15 50 0.1 5.02655 5.26314e-05 3.54172e-07 0.000183226 1.24628e-06 0.99999 3.50687 0.00368189	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.15 50 0.1 5.34071 4.4385e-05 2.96482e-07 0.000166163 1.12729e-06 1 3.76482 0.00362469	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.15 50 0.1 5.65487 5.55975e-05 3.85739e-07 0.000189017 1.32212e-06 1.00003 3.43179 0.00377393	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.15 50 0.1 5.96903 0.000137716 1.25611e-06 0.000321733 2.62041e-06 1.00012 2.43752 0.00445742	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.15 60 0.005 3.45575 5.97802e-05 5.59603e-09 3.94128e-06 3.72101e-09 1 0.0659121 5.60478e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.15 60 0.005 3.76991 5.11647e-05 3.45245e-09 3.18562e-06 2.25117e-09 1 0.0622529 3.97865e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.15 60 0.005 4.08407 4.83085e-05 2.47617e-09 2.90502e-06 1.55766e-09 1 0.0601293 2.91608e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.15 60 0.005 4.39823 5.07502e-05 3.21336e-09 3.16838e-06 2.09677e-09 1 0.0624231 3.73638e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.15 60 0.005 4.71239 5.90165e-05 4.48826e-09 4.06143e-06 3.06015e-09 1 0.068807 4.66159e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.15 60 0.005 5.02655 5.14812e-05 3.86003e-09 3.88779e-06 2.75258e-09 1 0.0755067 4.77966e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.15 60 0.005 5.34071 4.92642e-05 3.66861e-09 3.84601e-06 2.6789e-09 1 0.078058 4.85556e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.15 60 0.005 5.65487 5.18978e-05 4.27029e-09 3.90764e-06 3.02818e-09 1 0.0752816 5.21274e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.15 60 0.005 5.96903 6.0055e-05 5.91954e-09 4.21262e-06 4.00078e-09 1 0.070127 5.97106e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.15 60 0.02 3.45575 1.72338e-05 1.74258e-08 1.05655e-05 1.74245e-08 1 0.611793 0.000403095	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.15 60 0.02 3.76991 8.28963e-06 5.9591e-09 4.65465e-06 5.73258e-09 1 0.560801 0.000292879	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.15 60 0.02 4.08407 6.1342e-06 2.94828e-09 3.20409e-06 2.66491e-09 1 0.521998 0.000186945	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.15 60 0.02 4.39823 8.14162e-06 5.62898e-09 4.71958e-06 5.64932e-09 1 0.579004 0.000298972	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.15 60 0.02 4.71239 1.87405e-05 1.7027e-08 1.38282e-05 1.99226e-08 1 0.7367 0.000400832	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.15 60 0.02 5.02655 1.35286e-05 1.3119e-08 1.20031e-05 1.73264e-08 1 0.885884 0.000428086	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.15 60 0.02 5.34071 1.23145e-05 1.19027e-08 1.16012e-05 1.64832e-08 1 0.940699 0.0004339	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.15 60 0.02 5.65487 1.38377e-05 1.35507e-08 1.21304e-05 1.77253e-08 1 0.875268 0.000432029	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.15 60 0.02 5.96903 2.04795e-05 2.1592e-08 1.48644e-05 2.41396e-08 1 0.724423 0.000428511	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.15 60 0.04 3.45575 8.33082e-06 2.29836e-08 9.83215e-06 3.24272e-08 0.999999 1.17612 0.00100297	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.15 60 0.04 3.76991 1.65079e-06 3.26165e-09 1.88572e-06 4.53091e-09 1 1.13951 0.000647423	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.15 60 0.04 4.08407 7.95874e-07 1.00296e-09 8.69794e-07 1.3592e-09 1 1.09132 0.000402548	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.15 60 0.04 4.39823 1.69489e-06 3.26764e-09 2.08908e-06 5.0399e-09 1 1.2289 0.000705896	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.15 60 0.04 4.71239 1.32718e-05 3.20902e-08 2.14648e-05 6.19409e-08 1 1.61181 0.000916692	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.15 60 0.04 5.02655 8.95803e-06 2.24305e-08 1.74493e-05 5.05541e-08 1 1.94216 0.000932521	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.15 60 0.04 5.34071 8.02323e-06 2.00263e-08 1.65643e-05 4.73669e-08 1 2.05882 0.000927639	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.15 60 0.04 5.65487 9.22787e-06 2.33336e-08 1.7711e-05 5.16429e-08 1 1.91377 0.000957273	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.15 60 0.04 5.96903 1.55182e-05 4.2304e-08 2.36165e-05 7.48509e-08 1 1.51746 0.00103793	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.15 60 0.06 3.45575 6.22869e-06 3.39566e-08 8.82105e-06 4.90704e-08 0.999996 1.43014 0.00219978	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.15 60 0.06 3.76991 4.80009e-07 1.72311e-09 7.12567e-07 2.73034e-09 1 1.48561 0.0012951	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.15 60 0.06 4.08407 1.43329e-07 3.13121e-10 2.1416e-07 5.19646e-10 1 1.49206 0.00070561	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.15 60 0.06 4.39823 5.25762e-07 1.86884e-09 8.77914e-07 3.48452e-09 1 1.66532 0.00134044	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.15 60 0.06 4.71239 1.461e-05 6.23245e-08 3.29826e-05 1.51897e-07 0.999998 2.25272 0.00176694	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.15 60 0.06 5.02655 9.06355e-06 3.85571e-08 2.5138e-05 1.13385e-07 0.999999 2.76832 0.00181637	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.15 60 0.06 5.34071 7.9209e-06 3.33004e-08 2.3424e-05 1.05034e-07 0.999999 2.95159 0.00182497	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.15 60 0.06 5.65487 9.43419e-06 4.03776e-08 2.5733e-05 1.17705e-07 1 2.7235 0.00189948	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.15 60 0.06 5.96903 1.84829e-05 8.97787e-08 3.78895e-05 1.9084e-07 0.999995 2.05847 0.00224713	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.15 60 0.08 3.45575 6.22058e-06 6.91611e-08 8.53179e-06 7.54351e-08 0.99998 1.47295 0.00371485	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.15 60 0.08 3.76991 1.73526e-07 1.0421e-09 2.82138e-07 1.57677e-09 1 1.65773 0.00236078	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.15 60 0.08 4.08407 3.0979e-08 1.04279e-10 5.44534e-08 1.8725e-10 1 1.7607 0.00123332	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.15 60 0.08 4.39823 2.0208e-07 1.13557e-09 3.87952e-07 2.23498e-09 1 1.9308 0.00239347	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.15 60 0.08 4.71239 1.96934e-05 1.27553e-07 5.30338e-05 3.44044e-07 0.999993 2.71325 0.00319898	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.15 60 0.08 5.02655 1.10235e-05 6.88995e-08 3.7464e-05 2.35542e-07 0.999997 3.41664 0.00331948	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.15 60 0.08 5.34071 9.35265e-06 5.73159e-08 3.41427e-05 2.11416e-07 0.999999 3.66775 0.00338052	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.15 60 0.08 5.65487 1.16305e-05 7.37505e-08 3.8701e-05 2.44862e-07 1 3.35221 0.00350477	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.15 60 0.08 5.96903 2.77581e-05 2.20136e-07 6.45573e-05 4.62675e-07 0.999972 2.40497 0.00403685	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.15 60 0.1 3.45575 8.05317e-06 2.18868e-07 9.05582e-06 1.27021e-07 0.999915 1.40781 0.00506827	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.15 60 0.1 3.76991 7.39247e-08 7.55196e-10 1.18593e-07 9.27207e-10 1 1.7187 0.00359603	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.15 60 0.1 4.08407 7.55088e-09 3.71653e-11 1.44341e-08 6.63515e-11 1 1.9344 0.00199822	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.15 60 0.1 4.39823 8.9728e-08 7.60117e-10 1.80282e-07 1.43418e-09 1 2.07283 0.00378253	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.15 60 0.1 4.71239 3.01354e-05 2.82313e-07 8.84748e-05 7.65028e-07 0.999978 3.03296 0.00510696	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.15 60 0.1 5.02655 1.49808e-05 1.30134e-07 5.73933e-05 4.72466e-07 0.999994 3.91993 0.00540717	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.15 60 0.1 5.34071 1.22902e-05 1.03816e-07 5.0997e-05 4.11756e-07 0.999998 4.23641 0.0055102	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.15 60 0.1 5.65487 1.60782e-05 1.44623e-07 5.98343e-05 4.96278e-07 0.999998 3.82956 0.00563343	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.15 60 0.1 5.96903 4.91414e-05 6.84304e-07 0.000115644 1.12773e-06 0.999873 2.61051 0.00606922	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 -0.1 20 0.005 3.45575 0.0938492 7.88877e-07 0.000667657 6.18715e-07 1 0.00711398 6.53273e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.1 20 0.005 3.76991 0.0896472 5.83862e-07 0.000629146 4.4811e-07 1 0.00701792 4.95283e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.1 20 0.005 4.08407 0.0881613 4.68068e-07 0.000613377 3.52182e-07 1 0.00695737 3.95773e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.1 20 0.005 4.39823 0.089424 5.31283e-07 0.000628061 4.08329e-07 1 0.00702333 4.52427e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.1 20 0.005 4.71239 0.0934106 6.11042e-07 0.000671535 4.80856e-07 1 0.00718896 5.10076e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.1 20 0.005 5.02655 0.0894471 5.52279e-07 0.000663585 4.38698e-07 1 0.00741865 4.85871e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.1 20 0.005 5.34071 0.0881931 5.00171e-07 0.000661808 4.01255e-07 1 0.007504 4.50706e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.1 20 0.005 5.65487 0.0896704 6.03166e-07 0.000664735 4.78003e-07 1 0.00741299 5.28072e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.1 20 0.005 5.96903 0.0938568 7.93711e-07 0.000679581 6.26474e-07 1 0.00724045 6.61344e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.1 20 0.02 3.45575 0.0502571 7.24291e-06 0.00541495 5.42457e-06 1.00002 0.107704 9.23977e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.1 20 0.02 3.76991 0.0412609 4.47901e-06 0.00418825 3.21208e-06 1.00001 0.101484 6.68332e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.1 20 0.02 4.08407 0.038321 3.17099e-06 0.00373975 2.1588e-06 1 0.0975775 4.82364e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.1 20 0.02 4.39823 0.0408401 4.02112e-06 0.00416328 2.88488e-06 1 0.101922 6.06147e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.1 20 0.02 4.71239 0.0494787 5.61616e-06 0.00561116 4.37237e-06 1.00001 0.113379 7.55077e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.1 20 0.02 5.02655 0.0418146 4.88964e-06 0.00532446 3.99068e-06 1.00001 0.127305 8.05393e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.1 20 0.02 5.34071 0.0396113 4.48597e-06 0.0052602 3.77149e-06 1.00001 0.132768 8.0141e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.1 20 0.02 5.65487 0.0422421 5.30526e-06 0.00535964 4.26827e-06 1.00001 0.126847 8.51004e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.1 20 0.02 5.96903 0.0506146 7.46764e-06 0.00585999 5.73943e-06 1.00002 0.115733 9.63037e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.1 20 0.04 3.45575 0.0274312 1.36276e-05 0.00959791 1.14113e-05 1.00002 0.349491 0.000244119	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.1 20 0.04 3.76991 0.0177425 6.49379e-06 0.0056875 5.2189e-06 0.999999 0.320336 0.000177729	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.1 20 0.04 4.08407 0.0149282 3.97103e-06 0.00448532 3.00622e-06 0.999995 0.30035 0.000121964	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.1 20 0.04 4.39823 0.017412 6.30746e-06 0.00566574 5.26339e-06 0.999991 0.325197 0.000184887	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.1 20 0.04 4.71239 0.0273704 1.16118e-05 0.0107707 1.09336e-05 0.999998 0.393211 0.000233484	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.1 20 0.04 5.02655 0.0207729 9.62678e-06 0.00973381 9.90083e-06 1.00001 0.468215 0.000260147	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.1 20 0.04 5.34071 0.019093 8.85133e-06 0.00950016 9.45937e-06 1.00003 0.497198 0.000265157	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.1 20 0.04 5.65487 0.0211538 1.02185e-05 0.00982221 1.0287e-05 1.00005 0.463944 0.00026324	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.1 20 0.04 5.96903 0.0289459 1.53513e-05 0.0114841 1.38055e-05 1.0001 0.396322 0.000268498	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.1 20 0.06 3.45575 0.0180311 1.68794e-05 0.0109658 1.67456e-05 0.999994 0.607035 0.000380947	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.1 20 0.06 3.76991 0.00889772 6.17257e-06 0.00497605 5.88473e-06 0.999986 0.558582 0.000283066	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.1 20 0.06 4.08407 0.00662717 3.23435e-06 0.00345345 2.92606e-06 0.999999 0.520783 0.000190673	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.1 20 0.06 4.39823 0.00871954 6.21286e-06 0.00502802 6.3193e-06 0.999995 0.575991 0.000318249	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.1 20 0.06 4.71239 0.0190295 1.65396e-05 0.0137665 1.96659e-05 0.999912 0.722458 0.000411174	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.1 20 0.06 5.02655 0.0137815 1.28292e-05 0.0120148 1.71211e-05 0.999931 0.870668 0.000438448	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.1 20 0.06 5.34071 0.0125509 1.14266e-05 0.0116283 1.59428e-05 0.999954 0.925332 0.000434863	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.1 20 0.06 5.65487 0.0141055 1.26953e-05 0.0121483 1.66011e-05 0.999987 0.860112 0.000415898	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.1 20 0.06 5.96903 0.0208176 1.96472e-05 0.0148357 2.1794e-05 1.00003 0.711509 0.000397102	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.1 20 0.08 3.45575 0.0132777 1.94715e-05 0.0111063 2.25541e-05 1.00004 0.834358 0.000535378	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.1 20 0.08 3.76991 0.00491845 5.33594e-06 0.00383999 5.97335e-06 0.999988 0.779409 0.000394847	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.1 20 0.08 4.08407 0.00319544 2.29304e-06 0.00233414 2.45231e-06 0.999979 0.729825 0.000256462	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.1 20 0.08 4.39823 0.00485787 5.1615e-06 0.0039707 6.24333e-06 0.999984 0.815973 0.000436406	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.1 20 0.08 4.71239 0.0154081 1.96868e-05 0.0160636 2.86922e-05 0.999972 1.04061 0.000559442	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.1 20 0.08 5.02655 0.0109116 1.48456e-05 0.013696 2.45529e-05 0.999954 1.253 0.000578534	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.1 20 0.08 5.34071 0.00989721 1.33729e-05 0.0131769 2.31544e-05 0.999944 1.32917 0.000571227	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.1 20 0.08 5.65487 0.0111891 1.5157e-05 0.0138586 2.46351e-05 0.999982 1.23644 0.000562899	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.1 20 0.08 5.96903 0.0172799 2.39575e-05 0.0173879 3.23156e-05 0.999994 1.00425 0.000556558	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.1 20 0.1 3.45575 0.0105512 2.11893e-05 0.0108174 2.74779e-05 1.00002 1.02218 0.000714326	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.1 20 0.1 3.76991 0.00290809 4.38224e-06 0.00283476 5.53723e-06 0.999979 0.972717 0.000502758	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.1 20 0.1 4.08407 0.00163291 1.59244e-06 0.00150414 1.94798e-06 0.999977 0.920101 0.000326551	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.1 20 0.1 4.39823 0.00291339 4.32426e-06 0.00301761 6.01177e-06 0.999986 1.03336 0.000578646	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.1 20 0.1 4.71239 0.0137019 2.36821e-05 0.0182651 4.04797e-05 0.999946 1.33001 0.000729693	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.1 20 0.1 5.02655 0.00952836 1.73465e-05 0.0152915 3.40941e-05 0.999886 1.60149 0.000745934	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.1 20 0.1 5.34071 0.00860585 1.55014e-05 0.014641 3.19251e-05 0.999927 1.69787 0.000724986	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.1 20 0.1 5.65487 0.00979079 1.75935e-05 0.0154919 3.39942e-05 0.999971 1.57904 0.000727254	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.1 20 0.1 5.96903 0.0156859 3.01488e-05 0.0199032 4.70969e-05 1.00006 1.26605 0.000744564	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.1 30 0.005 3.45575 0.0325937 7.18784e-07 0.000548996 4.95179e-07 1 0.0168425 1.48197e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.1 30 0.005 3.76991 0.0302795 5.01462e-07 0.000496031 3.38959e-07 1 0.0163812 1.09223e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.1 30 0.005 4.08407 0.0294757 3.87377e-07 0.000474879 2.55087e-07 1 0.0161105 8.44206e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.1 30 0.005 4.39823 0.0301589 4.59815e-07 0.000494389 3.08462e-07 1 0.0163923 9.97719e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.1 30 0.005 4.71239 0.032356 6.06973e-07 0.000554806 4.19597e-07 1 0.0171463 1.26469e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.1 30 0.005 5.02655 0.030204 5.41174e-07 0.000543594 3.81411e-07 1 0.0179968 1.23055e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.1 30 0.005 5.34071 0.0295367 4.80645e-07 0.000541304 3.43984e-07 1 0.018326 1.13474e-05	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.1 30 0.005 5.65487 0.030325 5.67628e-07 0.000545653 3.98868e-07 1 0.0179928 1.2816e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.1 30 0.005 5.96903 0.0326098 7.63701e-07 0.000566564 5.28511e-07 1 0.0173729 1.58e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.1 30 0.02 3.45575 0.0137747 4.61868e-06 0.00309006 3.50595e-06 1 0.224138 0.000179764	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.1 30 0.02 3.76991 0.00997546 2.41101e-06 0.00205802 1.7636e-06 1 0.206209 0.000127193	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.1 30 0.02 4.08407 0.00881521 1.52096e-06 0.00171833 1.04304e-06 1 0.194878 8.48566e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.1 30 0.02 4.39823 0.00982733 2.16156e-06 0.00204741 1.5999e-06 1 0.208255 0.000117158	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.1 30 0.02 4.71239 0.0136231 3.72918e-06 0.00334599 3.03611e-06 1 0.245478 0.000155836	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.1 30 0.02 5.02655 0.0107652 3.10071e-06 0.00308172 2.72767e-06 1 0.286111 0.000171239	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.1 30 0.02 5.34071 0.0100043 2.74469e-06 0.00302555 2.52419e-06 0.999996 0.302272 0.000169293	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.1 30 0.02 5.65487 0.0109311 3.18408e-06 0.00311135 2.76943e-06 1 0.284468 0.000170635	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.1 30 0.02 5.96903 0.0141835 4.71161e-06 0.00354479 3.74577e-06 1 0.249723 0.000181291	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.1 30 0.04 3.45575 0.00683017 6.98152e-06 0.00417316 6.97704e-06 0.999983 0.609727 0.000414642	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.1 30 0.04 3.76991 0.00331794 2.44648e-06 0.00186048 2.33617e-06 0.999998 0.560024 0.000298073	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.1 30 0.04 4.08407 0.00246197 1.20971e-06 0.00128567 1.09152e-06 1.00001 0.521886 0.000188682	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.1 30 0.04 4.39823 0.00325763 2.2726e-06 0.00188558 2.2772e-06 1.00001 0.578158 0.000301048	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.1 30 0.04 4.71239 0.00734295 6.5862e-06 0.00537668 7.70251e-06 1.00002 0.731141 0.000404366	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.1 30 0.04 5.02655 0.00530534 5.15523e-06 0.00467358 6.7864e-06 1.00001 0.879657 0.000437788	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.1 30 0.04 5.34071 0.00482928 4.69623e-06 0.00451853 6.48709e-06 1.00001 0.934346 0.000446254	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.1 30 0.04 5.65487 0.00542623 5.40278e-06 0.00472228 7.0036e-06 0.999995 0.868964 0.000446334	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.1 30 0.04 5.96903 0.00802202 8.52246e-06 0.00577845 9.52407e-06 0.999975 0.718979 0.000442567	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.1 30 0.06 3.45575 0.00443002 7.97653e-06 0.00415184 9.94902e-06 0.999966 0.934295 0.000668162	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.1 30 0.06 3.76991 0.00139246 1.83395e-06 0.00122805 2.19031e-06 0.999994 0.880165 0.000459236	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.1 30 0.06 4.08407 0.000839478 7.24098e-07 0.00069605 8.22808e-07 1 0.828294 0.00028838	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.1 30 0.06 4.39823 0.00138714 1.79894e-06 0.00129213 2.31269e-06 1.00001 0.9296 0.000495462	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.1 30 0.06 4.71239 0.00561159 9.14008e-06 0.00674414 1.42339e-05 1.00005 1.19901 0.000634925	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.1 30 0.06 5.02655 0.00392124 6.77033e-06 0.00566087 1.21339e-05 1.00004 1.44052 0.000668932	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.1 30 0.06 5.34071 0.00354574 6.12604e-06 0.00542335 1.15781e-05 1.00003 1.52632 0.000680519	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.1 30 0.06 5.65487 0.00402461 7.01321e-06 0.00573022 1.2543e-05 1 1.42061 0.000696727	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.1 30 0.06 5.96903 0.00635356 1.15724e-05 0.0073141 1.71408e-05 0.999965 1.14821 0.000715691	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.1 30 0.08 3.45575 0.00335929 8.94345e-06 0.0039598 1.25329e-05 0.999774 1.17496 0.000994785	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.1 30 0.08 3.76991 0.000670933 1.29916e-06 0.000766572 1.79011e-06 0.999985 1.13987 0.000635235	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.1 30 0.08 4.08407 0.000321437 4.07845e-07 0.000351147 5.50398e-07 1 1.09089 0.000398708	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.1 30 0.08 4.39823 0.000683197 1.35121e-06 0.000840971 2.06855e-06 1.00002 1.22734 0.000710325	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.1 30 0.08 4.71239 0.00511625 1.21704e-05 0.00821936 2.31877e-05 1.00015 1.6018 0.000897598	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.1 30 0.08 5.02655 0.00346369 8.63934e-06 0.00670793 1.91666e-05 1.00009 1.93151 0.000942237	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.1 30 0.08 5.34071 0.00310474 7.76657e-06 0.00637528 1.82712e-05 1.00006 2.04806 0.000962158	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.1 30 0.08 5.65487 0.0035676 8.91386e-06 0.00680692 1.98908e-05 0.999988 1.90277 0.000994296	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.1 30 0.08 5.96903 0.0059806 1.56278e-05 0.00903086 2.8066e-05 0.999937 1.50598 0.00108275	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.1 30 0.1 3.45575 0.00280825 1.05126e-05 0.00374462 1.54126e-05 0.999526 1.33254 0.00152	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.1 30 0.1 3.76991 0.000351751 9.35449e-07 0.000471546 1.40921e-06 0.999984 1.33811 0.000902238	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.1 30 0.1 4.08407 0.000133692 2.2878e-07 0.00017556 3.51827e-07 1.00001 1.31111 0.000532561	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.1 30 0.1 4.39823 0.000371424 9.92603e-07 0.000548227 1.71623e-06 1.00004 1.47117 0.000963847	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.1 30 0.1 4.71239 0.00518487 1.52541e-05 0.0101314 3.42227e-05 1.00019 1.94835 0.00128081	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.1 30 0.1 5.02655 0.00339388 1.04063e-05 0.00806037 2.76372e-05 1.00008 2.36897 0.00131334	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.1 30 0.1 5.34071 0.00301162 9.29599e-06 0.00759954 2.60372e-05 0.999994 2.51733 0.00128376	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.1 30 0.1 5.65487 0.00351718 1.11063e-05 0.00821757 2.88045e-05 0.999887 2.33098 0.00133094	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.1 30 0.1 5.96903 0.00630548 2.15326e-05 0.0113612 4.24877e-05 0.999445 1.80018 0.00152405	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.1 40 0.005 3.45575 0.0109074 4.59802e-07 0.000329079 3.04211e-07 1 0.0301666 2.66223e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.1 40 0.005 3.76991 0.00985921 3.09205e-07 0.000285917 2.00867e-07 1 0.028998 1.94642e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.1 40 0.005 4.08407 0.009501 2.32905e-07 0.000269074 1.4732e-07 1 0.0283194 1.48101e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.1 40 0.005 4.39823 0.00980576 2.80123e-07 0.000284574 1.81604e-07 1 0.0290195 1.76895e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.1 40 0.005 4.71239 0.010803 3.56157e-07 0.000334271 2.3861e-07 1 0.0309403 2.10649e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.1 40 0.005 5.02655 0.00984579 3.15221e-07 0.000324879 2.17411e-07 1 0.0329946 2.10226e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.1 40 0.005 5.34071 0.00955455 2.85832e-07 0.000322918 2.01076e-07 1 0.0337954 2.00312e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.1 40 0.005 5.65487 0.00989947 3.42625e-07 0.000326435 2.35051e-07 1 0.0329725 2.26019e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.1 40 0.005 5.96903 0.0109217 4.69164e-07 0.000343576 3.13913e-07 1 0.0314542 2.73943e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.1 40 0.02 3.45575 0.00389297 2.12357e-06 0.00138084 1.74484e-06 1 0.354245 0.000256467	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.1 40 0.02 3.76991 0.00247127 9.68706e-07 0.000799115 7.70194e-07 1 0.323124 0.000185681	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.1 40 0.02 4.08407 0.00206892 5.60106e-07 0.000626508 4.18805e-07 1 0.302708 0.000120865	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.1 40 0.02 4.39823 0.00242876 8.667e-07 0.000799135 7.06957e-07 1 0.328826 0.000174204	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.1 40 0.02 4.71239 0.00392636 1.79823e-06 0.00158208 1.64808e-06 1 0.402591 0.000235924	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.1 40 0.02 5.02655 0.00296929 1.45988e-06 0.00142336 1.47428e-06 1 0.478951 0.000261701	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.1 40 0.02 5.34071 0.00272843 1.34438e-06 0.00138844 1.4146e-06 0.999999 0.508461 0.000268327	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.1 40 0.02 5.65487 0.00302545 1.55537e-06 0.00143772 1.5402e-06 0.999998 0.47478 0.00026627	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.1 40 0.02 5.96903 0.00416128 2.3641e-06 0.00168873 2.07416e-06 0.999995 0.405333 0.000270458	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.1 40 0.04 3.45575 0.00186439 2.81098e-06 0.00156577 3.27948e-06 0.999998 0.83742 0.000557545	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.1 40 0.04 3.76991 0.000674393 7.47821e-07 0.000527494 8.42994e-07 1 0.780794 0.000401179	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.1 40 0.04 4.08407 0.00043592 3.23469e-07 0.000318821 3.4526e-07 1 0.730724 0.000261335	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.1 40 0.04 4.39823 0.00066706 7.30001e-07 0.000546526 8.75754e-07 1 0.817866 0.000431509	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.1 40 0.04 4.71239 0.00224717 3.18228e-06 0.00237295 4.60436e-06 1 1.05364 0.00057621	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.1 40 0.04 5.02655 0.00158472 2.41257e-06 0.00201043 3.99668e-06 1.00001 1.26606 0.000611925	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.1 40 0.04 5.34071 0.00143637 2.20591e-06 0.00193155 3.82341e-06 1.00001 1.34213 0.000616718	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.1 40 0.04 5.65487 0.00162569 2.49952e-06 0.00203576 4.08117e-06 1.00001 1.24966 0.000613134	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.1 40 0.04 5.96903 0.00251939 3.98708e-06 0.00257057 5.42018e-06 1.00001 1.01777 0.000602343	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.1 40 0.06 3.45575 0.00123725 3.29066e-06 0.00145788 4.65746e-06 1.00003 1.17424 0.00100894	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.1 40 0.06 3.76991 0.000245801 4.79039e-07 0.000280615 6.64306e-07 1 1.13884 0.000645936	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.1 40 0.06 4.08407 0.000118198 1.51624e-07 0.000129108 2.06111e-07 1 1.09077 0.000406315	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.1 40 0.06 4.39823 0.000251287 4.96478e-07 0.00030925 7.70146e-07 1 1.227 0.000714576	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.1 40 0.06 4.71239 0.00193505 4.76158e-06 0.00311951 9.2327e-06 1.00002 1.60683 0.000941007	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.1 40 0.06 5.02655 0.00130755 3.38284e-06 0.00254022 7.65374e-06 1.00003 1.93719 0.00097797	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.1 40 0.06 5.34071 0.00117199 3.0375e-06 0.00241391 7.23723e-06 1.00004 2.05406 0.000973898	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.1 40 0.06 5.65487 0.00134858 3.49215e-06 0.00258186 7.75014e-06 1.00004 1.90913 0.000982065	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.1 40 0.06 5.96903 0.0022659 6.0341e-06 0.00343759 1.0803e-05 1.00004 1.51285 0.00105547	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.1 40 0.08 3.45575 0.000987327 4.11531e-06 0.00135012 6.09058e-06 1.00005 1.36951 0.00172051	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.1 40 0.08 3.76991 0.000105137 3.0786e-07 0.000146453 4.75365e-07 1 1.39096 0.00103476	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.1 40 0.08 4.08407 3.68913e-05 6.96497e-08 5.0775e-05 1.10239e-07 1 1.37405 0.000600036	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.1 40 0.08 4.39823 0.000112277 3.38487e-07 0.000173462 6.08865e-07 1 1.53947 0.00108884	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.1 40 0.08 4.71239 0.00199945 7.18929e-06 0.00412272 1.66887e-05 1.00004 2.05523 0.00144907	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.1 40 0.08 5.02655 0.00128319 4.75099e-06 0.00322727 1.31706e-05 1.00006 2.50817 0.00151534	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.1 40 0.08 5.34071 0.00113268 4.1652e-06 0.00303016 1.22432e-05 1.00009 2.66816 0.00148788	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.1 40 0.08 5.65487 0.00133196 4.89735e-06 0.00329423 1.32941e-05 1.00009 2.4672 0.00153177	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.1 40 0.08 5.96903 0.00245998 9.53378e-06 0.00465515 1.95216e-05 1.00017 1.89221 0.00178349	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.1 40 0.1 3.45575 0.000903293 5.72381e-06 0.00128536 7.92711e-06 1.00008 1.45117 0.00277567	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.1 40 0.1 3.76991 5.0161e-05 2.09677e-07 7.76866e-05 3.30585e-07 0.999997 1.55531 0.00161193	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.1 40 0.1 4.08407 1.2632e-05 3.27408e-08 2.01325e-05 5.6888e-08 1 1.59199 0.000870969	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.1 40 0.1 4.39823 5.5942e-05 2.36522e-07 9.91014e-05 4.63927e-07 1 1.76818 0.00163233	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.1 40 0.1 4.71239 0.00228845 1.09515e-05 0.00553034 2.83445e-05 1.00011 2.41441 0.00219599	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.1 40 0.1 5.02655 0.00138565 6.77475e-06 0.00414985 2.14612e-05 1.00017 2.99291 0.00231342	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.1 40 0.1 5.34071 0.00120118 5.7888e-06 0.00384463 1.96419e-05 1.00018 3.19778 0.00226095	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.1 40 0.1 5.65487 0.00144829 6.92496e-06 0.00425546 2.16835e-05 1.00015 2.93834 0.00237522	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.1 40 0.1 5.96903 0.00299115 1.56495e-05 0.00644262 3.45139e-05 1.00034 2.17006 0.0029498	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.1 50 0.005 3.45575 0.0036153 2.40769e-07 0.000168141 1.58841e-07 1 0.0464995 4.08316e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.1 50 0.005 3.76991 0.00318046 1.54764e-07 0.000140867 1.00169e-07 1 0.0442869 2.93371e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.1 50 0.005 4.08407 0.00303413 1.14124e-07 0.000130504 7.14394e-08 1 0.0430093 2.19275e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.1 50 0.005 4.39823 0.00315892 1.44313e-07 0.000140184 9.33013e-08 1 0.0443731 2.75073e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.1 50 0.005 4.71239 0.00357413 1.93278e-07 0.000172049 1.2997e-07 1 0.0481314 3.37581e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.1 50 0.005 5.02655 0.003185 1.68333e-07 0.000165924 1.17452e-07 1 0.0520896 3.41216e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.1 50 0.005 5.34071 0.00306869 1.49651e-07 0.000164597 1.07028e-07 1 0.0536325 3.22607e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.1 50 0.005 5.65487 0.00320672 1.76815e-07 0.000166782 1.22505e-07 1 0.0520038 3.53325e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.1 50 0.005 5.96903 0.00362494 2.46948e-07 0.000177674 1.65208e-07 1 0.0490049 4.22296e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.1 50 0.02 3.45575 0.00114157 8.64629e-07 0.000555241 7.8541e-07 1 0.485557 0.000323841	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.1 50 0.02 3.76991 0.000632165 3.48512e-07 0.000280323 3.05057e-07 1 0.442988 0.000239515	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.1 50 0.02 4.08407 0.000498433 1.951e-07 0.000205842 1.60961e-07 1 0.412766 0.000162502	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.1 50 0.02 4.39823 0.000620307 3.26385e-07 0.000281781 2.95501e-07 1 0.453854 0.000239124	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.1 50 0.02 4.71239 0.00118828 8.17807e-07 0.000676889 8.4972e-07 1 0.568937 0.000326104	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.1 50 0.02 5.02655 0.000873729 6.58954e-07 0.000597194 7.64674e-07 1 0.682676 0.000361494	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.1 50 0.02 5.34071 0.000798006 6.04174e-07 0.000579636 7.3316e-07 1 0.725502 0.000371006	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.1 50 0.02 5.65487 0.000891049 6.66384e-07 0.000601986 7.61096e-07 0.999998 0.674757 0.000354165	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.1 50 0.02 5.96903 0.00127816 1.0359e-06 0.000723726 1.02209e-06 1 0.565324 0.000348043	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.1 50 0.04 3.45575 0.000545136 1.15274e-06 0.000560938 1.5048e-06 1.00002 1.02549 0.000751658	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.1 50 0.04 3.76991 0.000146186 2.2329e-07 0.000142734 2.8365e-07 1.00001 0.974259 0.000522242	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.1 50 0.04 4.08407 8.16803e-05 7.88055e-08 7.53082e-05 9.71929e-08 1 0.920932 0.00033299	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.1 50 0.04 4.39823 0.000146688 2.17655e-07 0.000152268 3.02433e-07 0.999997 1.03557 0.000570026	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.1 50 0.04 4.71239 0.000750677 1.40652e-06 0.00101398 2.39705e-06 0.999977 1.34687 0.00073859	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.1 50 0.04 5.02655 0.000518604 9.98564e-07 0.000841396 1.97635e-06 0.999991 1.61831 0.000763603	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.1 50 0.04 5.34071 0.000467799 9.05783e-07 0.000804005 1.8866e-06 1 1.71456 0.000779209	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.1 50 0.04 5.65487 0.000533499 1.07115e-06 0.000853738 2.08429e-06 1.00001 1.59623 0.000795794	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.1 50 0.04 5.96903 0.000860962 1.82739e-06 0.00110775 2.88697e-06 1.00001 1.28286 0.000817691	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.1 50 0.06 3.45575 0.000379986 1.48495e-06 0.000507104 2.168e-06 1.00008 1.33423 0.00151778	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.1 50 0.06 3.76991 4.72863e-05 1.28619e-07 6.33989e-05 1.96702e-07 1.00001 1.3382 0.00091596	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.1 50 0.06 4.08407 1.7964e-05 3.05506e-08 2.35837e-05 4.73946e-08 1 1.31072 0.000561651	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.1 50 0.06 4.39823 4.99463e-05 1.34941e-07 7.37378e-05 2.35645e-07 0.999996 1.47113 0.000999709	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.1 50 0.06 4.71239 0.000731681 2.35864e-06 0.00143601 5.27189e-06 0.999933 1.95549 0.00131852	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.1 50 0.06 5.02655 0.000475433 1.5222e-06 0.00113369 4.07226e-06 0.999991 2.37732 0.00135976	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.1 50 0.06 5.34071 0.000421367 1.34339e-06 0.00106769 3.81572e-06 1.00002 2.52657 0.00136186	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.1 50 0.06 5.65487 0.000493066 1.63344e-06 0.00115714 4.30139e-06 1.00006 2.34025 0.00139507	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.1 50 0.06 5.96903 0.000889229 3.3073e-06 0.00161262 6.5673e-06 1.00015 1.81158 0.00157086	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.1 50 0.08 3.45575 0.000335201 2.28663e-06 0.00047519 3.15725e-06 0.999824 1.45039 0.00273625	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.1 50 0.08 3.76991 1.84896e-05 8.07997e-08 2.85962e-05 1.28743e-07 0.999996 1.55339 0.00161736	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.1 50 0.08 4.08407 4.64158e-06 1.19712e-08 7.40595e-06 2.10423e-08 1 1.59392 0.000883998	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.1 50 0.08 4.39823 2.05922e-05 8.66105e-08 3.65179e-05 1.67871e-07 0.999995 1.7702 0.0016649	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.1 50 0.08 4.71239 0.000860091 4.05543e-06 0.00208469 1.05637e-05 0.999801 2.42138 0.00225193	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.1 50 0.08 5.02655 0.000518419 2.37244e-06 0.00155623 7.61649e-06 0.99999 2.99943 0.0023516	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.1 50 0.08 5.34071 0.000449881 2.04636e-06 0.0014426 6.97951e-06 1.00008 3.2038 0.00234269	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.1 50 0.08 5.65487 0.000543865 2.61167e-06 0.00160163 8.05701e-06 1.00019 2.94514 0.00237706	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.1 50 0.08 5.96903 0.0011293 6.41126e-06 0.00244044 1.37755e-05 1.00044 2.18119 0.0028345	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.1 50 0.1 3.45575 0.000355702 4.16979e-06 0.000471074 4.68311e-06 0.999869 1.44522 0.00412945	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.1 50 0.1 3.76991 8.25542e-06 5.56605e-08 1.34145e-05 8.45532e-08 0.999993 1.66524 0.00255918	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.1 50 0.1 4.08407 1.33246e-06 5.05464e-09 2.38265e-06 9.2578e-09 1 1.79233 0.00135374	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.1 50 0.1 4.39823 9.54621e-06 5.96872e-08 1.85893e-05 1.16243e-07 0.999998 1.96305 0.00257734	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.1 50 0.1 4.71239 0.00112435 7.389e-06 0.00308732 2.05144e-05 0.999893 2.76771 0.00364035	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.1 50 0.1 5.02655 0.000624039 3.98781e-06 0.00216847 1.41367e-05 0.999923 3.49795 0.00384336	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.1 50 0.1 5.34071 0.00052856 3.35741e-06 0.00197425 1.28358e-05 1.00002 3.75587 0.00361784	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.1 50 0.1 5.65487 0.00066482 4.41585e-06 0.00225366 1.51381e-05 1.0002 3.41952 0.003743	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.1 50 0.1 5.96903 0.00163943 1.3401e-05 0.00380912 2.88125e-05 0.999807 2.4058 0.0047706	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.1 60 0.005 3.45575 0.00119894 1.10586e-07 7.89935e-05 7.35724e-08 1 0.065869 5.52857e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.1 60 0.005 3.76991 0.00102636 6.97094e-08 6.38704e-05 4.53708e-08 1 0.0622207 3.99851e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.1 60 0.005 4.08407 0.000969142 5.22e-08 5.82467e-05 3.27141e-08 1 0.0600959 3.05276e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.1 60 0.005 4.39823 0.00101807 6.7273e-08 6.35103e-05 4.37755e-08 1 0.0623752 3.88813e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.1 60 0.005 4.71239 0.00118364 9.35788e-08 8.13661e-05 6.38597e-08 1 0.0687305 4.85206e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.1 60 0.005 5.02655 0.00103264 8.14282e-08 7.79008e-05 5.80681e-08 1 0.0754263 5.02892e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.1 60 0.005 5.34071 0.000988291 7.2534e-08 7.71546e-05 5.31468e-08 1 0.0780576 4.80528e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.1 60 0.005 5.65487 0.00104105 8.25945e-08 7.83788e-05 5.84523e-08 1 0.0752747 5.01812e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.1 60 0.005 5.96903 0.00120448 1.14313e-07 8.44716e-05 7.74196e-08 1 0.0701126 5.76199e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.1 60 0.02 3.45575 0.00034568 3.45118e-07 0.00021183 3.43269e-07 1 0.611518 0.000395362	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.1 60 0.02 3.76991 0.000166393 1.19866e-07 9.34209e-05 1.14947e-07 1 0.560742 0.000291871	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.1 60 0.02 4.08407 0.000123169 6.09557e-08 6.43395e-05 5.51844e-08 1 0.522028 0.000193575	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.1 60 0.02 4.39823 0.000163474 1.16997e-07 9.47364e-05 1.18087e-07 1 0.578831 0.000313184	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.1 60 0.02 4.71239 0.000375961 3.55182e-07 0.000277239 4.17495e-07 1 0.736227 0.0004225	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.1 60 0.02 5.02655 0.000271454 2.75559e-07 0.000240761 3.62534e-07 1 0.88556 0.000449945	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.1 60 0.02 5.34071 0.000247104 2.4743e-07 0.000232767 3.41948e-07 1 0.940583 0.000448673	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.1 60 0.02 5.65487 0.000277611 2.75425e-07 0.000243345 3.5919e-07 1 0.8752 0.000436751	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.1 60 0.02 5.96903 0.000410639 4.28816e-07 0.000297943 4.77136e-07 1 0.724161 0.00042258	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.1 60 0.04 3.45575 0.00016731 4.48077e-07 0.000197454 6.26209e-07 1.00001 1.17611 0.000964343	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.1 60 0.04 3.76991 3.32038e-05 6.44054e-08 3.79411e-05 8.92733e-08 1 1.13986 0.000643407	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.1 60 0.04 4.08407 1.59887e-05 2.04344e-08 1.74802e-05 2.79772e-08 1 1.09168 0.000416777	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.1 60 0.04 4.39823 3.40574e-05 6.78816e-08 4.19618e-05 1.05345e-07 1 1.22839 0.000739753	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.1 60 0.04 4.71239 0.000266132 6.65306e-07 0.000430127 1.2866e-06 1.00001 1.61069 0.00095389	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.1 60 0.04 5.02655 0.000179736 4.60243e-07 0.000350035 1.0421e-06 1 1.94164 0.00097887	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.1 60 0.04 5.34071 0.000161036 4.05111e-07 0.000332503 9.69176e-07 1 2.05881 0.00098133	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.1 60 0.04 5.65487 0.000185112 4.63367e-07 0.000355408 1.03486e-06 1 1.91426 0.000992282	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.1 60 0.04 5.96903 0.00031052 8.24609e-07 0.000472852 1.45898e-06 1.00002 1.5183 0.00103692	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.1 60 0.06 3.45575 0.000124691 6.62048e-07 0.000176957 9.42308e-07 1.00003 1.43149 0.0021456	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.1 60 0.06 3.76991 9.65651e-06 3.40551e-08 1.4353e-05 5.38571e-08 1 1.4867 0.00127744	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.1 60 0.06 4.08407 2.89207e-06 6.51951e-09 4.32592e-06 1.09332e-08 1 1.49334 0.000721982	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.1 60 0.06 4.39823 1.06257e-05 3.82556e-08 1.77514e-05 7.17983e-08 1 1.66594 0.00138438	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.1 60 0.06 4.71239 0.000294471 1.26003e-06 0.000664668 3.08513e-06 1.00002 2.2523 0.00181491	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.1 60 0.06 5.02655 0.000182957 7.78093e-07 0.000507499 2.31096e-06 1.00001 2.76835 0.00190205	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.1 60 0.06 5.34071 0.000159947 6.6138e-07 0.000473049 2.10836e-06 1.00001 2.95085 0.00189116	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.1 60 0.06 5.65487 0.000190207 7.83713e-07 0.00051884 2.31729e-06 1.00001 2.72256 0.00191876	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.1 60 0.06 5.96903 0.000370581 1.72225e-06 0.000760488 3.65962e-06 1.00005 2.05931 0.00224279	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.1 60 0.08 3.45575 0.000122834 1.28589e-06 0.000170501 1.46281e-06 0.999934 1.47628 0.00370442	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.1 60 0.08 3.76991 3.48618e-06 2.03852e-08 5.68974e-06 3.12984e-08 1 1.65992 0.00234258	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.1 60 0.08 4.08407 6.26543e-07 2.17627e-09 1.10313e-06 3.98796e-09 1 1.76254 0.00124109	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.1 60 0.08 4.39823 4.10006e-06 2.3963e-08 7.87038e-06 4.62759e-08 1 1.93182 0.00243901	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.1 60 0.08 4.71239 0.000397685 2.59941e-06 0.00106918 6.93619e-06 1.00005 2.71091 0.00324955	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.1 60 0.08 5.02655 0.000223211 1.39145e-06 0.000757891 4.7587e-06 1.00004 3.41518 0.00347076	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.1 60 0.08 5.34071 0.000189278 1.12717e-06 0.000690903 4.23749e-06 1.00003 3.66386 0.00340662	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.1 60 0.08 5.65487 0.00023466 1.40795e-06 0.000781217 4.79309e-06 1.00004 3.3478 0.00342188	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.1 60 0.08 5.96903 0.000553327 4.04418e-06 0.0012922 8.72354e-06 1.00011 2.40239 0.00419812	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.1 60 0.1 3.45575 0.000158429 3.27411e-06 0.000178549 2.31492e-06 1.00039 1.39473 0.00526249	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.1 60 0.1 3.76991 1.48455e-06 1.51872e-08 2.38311e-06 1.85942e-08 1 1.71745 0.00355948	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.1 60 0.1 4.08407 1.51621e-07 7.49599e-10 2.9069e-07 1.38139e-09 1 1.93795 0.00205853	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.1 60 0.1 4.39823 1.82281e-06 1.67306e-08 3.68859e-06 3.04039e-08 1 2.08389 0.00369131	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.1 60 0.1 4.71239 0.000608653 5.64102e-06 0.0017944 1.53637e-05 0.999872 3.03548 0.00517818	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.1 60 0.1 5.02655 0.000304705 2.65796e-06 0.00116767 9.72425e-06 0.999989 3.91938 0.00534676	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.1 60 0.1 5.34071 0.000249348 2.03226e-06 0.00103367 8.17646e-06 1.00011 4.22471 0.00545384	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.1 60 0.1 5.65487 0.000324014 2.67688e-06 0.00120797 9.64606e-06 1.00009 3.81717 0.0055335	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.1 60 0.1 5.96903 0.000962416 1.03506e-05 0.00229628 2.03996e-05 1.00043 2.58385 0.00698781	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 0 20 0.04 3.45575 0.153212 5.05529e-05 0.0491127 5.19006e-05 1.00023 0.320343 0.000234031	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 0 20 0.06 3.45575 0.103653 7.50942e-05 0.0605493 8.16354e-05 1.00013 0.58349 0.000377894	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 0 20 0.06 3.76991 0.0577697 3.58364e-05 0.0314979 3.56876e-05 0.999978 0.544732 0.000286402	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 0 20 0.06 4.08407 0.044607 1.91823e-05 0.02277 1.79246e-05 0.99993 0.510211 0.000185972	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 0 20 0.06 4.39823 0.0562767 3.20296e-05 0.0314376 3.39868e-05 0.999908 0.558173 0.000291308	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 0 20 0.06 4.71239 0.100334 5.24667e-05 0.0663945 6.77655e-05 1.00028 0.661288 0.000337102	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 0 20 0.06 5.02655 0.0736201 4.33352e-05 0.0593559 6.10157e-05 1.00026 0.805687 0.000366644	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 0 20 0.06 5.34071 0.0671056 3.88816e-05 0.0577352 5.7468e-05 1.00026 0.85979 0.000366901	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 0 20 0.06 5.65487 0.0753196 4.4029e-05 0.0599628 6.0541e-05 1.0001 0.795565 0.000352163	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 0 20 0.06 5.96903 0.109209 6.90468e-05 0.0718913 8.24402e-05 0.999815 0.657735 0.000356569	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 0 20 0.08 3.45575 0.0780208 9.31227e-05 0.0637495 0.000112905 0.999323 0.81589 0.000524125	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 0 20 0.08 3.76991 0.0332339 3.20264e-05 0.0256359 3.6372e-05 1.00016 0.770344 0.000377067	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 0 20 0.08 4.08407 0.0222768 1.46712e-05 0.0161103 1.57356e-05 0.999841 0.722629 0.000243578	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 0 20 0.08 4.39823 0.0324036 2.93789e-05 0.0260277 3.56208e-05 0.999748 0.802188 0.000389101	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 0 20 0.08 4.71239 0.0781556 6.15205e-05 0.0761725 9.18302e-05 1.00003 0.973774 0.000436597	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 0 20 0.08 5.02655 0.0561689 4.9685e-05 0.0666466 8.38651e-05 0.999911 1.18547 0.000476328	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 0 20 0.08 5.34071 0.0510524 4.54824e-05 0.0644848 8.08889e-05 1.00004 1.26199 0.00048917	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 0 20 0.08 5.65487 0.0575834 5.28998e-05 0.06733 8.80154e-05 1.00035 1.16821 0.000494883	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 0 20 0.08 5.96903 0.0877238 8.65704e-05 0.0829016 0.000119996 1.00167 0.944099 0.000495017	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 0 20 0.1 3.45575 0.063037 0.000104709 0.0636693 0.000139772 0.998416 1.00835 0.000688085	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 0 20 0.1 3.76991 0.0200928 2.96993e-05 0.0194318 3.72051e-05 0.999505 0.965451 0.000490921	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 0 20 0.1 4.08407 0.0116351 1.15334e-05 0.0106609 1.40439e-05 0.999852 0.915322 0.000330075	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 0 20 0.1 4.39823 0.0199324 2.67554e-05 0.0204389 3.69937e-05 1.00003 1.02357 0.000536204	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 0 20 0.1 4.71239 0.0666708 7.17046e-05 0.0840249 0.000124754 1.00009 1.25904 0.000595435	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 0 20 0.1 5.02655 0.0473362 5.62174e-05 0.0725506 0.000112029 1.00045 1.53114 0.000632191	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 0 20 0.1 5.34071 0.0429239 5.23511e-05 0.0699842 0.000110209 1.00016 1.62882 0.000654389	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 0 20 0.1 5.65487 0.0485934 6.11197e-05 0.0733623 0.000119221 0.999975 1.50824 0.000662618	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 0 20 0.1 5.96903 0.0764406 0.000104077 0.0915998 0.000162132 0.998883 1.19717 0.000661512	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 0 30 0.005 3.45575 0.398767 1.26587e-06 0.00423663 3.91248e-06 0.999996 0.0106242 9.77746e-06	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 0 30 0.005 3.76991 0.381062 1.18312e-06 0.00412474 2.93181e-06 1 0.0108242 7.66003e-06	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 0 30 0.005 4.08407 0.374713 1.07754e-06 0.00407374 2.37151e-06 0.999999 0.0108716 6.29765e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 0 30 0.005 4.39823 0.380102 1.08421e-06 0.00411965 2.63397e-06 0.999999 0.0108382 6.89877e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 0 30 0.005 4.71239 0.396878 9.77468e-07 0.0042397 3.02383e-06 1 0.0106826 7.5927e-06	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 0 30 0.005 5.02655 0.379924 9.452e-07 0.00422011 2.77262e-06 1 0.0111077 7.27024e-06	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 0 30 0.005 5.34071 0.374472 8.34407e-07 0.0042148 2.50873e-06 1 0.0112553 6.6743e-06	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 0 30 0.005 5.65487 0.380883 1.03327e-06 0.00422286 3.01219e-06 1 0.011087 7.87831e-06	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 0 30 0.005 5.96903 0.398704 1.22614e-06 0.00426419 3.92941e-06 0.999996 0.010695 9.82231e-06	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 0 30 0.02 3.45575 0.197332 3.37862e-05 0.0379468 3.71807e-05 0.999935 0.192227 0.000155427	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 0 30 0.02 3.76991 0.156107 2.33962e-05 0.0288464 2.21971e-05 1 0.184737 0.000114524	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 0 30 0.02 4.08407 0.142324 1.70789e-05 0.0253068 1.44784e-05 0.999948 0.177782 8.04495e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 0 30 0.02 4.39823 0.153975 2.06076e-05 0.0285585 1.95018e-05 0.999947 0.185434 0.000101935	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 0 30 0.02 4.71239 0.19213 2.40415e-05 0.0384317 2.7997e-05 0.999891 0.199986 0.000120783	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 0 30 0.02 5.02655 0.156554 2.17632e-05 0.0364564 2.57376e-05 0.999998 0.232815 0.000132226	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 0 30 0.02 5.34071 0.146394 1.98688e-05 0.0359852 2.44646e-05 1 0.245759 0.000133886	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 0 30 0.02 5.65487 0.158602 2.41816e-05 0.0367637 2.7945e-05 1.00006 0.231739 0.000141289	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 0 30 0.02 5.96903 0.197566 3.34803e-05 0.0405478 3.82917e-05 1.00003 0.205163 0.000159125	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 0 30 0.04 3.45575 0.103541 7.66457e-05 0.0604299 8.30889e-05 0.999603 0.582982 0.000384253	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 0 30 0.04 3.76991 0.0577122 3.65259e-05 0.031438 3.64175e-05 0.999689 0.544249 0.000291591	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 0 30 0.04 4.08407 0.0445837 1.9763e-05 0.0227441 1.83101e-05 0.999825 0.509889 0.000187615	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 0 30 0.04 4.39823 0.0562618 3.10594e-05 0.0314132 3.25576e-05 0.999981 0.557903 0.00027549	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 0 30 0.04 4.71239 0.100291 5.21598e-05 0.0663147 6.62911e-05 1.00017 0.660794 0.000326181	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 0 30 0.04 5.02655 0.0735651 4.30825e-05 0.0592615 6.03426e-05 1.00008 0.805027 0.00035876	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 0 30 0.04 5.34071 0.0670588 3.97084e-05 0.0576648 5.84051e-05 1.00017 0.859352 0.000369826	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 0 30 0.04 5.65487 0.0752645 4.68714e-05 0.0598954 6.39794e-05 1.00011 0.795248 0.000367743	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 0 30 0.04 5.96903 0.109127 7.41129e-05 0.0718157 8.78606e-05 0.999818 0.65753 0.000375599	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 0 30 0.06 3.45575 0.0695908 9.8985e-05 0.0639408 0.000126344 0.999034 0.917359 0.000599793	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 0 30 0.06 3.76991 0.0256299 3.2171e-05 0.0223583 3.82655e-05 0.999483 0.871019 0.000437649	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 0 30 0.06 4.08407 0.0160095 1.35291e-05 0.0131617 1.54827e-05 0.999843 0.821376 0.000292685	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 0 30 0.06 4.39823 0.0252294 2.83486e-05 0.0231462 3.69713e-05 1.00001 0.916031 0.000468479	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 0 30 0.06 4.71239 0.0715345 6.68895e-05 0.0802192 0.000108323 1.0004 1.12037 0.000519332	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 0 30 0.06 5.02655 0.0510698 5.33566e-05 0.0696545 9.82996e-05 1.00035 1.36263 0.000556992	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 0 30 0.06 5.34071 0.0463722 4.97908e-05 0.0672999 9.66471e-05 1.00025 1.44996 0.000575355	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 0 30 0.06 5.65487 0.0523966 5.79584e-05 0.0704216 0.000104636 1.00002 1.34276 0.000581741	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 0 30 0.06 5.96903 0.0811784 9.77742e-05 0.0873725 0.000143216 0.999586 1.07525 0.000578432	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 0 30 0.08 3.45575 0.0535278 0.000115403 0.0623012 0.00016438 0.998192 1.16193 0.000890877	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 0 30 0.08 3.76991 0.0126967 2.48665e-05 0.0144085 3.39061e-05 0.999549 1.13262 0.000613409	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 0 30 0.08 4.08407 0.00628807 8.10793e-06 0.00684433 1.09604e-05 0.999881 1.08705 0.00040603	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 0 30 0.08 4.39823 0.0128431 2.32189e-05 0.0156933 3.58279e-05 1.0001 1.21906 0.000692102	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 0 30 0.08 4.71239 0.0602572 7.98347e-05 0.0914004 0.000156784 1.00012 1.51524 0.000758251	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 0 30 0.08 5.02655 0.0423095 6.14808e-05 0.0782269 0.000140485 1.00055 1.84698 0.000807142	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 0 30 0.08 5.34071 0.0382359 5.70731e-05 0.0752406 0.000137835 1.00036 1.96574 0.000819272	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 0 30 0.08 5.65487 0.0434684 6.72237e-05 0.079104 0.000149898 0.999938 1.81796 0.000837566	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 0 30 0.08 5.96903 0.0703248 0.00011549 0.0997541 0.00020065 0.999164 1.41732 0.000867988	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 0 30 0.1 3.45575 0.04506 0.000132008 0.0596291 0.000198275 0.998437 1.32182 0.00131206	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 0 30 0.1 3.76991 0.00677837 1.86114e-05 0.00904687 2.76959e-05 0.999737 1.33244 0.000878777	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 0 30 0.1 4.08407 0.00263612 4.70608e-06 0.00345326 7.16655e-06 0.999945 1.30792 0.000543986	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 0 30 0.1 4.39823 0.00710603 1.82253e-05 0.0104439 3.16402e-05 1.00032 1.46539 0.00096633	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 0 30 0.1 4.71239 0.0554613 9.20657e-05 0.10258 0.000208631 0.999878 1.84769 0.00106366	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 0 30 0.1 5.02655 0.0382355 6.91663e-05 0.0868826 0.000185929 1.00036 2.27005 0.00113456	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 0 30 0.1 5.34071 0.0343657 6.3924e-05 0.0833466 0.000182609 1.00033 2.42283 0.00114956	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 0 30 0.1 5.65487 0.0393776 7.5387e-05 0.087985 0.00019759 0.999755 2.23228 0.00118031	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 0 30 0.1 5.96903 0.0663519 0.000131495 0.112044 0.000256862 0.99826 1.6879 0.00131824	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 0 40 0.005 3.45575 0.367777 2.81686e-06 0.00723447 6.66157e-06 0.999985 0.0196704 1.79611e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 0 40 0.005 3.76991 0.345247 2.56465e-06 0.00690803 4.89133e-06 0.999991 0.0200087 1.40184e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 0 40 0.005 4.08407 0.337233 2.29936e-06 0.00675947 3.88578e-06 0.999997 0.0200437 1.13857e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 0 40 0.005 4.39823 0.344029 2.38931e-06 0.00689497 4.46545e-06 0.999999 0.0200415 1.28406e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 0 40 0.005 4.71239 0.365324 2.15972e-06 0.00723861 5.14337e-06 1 0.019814 1.39616e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 0 40 0.005 5.02655 0.343688 2.0793e-06 0.00718078 4.71689e-06 1 0.0208931 1.3598e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 0 40 0.005 5.34071 0.336785 1.8414e-06 0.00716636 4.2816e-06 1 0.0212786 1.25967e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 0 40 0.005 5.65487 0.344903 2.27914e-06 0.00719188 5.11357e-06 0.999992 0.0208516 1.46878e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 0 40 0.005 5.96903 0.367649 2.73753e-06 0.00731541 6.70874e-06 0.999986 0.0198974 1.80983e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 0 40 0.02 3.45575 0.153102 5.07888e-05 0.0490037 5.24008e-05 0.999848 0.319866 0.00023689	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 0 40 0.02 3.76991 0.109001 3.10731e-05 0.0328612 2.85022e-05 0.999855 0.301337 0.000175898	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 0 40 0.02 4.08407 0.0947878 2.03775e-05 0.027089 1.69241e-05 0.999865 0.285709 0.000117418	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 0 40 0.02 4.39823 0.106929 2.68709e-05 0.0325271 2.50687e-05 0.999906 0.304078 0.000158498	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 0 40 0.02 4.71239 0.147821 3.56067e-05 0.0505665 4.0476e-05 0.99995 0.34195 0.000192133	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 0 40 0.02 5.02655 0.114434 3.11416e-05 0.0468454 3.71685e-05 0.999934 0.409206 0.000214484	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 0 40 0.02 5.34071 0.105494 2.84336e-05 0.0459827 3.53892e-05 1.00006 0.43572 0.000218736	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 0 40 0.02 5.65487 0.116448 3.397e-05 0.0473158 3.94161e-05 1.00011 0.406153 0.000221008	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 0 40 0.02 5.96903 0.154734 5.02021e-05 0.0540551 5.4533e-05 0.999826 0.349142 0.000240322	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 0 40 0.04 3.45575 0.0779302 9.25837e-05 0.0636799 0.000112246 0.999383 0.815951 0.000522859	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 0 40 0.04 3.76991 0.0330784 3.4207e-05 0.0254697 3.84939e-05 0.999471 0.76896 0.000390219	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 0 40 0.04 4.08407 0.0222448 1.56691e-05 0.0160744 1.67864e-05 0.999812 0.722066 0.000257082	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 0 40 0.04 4.39823 0.0323774 2.96812e-05 0.0259984 3.62075e-05 0.999982 0.801969 0.000402404	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 0 40 0.04 4.71239 0.0781115 6.24956e-05 0.0761275 9.38341e-05 1.00031 0.973772 0.000453849	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 0 40 0.04 5.02655 0.0561233 5.04938e-05 0.0665918 8.55091e-05 1.00025 1.1855 0.000490714	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 0 40 0.04 5.34071 0.0510143 4.70202e-05 0.0644597 8.36546e-05 1.0001 1.26249 0.000505378	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 0 40 0.04 5.65487 0.0575428 5.46225e-05 0.0673196 9.03946e-05 0.999971 1.16889 0.000505242	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 0 40 0.04 5.96903 0.0875913 9.13063e-05 0.0828211 0.000125175 0.999196 0.944618 0.00051035	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 0 40 0.06 3.45575 0.0534591 0.000115472 0.062241 0.000164323 0.99841 1.1623 0.000889197	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 0 40 0.06 3.76991 0.0126758 2.481e-05 0.014387 3.38809e-05 0.999524 1.13278 0.000613808	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 0 40 0.06 4.08407 0.00627835 8.08704e-06 0.00683272 1.09383e-05 0.99989 1.08689 0.000406109	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 0 40 0.06 4.39823 0.012824 2.31007e-05 0.0156713 3.57046e-05 1.00008 1.21917 0.000692341	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 0 40 0.06 4.71239 0.0601915 7.94444e-05 0.0913184 0.000156661 0.999951 1.51553 0.000757554	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 0 40 0.06 5.02655 0.0422694 6.15148e-05 0.0781726 0.000140684 1.0004 1.84744 0.000806864	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 0 40 0.06 5.34071 0.0382026 5.69545e-05 0.0751976 0.00013763 1.00015 1.96632 0.000818428	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 0 40 0.06 5.65487 0.0434339 6.73618e-05 0.079072 0.000150117 0.999755 1.81867 0.000834885	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 0 40 0.06 5.96903 0.0702582 0.000115025 0.0997275 0.000199362 0.999303 1.4183 0.00086596	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 0 40 0.08 3.45575 0.0435951 0.000134637 0.059328 0.000208746 1.00214 1.35951 0.00153979	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 0 40 0.08 3.76991 0.00560287 1.60367e-05 0.00778578 2.45473e-05 1.0002 1.38773 0.00101649	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 0 40 0.08 4.08407 0.00200055 3.65556e-06 0.00275139 5.72046e-06 1 1.37324 0.000582458	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 0 40 0.08 4.39823 0.005886 1.64214e-05 0.00905738 2.95571e-05 0.999737 1.53437 0.00108538	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 0 40 0.08 4.71239 0.0545654 9.57973e-05 0.106323 0.000225879 1.00034 1.94665 0.00118351	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 0 40 0.08 5.02655 0.0374011 7.16286e-05 0.0898388 0.00020197 1.00021 2.39977 0.0012689	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 0 40 0.08 5.34071 0.0335398 6.59466e-05 0.0860896 0.000197544 1.00017 2.5643 0.00129522	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 0 40 0.08 5.65487 0.0386855 7.32642e-05 0.0913313 0.000197861 0.998943 2.35883 0.00126331	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 0 40 0.08 5.96903 0.0661956 0.000128887 0.116828 0.000261565 1.00074 1.76431 0.00148118	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 0 40 0.1 3.45575 0.0398705 0.000161171 0.0567229 0.000251262 1.00151 1.42409 0.00243118	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 0 40 0.1 3.76991 0.00269563 1.15596e-05 0.00416592 1.8654e-05 1.00053 1.54991 0.00161444	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 0 40 0.1 4.08407 0.000691268 1.75146e-06 0.00110153 2.99838e-06 1 1.59205 0.000868799	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 0 40 0.1 4.39823 0.00298006 1.18302e-05 0.0052627 2.30393e-05 0.999936 1.76345 0.00162637	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 0 40 0.1 4.71239 0.0531916 0.000103696 0.121339 0.000281073 0.998256 2.27942 0.00177212	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 0 40 0.1 5.02655 0.0356317 7.72934e-05 0.101777 0.00024576 0.998907 2.85476 0.00187535	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 0 40 0.1 5.34071 0.0318917 7.17432e-05 0.0978366 0.000243608 0.998579 3.06624 0.00195447	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 0 40 0.1 5.65487 0.0371757 8.35395e-05 0.10409 0.000261016 0.999 2.79854 0.00198838	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 0 40 0.1 5.96903 0.0672048 0.000155345 0.133772 0.000341057 0.9989 1.99113 0.00234249	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 0 50 0.005 3.45575 0.338832 5.07664e-06 0.0107572 9.83712e-06 0.999978 0.0317465 2.85533e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 0 50 0.005 3.76991 0.312172 4.49463e-06 0.0100374 7.0749e-06 0.999984 0.0321524 2.21989e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 0 50 0.005 4.08407 0.302772 3.93929e-06 0.00971457 5.49842e-06 0.99999 0.0320848 1.77425e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 0 50 0.005 4.39823 0.310736 4.1537e-06 0.010007 6.43364e-06 0.999998 0.0322035 2.02744e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 0 50 0.005 4.71239 0.335861 3.86594e-06 0.010764 7.6042e-06 1 0.0320481 2.22717e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 0 50 0.005 5.02655 0.310239 3.69682e-06 0.0106343 6.96352e-06 1.00001 0.0342771 2.20377e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 0 50 0.005 5.34071 0.302141 3.29273e-06 0.0106018 6.3542e-06 1 0.0350883 2.06482e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 0 50 0.005 5.65487 0.311669 4.07487e-06 0.010661 7.55016e-06 0.999991 0.0342053 2.37767e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 0 50 0.005 5.96903 0.338628 4.95082e-06 0.0109379 9.93592e-06 0.99998 0.0322994 2.8866e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 0 50 0.02 3.45575 0.123739 6.5118e-05 0.0561064 6.76166e-05 0.999694 0.453023 0.000312453	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 0 50 0.02 3.76991 0.0783097 3.50262e-05 0.0331563 3.30218e-05 0.999778 0.423114 0.000234172	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 0 50 0.02 4.08407 0.0644017 2.08656e-05 0.0256239 1.80513e-05 0.999821 0.397725 0.000153202	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 0 50 0.02 4.39823 0.0764972 2.9966e-05 0.0329228 2.93158e-05 0.999941 0.430132 0.000216593	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 0 50 0.02 4.71239 0.119193 4.47371e-05 0.0595006 5.31014e-05 0.999989 0.498936 0.000261001	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 0 50 0.02 5.02655 0.0892351 3.79406e-05 0.0540367 4.85367e-05 0.999999 0.605226 0.000290571	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 0 50 0.02 5.34071 0.0816392 3.49449e-05 0.0527885 4.67217e-05 1.00011 0.646266 0.00029886	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 0 50 0.02 5.65487 0.0911015 4.13928e-05 0.0546036 5.13578e-05 1.00012 0.599028 0.000296583	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 0 50 0.02 5.96903 0.127266 6.33978e-05 0.0641248 7.0521e-05 0.999892 0.503491 0.000309262	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 0 50 0.04 3.45575 0.0628449 0.000104369 0.063517 0.000139026 0.998466 1.00902 0.000675551	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 0 50 0.04 3.76991 0.0200252 2.95493e-05 0.0193644 3.69853e-05 0.999495 0.965351 0.000490817	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 0 50 0.04 4.08407 0.0115945 1.14417e-05 0.0106148 1.39177e-05 0.999846 0.914554 0.000328591	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 0 50 0.04 4.39823 0.019869 2.6585e-05 0.020371 3.68134e-05 1.00002 1.02342 0.00053713	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 0 50 0.04 4.71239 0.0665411 7.1312e-05 0.0839069 0.000124256 1.00013 1.25973 0.000594205	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 0 50 0.04 5.02655 0.0472554 5.59141e-05 0.0724779 0.000111515 1.00041 1.53223 0.000630194	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 0 50 0.04 5.34071 0.0428492 5.20292e-05 0.0699065 0.000109498 1.00009 1.62986 0.000651207	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 0 50 0.04 5.65487 0.048504 6.0867e-05 0.0732781 0.000118671 0.999954 1.50929 0.000660101	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 0 50 0.04 5.96903 0.0762714 0.000103787 0.0914935 0.000161639 0.998863 1.19844 0.000660583	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 0 50 0.06 3.45575 0.0448599 0.000130852 0.0594737 0.000195608 0.998268 1.32423 0.00130089	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 0 50 0.06 3.76991 0.00674584 1.839e-05 0.00901124 2.74024e-05 0.999711 1.33359 0.000876743	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 0 50 0.06 4.08407 0.0026238 4.66022e-06 0.00343744 7.10224e-06 0.99995 1.30804 0.00053898	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 0 50 0.06 4.39823 0.00707515 1.80685e-05 0.0104066 3.1455e-05 1.00031 1.46651 0.000966888	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 0 50 0.06 4.71239 0.0553352 9.21639e-05 0.102462 0.000208984 1.00015 1.84977 0.00106241	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 0 50 0.06 5.02655 0.0381729 6.90572e-05 0.086832 0.000185607 1.00043 2.27244 0.00112633	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 0 50 0.06 5.34071 0.0342964 6.38928e-05 0.0832538 0.000182326 1.00016 2.42502 0.00114664	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 0 50 0.06 5.65487 0.0392902 7.539e-05 0.0878866 0.00019774 0.99962 2.23474 0.00117384	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 0 50 0.06 5.96903 0.0661626 0.000131404 0.111932 0.00025572 0.998655 1.69104 0.00131226	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 0 50 0.08 3.45575 0.0391762 0.000169314 0.055822 0.000256599 0.996374 1.42671 0.00238786	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 0 50 0.08 3.76991 0.00267162 1.14634e-05 0.00413586 1.81876e-05 0.999754 1.55293 0.00161725	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 0 50 0.08 4.08407 0.000683922 1.83025e-06 0.00109074 3.17419e-06 0.999964 1.59291 0.000863961	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 0 50 0.08 4.39823 0.00298345 1.20422e-05 0.00528922 2.3426e-05 1.0006 1.76931 0.00164986	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 0 50 0.08 4.71239 0.0534132 0.000110295 0.121947 0.000296184 1.00112 2.2815 0.00178356	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 0 50 0.08 5.02655 0.0357318 8.15621e-05 0.102151 0.000262681 1.0007 2.85731 0.00190026	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 0 50 0.08 5.34071 0.0317688 7.55849e-05 0.0975974 0.000261264 1.00027 3.07022 0.00197537	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 0 50 0.08 5.65487 0.0369247 8.84418e-05 0.103564 0.000279343 0.998588 2.80316 0.00202625	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 0 50 0.08 5.96903 0.0667354 0.000159881 0.133124 0.000357658 0.996915 1.99559 0.00240873	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 0 50 0.1 3.45575 0.0399261 0.000221786 0.0540226 0.000316653 0.99794 1.35929 0.00366582	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 0 50 0.1 3.76991 0.00119676 7.73693e-06 0.00195086 1.1735e-05 0.999844 1.66416 0.0026852	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 0 50 0.1 4.08407 0.000196754 7.35129e-07 0.000352661 1.36632e-06 0.999969 1.79513 0.00135416	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 0 50 0.1 4.39823 0.0014098 8.20747e-06 0.00275173 1.66138e-05 1.00069 1.96232 0.00264398	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 0 50 0.1 4.71239 0.055213 0.000130198 0.142225 0.000394587 1.00171 2.57502 0.00279193	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 0 50 0.1 5.02655 0.0358814 9.43833e-05 0.118347 0.000338021 1.00027 3.29944 0.00307525	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 0 50 0.1 5.34071 0.0315826 8.63171e-05 0.112794 0.000339798 1.00127 3.57167 0.00318086	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 0 50 0.1 5.65487 0.0372275 0.000101354 0.119743 0.000364176 0.997987 3.21626 0.00324251	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 0 50 0.1 5.96903 0.0725226 0.000186524 0.15413 0.000465037 0.995839 2.12746 0.00379644	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.05 20 0.005 3.45575 0.219155 1.12804e-06 0.00134745 1.27365e-06 0.999999 0.00614831 5.77982e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.05 20 0.005 3.76991 0.21068 8.70082e-07 0.00129194 9.37645e-07 1 0.00613219 4.42522e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.05 20 0.005 4.08407 0.207659 7.01957e-07 0.00126872 7.32206e-07 1 0.0061096 3.50535e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.05 20 0.005 4.39823 0.210225 7.64157e-07 0.00129054 8.19975e-07 1 0.00613881 3.87818e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.05 20 0.005 4.71239 0.218265 8.2854e-07 0.00135264 9.40701e-07 1 0.00619716 4.28642e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.05 20 0.005 5.02655 0.210225 7.64256e-07 0.00134147 8.68037e-07 1 0.00638106 4.10592e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.05 20 0.005 5.34071 0.207661 7.03357e-07 0.00133881 8.05998e-07 1 0.00644706 3.85949e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.05 20 0.005 5.65487 0.21068 8.69996e-07 0.00134287 9.82324e-07 0.999999 0.00637391 4.63628e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.05 20 0.005 5.96903 0.219154 1.12735e-06 0.00136398 1.28505e-06 0.999999 0.00622374 5.83149e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.05 20 0.02 3.45575 0.122974 1.39339e-05 0.0123828 1.21507e-05 0.999945 0.100665 8.73711e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.05 20 0.02 3.76991 0.102948 9.31195e-06 0.00992304 7.51894e-06 0.999986 0.0963711 6.43209e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.05 20 0.02 4.08407 0.096275 6.73227e-06 0.0089825 5.06135e-06 0.999998 0.0932904 4.62205e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.05 20 0.02 4.39823 0.101959 8.04733e-06 0.00985824 6.48514e-06 0.999998 0.0966742 5.59989e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.05 20 0.02 4.71239 0.120932 1.02656e-05 0.0126613 9.32123e-06 0.999984 0.10468 6.82127e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.05 20 0.02 5.02655 0.10327 9.14135e-06 0.0121144 8.58031e-06 0.999988 0.117288 7.27342e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.05 20 0.02 5.34071 0.0980966 8.50652e-06 0.0119899 8.2255e-06 0.999982 0.122207 7.32751e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.05 20 0.02 5.65487 0.104257 1.03139e-05 0.0121914 9.49814e-06 0.999966 0.116913 7.95579e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.05 20 0.02 5.96903 0.123366 1.41299e-05 0.013189 1.26822e-05 0.999937 0.106879 9.05392e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.05 20 0.04 3.45575 0.0683453 3.0509e-05 0.0232953 2.72026e-05 1.00011 0.34052 0.000246996	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.05 20 0.04 3.76991 0.0456822 1.63288e-05 0.0143989 1.3672e-05 0.999965 0.315001 0.000187271	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.05 20 0.04 4.08407 0.038851 9.76459e-06 0.0115177 7.58428e-06 1.00002 0.296359 0.000121274	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.05 20 0.04 4.39823 0.0448316 1.38796e-05 0.014321 1.18659e-05 1.00001 0.319277 0.000166649	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.05 20 0.04 4.71239 0.067203 2.33458e-05 0.0253097 2.31744e-05 0.999988 0.376391 0.000215115	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.05 20 0.04 5.02655 0.0513274 1.97481e-05 0.0230629 2.13086e-05 0.999955 0.449053 0.00024371	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.05 20 0.04 5.34071 0.0472167 1.85885e-05 0.0225496 2.08719e-05 0.999928 0.477292 0.000255245	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.05 20 0.04 5.65487 0.0522591 2.16822e-05 0.0232809 2.27909e-05 0.999923 0.445192 0.000253171	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.05 20 0.04 5.96903 0.0708678 3.2354e-05 0.0270262 3.06313e-05 0.999914 0.381027 0.000259895	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.05 20 0.06 3.45575 0.0453646 4.0442e-05 0.0272633 4.14583e-05 1.0002 0.600035 0.000393205	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.05 20 0.06 3.76991 0.023293 1.58873e-05 0.0129343 1.54002e-05 1.00007 0.554676 0.000288934	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.05 20 0.06 4.08407 0.0175499 8.22805e-06 0.00909554 7.43686e-06 1.00003 0.517966 0.000185216	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.05 20 0.06 4.39823 0.0228054 1.43226e-05 0.0130371 1.46419e-05 1.00001 0.571099 0.000287645	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.05 20 0.06 4.71239 0.0462967 3.21085e-05 0.0325597 3.9046e-05 0.999824 0.702559 0.000364197	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.05 20 0.06 5.02655 0.033689 2.58008e-05 0.0286605 3.50737e-05 0.999879 0.849862 0.000398615	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.05 20 0.06 5.34071 0.0306857 2.39592e-05 0.0277827 3.39639e-05 0.999987 0.904488 0.000407227	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.05 20 0.06 5.65487 0.0344494 2.76085e-05 0.0289482 3.65924e-05 1.0001 0.83942 0.000400367	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.05 20 0.06 5.96903 0.0505259 4.37569e-05 0.0351062 4.96934e-05 1.00027 0.693916 0.000399759	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.05 20 0.08 3.45575 0.0337 4.63667e-05 0.027996 5.4653e-05 1.00059 0.829004 0.000541157	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.05 20 0.08 3.76991 0.013029 1.38555e-05 0.0101341 1.55396e-05 1.00005 0.776593 0.000390841	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.05 20 0.08 4.08407 0.00855405 6.08152e-06 0.00623419 6.47335e-06 1.00002 0.72818 0.000250826	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.05 20 0.08 4.39823 0.0128394 1.29003e-05 0.0104484 1.55894e-05 0.999989 0.81251 0.000414765	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.05 20 0.08 4.71239 0.036936 3.91683e-05 0.0376836 5.75728e-05 0.999878 1.01883 0.000512361	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.05 20 0.08 5.02655 0.0263037 3.05197e-05 0.0324271 5.11523e-05 0.999844 1.23112 0.000547657	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.05 20 0.08 5.34071 0.0238767 2.80427e-05 0.0312582 4.91708e-05 0.999983 1.30743 0.000550639	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.05 20 0.08 5.65487 0.0269629 3.23395e-05 0.0327818 5.29059e-05 1.00024 1.21416 0.000544461	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.05 20 0.08 5.96903 0.0413888 5.31928e-05 0.040815 7.21516e-05 1.00053 0.984626 0.000547184	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.05 20 0.1 3.45575 0.0269332 5.08653e-05 0.0274845 6.69549e-05 1.00077 1.01796 0.000721674	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.05 20 0.1 3.76991 0.00776366 1.13793e-05 0.00755089 1.43746e-05 1.00001 0.970672 0.000499727	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.05 20 0.1 4.08407 0.00440078 4.27686e-06 0.00405016 5.19377e-06 1.00002 0.919293 0.000318528	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.05 20 0.1 4.39823 0.00776008 1.10439e-05 0.00801846 1.52768e-05 0.999984 1.03108 0.00055169	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.05 20 0.1 4.71239 0.0323179 4.59986e-05 0.042299 7.90458e-05 1.00001 1.30669 0.000668238	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.05 20 0.1 5.02655 0.0226625 3.47675e-05 0.035831 6.90793e-05 0.999921 1.57855 0.000708802	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.05 20 0.1 5.34071 0.0204983 3.19355e-05 0.0343904 6.66181e-05 1.00009 1.67512 0.000710719	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.05 20 0.1 5.65487 0.0232703 3.67647e-05 0.0362502 7.13758e-05 1.0003 1.55535 0.00070182	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.05 20 0.1 5.96903 0.0369554 6.27493e-05 0.0459669 9.83146e-05 1.00088 1.24186 0.000721287	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.05 30 0.005 3.45575 0.130582 2.11534e-06 0.00198462 1.83081e-06 1 0.0151975 1.37729e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.05 30 0.005 3.76991 0.122253 1.56954e-06 0.00182878 1.30226e-06 1 0.0149586 1.04598e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.05 30 0.005 4.08407 0.119335 1.26514e-06 0.00176518 1.01494e-06 0.999999 0.0147916 8.34845e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.05 30 0.005 4.39823 0.121814 1.43375e-06 0.00182425 1.18415e-06 0.999999 0.0149754 9.54497e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.05 30 0.005 4.71239 0.12971 1.64693e-06 0.00199987 1.43308e-06 0.999998 0.0154176 1.08527e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.05 30 0.005 5.02655 0.121885 1.5021e-06 0.00196746 1.31943e-06 0.999999 0.0161416 1.06266e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.05 30 0.005 5.34071 0.119434 1.36457e-06 0.00196014 1.21427e-06 0.999999 0.0164116 9.97958e-06	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.05 30 0.005 5.65487 0.122323 1.62682e-06 0.00197224 1.4235e-06 0.999999 0.0161227 1.14224e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.05 30 0.005 5.96903 0.130604 2.12945e-06 0.00203282 1.86308e-06 1 0.0155641 1.40101e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.05 30 0.02 3.45575 0.0573 1.6586e-05 0.0124531 1.34441e-05 0.999998 0.217181 0.000171798	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.05 30 0.02 3.76991 0.0424285 9.34563e-06 0.00856197 7.17612e-06 0.999992 0.201713 0.000124762	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.05 30 0.02 4.08407 0.0377745 6.27033e-06 0.00723083 4.4931e-06 0.999987 0.191375 8.74371e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.05 30 0.02 4.39823 0.0418024 8.43155e-06 0.00850683 6.55804e-06 0.999998 0.203429 0.000116034	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.05 30 0.02 4.71239 0.0563023 1.31751e-05 0.0132192 1.15103e-05 1.00001 0.234685 0.000149741	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.05 30 0.02 5.02655 0.0447984 1.12856e-05 0.012261 1.05306e-05 1.00001 0.273571 0.000166491	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.05 30 0.02 5.34071 0.0416756 1.03405e-05 0.0120439 9.99502e-06 1 0.288869 0.000168376	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.05 30 0.02 5.65487 0.0454539 1.1994e-05 0.0123637 1.09699e-05 0.999996 0.271873 0.000169799	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.05 30 0.02 5.96903 0.0584437 1.72793e-05 0.0139869 1.46429e-05 1.00002 0.239163 0.000179937	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.05 30 0.04 3.45575 0.0288347 2.71963e-05 0.0174534 2.74465e-05 1.0001 0.604249 0.000394866	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.05 30 0.04 3.76991 0.0144559 1.04513e-05 0.00806115 1.00716e-05 1.00001 0.556985 0.000298763	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.05 30 0.04 4.08407 0.0108184 5.4121e-06 0.00562587 4.92668e-06 1.00002 0.519705 0.000198848	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.05 30 0.04 4.39823 0.0141694 9.52202e-06 0.00814574 9.68423e-06 1.00008 0.574272 0.00030291	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.05 30 0.04 4.71239 0.030023 2.38553e-05 0.021484 2.8648e-05 1.00027 0.714728 0.000395574	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.05 30 0.04 5.02655 0.021784 1.91694e-05 0.0188136 2.5737e-05 1.00015 0.862613 0.000432201	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.05 30 0.04 5.34071 0.0198378 1.75011e-05 0.0182171 2.45171e-05 1.00008 0.917242 0.00043401	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.05 30 0.04 5.65487 0.0222803 1.99695e-05 0.0190054 2.62502e-05 1.00006 0.851979 0.000425016	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.05 30 0.04 5.96903 0.0327843 3.07376e-05 0.0231258 3.45477e-05 1.00007 0.704361 0.000409711	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.05 30 0.06 3.45575 0.0188694 3.22119e-05 0.0176054 3.99371e-05 1.00018 0.930651 0.00062583	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.05 30 0.06 3.76991 0.00614278 8.16295e-06 0.00540584 9.734e-06 1.00002 0.87838 0.000453761	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.05 30 0.06 4.08407 0.00372923 3.30076e-06 0.00308792 3.79191e-06 1.00002 0.827168 0.000303009	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.05 30 0.06 4.39823 0.00610227 7.76268e-06 0.00566852 1.00986e-05 1.00013 0.927123 0.000506012	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.05 30 0.06 4.71239 0.0224888 3.18545e-05 0.0265938 5.06909e-05 1.00067 1.1804 0.000630195	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.05 30 0.06 5.02655 0.0158201 2.45456e-05 0.0225432 4.47162e-05 1.00036 1.42249 0.00066713	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.05 30 0.06 5.34071 0.0143262 2.23711e-05 0.02165 4.26197e-05 1.00022 1.50867 0.000660385	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.05 30 0.06 5.65487 0.0162337 2.53558e-05 0.0228026 4.51565e-05 1.00013 1.40222 0.000647039	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.05 30 0.06 5.96903 0.0254624 4.12963e-05 0.0288263 6.03471e-05 1.00027 1.13 0.000642864	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.05 30 0.08 3.45575 0.014295 3.56205e-05 0.0167861 5.01939e-05 1.00112 1.17112 0.000959591	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.05 30 0.08 3.76991 0.00296842 5.69902e-06 0.00338533 7.89277e-06 1.0002 1.13777 0.000642029	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.05 30 0.08 4.08407 0.00143848 1.82935e-06 0.00157191 2.50422e-06 1.00006 1.09118 0.000415673	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.05 30 0.08 4.39823 0.00303271 5.93885e-06 0.00372873 9.2193e-06 1.00015 1.22599 0.000735871	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.05 30 0.08 4.71239 0.0200369 4.03244e-05 0.0317386 7.82807e-05 1.00036 1.58056 0.000882162	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.05 30 0.08 5.02655 0.0137428 2.91527e-05 0.0263315 6.60773e-05 1.00002 1.91203 0.000918071	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.05 30 0.08 5.34071 0.0123198 2.6966e-05 0.0250417 6.42661e-05 1.00045 2.02859 0.00091378	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.05 30 0.08 5.65487 0.0141059 3.09566e-05 0.0265978 6.85457e-05 1.00033 1.88187 0.000902848	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.05 30 0.08 5.96903 0.0233255 5.30969e-05 0.0346379 9.28677e-05 1.00045 1.48238 0.000951899	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.05 30 0.1 3.45575 0.0119096 4.10735e-05 0.0158498 6.11351e-05 1.0013 1.32914 0.00146863	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.05 30 0.1 3.76991 0.00156058 4.16059e-06 0.0020892 6.27755e-06 1.0002 1.33608 0.000900974	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.05 30 0.1 4.08407 0.000597642 1.03884e-06 0.000784668 1.60339e-06 1.00005 1.31068 0.000549004	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.05 30 0.1 4.39823 0.00164997 4.49066e-06 0.00243177 7.83014e-06 1.00015 1.46887 0.00101516	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.05 30 0.1 4.71239 0.0195634 4.95259e-05 0.0376383 0.000110957 1.00043 1.91986 0.00120775	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.05 30 0.1 5.02655 0.0130343 3.49414e-05 0.0306056 9.32949e-05 0.999936 2.3433 0.00127399	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.05 30 0.1 5.34071 0.0116186 3.094e-05 0.0290281 8.75127e-05 0.999885 2.4934 0.00127425	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.05 30 0.1 5.65487 0.0134561 3.56951e-05 0.0310653 9.32548e-05 1.00037 2.30441 0.00130299	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.05 30 0.1 5.96903 0.0234839 6.45149e-05 0.0415584 0.000128908 1.0012 1.76826 0.00146649	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.05 40 0.005 3.45575 0.0749223 2.5111e-06 0.00212134 1.90104e-06 1 0.0283112 2.44225e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.05 40 0.005 3.76991 0.0682052 1.75746e-06 0.00187418 1.28338e-06 1 0.027477 1.8108e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.05 40 0.005 4.08407 0.0658928 1.40807e-06 0.00177604 9.91636e-07 1 0.0269525 1.44737e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.05 40 0.005 4.39823 0.0678589 1.70241e-06 0.0018667 1.23929e-06 1 0.0275072 1.75726e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.05 40 0.005 4.71239 0.0742335 2.08362e-06 0.00214833 1.5957e-06 1 0.0289384 2.0683e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.05 40 0.005 5.02655 0.0680296 1.86052e-06 0.00209543 1.45461e-06 0.999999 0.0308 2.05395e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.05 40 0.005 5.34071 0.0661252 1.64677e-06 0.00208397 1.31177e-06 0.999998 0.0315139 1.90529e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.05 40 0.005 5.65487 0.0683763 1.89893e-06 0.00210378 1.4777e-06 0.999999 0.0307658 2.07565e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.05 40 0.005 5.96903 0.0749796 2.54219e-06 0.00220137 1.94873e-06 0.999999 0.0293567 2.49928e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.05 40 0.02 3.45575 0.0274246 1.34379e-05 0.00959385 1.13983e-05 1.00002 0.349434 0.000245464	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.05 40 0.02 3.76991 0.0177424 6.46359e-06 0.0056871 5.24741e-06 1.00001 0.320318 0.000179671	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.05 40 0.02 4.08407 0.0149317 3.94703e-06 0.00448693 2.98579e-06 1.00002 0.300386 0.000121153	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.05 40 0.02 4.39823 0.0174198 6.16993e-06 0.00567087 5.11751e-06 1.00003 0.325345 0.000179514	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.05 40 0.02 4.71239 0.027349 1.18425e-05 0.010749 1.11669e-05 1.00004 0.392724 0.000239077	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.05 40 0.02 5.02655 0.020754 9.68501e-06 0.0097145 9.95916e-06 0.999999 0.467708 0.000262567	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.05 40 0.02 5.34071 0.0190764 8.7338e-06 0.00948339 9.36662e-06 0.999987 0.496751 0.00026427	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.05 40 0.02 5.65487 0.0211381 9.74966e-06 0.00980751 9.88523e-06 0.99999 0.463594 0.000255205	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.05 40 0.02 5.96903 0.0289272 1.45425e-05 0.0114686 1.31507e-05 1.00001 0.396045 0.0002571	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.05 40 0.04 3.45575 0.0132796 1.89848e-05 0.0111086 2.22891e-05 1.00029 0.834449 0.000542303	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.05 40 0.04 3.76991 0.00492104 5.2937e-06 0.00384268 5.97978e-06 1.00008 0.77955 0.000396961	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.05 40 0.04 4.08407 0.00319909 2.32853e-06 0.00233847 2.49901e-06 1.00004 0.730317 0.000262436	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.05 40 0.04 4.39823 0.00486407 5.26509e-06 0.00397893 6.37178e-06 1.00007 0.816624 0.000443833	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.05 40 0.04 4.71239 0.0154248 1.98802e-05 0.016092 2.8864e-05 1.00017 1.04133 0.000559545	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.05 40 0.04 5.02655 0.010925 1.50258e-05 0.0137236 2.48649e-05 1 1.25394 0.000582198	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.05 40 0.04 5.34071 0.00990722 1.34617e-05 0.0132001 2.33788e-05 0.999974 1.33012 0.000578085	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.05 40 0.04 5.65487 0.0112013 1.50322e-05 0.0138838 2.45452e-05 1.00007 1.23731 0.000570784	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.05 40 0.04 5.96903 0.0172775 2.43267e-05 0.017411 3.30309e-05 1.00028 1.00571 0.000565516	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.05 40 0.06 3.45575 0.00885715 2.27151e-05 0.0104167 3.19869e-05 1.0008 1.17266 0.000956912	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.05 40 0.06 3.76991 0.00180713 3.49005e-06 0.00206213 4.83368e-06 1.00012 1.13838 0.000641097	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.05 40 0.06 4.08407 0.000873325 1.11324e-06 0.000954529 1.52358e-06 1.00004 1.09139 0.000415674	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.05 40 0.06 4.39823 0.00184865 3.64331e-06 0.00227483 5.65379e-06 1.0001 1.22694 0.000736173	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.05 40 0.06 4.71239 0.0129731 2.79867e-05 0.0207018 5.42319e-05 1.00027 1.59172 0.000900095	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.05 40 0.06 5.02655 0.00884953 1.99833e-05 0.0170556 4.53015e-05 0.999991 1.92276 0.000935353	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.05 40 0.06 5.34071 0.00794707 1.77228e-05 0.0162496 4.24456e-05 0.999953 2.04006 0.000939535	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.05 40 0.06 5.65487 0.00911113 2.01712e-05 0.0173012 4.51334e-05 1.00013 1.89459 0.000954848	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.05 40 0.06 5.96903 0.0151253 3.52206e-05 0.0226774 6.1939e-05 1.00071 1.49629 0.000988344	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.05 40 0.08 3.45575 0.00706237 2.7855e-05 0.00965934 4.1459e-05 1.00102 1.36785 0.00169678	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.05 40 0.08 3.76991 0.000775942 2.28071e-06 0.00108092 3.51588e-06 1.00012 1.39093 0.00101382	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.05 40 0.08 4.08407 0.000273719 5.22072e-07 0.000377088 8.30452e-07 1.00002 1.37525 0.000601798	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.05 40 0.08 4.39823 0.000831185 2.49527e-06 0.00128392 4.47484e-06 1.00008 1.53947 0.00112835	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.05 40 0.08 4.71239 0.0129788 3.88964e-05 0.026474 9.05823e-05 1.00044 2.03496 0.00137233	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.05 40 0.08 5.02655 0.00847526 2.64177e-05 0.0211412 7.36304e-05 0.999978 2.48893 0.00145582	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.05 40 0.08 5.34071 0.00751348 2.31463e-05 0.0199534 6.84579e-05 0.999953 2.64986 0.00145272	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.05 40 0.08 5.65487 0.00877283 2.67122e-05 0.0215171 7.35105e-05 1.00026 2.44785 0.00148406	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.05 40 0.08 5.96903 0.0157826 5.06664e-05 0.0294663 0.000103146 1.00106 1.86626 0.00171291	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.05 40 0.1 3.45575 0.00643314 3.63551e-05 0.00917866 5.23817e-05 1.00167 1.441 0.00282893	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.05 40 0.1 3.76991 0.000370675 1.56345e-06 0.000574552 2.47096e-06 1.00008 1.55569 0.00159775	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.05 40 0.1 4.08407 9.40395e-05 2.48668e-07 0.000150033 4.32336e-07 1.00001 1.59351 0.00086612	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.05 40 0.1 4.39823 0.000416357 1.75972e-06 0.000736651 3.38934e-06 1.00007 1.76709 0.00170071	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.05 40 0.1 4.71239 0.0142009 5.1925e-05 0.0338974 0.000136699 1.00057 2.38395 0.00211321	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.05 40 0.1 5.02655 0.0088609 3.44942e-05 0.0263059 0.00011073 0.999985 2.96557 0.00227921	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.05 40 0.1 5.34071 0.00773537 2.99295e-05 0.0245578 0.000102843 0.999843 3.17114 0.00224065	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.05 40 0.1 5.65487 0.00922383 3.55044e-05 0.02685 0.000111514 1.00038 2.90936 0.00230279	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.05 40 0.1 5.96903 0.0181296 7.28693e-05 0.0383784 0.000161319 1.00147 2.12234 0.00279593	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.05 50 0.005 3.45575 0.042109 2.53433e-06 0.00188986 1.80003e-06 1 0.0448725 4.00339e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.05 50 0.005 3.76991 0.0372551 1.68876e-06 0.00160298 1.16261e-06 1 0.0430228 2.92521e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.05 50 0.005 4.08407 0.0356127 1.25743e-06 0.00149279 8.32881e-07 1 0.041915 2.19059e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.05 50 0.005 4.39823 0.0370131 1.50824e-06 0.00159641 1.03506e-06 1 0.0431275 2.62046e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.05 50 0.005 4.71239 0.041635 1.94102e-06 0.00192891 1.40369e-06 1 0.0463242 3.15506e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.05 50 0.005 5.02655 0.0372482 1.72608e-06 0.00186509 1.29015e-06 1 0.0500671 3.23121e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.05 50 0.005 5.34071 0.0359281 1.58696e-06 0.00185078 1.21386e-06 1 0.0515093 3.15041e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.05 50 0.005 5.65487 0.0374915 1.89827e-06 0.00187327 1.40812e-06 1 0.0499596 3.50209e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.05 50 0.005 5.96903 0.0421923 2.58805e-06 0.00198727 1.86761e-06 1 0.0470924 4.13613e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.05 50 0.02 3.45575 0.0135007 1.00956e-05 0.00652282 9.18748e-06 0.999974 0.482384 0.000324179	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.05 50 0.02 3.76991 0.00757806 4.10203e-06 0.00334466 3.58509e-06 0.999986 0.440937 0.000235838	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.05 50 0.02 4.08407 0.0059966 2.17193e-06 0.00246602 1.78378e-06 0.999994 0.411038 0.000149956	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.05 50 0.02 4.39823 0.00742617 3.71721e-06 0.00335308 3.39031e-06 1.00001 0.45114 0.000232676	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.05 50 0.02 4.71239 0.0138691 8.84252e-06 0.00778617 9.30457e-06 1.00002 0.560782 0.00031639	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.05 50 0.02 5.02655 0.0102169 7.07474e-06 0.00689193 8.28459e-06 1.00001 0.673827 0.000347701	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.05 50 0.02 5.34071 0.00934379 6.65283e-06 0.00670668 8.14052e-06 0.999998 0.716998 0.000362149	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.05 50 0.02 5.65487 0.0104428 7.61174e-06 0.00697372 8.75176e-06 1.00002 0.667033 0.000355245	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.05 50 0.02 5.96903 0.0149389 1.15832e-05 0.00835967 1.15885e-05 1.00005 0.558776 0.000348387	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.05 50 0.04 3.45575 0.00648243 1.31645e-05 0.00665543 1.70477e-05 0.999882 1.02357 0.000723283	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.05 50 0.04 3.76991 0.00176576 2.65306e-06 0.00172091 3.32951e-06 0.99997 0.972566 0.000498711	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.05 50 0.04 4.08407 0.000989087 9.43654e-07 0.000910418 1.15336e-06 0.99999 0.919418 0.000320321	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.05 50 0.04 4.39823 0.00176813 2.55175e-06 0.00183179 3.56908e-06 1.00001 1.03361 0.000562714	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.05 50 0.04 4.71239 0.00859079 1.51817e-05 0.0115087 2.59565e-05 0.999992 1.33637 0.000724691	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.05 50 0.04 5.02655 0.00596085 1.1205e-05 0.00960604 2.20647e-05 0.999999 1.60789 0.000743688	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.05 50 0.04 5.34071 0.00538252 1.01019e-05 0.00919227 2.0817e-05 0.999952 1.70414 0.000733859	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.05 50 0.04 5.65487 0.00613256 1.15001e-05 0.00974439 2.214e-05 0.999915 1.58547 0.000731153	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.05 50 0.04 5.96903 0.00985742 1.95065e-05 0.0125761 3.05665e-05 0.99975 1.27277 0.000759778	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.05 50 0.06 3.45575 0.00451504 1.63471e-05 0.00602192 2.40881e-05 0.999594 1.33269 0.00151483	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.05 50 0.06 3.76991 0.000571702 1.52778e-06 0.000765184 2.2941e-06 0.999983 1.33618 0.000918854	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.05 50 0.06 4.08407 0.000217574 3.62858e-07 0.000285216 5.57516e-07 0.999989 1.30881 0.000539527	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.05 50 0.06 4.39823 0.000602741 1.56761e-06 0.000888796 2.75861e-06 0.999981 1.46948 0.000988599	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.05 50 0.06 4.71239 0.00812841 2.40815e-05 0.0158326 5.44064e-05 0.999986 1.94211 0.00124998	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.05 50 0.06 5.02655 0.00534125 1.64391e-05 0.0126594 4.37786e-05 0.999997 2.36405 0.00128781	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.05 50 0.06 5.34071 0.0047485 1.44625e-05 0.011963 4.04616e-05 0.999945 2.51313 0.00126248	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.05 50 0.06 5.65487 0.00553499 1.68175e-05 0.0129061 4.36477e-05 0.999823 2.32617 0.00131614	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.05 50 0.06 5.96903 0.00986384 3.18046e-05 0.0177248 6.32275e-05 0.999145 1.7948 0.00152013	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.05 50 0.08 3.45575 0.00394301 2.25257e-05 0.00562197 3.22813e-05 0.999733 1.44531 0.00297969	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.05 50 0.08 3.76991 0.000222658 9.44782e-07 0.000344641 1.46665e-06 1.00001 1.55558 0.00167395	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.05 50 0.08 4.08407 5.6128e-05 1.41754e-07 8.94027e-05 2.45925e-07 0.999992 1.59132 0.000880132	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.05 50 0.08 4.39823 0.000248127 9.89365e-07 0.000439634 1.94946e-06 0.999944 1.76863 0.00163421	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.05 50 0.08 4.71239 0.00914591 3.75443e-05 0.0219786 9.88858e-05 1.0002 2.39981 0.00210007	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.05 50 0.08 5.02655 0.0056388 2.39738e-05 0.0168118 7.64832e-05 0.999974 2.97841 0.00222934	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.05 50 0.08 5.34071 0.00492258 2.05036e-05 0.0156873 6.96574e-05 0.999751 3.18336 0.00220018	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.05 50 0.08 5.65487 0.00590207 2.44377e-05 0.0172664 7.62141e-05 0.999393 2.92348 0.00229434	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.05 50 0.08 5.96903 0.0118907 5.18719e-05 0.0253755 0.000116096 0.998611 2.14088 0.00291355	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.05 50 0.1 3.45575 0.00417427 3.70854e-05 0.00553796 4.39034e-05 1.00214 1.39654 0.0046379	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.05 50 0.1 3.76991 0.000100402 8.56548e-07 0.000162653 1.02553e-06 1.00008 1.66543 0.00259107	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.05 50 0.1 4.08407 1.62927e-05 6.19018e-08 2.91596e-05 1.14188e-07 1 1.79336 0.0013662	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.05 50 0.1 4.39823 0.000117273 6.94086e-07 0.00022842 1.38995e-06 1 1.96071 0.0025525	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.05 50 0.1 4.71239 0.0112542 5.67609e-05 0.0305649 0.000162459 1.00053 2.72096 0.00337306	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.05 50 0.1 5.02655 0.00651195 3.48277e-05 0.0224539 0.000123922 1.00021 3.4574 0.00370491	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.05 50 0.1 5.34071 0.00556793 2.94442e-05 0.02068 0.000112191 0.999461 3.72291 0.0036217	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.05 50 0.1 5.65487 0.00688035 3.53359e-05 0.0232219 0.000122736 0.998996 3.3859 0.00376754	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.05 50 0.1 5.96903 0.0158612 8.50437e-05 0.0363258 0.000194834 0.997545 2.31011 0.0048516	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.05 60 0.005 3.45575 0.0234375 2.14004e-06 0.00151196 1.48571e-06 0.999998 0.0644944 5.74575e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.05 60 0.005 3.76991 0.0201484 1.37043e-06 0.00123303 9.25775e-07 0.999998 0.0611891 4.17663e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.05 60 0.005 4.08407 0.0190534 1.00176e-06 0.00112862 6.50365e-07 0.999999 0.0592296 3.10151e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.05 60 0.005 4.39823 0.0199894 1.2441e-06 0.00122707 8.3853e-07 1 0.0613789 3.81258e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.05 60 0.005 4.71239 0.0231369 1.68551e-06 0.00155483 1.19856e-06 1 0.0671911 4.6905e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.05 60 0.005 5.02655 0.0202372 1.47781e-06 0.00149115 1.0951e-06 1 0.0736729 4.87291e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.05 60 0.005 5.34071 0.0193815 1.34402e-06 0.00147697 1.02279e-06 1 0.0761954 4.74752e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.05 60 0.005 5.65487 0.0203979 1.58731e-06 0.00149908 1.16636e-06 1 0.0734802 5.1437e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.05 60 0.005 5.96903 0.0235291 2.202e-06 0.00161101 1.55703e-06 0.999999 0.0684519 5.97227e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.05 60 0.02 3.45575 0.00681901 7.06258e-06 0.00416599 7.02102e-06 1.00007 0.609699 0.000412227	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.05 60 0.02 3.76991 0.00331209 2.46876e-06 0.00185534 2.3569e-06 1.00002 0.559476 0.000300153	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.05 60 0.02 4.08407 0.00245703 1.20809e-06 0.00128074 1.08622e-06 1 0.520937 0.000188348	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.05 60 0.02 4.39823 0.00325114 2.27503e-06 0.00187944 2.28315e-06 1.00001 0.577435 0.000302857	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.05 60 0.02 4.71239 0.00733192 6.55151e-06 0.00536818 7.68982e-06 1.00001 0.7311 0.000401665	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.05 60 0.02 5.02655 0.00530146 5.05804e-06 0.00467311 6.67038e-06 1.00001 0.880244 0.000428203	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.05 60 0.02 5.34071 0.00483351 4.36708e-06 0.00452477 6.05206e-06 0.99999 0.934885 0.000416154	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.05 60 0.02 5.65487 0.0054218 5.42626e-06 0.00471993 7.09671e-06 0.999986 0.869306 0.000447639	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.05 60 0.02 5.96903 0.00800951 8.55335e-06 0.00576994 9.51862e-06 0.999925 0.71911 0.000434751	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.05 60 0.04 3.45575 0.00331303 8.98714e-06 0.0039064 1.27161e-05 1.00024 1.17519 0.000998726	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.05 60 0.04 3.76991 0.000663426 1.31864e-06 0.000757432 1.82433e-06 1.00003 1.13893 0.000648094	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.05 60 0.04 4.08407 0.000319366 4.01421e-07 0.000348721 5.44421e-07 0.999999 1.09041 0.000407025	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.05 60 0.04 4.39823 0.000678663 1.34069e-06 0.000836007 2.06174e-06 1.00001 1.22825 0.000702482	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.05 60 0.04 4.71239 0.00509392 1.18285e-05 0.00820218 2.28466e-05 1.00003 1.60538 0.000909896	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.05 60 0.04 5.02655 0.00345878 8.26753e-06 0.0067132 1.86708e-05 1.00004 1.9358 0.000939724	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.05 60 0.04 5.34071 0.00310351 7.44048e-06 0.0063853 1.77172e-05 1.00002 2.05221 0.000951026	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.05 60 0.04 5.65487 0.00356492 8.77694e-06 0.0068164 1.95341e-05 1.00006 1.90703 0.000977926	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.05 60 0.04 5.96903 0.00596026 1.5694e-05 0.00902689 2.78998e-05 1.00036 1.51056 0.00104714	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.05 60 0.06 3.45575 0.00247675 1.23824e-05 0.00350722 1.84088e-05 1.00044 1.42537 0.00223473	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.05 60 0.06 3.76991 0.000192885 6.80986e-07 0.000286372 1.08595e-06 1.00003 1.48513 0.00127175	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.05 60 0.06 4.08407 5.75806e-05 1.25985e-07 8.60409e-05 2.11067e-07 0.999997 1.49195 0.000751251	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.05 60 0.06 4.39823 0.000211183 7.46433e-07 0.000353487 1.40264e-06 1.00002 1.66842 0.00131493	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.05 60 0.06 4.71239 0.00547323 2.06202e-05 0.0123157 5.11262e-05 1.00023 2.24506 0.00169246	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.05 60 0.06 5.02655 0.00344309 1.31223e-05 0.00952167 3.93179e-05 1.00005 2.76016 0.00182824	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.05 60 0.06 5.34071 0.0030217 1.15861e-05 0.00890476 3.68321e-05 1.00002 2.9413 0.00183012	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.05 60 0.06 5.65487 0.00358754 1.42392e-05 0.00974107 4.17504e-05 1.00016 2.71092 0.00187269	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.05 60 0.06 5.96903 0.0069078 2.97208e-05 0.0140538 6.46501e-05 1.00086 2.03778 0.00223087	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.05 60 0.08 3.45575 0.00246669 2.12241e-05 0.00337009 2.59129e-05 1.00089 1.43778 0.00441777	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.05 60 0.08 3.76991 6.96189e-05 4.06242e-07 0.000113445 6.34341e-07 0.999949 1.65779 0.00241808	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.05 60 0.08 4.08407 1.2471e-05 4.31107e-08 2.19242e-05 7.90794e-08 1 1.75982 0.00131522	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.05 60 0.08 4.39823 8.16432e-05 4.32522e-07 0.000157101 8.55201e-07 1.00002 1.93533 0.00238803	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.05 60 0.08 4.71239 0.00706779 3.6254e-05 0.0189439 0.000100927 0.999958 2.68705 0.00326717	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.05 60 0.08 5.02655 0.0040996 2.29534e-05 0.0138525 7.87885e-05 1.00027 3.38938 0.0034981	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.05 60 0.08 5.34071 0.00347394 1.82498e-05 0.0126248 6.85095e-05 0.999912 3.64232 0.0034076	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.05 60 0.08 5.65487 0.00428856 2.33245e-05 0.0141968 7.95885e-05 1.00053 3.32228 0.00347773	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.05 60 0.08 5.96903 0.00975448 5.84833e-05 0.0224268 0.000134831 1.00198 2.32506 0.00428627	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.05 60 0.1 3.45575 0.00314441 4.11053e-05 0.00355138 3.90473e-05 0.998962 1.29234 0.00718083	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.05 60 0.1 3.76991 2.94642e-05 2.78604e-07 4.7607e-05 3.68251e-07 0.999914 1.7194 0.00362072	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.05 60 0.1 4.08407 3.03025e-06 1.54729e-08 5.79873e-06 2.79561e-08 1 1.93331 0.00207939	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.05 60 0.1 4.39823 3.6221e-05 2.94824e-07 7.30399e-05 5.51915e-07 1.00002 2.081 0.00374186	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.05 60 0.1 4.71239 0.00996545 6.01262e-05 0.0290339 0.000175259 0.999937 2.9391 0.00541979	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.05 60 0.1 5.02655 0.00531518 3.70556e-05 0.0201179 0.000137148 1.00055 3.82957 0.00608221	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.05 60 0.1 5.34071 0.00441806 3.14735e-05 0.0181854 0.000128971 1.00066 4.16109 0.00599794	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.05 60 0.1 5.65487 0.00563589 3.91098e-05 0.0209333 0.000147141 1.00109 3.75868 0.00610259	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.05 60 0.1 5.96903 0.0153213 0.000103615 0.0353174 0.000234205 1.00186 2.34989 0.0070241	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 -0.15 20 0.005 3.45575 0.0367515 3.70512e-07 0.00027722 2.549e-07 1 0.00754287 6.85924e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.15 20 0.005 3.76991 0.0350035 2.65981e-07 0.000259185 1.80472e-07 1 0.0074044 5.09931e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.15 20 0.005 4.08407 0.0343875 2.07729e-07 0.000251834 1.38778e-07 1 0.00732335 3.99131e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.15 20 0.005 4.39823 0.0349109 2.41292e-07 0.000258593 1.63613e-07 1 0.00740711 4.63526e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.15 20 0.005 4.71239 0.0365697 2.8341e-07 0.000278997 1.96091e-07 1 0.00762904 5.30283e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.15 20 0.005 5.02655 0.0349259 2.54451e-07 0.000275246 1.78358e-07 1 0.00788075 5.04916e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.15 20 0.005 5.34071 0.0344078 2.28204e-07 0.000274452 1.61639e-07 1 0.00797634 4.64463e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.15 20 0.005 5.65487 0.0350185 2.785e-07 0.000275877 1.94516e-07 1 0.00787789 5.49171e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.15 20 0.005 5.96903 0.0367565 3.73775e-07 0.000282882 2.586e-07 1 0.00769586 6.95675e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.15 20 0.02 3.45575 0.019295 3.06931e-06 0.0021352 2.17246e-06 0.999999 0.110614 9.49372e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.15 20 0.02 3.76991 0.0157046 1.8022e-06 0.00162644 1.23525e-06 1 0.103539 6.67515e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.15 20 0.02 4.08407 0.0145408 1.25472e-06 0.00144305 8.16455e-07 1 0.0992281 4.7587e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.15 20 0.02 4.39823 0.0155379 1.68833e-06 0.001615 1.16301e-06 1 0.103918 6.35617e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.15 20 0.02 4.71239 0.0190075 2.49829e-06 0.00222286 1.84257e-06 1 0.116915 8.15664e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.15 20 0.02 5.02655 0.0159946 2.13238e-06 0.00210239 1.66087e-06 1 0.13141 8.63124e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.15 20 0.02 5.34071 0.0151363 1.91221e-06 0.00207641 1.54099e-06 1 0.137148 8.44557e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.15 20 0.02 5.65487 0.0161657 2.22997e-06 0.00211881 1.71965e-06 1 0.13103 8.82431e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.15 20 0.02 5.96903 0.0194726 3.19631e-06 0.00232753 2.32785e-06 0.999999 0.119477 9.98291e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.15 20 0.04 3.45575 0.0104484 5.70844e-06 0.00369414 4.75951e-06 1 0.353123 0.000263452	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.15 20 0.04 3.76991 0.00666722 2.63182e-06 0.00215204 2.1139e-06 1 0.322545 0.000190424	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.15 20 0.04 4.08407 0.00558644 1.5402e-06 0.00168783 1.15926e-06 1 0.302019 0.000124568	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.15 20 0.04 4.39823 0.00654659 2.37474e-06 0.00214705 1.94636e-06 0.999997 0.327762 0.000179221	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.15 20 0.04 4.71239 0.0104941 4.83774e-06 0.00419699 4.46774e-06 0.999989 0.399598 0.000242625	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.15 20 0.04 5.02655 0.00794312 3.97361e-06 0.00378005 4.04186e-06 0.999992 0.475487 0.000272104	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.15 20 0.04 5.34071 0.00729891 3.66696e-06 0.00368774 3.89634e-06 0.999995 0.504837 0.000280639	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.15 20 0.04 5.65487 0.00809193 4.20546e-06 0.00381737 4.22038e-06 0.999999 0.471332 0.00027732	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.15 20 0.04 5.96903 0.0111231 6.32134e-06 0.00448586 5.60583e-06 1.00001 0.402806 0.000276135	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.15 20 0.06 3.45575 0.00684458 7.09319e-06 0.00418897 7.04435e-06 1.00004 0.610821 0.000408992	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.15 20 0.06 3.76991 0.00332037 2.48475e-06 0.00186276 2.39613e-06 0.999999 0.560316 0.000307532	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.15 20 0.06 4.08407 0.0024629 1.23655e-06 0.00128632 1.1218e-06 1 0.521956 0.000196218	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.15 20 0.06 4.39823 0.00325843 2.27616e-06 0.00188583 2.28808e-06 0.999992 0.578097 0.000303798	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.15 20 0.06 4.71239 0.00734785 6.60392e-06 0.00538091 7.77311e-06 0.999969 0.731226 0.000408247	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.15 20 0.06 5.02655 0.00531171 5.20806e-06 0.00468086 6.91403e-06 0.999979 0.879981 0.000446912	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.15 20 0.06 5.34071 0.00483632 4.79527e-06 0.0045273 6.66907e-06 0.999994 0.934831 0.000457231	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.15 20 0.06 5.65487 0.00543488 5.45653e-06 0.0047331 7.16208e-06 1 0.869615 0.000452508	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.15 20 0.06 5.96903 0.00803415 8.48492e-06 0.00579215 9.55075e-06 1.00001 0.719642 0.000442213	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.15 20 0.08 3.45575 0.00503824 7.7138e-06 0.00423026 9.00644e-06 0.999894 0.837356 0.00055629	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.15 20 0.08 3.76991 0.00183116 2.07547e-06 0.0014329 2.31141e-06 0.999996 0.781203 0.000399509	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.15 20 0.08 4.08407 0.00118461 8.65919e-07 0.000867005 9.21535e-07 0.999991 0.731251 0.000256349	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.15 20 0.08 4.39823 0.00180865 1.94438e-06 0.00148177 2.33165e-06 0.999988 0.817823 0.000430404	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.15 20 0.08 4.71239 0.00598655 7.99111e-06 0.00629918 1.15311e-05 0.999971 1.05001 0.000557351	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.15 20 0.08 5.02655 0.00422696 5.91773e-06 0.00534582 9.80623e-06 0.999978 1.26229 0.000585808	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.15 20 0.08 5.34071 0.00383313 5.40898e-06 0.00513979 9.39209e-06 0.999998 1.3385 0.000589377	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.15 20 0.08 5.65487 0.00433935 6.31016e-06 0.00541739 1.02434e-05 1.00003 1.24613 0.000586923	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.15 20 0.08 5.96903 0.00672252 1.06055e-05 0.00683624 1.42951e-05 1.0001 1.01468 0.000586917	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.15 20 0.1 3.45575 0.00400032 8.33407e-06 0.00411254 1.09709e-05 0.999842 1.02468 0.000736294	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.15 20 0.1 3.76991 0.00108172 1.64992e-06 0.00105611 2.08024e-06 0.99997 0.974232 0.000500315	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.15 20 0.1 4.08407 0.000604951 5.9044e-07 0.000558062 7.1078e-07 1 0.921453 0.000310329	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.15 20 0.1 4.39823 0.00108354 1.60398e-06 0.00112446 2.19708e-06 1.00004 1.03539 0.000543691	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.15 20 0.1 4.71239 0.00538007 9.87086e-06 0.00723491 1.66737e-05 1.00021 1.34132 0.000713771	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.15 20 0.1 5.02655 0.00372762 7.17543e-06 0.00602566 1.4033e-05 1.00009 1.61276 0.000736111	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.15 20 0.1 5.34071 0.00336539 6.41958e-06 0.00576346 1.31903e-05 1.00001 1.70878 0.00073018	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.15 20 0.1 5.65487 0.00383631 7.35999e-06 0.00611397 1.42012e-05 0.999926 1.59001 0.000742696	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.15 20 0.1 5.96903 0.00617606 1.26606e-05 0.00790716 2.00696e-05 0.99982 1.27694 0.000775842	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.15 30 0.005 3.45575 0.0074718 1.90175e-07 0.000129084 1.23783e-07 1 0.0172749 1.61251e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.15 30 0.005 3.76991 0.00692737 1.32933e-07 0.000116049 8.53303e-08 1 0.0167516 1.19959e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.15 30 0.005 4.08407 0.00673868 1.03592e-07 0.000110869 6.52766e-08 1 0.0164522 9.43444e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.15 30 0.005 4.39823 0.0068991 1.2225e-07 0.000115644 7.85161e-08 1 0.0167616 1.1084e-05	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.15 30 0.005 4.71239 0.0074162 1.49726e-07 0.000130547 9.85818e-08 1 0.0176021 1.29376e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.15 30 0.005 5.02655 0.00691134 1.3396e-07 0.000127758 9.01804e-08 1 0.0184845 1.26903e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.15 30 0.005 5.34071 0.00675516 1.20954e-07 0.000127169 8.25356e-08 1 0.0188248 1.18815e-05	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.15 30 0.005 5.65487 0.00693966 1.43586e-07 0.000128212 9.5964e-08 1 0.0184744 1.34455e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.15 30 0.005 5.96903 0.00747609 1.93035e-07 0.000133337 1.26656e-07 1 0.0178338 1.64791e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.15 30 0.02 3.45575 0.0031308 1.11229e-06 0.000708758 8.30085e-07 1 0.226188 0.000184681	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.15 30 0.02 3.76991 0.00225459 5.77844e-07 0.000468285 4.19072e-07 1 0.207601 0.000132671	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.15 30 0.02 4.08407 0.00198857 3.68979e-07 0.000389803 2.537e-07 1 0.195969 9.1078e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.15 30 0.02 4.39823 0.00222089 5.22734e-07 0.000465827 3.85096e-07 0.999999 0.20966 0.000124194	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.15 30 0.02 4.71239 0.00310211 9.21431e-07 0.000771281 7.43531e-07 0.999998 0.248486 0.00016603	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.15 30 0.02 5.02655 0.00244764 7.70332e-07 0.000709377 6.72725e-07 0.999999 0.289652 0.000183918	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.15 30 0.02 5.34071 0.00227343 7.04997e-07 0.000695704 6.38994e-07 1 0.305847 0.000186377	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.15 30 0.02 5.65487 0.00248498 8.12496e-07 0.000715686 6.96477e-07 1 0.287826 0.000186362	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.15 30 0.02 5.96903 0.0032312 1.19697e-06 0.000816687 9.34439e-07 1 0.252536 0.00019565	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.15 30 0.04 3.45575 0.00154802 1.6261e-06 0.000948756 1.60055e-06 1 0.611578 0.000405346	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.15 30 0.04 3.76991 0.000745979 5.66048e-07 0.000419123 5.36424e-07 1 0.561119 0.000298689	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.15 30 0.04 4.08407 0.000552173 2.7926e-07 0.000288719 2.51628e-07 1 0.522534 0.000195492	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.15 30 0.04 4.39823 0.000732289 5.134e-07 0.000424564 5.15507e-07 0.999999 0.57908 0.000302914	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.15 30 0.04 4.71239 0.00167757 1.52373e-06 0.00123564 1.78355e-06 1 0.735374 0.000403054	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.15 30 0.04 5.02655 0.00121293 1.25266e-06 0.00107509 1.66188e-06 0.999993 0.884995 0.000463341	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.15 30 0.04 5.34071 0.00110416 1.14742e-06 0.0010393 1.59045e-06 0.999998 0.939864 0.000469791	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.15 30 0.04 5.65487 0.00124077 1.30739e-06 0.00108683 1.7008e-06 1 0.874564 0.000459199	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.15 30 0.04 5.96903 0.0018358 2.06807e-06 0.00133147 2.28735e-06 1.00001 0.723892 0.000444597	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.15 30 0.06 3.45575 0.00100327 1.86505e-06 0.000941551 2.29223e-06 1 0.935445 0.000648831	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.15 30 0.06 3.76991 0.000312465 4.23998e-07 0.000275814 5.02381e-07 1 0.880907 0.000457734	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.15 30 0.06 4.08407 0.000187885 1.65386e-07 0.00015585 1.89571e-07 1 0.828609 0.000298927	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.15 30 0.06 4.39823 0.000311067 4.02989e-07 0.000289877 5.19395e-07 0.999998 0.929888 0.000495833	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.15 30 0.06 4.71239 0.00129011 2.11101e-06 0.00155694 3.30663e-06 0.999997 1.20366 0.00064614	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.15 30 0.06 5.02655 0.000900395 1.54944e-06 0.0013046 2.80596e-06 1 1.44546 0.000679277	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.15 30 0.06 5.34071 0.000814218 1.42278e-06 0.00124987 2.70721e-06 1.00001 1.53154 0.000687304	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.15 30 0.06 5.65487 0.000925012 1.6645e-06 0.00132233 2.96911e-06 1 1.42607 0.000695928	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.15 30 0.06 5.96903 0.00146297 2.80322e-06 0.00169209 4.11089e-06 1 1.15336 0.000704544	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.15 30 0.08 3.45575 0.000755133 2.19361e-06 0.000889812 3.07564e-06 0.999996 1.17437 0.00100942	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.15 30 0.08 3.76991 0.000149636 3.00356e-07 0.000170714 4.14764e-07 0.999998 1.13804 0.000655113	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.15 30 0.08 4.08407 7.1883e-05 9.32848e-08 7.85328e-05 1.26831e-07 1 1.09091 0.000411854	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.15 30 0.08 4.39823 0.000152968 3.02113e-07 0.000188259 4.63399e-07 0.999997 1.22696 0.000710892	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.15 30 0.08 4.71239 0.00118521 2.86632e-06 0.00191091 5.48014e-06 0.999992 1.60682 0.000933822	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.15 30 0.08 5.02655 0.000800499 1.98846e-06 0.00155503 4.46707e-06 1.00001 1.93681 0.00097824	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.15 30 0.08 5.34071 0.000717682 1.79778e-06 0.00147816 4.2866e-06 1.00002 2.05375 0.000978642	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.15 30 0.08 5.65487 0.000826194 2.14403e-06 0.00158161 4.77181e-06 1.00001 1.90863 0.00100954	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.15 30 0.08 5.96903 0.00138985 3.86572e-06 0.00210699 6.90786e-06 0.99998 1.5115 0.00108261	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.15 30 0.1 3.45575 0.000629847 2.59845e-06 0.000839595 3.78546e-06 0.999978 1.33253 0.00153842	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.15 30 0.1 3.76991 7.83254e-05 2.26208e-07 0.000104939 3.44288e-07 0.999995 1.33708 0.000925536	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.15 30 0.1 4.08407 2.97219e-05 5.39467e-08 3.89999e-05 8.27992e-08 0.999998 1.30999 0.000571042	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.15 30 0.1 4.39823 8.25228e-05 2.3273e-07 0.000121662 4.04389e-07 1 1.4693 0.00101338	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.15 30 0.1 4.71239 0.00120154 3.97568e-06 0.00235379 8.83147e-06 0.999946 1.95238 0.00132123	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.15 30 0.1 5.02655 0.000781181 2.63937e-06 0.00185975 6.99769e-06 0.999966 2.37381 0.00136787	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.15 30 0.1 5.34071 0.000693006 2.34755e-06 0.00175307 6.59648e-06 0.999978 2.52269 0.0013804	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.15 30 0.1 5.65487 0.000811595 2.8474e-06 0.0019014 7.39873e-06 0.999972 2.33664 0.00141397	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.15 30 0.1 5.96903 0.0014661 5.67798e-06 0.00265437 1.12285e-05 0.99999 1.8087 0.00158386	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.15 40 0.005 3.45575 0.00149139 6.63901e-08 4.52955e-05 4.30855e-08 1 0.0303675 2.75299e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.15 40 0.005 3.76991 0.00134667 4.41386e-08 3.92735e-05 2.8182e-08 1 0.0291613 1.99666e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.15 40 0.005 4.08407 0.00129729 3.21884e-08 3.69401e-05 2.00077e-08 1 0.0284737 1.47146e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.15 40 0.005 4.39823 0.00133935 3.85866e-08 3.91161e-05 2.45961e-08 1 0.0292036 1.75216e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.15 40 0.005 4.71239 0.00147712 4.95269e-08 4.60872e-05 3.25873e-08 1 0.0311984 2.10135e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.15 40 0.005 5.02655 0.00134515 4.38181e-08 4.47596e-05 2.97257e-08 1 0.0332725 2.10125e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.15 40 0.005 5.34071 0.00130503 3.99777e-08 4.44697e-05 2.76527e-08 1 0.0340737 2.01424e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.15 40 0.005 5.65487 0.00135251 4.90645e-08 4.4947e-05 3.30424e-08 1 0.0332298 2.32192e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.15 40 0.005 5.96903 0.00149349 6.779e-08 4.73332e-05 4.44783e-08 1 0.0316892 2.83351e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.15 40 0.02 3.45575 0.000530323 2.98216e-07 0.000188418 2.43045e-07 1 0.354837 0.000259499	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.15 40 0.02 3.76991 0.000335777 1.33991e-07 0.0001087 1.05889e-07 1 0.323491 0.000186526	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.15 40 0.02 4.08407 0.000280705 7.55367e-08 8.50055e-05 5.64645e-08 1 0.302716 0.000120007	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.15 40 0.02 4.39823 0.000329852 1.17084e-07 0.00010859 9.60293e-08 1 0.329002 0.000174798	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.15 40 0.02 4.71239 0.000535461 2.47793e-07 0.000216268 2.27729e-07 1 0.403533 0.00023903	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.15 40 0.02 5.02655 0.000404609 2.0123e-07 0.000194341 2.03523e-07 1 0.479898 0.000264884	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.15 40 0.02 5.34071 0.000371676 1.8653e-07 0.000189483 1.96164e-07 0.999999 0.509379 0.000272493	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.15 40 0.02 5.65487 0.000412127 2.19759e-07 0.000196196 2.16897e-07 1 0.475616 0.000273584	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.15 40 0.02 5.96903 0.000567252 3.36124e-07 0.000230552 2.93361e-07 1 0.405938 0.000276584	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.15 40 0.04 3.45575 0.000253665 3.97643e-07 0.000212926 4.58362e-07 0.999995 0.836997 0.000550913	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.15 40 0.04 3.76991 9.14308e-05 1.04177e-07 7.15381e-05 1.15323e-07 1 0.781082 0.000394182	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.15 40 0.04 4.08407 5.90773e-05 4.28342e-08 4.3229e-05 4.56751e-08 1 0.731092 0.000254588	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.15 40 0.04 4.39823 9.0525e-05 9.61094e-08 7.42272e-05 1.16362e-07 1 0.818543 0.000431403	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.15 40 0.04 4.71239 0.000307751 4.27489e-07 0.000325658 6.1951e-07 1 1.05582 0.00057007	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.15 40 0.04 5.02655 0.000216864 3.20632e-07 0.000275554 5.29649e-07 0.999999 1.26803 0.000594723	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.15 40 0.04 5.34071 0.000196497 2.94499e-07 0.000264603 5.08033e-07 0.999999 1.34397 0.000597141	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.15 40 0.04 5.65487 0.000222365 3.42096e-07 0.000278878 5.5329e-07 0.999999 1.25157 0.000599916	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.15 40 0.04 5.96903 0.000344682 5.63636e-07 0.000352276 7.58647e-07 1 1.0195 0.00059756	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.15 40 0.06 3.45575 0.000168831 4.85513e-07 0.000199126 6.84489e-07 0.999977 1.17513 0.000994059	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.15 40 0.06 3.76991 3.34193e-05 6.9098e-08 3.8193e-05 9.63485e-08 0.999998 1.13994 0.000667263	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.15 40 0.06 4.08407 1.60499e-05 2.04559e-08 1.75458e-05 2.78461e-08 1 1.09163 0.000405318	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.15 40 0.06 4.39823 3.4165e-05 6.33689e-08 4.21277e-05 9.70453e-08 1 1.22956 0.000677465	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.15 40 0.06 4.71239 0.00026694 6.16558e-07 0.000431524 1.18489e-06 0.999996 1.61136 0.000883314	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.15 40 0.06 5.02655 0.000179967 4.38452e-07 0.000350264 9.93935e-07 0.999998 1.94075 0.000932759	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.15 40 0.06 5.34071 0.000160959 4.12125e-07 0.000332002 9.81486e-07 0.999996 2.05688 0.000961813	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.15 40 0.06 5.65487 0.000184905 4.95599e-07 0.000354532 1.10035e-06 0.999992 1.91167 0.00100311	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.15 40 0.06 5.96903 0.000311792 8.677e-07 0.000473111 1.54121e-06 0.999972 1.51312 0.00104778	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.15 40 0.08 3.45575 0.000134039 5.95367e-07 0.000183226 8.63212e-07 1.00005 1.37127 0.00173587	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.15 40 0.08 3.76991 1.42345e-05 4.33968e-08 1.98233e-05 6.68605e-08 1 1.39102 0.00103411	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.15 40 0.08 4.08407 4.99489e-06 9.47358e-09 6.87312e-06 1.49817e-08 1 1.37384 0.000595354	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.15 40 0.08 4.39823 1.51943e-05 4.56456e-08 2.34588e-05 8.32879e-08 1 1.53893 0.00111278	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.15 40 0.08 4.71239 0.000275646 9.96646e-07 0.000568908 2.34002e-06 0.999988 2.05728 0.00146334	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.15 40 0.08 5.02655 0.000176339 6.34147e-07 0.000443913 1.77158e-06 0.999995 2.51055 0.00147532	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.15 40 0.08 5.34071 0.000155665 5.48603e-07 0.000416878 1.6254e-06 1 2.67097 0.00144128	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.15 40 0.08 5.65487 0.000183398 6.62336e-07 0.00045421 1.81658e-06 1 2.47063 0.00150712	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.15 40 0.08 5.96903 0.000342249 1.45047e-06 0.000649613 2.94999e-06 0.999887 1.89788 0.00176859	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.15 40 0.1 3.45575 0.000122337 7.85678e-07 0.000173544 1.11036e-06 1.00012 1.4481 0.00278637	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.15 40 0.1 3.76991 6.77612e-06 2.76477e-08 1.04691e-05 4.46341e-08 1 1.55107 0.00162971	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.15 40 0.1 4.08407 1.70584e-06 4.3039e-09 2.71764e-06 7.39802e-09 1 1.59164 0.000878345	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.15 40 0.1 4.39823 7.55501e-06 3.04883e-08 1.33884e-05 5.94465e-08 1 1.76924 0.00168299	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.15 40 0.1 4.71239 0.000320589 1.50285e-06 0.000776161 3.85201e-06 1.00002 2.41994 0.00222807	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.15 40 0.1 5.02655 0.000192579 8.89821e-07 0.00057788 2.82246e-06 1.00001 2.99887 0.00231278	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.15 40 0.1 5.34071 0.000166539 7.65188e-07 0.000533868 2.58827e-06 1.00001 3.20349 0.00229695	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.15 40 0.1 5.65487 0.000200634 9.69723e-07 0.000590262 2.99674e-06 0.999995 2.94364 0.00233432	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.15 40 0.1 5.96903 0.000418967 2.42319e-06 0.00090332 5.10233e-06 1.00025 2.18293 0.00288887	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.15 50 0.005 3.45575 0.000297959 2.03268e-08 1.39342e-05 1.33085e-08 1 0.0467566 4.14664e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.15 50 0.005 3.76991 0.000261985 1.30366e-08 1.16568e-05 8.38128e-09 1 0.0444895 2.97724e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.15 50 0.005 4.08407 0.00024988 9.52539e-09 1.07887e-05 5.9279e-09 1 0.0431727 2.20767e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.15 50 0.005 4.39823 0.000260191 1.18369e-08 1.15884e-05 7.60024e-09 1 0.0445342 2.71842e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.15 50 0.005 4.71239 0.000294539 1.58457e-08 1.42402e-05 1.05789e-08 1 0.0483415 3.33146e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.15 50 0.005 5.02655 0.000262388 1.38546e-08 1.37328e-05 9.60275e-09 1 0.0523322 3.38334e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.15 50 0.005 5.34071 0.000252789 1.24847e-08 1.36277e-05 8.85392e-09 1 0.0539044 3.23603e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.15 50 0.005 5.65487 0.000264198 1.48816e-08 1.3816e-05 1.02216e-08 1 0.0522878 3.57378e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.15 50 0.005 5.96903 0.000298775 2.08475e-08 1.47298e-05 1.38345e-08 1 0.0492915 4.28551e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.15 50 0.02 3.45575 9.3823e-05 7.38591e-08 4.56034e-05 6.65096e-08 1 0.485238 0.00033257	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.15 50 0.02 3.76991 5.1916e-05 2.93932e-08 2.30044e-05 2.55905e-08 1 0.442672 0.00024412	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.15 50 0.02 4.08407 4.09392e-05 1.58956e-08 1.68998e-05 1.3086e-08 1 0.412597 0.000160336	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.15 50 0.02 4.39823 5.09823e-05 2.71771e-08 2.31597e-05 2.48171e-08 1 0.453856 0.00024613	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.15 50 0.02 4.71239 9.78602e-05 6.87395e-08 5.5777e-05 7.19028e-08 1 0.569243 0.000337306	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.15 50 0.02 5.02655 7.19119e-05 5.4533e-08 4.91599e-05 6.347e-08 1 0.682773 0.000367023	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.15 50 0.02 5.34071 6.57525e-05 4.857e-08 4.78111e-05 5.86037e-08 1 0.726303 0.000357267	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.15 50 0.02 5.65487 7.35387e-05 5.56386e-08 4.97916e-05 6.32022e-08 1 0.676244 0.000352242	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.15 50 0.02 5.96903 0.000105524 8.70329e-08 5.98995e-05 8.59285e-08 0.999999 0.566738 0.000353233	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.15 50 0.04 3.45575 4.45365e-05 9.42022e-08 4.57688e-05 1.23128e-07 1 1.02409 0.000756463	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.15 50 0.04 3.76991 1.19516e-05 1.85224e-08 1.1658e-05 2.36559e-08 1 0.973263 0.000523165	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.15 50 0.04 4.08407 6.71196e-06 6.7818e-09 6.18997e-06 8.2513e-09 1 0.921158 0.000327203	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.15 50 0.04 4.39823 1.20541e-05 1.79331e-08 1.2518e-05 2.47542e-08 1 1.03602 0.00056605	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.15 50 0.04 4.71239 6.20056e-05 1.17371e-07 8.38365e-05 2.00804e-07 1 1.34816 0.000754476	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.15 50 0.04 5.02655 4.27484e-05 8.83275e-08 6.93519e-05 1.73334e-07 1 1.61805 0.000776641	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.15 50 0.04 5.34071 3.85055e-05 7.92962e-08 6.61528e-05 1.62923e-07 0.999999 1.7138 0.000768125	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.15 50 0.04 5.65487 4.38704e-05 9.0432e-08 7.01716e-05 1.74228e-07 0.999998 1.59548 0.000772621	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.15 50 0.04 5.96903 7.07516e-05 1.5302e-07 9.10245e-05 2.40209e-07 0.999996 1.28281 0.000803253	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.15 50 0.06 3.45575 3.08593e-05 1.19344e-07 4.11876e-05 1.77288e-07 1.00001 1.3336 0.0015505	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.15 50 0.06 3.76991 3.85105e-06 1.0577e-08 5.16102e-06 1.62261e-08 1 1.33736 0.000936855	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.15 50 0.06 4.08407 1.47015e-06 2.54421e-09 1.93024e-06 3.88568e-09 1 1.31079 0.00053291	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.15 50 0.06 4.39823 4.09316e-06 1.09706e-08 6.04675e-06 1.90781e-08 1 1.47224 0.000962636	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.15 50 0.06 4.71239 6.02881e-05 1.99193e-07 0.000118417 4.44474e-07 0.999999 1.95742 0.00127601	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.15 50 0.06 5.02655 3.9049e-05 1.31157e-07 9.31249e-05 3.45805e-07 0.999999 2.37801 0.00132012	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.15 50 0.06 5.34071 3.45297e-05 1.15264e-07 8.74756e-05 3.21798e-07 1 2.52616 0.00131699	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.15 50 0.06 5.65487 4.03373e-05 1.37612e-07 9.46437e-05 3.59133e-07 1 2.33952 0.00137092	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.15 50 0.06 5.96903 7.27486e-05 2.72393e-07 0.000132025 5.45975e-07 1.00001 1.81236 0.00160176	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.15 50 0.08 3.45575 2.74149e-05 1.94104e-07 3.90836e-05 2.63321e-07 1.00001 1.4584 0.00268207	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.15 50 0.08 3.76991 1.51425e-06 6.73437e-09 2.35276e-06 1.06e-08 1 1.55995 0.00164539	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.15 50 0.08 4.08407 3.8163e-07 1.01038e-09 6.08998e-07 1.76579e-09 1 1.59397 0.000900047	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.15 50 0.08 4.39823 1.70689e-06 6.85545e-09 3.03409e-06 1.30685e-08 1 1.77508 0.0016042	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.15 50 0.08 4.71239 7.11494e-05 3.47725e-07 0.000172602 8.95487e-07 1 2.4255 0.00215241	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.15 50 0.08 5.02655 4.26571e-05 2.09039e-07 0.000128028 6.50975e-07 1 3.00165 0.00226903	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.15 50 0.08 5.34071 3.68511e-05 1.778e-07 0.000118155 5.95183e-07 1 3.20491 0.00225347	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.15 50 0.08 5.65487 4.4431e-05 2.20617e-07 0.000130874 6.83922e-07 1 2.94565 0.00234591	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.15 50 0.08 5.96903 9.23753e-05 5.35168e-07 0.000200033 1.16949e-06 1.00004 2.18628 0.00287742	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.15 50 0.1 3.45575 2.89939e-05 3.75586e-07 3.87857e-05 3.90958e-07 1.00004 1.46088 0.00401036	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.15 50 0.1 3.76991 6.78294e-07 4.6793e-09 1.10665e-06 6.90897e-09 1 1.67245 0.00248843	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.15 50 0.1 4.08407 1.1029e-07 4.23093e-10 1.97611e-07 7.77601e-10 1 1.79605 0.00138664	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.15 50 0.1 4.39823 7.96511e-07 4.95475e-09 1.55126e-06 9.66433e-09 1 1.96499 0.00262616	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.15 50 0.1 4.71239 9.55954e-05 6.55404e-07 0.000262545 1.8197e-06 0.999968 2.7757 0.00353169	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.15 50 0.1 5.02655 5.26314e-05 3.54172e-07 0.000183226 1.24628e-06 0.99999 3.50687 0.00368189	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.15 50 0.1 5.34071 4.4385e-05 2.96482e-07 0.000166163 1.12729e-06 1 3.76482 0.00362469	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.15 50 0.1 5.65487 5.55975e-05 3.85739e-07 0.000189017 1.32212e-06 1.00003 3.43179 0.00377393	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.15 50 0.1 5.96903 0.000137716 1.25611e-06 0.000321733 2.62041e-06 1.00012 2.43752 0.00445742	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.15 60 0.005 3.45575 5.97802e-05 5.59603e-09 3.94128e-06 3.72101e-09 1 0.0659121 5.60478e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.15 60 0.005 3.76991 5.11647e-05 3.45245e-09 3.18562e-06 2.25117e-09 1 0.0622529 3.97865e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.15 60 0.005 4.08407 4.83085e-05 2.47617e-09 2.90502e-06 1.55766e-09 1 0.0601293 2.91608e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.15 60 0.005 4.39823 5.07502e-05 3.21336e-09 3.16838e-06 2.09677e-09 1 0.0624231 3.73638e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.15 60 0.005 4.71239 5.90165e-05 4.48826e-09 4.06143e-06 3.06015e-09 1 0.068807 4.66159e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.15 60 0.005 5.02655 5.14812e-05 3.86003e-09 3.88779e-06 2.75258e-09 1 0.0755067 4.77966e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.15 60 0.005 5.34071 4.92642e-05 3.66861e-09 3.84601e-06 2.6789e-09 1 0.078058 4.85556e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.15 60 0.005 5.65487 5.18978e-05 4.27029e-09 3.90764e-06 3.02818e-09 1 0.0752816 5.21274e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.15 60 0.005 5.96903 6.0055e-05 5.91954e-09 4.21262e-06 4.00078e-09 1 0.070127 5.97106e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.15 60 0.02 3.45575 1.72338e-05 1.74258e-08 1.05655e-05 1.74245e-08 1 0.611793 0.000403095	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.15 60 0.02 3.76991 8.28963e-06 5.9591e-09 4.65465e-06 5.73258e-09 1 0.560801 0.000292879	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.15 60 0.02 4.08407 6.1342e-06 2.94828e-09 3.20409e-06 2.66491e-09 1 0.521998 0.000186945	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.15 60 0.02 4.39823 8.14162e-06 5.62898e-09 4.71958e-06 5.64932e-09 1 0.579004 0.000298972	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.15 60 0.02 4.71239 1.87405e-05 1.7027e-08 1.38282e-05 1.99226e-08 1 0.7367 0.000400832	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.15 60 0.02 5.02655 1.35286e-05 1.3119e-08 1.20031e-05 1.73264e-08 1 0.885884 0.000428086	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.15 60 0.02 5.34071 1.23145e-05 1.19027e-08 1.16012e-05 1.64832e-08 1 0.940699 0.0004339	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.15 60 0.02 5.65487 1.38377e-05 1.35507e-08 1.21304e-05 1.77253e-08 1 0.875268 0.000432029	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.15 60 0.02 5.96903 2.04795e-05 2.1592e-08 1.48644e-05 2.41396e-08 1 0.724423 0.000428511	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.15 60 0.04 3.45575 8.33082e-06 2.29836e-08 9.83215e-06 3.24272e-08 0.999999 1.17612 0.00100297	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.15 60 0.04 3.76991 1.65079e-06 3.26165e-09 1.88572e-06 4.53091e-09 1 1.13951 0.000647423	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.15 60 0.04 4.08407 7.95874e-07 1.00296e-09 8.69794e-07 1.3592e-09 1 1.09132 0.000402548	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.15 60 0.04 4.39823 1.69489e-06 3.26764e-09 2.08908e-06 5.0399e-09 1 1.2289 0.000705896	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.15 60 0.04 4.71239 1.32718e-05 3.20902e-08 2.14648e-05 6.19409e-08 1 1.61181 0.000916692	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.15 60 0.04 5.02655 8.95803e-06 2.24305e-08 1.74493e-05 5.05541e-08 1 1.94216 0.000932521	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.15 60 0.04 5.34071 8.02323e-06 2.00263e-08 1.65643e-05 4.73669e-08 1 2.05882 0.000927639	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.15 60 0.04 5.65487 9.22787e-06 2.33336e-08 1.7711e-05 5.16429e-08 1 1.91377 0.000957273	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.15 60 0.04 5.96903 1.55182e-05 4.2304e-08 2.36165e-05 7.48509e-08 1 1.51746 0.00103793	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.15 60 0.06 3.45575 6.22869e-06 3.39566e-08 8.82105e-06 4.90704e-08 0.999996 1.43014 0.00219978	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.15 60 0.06 3.76991 4.80009e-07 1.72311e-09 7.12567e-07 2.73034e-09 1 1.48561 0.0012951	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.15 60 0.06 4.08407 1.43329e-07 3.13121e-10 2.1416e-07 5.19646e-10 1 1.49206 0.00070561	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.15 60 0.06 4.39823 5.25762e-07 1.86884e-09 8.77914e-07 3.48452e-09 1 1.66532 0.00134044	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.15 60 0.06 4.71239 1.461e-05 6.23245e-08 3.29826e-05 1.51897e-07 0.999998 2.25272 0.00176694	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.15 60 0.06 5.02655 9.06355e-06 3.85571e-08 2.5138e-05 1.13385e-07 0.999999 2.76832 0.00181637	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.15 60 0.06 5.34071 7.9209e-06 3.33004e-08 2.3424e-05 1.05034e-07 0.999999 2.95159 0.00182497	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.15 60 0.06 5.65487 9.43419e-06 4.03776e-08 2.5733e-05 1.17705e-07 1 2.7235 0.00189948	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.15 60 0.06 5.96903 1.84829e-05 8.97787e-08 3.78895e-05 1.9084e-07 0.999995 2.05847 0.00224713	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.15 60 0.08 3.45575 6.22058e-06 6.91611e-08 8.53179e-06 7.54351e-08 0.99998 1.47295 0.00371485	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.15 60 0.08 3.76991 1.73526e-07 1.0421e-09 2.82138e-07 1.57677e-09 1 1.65773 0.00236078	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.15 60 0.08 4.08407 3.0979e-08 1.04279e-10 5.44534e-08 1.8725e-10 1 1.7607 0.00123332	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.15 60 0.08 4.39823 2.0208e-07 1.13557e-09 3.87952e-07 2.23498e-09 1 1.9308 0.00239347	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.15 60 0.08 4.71239 1.96934e-05 1.27553e-07 5.30338e-05 3.44044e-07 0.999993 2.71325 0.00319898	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.15 60 0.08 5.02655 1.10235e-05 6.88995e-08 3.7464e-05 2.35542e-07 0.999997 3.41664 0.00331948	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.15 60 0.08 5.34071 9.35265e-06 5.73159e-08 3.41427e-05 2.11416e-07 0.999999 3.66775 0.00338052	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.15 60 0.08 5.65487 1.16305e-05 7.37505e-08 3.8701e-05 2.44862e-07 1 3.35221 0.00350477	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.15 60 0.08 5.96903 2.77581e-05 2.20136e-07 6.45573e-05 4.62675e-07 0.999972 2.40497 0.00403685	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.15 60 0.1 3.45575 8.05317e-06 2.18868e-07 9.05582e-06 1.27021e-07 0.999915 1.40781 0.00506827	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.15 60 0.1 3.76991 7.39247e-08 7.55196e-10 1.18593e-07 9.27207e-10 1 1.7187 0.00359603	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.15 60 0.1 4.08407 7.55088e-09 3.71653e-11 1.44341e-08 6.63515e-11 1 1.9344 0.00199822	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.15 60 0.1 4.39823 8.9728e-08 7.60117e-10 1.80282e-07 1.43418e-09 1 2.07283 0.00378253	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.15 60 0.1 4.71239 3.01354e-05 2.82313e-07 8.84748e-05 7.65028e-07 0.999978 3.03296 0.00510696	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.15 60 0.1 5.02655 1.49808e-05 1.30134e-07 5.73933e-05 4.72466e-07 0.999994 3.91993 0.00540717	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.15 60 0.1 5.34071 1.22902e-05 1.03816e-07 5.0997e-05 4.11756e-07 0.999998 4.23641 0.0055102	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.15 60 0.1 5.65487 1.60782e-05 1.44623e-07 5.98343e-05 4.96278e-07 0.999998 3.82956 0.00563343	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.15 60 0.1 5.96903 4.91414e-05 6.84304e-07 0.000115644 1.12773e-06 0.999873 2.61051 0.00606922	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 -0.1 20 0.005 3.45575 0.0938492 7.88877e-07 0.000667657 6.18715e-07 1 0.00711398 6.53273e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 -0.1 20 0.005 3.76991 0.0896472 5.83862e-07 0.000629146 4.4811e-07 1 0.00701792 4.95283e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 -0.1 20 0.005 4.08407 0.0881613 4.68068e-07 0.000613377 3.52182e-07 1 0.00695737 3.95773e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 -0.1 20 0.005 4.39823 0.089424 5.31283e-07 0.000628061 4.08329e-07 1 0.00702333 4.52427e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 -0.1 20 0.005 4.71239 0.0934106 6.11042e-07 0.000671535 4.80856e-07 1 0.00718896 5.10076e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 -0.1 20 0.005 5.02655 0.0894471 5.52279e-07 0.000663585 4.38698e-07 1 0.00741865 4.85871e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 -0.1 20 0.005 5.34071 0.0881931 5.00171e-07 0.000661808 4.01255e-07 1 0.007504 4.50706e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 -0.1 20 0.005 5.65487 0.0896704 6.03166e-07 0.000664735 4.78003e-07 1 0.00741299 5.28072e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 -0.1 20 0.005 5.96903 0.0938568 7.93711e-07 0.000679581 6.26474e-07 1 0.00724045 6.61344e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 -0.1 20 0.02 3.45575 0.0502571 7.24291e-06 0.00541495 5.42457e-06 1.00002 0.107704 9.23977e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 -0.1 20 0.02 3.76991 0.0412609 4.47901e-06 0.00418825 3.21208e-06 1.00001 0.101484 6.68332e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 -0.1 20 0.02 4.08407 0.038321 3.17099e-06 0.00373975 2.1588e-06 1 0.0975775 4.82364e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 -0.1 20 0.02 4.39823 0.0408401 4.02112e-06 0.00416328 2.88488e-06 1 0.101922 6.06147e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 -0.1 20 0.02 4.71239 0.0494787 5.61616e-06 0.00561116 4.37237e-06 1.00001 0.113379 7.55077e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 -0.1 20 0.02 5.02655 0.0418146 4.88964e-06 0.00532446 3.99068e-06 1.00001 0.127305 8.05393e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 -0.1 20 0.02 5.34071 0.0396113 4.48597e-06 0.0052602 3.77149e-06 1.00001 0.132768 8.0141e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 -0.1 20 0.02 5.65487 0.0422421 5.30526e-06 0.00535964 4.26827e-06 1.00001 0.126847 8.51004e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 -0.1 20 0.02 5.96903 0.0506146 7.46764e-06 0.00585999 5.73943e-06 1.00002 0.115733 9.63037e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 -0.1 20 0.04 3.45575 0.0274312 1.36276e-05 0.00959791 1.14113e-05 1.00002 0.349491 0.000244119	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 -0.1 20 0.04 3.76991 0.0177425 6.49379e-06 0.0056875 5.2189e-06 0.999999 0.320336 0.000177729	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 -0.1 20 0.04 4.08407 0.0149282 3.97103e-06 0.00448532 3.00622e-06 0.999995 0.30035 0.000121964	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 -0.1 20 0.04 4.39823 0.017412 6.30746e-06 0.00566574 5.26339e-06 0.999991 0.325197 0.000184887	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 -0.1 20 0.04 4.71239 0.0273704 1.16118e-05 0.0107707 1.09336e-05 0.999998 0.393211 0.000233484	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 -0.1 20 0.04 5.02655 0.0207729 9.62678e-06 0.00973381 9.90083e-06 1.00001 0.468215 0.000260147	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 -0.1 20 0.04 5.34071 0.019093 8.85133e-06 0.00950016 9.45937e-06 1.00003 0.497198 0.000265157	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 -0.1 20 0.04 5.65487 0.0211538 1.02185e-05 0.00982221 1.0287e-05 1.00005 0.463944 0.00026324	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 -0.1 20 0.04 5.96903 0.0289459 1.53513e-05 0.0114841 1.38055e-05 1.0001 0.396322 0.000268498	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 -0.1 20 0.06 3.45575 0.0180311 1.68794e-05 0.0109658 1.67456e-05 0.999994 0.607035 0.000380947	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 -0.1 20 0.06 3.76991 0.00889772 6.17257e-06 0.00497605 5.88473e-06 0.999986 0.558582 0.000283066	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 -0.1 20 0.06 4.08407 0.00662717 3.23435e-06 0.00345345 2.92606e-06 0.999999 0.520783 0.000190673	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 -0.1 20 0.06 4.39823 0.00871954 6.21286e-06 0.00502802 6.3193e-06 0.999995 0.575991 0.000318249	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 -0.1 20 0.06 4.71239 0.0190295 1.65396e-05 0.0137665 1.96659e-05 0.999912 0.722458 0.000411174	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 -0.1 20 0.06 5.02655 0.0137815 1.28292e-05 0.0120148 1.71211e-05 0.999931 0.870668 0.000438448	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 -0.1 20 0.06 5.34071 0.0125509 1.14266e-05 0.0116283 1.59428e-05 0.999954 0.925332 0.000434863	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 -0.1 20 0.06 5.65487 0.0141055 1.26953e-05 0.0121483 1.66011e-05 0.999987 0.860112 0.000415898	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 -0.1 20 0.06 5.96903 0.0208176 1.96472e-05 0.0148357 2.1794e-05 1.00003 0.711509 0.000397102	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 -0.1 20 0.08 3.45575 0.0132777 1.94715e-05 0.0111063 2.25541e-05 1.00004 0.834358 0.000535378	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 -0.1 20 0.08 3.76991 0.00491845 5.33594e-06 0.00383999 5.97335e-06 0.999988 0.779409 0.000394847	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 -0.1 20 0.08 4.08407 0.00319544 2.29304e-06 0.00233414 2.45231e-06 0.999979 0.729825 0.000256462	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 -0.1 20 0.08 4.39823 0.00485787 5.1615e-06 0.0039707 6.24333e-06 0.999984 0.815973 0.000436406	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 -0.1 20 0.08 4.71239 0.0154081 1.96868e-05 0.0160636 2.86922e-05 0.999972 1.04061 0.000559442	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 -0.1 20 0.08 5.02655 0.0109116 1.48456e-05 0.013696 2.45529e-05 0.999954 1.253 0.000578534	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 -0.1 20 0.08 5.34071 0.00989721 1.33729e-05 0.0131769 2.31544e-05 0.999944 1.32917 0.000571227	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 -0.1 20 0.08 5.65487 0.0111891 1.5157e-05 0.0138586 2.46351e-05 0.999982 1.23644 0.000562899	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 -0.1 20 0.08 5.96903 0.0172799 2.39575e-05 0.0173879 3.23156e-05 0.999994 1.00425 0.000556558	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 -0.1 20 0.1 3.45575 0.0105512 2.11893e-05 0.0108174 2.74779e-05 1.00002 1.02218 0.000714326	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 -0.1 20 0.1 3.76991 0.00290809 4.38224e-06 0.00283476 5.53723e-06 0.999979 0.972717 0.000502758	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 -0.1 20 0.1 4.08407 0.00163291 1.59244e-06 0.00150414 1.94798e-06 0.999977 0.920101 0.000326551	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 -0.1 20 0.1 4.39823 0.00291339 4.32426e-06 0.00301761 6.01177e-06 0.999986 1.03336 0.000578646	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 -0.1 20 0.1 4.71239 0.0137019 2.36821e-05 0.0182651 4.04797e-05 0.999946 1.33001 0.000729693	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 -0.1 20 0.1 5.02655 0.00952836 1.73465e-05 0.0152915 3.40941e-05 0.999886 1.60149 0.000745934	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 -0.1 20 0.1 5.34071 0.00860585 1.55014e-05 0.014641 3.19251e-05 0.999927 1.69787 0.000724986	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 -0.1 20 0.1 5.65487 0.00979079 1.75935e-05 0.0154919 3.39942e-05 0.999971 1.57904 0.000727254	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 -0.1 20 0.1 5.96903 0.0156859 3.01488e-05 0.0199032 4.70969e-05 1.00006 1.26605 0.000744564	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 -0.1 30 0.005 3.45575 0.0325937 7.18784e-07 0.000548996 4.95179e-07 1 0.0168425 1.48197e-05	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 -0.1 30 0.005 3.76991 0.0302795 5.01462e-07 0.000496031 3.38959e-07 1 0.0163812 1.09223e-05	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 -0.1 30 0.005 4.08407 0.0294757 3.87377e-07 0.000474879 2.55087e-07 1 0.0161105 8.44206e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 -0.1 30 0.005 4.39823 0.0301589 4.59815e-07 0.000494389 3.08462e-07 1 0.0163923 9.97719e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 -0.1 30 0.005 4.71239 0.032356 6.06973e-07 0.000554806 4.19597e-07 1 0.0171463 1.26469e-05	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 -0.1 30 0.005 5.02655 0.030204 5.41174e-07 0.000543594 3.81411e-07 1 0.0179968 1.23055e-05	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 -0.1 30 0.005 5.34071 0.0295367 4.80645e-07 0.000541304 3.43984e-07 1 0.018326 1.13474e-05	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 -0.1 30 0.005 5.65487 0.030325 5.67628e-07 0.000545653 3.98868e-07 1 0.0179928 1.2816e-05	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 -0.1 30 0.005 5.96903 0.0326098 7.63701e-07 0.000566564 5.28511e-07 1 0.0173729 1.58e-05	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 -0.1 30 0.02 3.45575 0.0137747 4.61868e-06 0.00309006 3.50595e-06 1 0.224138 0.000179764	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 -0.1 30 0.02 3.76991 0.00997546 2.41101e-06 0.00205802 1.7636e-06 1 0.206209 0.000127193	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 -0.1 30 0.02 4.08407 0.00881521 1.52096e-06 0.00171833 1.04304e-06 1 0.194878 8.48566e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 -0.1 30 0.02 4.39823 0.00982733 2.16156e-06 0.00204741 1.5999e-06 1 0.208255 0.000117158	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 -0.1 30 0.02 4.71239 0.0136231 3.72918e-06 0.00334599 3.03611e-06 1 0.245478 0.000155836	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 -0.1 30 0.02 5.02655 0.0107652 3.10071e-06 0.00308172 2.72767e-06 1 0.286111 0.000171239	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 -0.1 30 0.02 5.34071 0.0100043 2.74469e-06 0.00302555 2.52419e-06 0.999996 0.302272 0.000169293	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 -0.1 30 0.02 5.65487 0.0109311 3.18408e-06 0.00311135 2.76943e-06 1 0.284468 0.000170635	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 -0.1 30 0.02 5.96903 0.0141835 4.71161e-06 0.00354479 3.74577e-06 1 0.249723 0.000181291	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 -0.1 30 0.04 3.45575 0.00683017 6.98152e-06 0.00417316 6.97704e-06 0.999983 0.609727 0.000414642	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 -0.1 30 0.04 3.76991 0.00331794 2.44648e-06 0.00186048 2.33617e-06 0.999998 0.560024 0.000298073	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 -0.1 30 0.04 4.08407 0.00246197 1.20971e-06 0.00128567 1.09152e-06 1.00001 0.521886 0.000188682	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 -0.1 30 0.04 4.39823 0.00325763 2.2726e-06 0.00188558 2.2772e-06 1.00001 0.578158 0.000301048	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 -0.1 30 0.04 4.71239 0.00734295 6.5862e-06 0.00537668 7.70251e-06 1.00002 0.731141 0.000404366	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 -0.1 30 0.04 5.02655 0.00530534 5.15523e-06 0.00467358 6.7864e-06 1.00001 0.879657 0.000437788	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 -0.1 30 0.04 5.34071 0.00482928 4.69623e-06 0.00451853 6.48709e-06 1.00001 0.934346 0.000446254	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 -0.1 30 0.04 5.65487 0.00542623 5.40278e-06 0.00472228 7.0036e-06 0.999995 0.868964 0.000446334	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 -0.1 30 0.04 5.96903 0.00802202 8.52246e-06 0.00577845 9.52407e-06 0.999975 0.718979 0.000442567	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 -0.1 30 0.06 3.45575 0.00443002 7.97653e-06 0.00415184 9.94902e-06 0.999966 0.934295 0.000668162	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 -0.1 30 0.06 3.76991 0.00139246 1.83395e-06 0.00122805 2.19031e-06 0.999994 0.880165 0.000459236	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 -0.1 30 0.06 4.08407 0.000839478 7.24098e-07 0.00069605 8.22808e-07 1 0.828294 0.00028838	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 -0.1 30 0.06 4.39823 0.00138714 1.79894e-06 0.00129213 2.31269e-06 1.00001 0.9296 0.000495462	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 -0.1 30 0.06 4.71239 0.00561159 9.14008e-06 0.00674414 1.42339e-05 1.00005 1.19901 0.000634925	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 -0.1 30 0.06 5.02655 0.00392124 6.77033e-06 0.00566087 1.21339e-05 1.00004 1.44052 0.000668932	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 -0.1 30 0.06 5.34071 0.00354574 6.12604e-06 0.00542335 1.15781e-05 1.00003 1.52632 0.000680519	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 -0.1 30 0.06 5.65487 0.00402461 7.01321e-06 0.00573022 1.2543e-05 1 1.42061 0.000696727	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 -0.1 30 0.06 5.96903 0.00635356 1.15724e-05 0.0073141 1.71408e-05 0.999965 1.14821 0.000715691	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 -0.1 30 0.08 3.45575 0.00335929 8.94345e-06 0.0039598 1.25329e-05 0.999774 1.17496 0.000994785	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 -0.1 30 0.08 3.76991 0.000670933 1.29916e-06 0.000766572 1.79011e-06 0.999985 1.13987 0.000635235	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 -0.1 30 0.08 4.08407 0.000321437 4.07845e-07 0.000351147 5.50398e-07 1 1.09089 0.000398708	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 -0.1 30 0.08 4.39823 0.000683197 1.35121e-06 0.000840971 2.06855e-06 1.00002 1.22734 0.000710325	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 -0.1 30 0.08 4.71239 0.00511625 1.21704e-05 0.00821936 2.31877e-05 1.00015 1.6018 0.000897598	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 -0.1 30 0.08 5.02655 0.00346369 8.63934e-06 0.00670793 1.91666e-05 1.00009 1.93151 0.000942237	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 -0.1 30 0.08 5.34071 0.00310474 7.76657e-06 0.00637528 1.82712e-05 1.00006 2.04806 0.000962158	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 -0.1 30 0.08 5.65487 0.0035676 8.91386e-06 0.00680692 1.98908e-05 0.999988 1.90277 0.000994296	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 -0.1 30 0.08 5.96903 0.0059806 1.56278e-05 0.00903086 2.8066e-05 0.999937 1.50598 0.00108275	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 -0.1 30 0.1 3.45575 0.00280825 1.05126e-05 0.00374462 1.54126e-05 0.999526 1.33254 0.00152	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 -0.1 30 0.1 3.76991 0.000351751 9.35449e-07 0.000471546 1.40921e-06 0.999984 1.33811 0.000902238	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 -0.1 30 0.1 4.08407 0.000133692 2.2878e-07 0.00017556 3.51827e-07 1.00001 1.31111 0.000532561	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 -0.1 30 0.1 4.39823 0.000371424 9.92603e-07 0.000548227 1.71623e-06 1.00004 1.47117 0.000963847	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 -0.1 30 0.1 4.71239 0.00518487 1.52541e-05 0.0101314 3.42227e-05 1.00019 1.94835 0.00128081	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 -0.1 30 0.1 5.02655 0.00339388 1.04063e-05 0.00806037 2.76372e-05 1.00008 2.36897 0.00131334	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 -0.1 30 0.1 5.34071 0.00301162 9.29599e-06 0.00759954 2.60372e-05 0.999994 2.51733 0.00128376	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 -0.1 30 0.1 5.65487 0.00351718 1.11063e-05 0.00821757 2.88045e-05 0.999887 2.33098 0.00133094	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 -0.1 30 0.1 5.96903 0.00630548 2.15326e-05 0.0113612 4.24877e-05 0.999445 1.80018 0.00152405	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 -0.1 40 0.005 3.45575 0.0109074 4.59802e-07 0.000329079 3.04211e-07 1 0.0301666 2.66223e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 -0.1 40 0.005 3.76991 0.00985921 3.09205e-07 0.000285917 2.00867e-07 1 0.028998 1.94642e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 -0.1 40 0.005 4.08407 0.009501 2.32905e-07 0.000269074 1.4732e-07 1 0.0283194 1.48101e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 -0.1 40 0.005 4.39823 0.00980576 2.80123e-07 0.000284574 1.81604e-07 1 0.0290195 1.76895e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 -0.1 40 0.005 4.71239 0.010803 3.56157e-07 0.000334271 2.3861e-07 1 0.0309403 2.10649e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 -0.1 40 0.005 5.02655 0.00984579 3.15221e-07 0.000324879 2.17411e-07 1 0.0329946 2.10226e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 -0.1 40 0.005 5.34071 0.00955455 2.85832e-07 0.000322918 2.01076e-07 1 0.0337954 2.00312e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 -0.1 40 0.005 5.65487 0.00989947 3.42625e-07 0.000326435 2.35051e-07 1 0.0329725 2.26019e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 -0.1 40 0.005 5.96903 0.0109217 4.69164e-07 0.000343576 3.13913e-07 1 0.0314542 2.73943e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 -0.1 40 0.02 3.45575 0.00389297 2.12357e-06 0.00138084 1.74484e-06 1 0.354245 0.000256467	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 -0.1 40 0.02 3.76991 0.00247127 9.68706e-07 0.000799115 7.70194e-07 1 0.323124 0.000185681	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 -0.1 40 0.02 4.08407 0.00206892 5.60106e-07 0.000626508 4.18805e-07 1 0.302708 0.000120865	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 -0.1 40 0.02 4.39823 0.00242876 8.667e-07 0.000799135 7.06957e-07 1 0.328826 0.000174204	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 -0.1 40 0.02 4.71239 0.00392636 1.79823e-06 0.00158208 1.64808e-06 1 0.402591 0.000235924	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 -0.1 40 0.02 5.02655 0.00296929 1.45988e-06 0.00142336 1.47428e-06 1 0.478951 0.000261701	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 -0.1 40 0.02 5.34071 0.00272843 1.34438e-06 0.00138844 1.4146e-06 0.999999 0.508461 0.000268327	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 -0.1 40 0.02 5.65487 0.00302545 1.55537e-06 0.00143772 1.5402e-06 0.999998 0.47478 0.00026627	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 -0.1 40 0.02 5.96903 0.00416128 2.3641e-06 0.00168873 2.07416e-06 0.999995 0.405333 0.000270458	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 -0.1 40 0.04 3.45575 0.00186439 2.81098e-06 0.00156577 3.27948e-06 0.999998 0.83742 0.000557545	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 -0.1 40 0.04 3.76991 0.000674393 7.47821e-07 0.000527494 8.42994e-07 1 0.780794 0.000401179	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 -0.1 40 0.04 4.08407 0.00043592 3.23469e-07 0.000318821 3.4526e-07 1 0.730724 0.000261335	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 -0.1 40 0.04 4.39823 0.00066706 7.30001e-07 0.000546526 8.75754e-07 1 0.817866 0.000431509	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 -0.1 40 0.04 4.71239 0.00224717 3.18228e-06 0.00237295 4.60436e-06 1 1.05364 0.00057621	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 -0.1 40 0.04 5.02655 0.00158472 2.41257e-06 0.00201043 3.99668e-06 1.00001 1.26606 0.000611925	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 -0.1 40 0.04 5.34071 0.00143637 2.20591e-06 0.00193155 3.82341e-06 1.00001 1.34213 0.000616718	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 -0.1 40 0.04 5.65487 0.00162569 2.49952e-06 0.00203576 4.08117e-06 1.00001 1.24966 0.000613134	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 -0.1 40 0.04 5.96903 0.00251939 3.98708e-06 0.00257057 5.42018e-06 1.00001 1.01777 0.000602343	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 -0.1 40 0.06 3.45575 0.00123725 3.29066e-06 0.00145788 4.65746e-06 1.00003 1.17424 0.00100894	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 -0.1 40 0.06 3.76991 0.000245801 4.79039e-07 0.000280615 6.64306e-07 1 1.13884 0.000645936	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 -0.1 40 0.06 4.08407 0.000118198 1.51624e-07 0.000129108 2.06111e-07 1 1.09077 0.000406315	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 -0.1 40 0.06 4.39823 0.000251287 4.96478e-07 0.00030925 7.70146e-07 1 1.227 0.000714576	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 -0.1 40 0.06 4.71239 0.00193505 4.76158e-06 0.00311951 9.2327e-06 1.00002 1.60683 0.000941007	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 -0.1 40 0.06 5.02655 0.00130755 3.38284e-06 0.00254022 7.65374e-06 1.00003 1.93719 0.00097797	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 -0.1 40 0.06 5.34071 0.00117199 3.0375e-06 0.00241391 7.23723e-06 1.00004 2.05406 0.000973898	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 -0.1 40 0.06 5.65487 0.00134858 3.49215e-06 0.00258186 7.75014e-06 1.00004 1.90913 0.000982065	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 -0.1 40 0.06 5.96903 0.0022659 6.0341e-06 0.00343759 1.0803e-05 1.00004 1.51285 0.00105547	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 -0.1 40 0.08 3.45575 0.000987327 4.11531e-06 0.00135012 6.09058e-06 1.00005 1.36951 0.00172051	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 -0.1 40 0.08 3.76991 0.000105137 3.0786e-07 0.000146453 4.75365e-07 1 1.39096 0.00103476	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 -0.1 40 0.08 4.08407 3.68913e-05 6.96497e-08 5.0775e-05 1.10239e-07 1 1.37405 0.000600036	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 -0.1 40 0.08 4.39823 0.000112277 3.38487e-07 0.000173462 6.08865e-07 1 1.53947 0.00108884	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 -0.1 40 0.08 4.71239 0.00199945 7.18929e-06 0.00412272 1.66887e-05 1.00004 2.05523 0.00144907	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 -0.1 40 0.08 5.02655 0.00128319 4.75099e-06 0.00322727 1.31706e-05 1.00006 2.50817 0.00151534	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 -0.1 40 0.08 5.34071 0.00113268 4.1652e-06 0.00303016 1.22432e-05 1.00009 2.66816 0.00148788	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 -0.1 40 0.08 5.65487 0.00133196 4.89735e-06 0.00329423 1.32941e-05 1.00009 2.4672 0.00153177	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 -0.1 40 0.08 5.96903 0.00245998 9.53378e-06 0.00465515 1.95216e-05 1.00017 1.89221 0.00178349	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 -0.1 40 0.1 3.45575 0.000903293 5.72381e-06 0.00128536 7.92711e-06 1.00008 1.45117 0.00277567	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 -0.1 40 0.1 3.76991 5.0161e-05 2.09677e-07 7.76866e-05 3.30585e-07 0.999997 1.55531 0.00161193	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 -0.1 40 0.1 4.08407 1.2632e-05 3.27408e-08 2.01325e-05 5.6888e-08 1 1.59199 0.000870969	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 -0.1 40 0.1 4.39823 5.5942e-05 2.36522e-07 9.91014e-05 4.63927e-07 1 1.76818 0.00163233	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 -0.1 40 0.1 4.71239 0.00228845 1.09515e-05 0.00553034 2.83445e-05 1.00011 2.41441 0.00219599	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 -0.1 40 0.1 5.02655 0.00138565 6.77475e-06 0.00414985 2.14612e-05 1.00017 2.99291 0.00231342	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 -0.1 40 0.1 5.34071 0.00120118 5.7888e-06 0.00384463 1.96419e-05 1.00018 3.19778 0.00226095	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 -0.1 40 0.1 5.65487 0.00144829 6.92496e-06 0.00425546 2.16835e-05 1.00015 2.93834 0.00237522	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 -0.1 40 0.1 5.96903 0.00299115 1.56495e-05 0.00644262 3.45139e-05 1.00034 2.17006 0.0029498	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 -0.1 50 0.005 3.45575 0.0036153 2.40769e-07 0.000168141 1.58841e-07 1 0.0464995 4.08316e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 -0.1 50 0.005 3.76991 0.00318046 1.54764e-07 0.000140867 1.00169e-07 1 0.0442869 2.93371e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 -0.1 50 0.005 4.08407 0.00303413 1.14124e-07 0.000130504 7.14394e-08 1 0.0430093 2.19275e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 -0.1 50 0.005 4.39823 0.00315892 1.44313e-07 0.000140184 9.33013e-08 1 0.0443731 2.75073e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 -0.1 50 0.005 4.71239 0.00357413 1.93278e-07 0.000172049 1.2997e-07 1 0.0481314 3.37581e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 -0.1 50 0.005 5.02655 0.003185 1.68333e-07 0.000165924 1.17452e-07 1 0.0520896 3.41216e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 -0.1 50 0.005 5.34071 0.00306869 1.49651e-07 0.000164597 1.07028e-07 1 0.0536325 3.22607e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 -0.1 50 0.005 5.65487 0.00320672 1.76815e-07 0.000166782 1.22505e-07 1 0.0520038 3.53325e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 -0.1 50 0.005 5.96903 0.00362494 2.46948e-07 0.000177674 1.65208e-07 1 0.0490049 4.22296e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 -0.1 50 0.02 3.45575 0.00114157 8.64629e-07 0.000555241 7.8541e-07 1 0.485557 0.000323841	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 -0.1 50 0.02 3.76991 0.000632165 3.48512e-07 0.000280323 3.05057e-07 1 0.442988 0.000239515	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 -0.1 50 0.02 4.08407 0.000498433 1.951e-07 0.000205842 1.60961e-07 1 0.412766 0.000162502	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 -0.1 50 0.02 4.39823 0.000620307 3.26385e-07 0.000281781 2.95501e-07 1 0.453854 0.000239124	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 -0.1 50 0.02 4.71239 0.00118828 8.17807e-07 0.000676889 8.4972e-07 1 0.568937 0.000326104	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 -0.1 50 0.02 5.02655 0.000873729 6.58954e-07 0.000597194 7.64674e-07 1 0.682676 0.000361494	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 -0.1 50 0.02 5.34071 0.000798006 6.04174e-07 0.000579636 7.3316e-07 1 0.725502 0.000371006	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 -0.1 50 0.02 5.65487 0.000891049 6.66384e-07 0.000601986 7.61096e-07 0.999998 0.674757 0.000354165	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 -0.1 50 0.02 5.96903 0.00127816 1.0359e-06 0.000723726 1.02209e-06 1 0.565324 0.000348043	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 -0.1 50 0.04 3.45575 0.000545136 1.15274e-06 0.000560938 1.5048e-06 1.00002 1.02549 0.000751658	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 -0.1 50 0.04 3.76991 0.000146186 2.2329e-07 0.000142734 2.8365e-07 1.00001 0.974259 0.000522242	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 -0.1 50 0.04 4.08407 8.16803e-05 7.88055e-08 7.53082e-05 9.71929e-08 1 0.920932 0.00033299	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 -0.1 50 0.04 4.39823 0.000146688 2.17655e-07 0.000152268 3.02433e-07 0.999997 1.03557 0.000570026	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 -0.1 50 0.04 4.71239 0.000750677 1.40652e-06 0.00101398 2.39705e-06 0.999977 1.34687 0.00073859	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 -0.1 50 0.04 5.02655 0.000518604 9.98564e-07 0.000841396 1.97635e-06 0.999991 1.61831 0.000763603	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 -0.1 50 0.04 5.34071 0.000467799 9.05783e-07 0.000804005 1.8866e-06 1 1.71456 0.000779209	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 -0.1 50 0.04 5.65487 0.000533499 1.07115e-06 0.000853738 2.08429e-06 1.00001 1.59623 0.000795794	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 -0.1 50 0.04 5.96903 0.000860962 1.82739e-06 0.00110775 2.88697e-06 1.00001 1.28286 0.000817691	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 -0.1 50 0.06 3.45575 0.000379986 1.48495e-06 0.000507104 2.168e-06 1.00008 1.33423 0.00151778	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 -0.1 50 0.06 3.76991 4.72863e-05 1.28619e-07 6.33989e-05 1.96702e-07 1.00001 1.3382 0.00091596	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 -0.1 50 0.06 4.08407 1.7964e-05 3.05506e-08 2.35837e-05 4.73946e-08 1 1.31072 0.000561651	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 -0.1 50 0.06 4.39823 4.99463e-05 1.34941e-07 7.37378e-05 2.35645e-07 0.999996 1.47113 0.000999709	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 -0.1 50 0.06 4.71239 0.000731681 2.35864e-06 0.00143601 5.27189e-06 0.999933 1.95549 0.00131852	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 -0.1 50 0.06 5.02655 0.000475433 1.5222e-06 0.00113369 4.07226e-06 0.999991 2.37732 0.00135976	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 -0.1 50 0.06 5.34071 0.000421367 1.34339e-06 0.00106769 3.81572e-06 1.00002 2.52657 0.00136186	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 -0.1 50 0.06 5.65487 0.000493066 1.63344e-06 0.00115714 4.30139e-06 1.00006 2.34025 0.00139507	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 -0.1 50 0.06 5.96903 0.000889229 3.3073e-06 0.00161262 6.5673e-06 1.00015 1.81158 0.00157086	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 -0.1 50 0.08 3.45575 0.000335201 2.28663e-06 0.00047519 3.15725e-06 0.999824 1.45039 0.00273625	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 -0.1 50 0.08 3.76991 1.84896e-05 8.07997e-08 2.85962e-05 1.28743e-07 0.999996 1.55339 0.00161736	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 -0.1 50 0.08 4.08407 4.64158e-06 1.19712e-08 7.40595e-06 2.10423e-08 1 1.59392 0.000883998	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 -0.1 50 0.08 4.39823 2.05922e-05 8.66105e-08 3.65179e-05 1.67871e-07 0.999995 1.7702 0.0016649	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 -0.1 50 0.08 4.71239 0.000860091 4.05543e-06 0.00208469 1.05637e-05 0.999801 2.42138 0.00225193	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 -0.1 50 0.08 5.02655 0.000518419 2.37244e-06 0.00155623 7.61649e-06 0.99999 2.99943 0.0023516	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 -0.1 50 0.08 5.34071 0.000449881 2.04636e-06 0.0014426 6.97951e-06 1.00008 3.2038 0.00234269	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 -0.1 50 0.08 5.65487 0.000543865 2.61167e-06 0.00160163 8.05701e-06 1.00019 2.94514 0.00237706	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 -0.1 50 0.08 5.96903 0.0011293 6.41126e-06 0.00244044 1.37755e-05 1.00044 2.18119 0.0028345	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 -0.1 50 0.1 3.45575 0.000355702 4.16979e-06 0.000471074 4.68311e-06 0.999869 1.44522 0.00412945	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 -0.1 50 0.1 3.76991 8.25542e-06 5.56605e-08 1.34145e-05 8.45532e-08 0.999993 1.66524 0.00255918	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 -0.1 50 0.1 4.08407 1.33246e-06 5.05464e-09 2.38265e-06 9.2578e-09 1 1.79233 0.00135374	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 -0.1 50 0.1 4.39823 9.54621e-06 5.96872e-08 1.85893e-05 1.16243e-07 0.999998 1.96305 0.00257734	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 -0.1 50 0.1 4.71239 0.00112435 7.389e-06 0.00308732 2.05144e-05 0.999893 2.76771 0.00364035	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 -0.1 50 0.1 5.02655 0.000624039 3.98781e-06 0.00216847 1.41367e-05 0.999923 3.49795 0.00384336	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 -0.1 50 0.1 5.34071 0.00052856 3.35741e-06 0.00197425 1.28358e-05 1.00002 3.75587 0.00361784	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 -0.1 50 0.1 5.65487 0.00066482 4.41585e-06 0.00225366 1.51381e-05 1.0002 3.41952 0.003743	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 -0.1 50 0.1 5.96903 0.00163943 1.3401e-05 0.00380912 2.88125e-05 0.999807 2.4058 0.0047706	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 -0.1 60 0.005 3.45575 0.00119894 1.10586e-07 7.89935e-05 7.35724e-08 1 0.065869 5.52857e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 -0.1 60 0.005 3.76991 0.00102636 6.97094e-08 6.38704e-05 4.53708e-08 1 0.0622207 3.99851e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 -0.1 60 0.005 4.08407 0.000969142 5.22e-08 5.82467e-05 3.27141e-08 1 0.0600959 3.05276e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 -0.1 60 0.005 4.39823 0.00101807 6.7273e-08 6.35103e-05 4.37755e-08 1 0.0623752 3.88813e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 -0.1 60 0.005 4.71239 0.00118364 9.35788e-08 8.13661e-05 6.38597e-08 1 0.0687305 4.85206e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 -0.1 60 0.005 5.02655 0.00103264 8.14282e-08 7.79008e-05 5.80681e-08 1 0.0754263 5.02892e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 -0.1 60 0.005 5.34071 0.000988291 7.2534e-08 7.71546e-05 5.31468e-08 1 0.0780576 4.80528e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 -0.1 60 0.005 5.65487 0.00104105 8.25945e-08 7.83788e-05 5.84523e-08 1 0.0752747 5.01812e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 -0.1 60 0.005 5.96903 0.00120448 1.14313e-07 8.44716e-05 7.74196e-08 1 0.0701126 5.76199e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 -0.1 60 0.02 3.45575 0.00034568 3.45118e-07 0.00021183 3.43269e-07 1 0.611518 0.000395362	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 -0.1 60 0.02 3.76991 0.000166393 1.19866e-07 9.34209e-05 1.14947e-07 1 0.560742 0.000291871	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 -0.1 60 0.02 4.08407 0.000123169 6.09557e-08 6.43395e-05 5.51844e-08 1 0.522028 0.000193575	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 -0.1 60 0.02 4.39823 0.000163474 1.16997e-07 9.47364e-05 1.18087e-07 1 0.578831 0.000313184	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 -0.1 60 0.02 4.71239 0.000375961 3.55182e-07 0.000277239 4.17495e-07 1 0.736227 0.0004225	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 -0.1 60 0.02 5.02655 0.000271454 2.75559e-07 0.000240761 3.62534e-07 1 0.88556 0.000449945	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 -0.1 60 0.02 5.34071 0.000247104 2.4743e-07 0.000232767 3.41948e-07 1 0.940583 0.000448673	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 -0.1 60 0.02 5.65487 0.000277611 2.75425e-07 0.000243345 3.5919e-07 1 0.8752 0.000436751	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 -0.1 60 0.02 5.96903 0.000410639 4.28816e-07 0.000297943 4.77136e-07 1 0.724161 0.00042258	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 -0.1 60 0.04 3.45575 0.00016731 4.48077e-07 0.000197454 6.26209e-07 1.00001 1.17611 0.000964343	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 -0.1 60 0.04 3.76991 3.32038e-05 6.44054e-08 3.79411e-05 8.92733e-08 1 1.13986 0.000643407	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 -0.1 60 0.04 4.08407 1.59887e-05 2.04344e-08 1.74802e-05 2.79772e-08 1 1.09168 0.000416777	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 -0.1 60 0.04 4.39823 3.40574e-05 6.78816e-08 4.19618e-05 1.05345e-07 1 1.22839 0.000739753	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 -0.1 60 0.04 4.71239 0.000266132 6.65306e-07 0.000430127 1.2866e-06 1.00001 1.61069 0.00095389	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 -0.1 60 0.04 5.02655 0.000179736 4.60243e-07 0.000350035 1.0421e-06 1 1.94164 0.00097887	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 -0.1 60 0.04 5.34071 0.000161036 4.05111e-07 0.000332503 9.69176e-07 1 2.05881 0.00098133	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 -0.1 60 0.04 5.65487 0.000185112 4.63367e-07 0.000355408 1.03486e-06 1 1.91426 0.000992282	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 -0.1 60 0.04 5.96903 0.00031052 8.24609e-07 0.000472852 1.45898e-06 1.00002 1.5183 0.00103692	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 -0.1 60 0.06 3.45575 0.000124691 6.62048e-07 0.000176957 9.42308e-07 1.00003 1.43149 0.0021456	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 -0.1 60 0.06 3.76991 9.65651e-06 3.40551e-08 1.4353e-05 5.38571e-08 1 1.4867 0.00127744	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 -0.1 60 0.06 4.08407 2.89207e-06 6.51951e-09 4.32592e-06 1.09332e-08 1 1.49334 0.000721982	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 -0.1 60 0.06 4.39823 1.06257e-05 3.82556e-08 1.77514e-05 7.17983e-08 1 1.66594 0.00138438	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 -0.1 60 0.06 4.71239 0.000294471 1.26003e-06 0.000664668 3.08513e-06 1.00002 2.2523 0.00181491	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 -0.1 60 0.06 5.02655 0.000182957 7.78093e-07 0.000507499 2.31096e-06 1.00001 2.76835 0.00190205	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 -0.1 60 0.06 5.34071 0.000159947 6.6138e-07 0.000473049 2.10836e-06 1.00001 2.95085 0.00189116	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 -0.1 60 0.06 5.65487 0.000190207 7.83713e-07 0.00051884 2.31729e-06 1.00001 2.72256 0.00191876	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 -0.1 60 0.06 5.96903 0.000370581 1.72225e-06 0.000760488 3.65962e-06 1.00005 2.05931 0.00224279	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 -0.1 60 0.08 3.45575 0.000122834 1.28589e-06 0.000170501 1.46281e-06 0.999934 1.47628 0.00370442	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 -0.1 60 0.08 3.76991 3.48618e-06 2.03852e-08 5.68974e-06 3.12984e-08 1 1.65992 0.00234258	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 -0.1 60 0.08 4.08407 6.26543e-07 2.17627e-09 1.10313e-06 3.98796e-09 1 1.76254 0.00124109	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 -0.1 60 0.08 4.39823 4.10006e-06 2.3963e-08 7.87038e-06 4.62759e-08 1 1.93182 0.00243901	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 -0.1 60 0.08 4.71239 0.000397685 2.59941e-06 0.00106918 6.93619e-06 1.00005 2.71091 0.00324955	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 -0.1 60 0.08 5.02655 0.000223211 1.39145e-06 0.000757891 4.7587e-06 1.00004 3.41518 0.00347076	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 -0.1 60 0.08 5.34071 0.000189278 1.12717e-06 0.000690903 4.23749e-06 1.00003 3.66386 0.00340662	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 -0.1 60 0.08 5.65487 0.00023466 1.40795e-06 0.000781217 4.79309e-06 1.00004 3.3478 0.00342188	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 -0.1 60 0.08 5.96903 0.000553327 4.04418e-06 0.0012922 8.72354e-06 1.00011 2.40239 0.00419812	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 -0.1 60 0.1 3.45575 0.000158429 3.27411e-06 0.000178549 2.31492e-06 1.00039 1.39473 0.00526249	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 -0.1 60 0.1 3.76991 1.48455e-06 1.51872e-08 2.38311e-06 1.85942e-08 1 1.71745 0.00355948	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 -0.1 60 0.1 4.08407 1.51621e-07 7.49599e-10 2.9069e-07 1.38139e-09 1 1.93795 0.00205853	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 -0.1 60 0.1 4.39823 1.82281e-06 1.67306e-08 3.68859e-06 3.04039e-08 1 2.08389 0.00369131	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 -0.1 60 0.1 4.71239 0.000608653 5.64102e-06 0.0017944 1.53637e-05 0.999872 3.03548 0.00517818	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 -0.1 60 0.1 5.02655 0.000304705 2.65796e-06 0.00116767 9.72425e-06 0.999989 3.91938 0.00534676	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 -0.1 60 0.1 5.34071 0.000249348 2.03226e-06 0.00103367 8.17646e-06 1.00011 4.22471 0.00545384	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 -0.1 60 0.1 5.65487 0.000324014 2.67688e-06 0.00120797 9.64606e-06 1.00009 3.81717 0.0055335	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 -0.1 60 0.1 5.96903 0.000962416 1.03506e-05 0.00229628 2.03996e-05 1.00043 2.58385 0.00698781	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192
15 48 0 20 0.005 3.45575 0.43147 3.86476e-07 0.00194263 1.76358e-06 0.999997 0.00450234 4.08336e-06	0.00600353 3.06951e-06 0.00782672 3.95251e-06 0.76703 4.80726e-06
15 48 0 20 0.005 3.76991 0.419236 3.68711e-07 0.00191885 1.34109e-06 0.999998 0.004577 3.19487e-06	0.00558407 2.18564e-06 0.00765801 2.96108e-06 0.729167 3.45275e-06
15 48 0 20 0.005 4.08407 0.414818 3.56086e-07 0.00190779 1.14916e-06 1 0.0045991 2.76631e-06	0.0054134 1.69324e-06 0.0075621 2.33671e-06 0.715851 2.7087e-06
15 48 0 20 0.005 4.39823 0.418571 3.59835e-07 0.00191711 1.28341e-06 1 0.00458012 3.06223e-06	0.00556841 1.9715e-06 0.00765758 2.6783e-06 0.727164 3.12e-06
15 48 0 20 0.005 4.71239 0.430184 3.10954e-07 0.00194171 1.42098e-06 1 0.00451366 3.29991e-06	0.00604267 2.36195e-06 0.00791844 3.05692e-06 0.763099 3.6826e-06
15 48 0 20 0.005 5.02655 0.418509 3.01386e-07 0.00193803 1.30305e-06 1 0.00463078 3.11021e-06	0.00595545 2.15838e-06 0.00818529 2.92921e-06 0.727568 3.31433e-06
15 48 0 20 0.005 5.34071 0.414734 2.66626e-07 0.00193784 1.18088e-06 1 0.00467248 2.84432e-06	0.0059379 1.97658e-06 0.00828843 2.72427e-06 0.716398 3.00359e-06
15 48 0 20 0.005 5.65487 0.419174 3.17929e-07 0.00193967 1.35951e-06 0.999999 0.00462735 3.23981e-06	0.00597218 2.3604e-06 0.0081857 3.19444e-06 0.729573 3.6343e-06
15 48 0 20 0.005 5.96903 0.431449 3.7642e-07 0.00194901 1.77831e-06 0.999998 0.00451736 4.11775e-06	0.00613615 3.11623e-06 0.00799818 4.01112e-06 0.767168 4.85569e-06
15 48 0 20 0.02 3.45575 0.265668 1.64109e-05 0.0228956 2.21615e-05 1.00006 0.0861681 7.80684e-05	0.0446942 2.57279e-05 0.112326 5.4056e-05 0.397716 3.7588e-05
15 48 0 20 0.02 3.76991 0.230341 1.29245e-05 0.0196588 1.45172e-05 1.00006 0.0853373 5.82313e-05	0.0337229 1.469e-05 0.10472 3.84933e-05 0.321948 2.19307e-05
15 48 0 20 0.02 4.08407 0.218177 1.06357e-05 0.0182818 1.04852e-05 1.00002 0.0837877 4.40275e-05	0.0298147 9.68994e-06 0.100193 2.7505e-05 0.297532 1.50587e-05
15 48 0 20 0.02 4.39823 0.228428 1.19414e-05 0.0194999 1.33037e-05 0.999986 0.0853583 5.37908e-05	0.0334945 1.33497e-05 0.105143 3.5369e-05 0.318495 1.983e-05
15 48 0 20 0.02 4.71239 0.261416 1.20895e-05 0.0229419 1.68939e-05 0.999922 0.0877525 6.08477e-05	0.0467333 2.12215e-05 0.119161 4.50743e-05 0.392073 2.97613e-05
15 48 0 20 0.02 5.02655 0.22815 1.12452e-05 0.0223093 1.53739e-05 0.999956 0.0977747 6.25769e-05	0.0441066 1.90471e-05 0.134005 4.76027e-05 0.32905 2.52391e-05
15 48 0 20 0.02 5.34071 0.218038 9.7399e-06 0.0221619 1.37937e-05 0.999974 0.101635 5.87322e-05	0.0435451 1.77316e-05 0.139894 4.67477e-05 0.311194 2.27509e-05
15 48 0 20 0.02 5.65487 0.230011 1.17231e-05 0.0224398 1.574e-05 0.999938 0.09755 6.34795e-05	0.0444501 2.00195e-05 0.133594 4.93788e-05 0.332624 2.69044e-05
15 48 0 20 0.02 5.96903 0.265342 1.51385e-05 0.0237454 2.12162e-05 0.999947 0.0894765 7.48663e-05	0.0489527 2.70118e-05 0.121731 5.54835e-05 0.401959 3.85897e-05
15 48 0 20 0.04 3.45575 0.153212 5.05529e-05 0.0491127 5.19006e-05 1.00023 0.320343 0.000234031	0.0763059 5.61878e-05 0.355429 0.000149743 0.214405 6.85443e-05
15 48 0 20 0.04 3.76991 0.109085 3.05313e-05 0.0329437 2.81867e-05 1.00002 0.30186 0.000174298	0.0439812 2.45507e-05 0.323969 0.00010773 0.135656 3.09097e-05
15 48 0 20 0.04 4.08407 0.0948171 2.12417e-05 0.0271222 1.75473e-05 1.00001 0.285971 0.000121377	0.0343639 1.36305e-05 0.303042 7.23865e-05 0.113354 1.80599e-05
15 48 0 20 0.04 4.39823 0.106935 2.87051e-05 0.0325412 2.67784e-05 0.999965 0.304192 0.000169414	0.0438755 2.29121e-05 0.329209 0.000105107 0.133189 2.80218e-05
15 48 0 20 0.04 4.71239 0.147826 3.72487e-05 0.0505884 4.22812e-05 0.999897 0.342087 0.000200562	0.0874596 5.3585e-05 0.403867 0.000142031 0.216358 5.8606e-05
15 48 0 20 0.04 5.02655 0.114451 3.27984e-05 0.0468766 3.91032e-05 0.999925 0.409415 0.00022535	0.0786109 4.72569e-05 0.480361 0.000151998 0.163503 4.692e-05
15 48 0 20 0.04 5.34071 0.105531 3.01525e-05 0.0460305 3.75676e-05 0.999979 0.436015 0.000232049	0.0766838 4.47895e-05 0.509993 0.000154033 0.150233 4.26521e-05
15 48 0 20 0.04 5.65487 0.116517 3.56721e-05 0.0473906 4.15506e-05 1.00006 0.406547 0.000233275	0.0794429 4.88373e-05 0.476317 0.000152989 0.166629 4.94687e-05
15 48 0 20 0.04 5.96903 0.154881 5.14841e-05 0.0542077 5.61286e-05 1.00024 0.349788 0.000247136	0.0934054 6.69428e-05 0.406636 0.000157959 0.229414 7.64864e-05
15 48 0 20 0.06 3.45575 0.103653 7.50942e-05 0.0605493 8.16354e-05 1.00013 0.58349 0.000377894	0.0858838 8.41834e-05 0.612245 0.000247429 0.139977 8.4518e-05
15 48 0 20 0.06 3.76991 0.0577697 3.58364e-05 0.0314979 3.56876e-05 0.999978 0.544732 0.000286402	0.0378394 2.78951e-05 0.561534 0.000178568 0.0673004 2.91818e-05
15 48 0 20 0.06 4.08407 0.044607 1.91823e-05 0.02277 1.79246e-05 0.99993 0.510211 0.000185972	0.0260384 1.33411e-05 0.522781 0.000118981 0.0497764 1.46535e-05
15 48 0 20 0.06 4.39823 0.0562767 3.20296e-05 0.0314376 3.39868e-05 0.999908 0.558173 0.000291308	0.0382989 2.75956e-05 0.579248 0.000182017 0.0660401 2.69389e-05
15 48 0 20 0.06 4.71239 0.100334 5.24667e-05 0.0663945 6.77655e-05 1.00028 0.661288 0.000337102	0.11212 9.67097e-05 0.736441 0.000244661 0.152001 8.06309e-05
15 48 0 20 0.06 5.02655 0.0736201 4.33352e-05 0.0593559 6.10157e-05 1.00026 0.805687 0.000366644	0.0973339 8.1661e-05 0.885589 0.000259498 0.109741 6.16909e-05
15 48 0 20 0.06 5.34071 0.0671056 3.88816e-05 0.0577352 5.7468e-05 1.00026 0.85979 0.000366901	0.0941381 7.73699e-05 0.940659 0.000254271 0.0999313 5.59254e-05
15 48 0 20 0.06 5.65487 0.0753196 4.4029e-05 0.0599628 6.0541e-05 1.0001 0.795565 0.000352163	0.0985082 8.36048e-05 0.875476 0.000252925 0.112346 6.4361e-05
15 48 0 20 0.06 5.96903 0.109209 6.90468e-05 0.0718913 8.24402e-05 0.999815 0.657735 0.000356569	0.120791 0.000115527 0.724745 0.000260261 0.16634 0.000104053
15 48 0 20 0.08 3.45575 0.0780208 9.31227e-05 0.0637495 0.000112905 0.999323 0.81589 0.000524125	0.0862721 0.000110456 0.837866 0.000359375 0.102666 9.53918e-05
15 48 0 20 0.08 3.76991 0.0332339 3.20264e-05 0.0256359 3.6372e-05 1.00016 0.770344 0.000377067	0.0289534 2.76792e-05 0.781359 0.000248127 0.0369886 2.48978e-05
15 48 0 20 0.08 4.08407 0.0222768 1.46712e-05 0.0161103 1.57356e-05 0.999841 0.722629 0.000243578	0.0174976 1.19193e-05 0.731568 0.000170263 0.0238956 1.10844e-05
15 48 0 20 0.08 4.39823 0.0324036 2.93789e-05 0.0260277 3.56208e-05 0.999748 0.802188 0.000389101	0.0300531 2.8941e-05 0.818959 0.000267602 0.0366308 2.41406e-05
15 48 0 20 0.08 4.71239 0.0781556 6.15205e-05 0.0761725 9.18302e-05 1.00003 0.973774 0.000436597	0.132099 0.000152267 1.05642 0.000347877 0.124753 0.000106048
15 48 0 20 0.08 5.02655 0.0561689 4.9685e-05 0.0666466 8.38651e-05 0.999911 1.18547 0.000476328	0.111772 0.000129859 1.26867 0.000359095 0.0879128 7.91581e-05
15 48 0 20 0.08 5.34071 0.0510524 4.54824e-05 0.0644848 8.08889e-05 1.00004 1.26199 0.00048917	0.107317 0.000122491 1.34461 0.000356406 0.0796494 7.11856e-05
15 48 0 20 0.08 5.65487 0.0575834 5.28998e-05 0.06733 8.80154e-05 1.00035 1.16821 0.000494883	0.113079 0.000129355 1.25205 0.00035842 0.0901211 7.99793e-05
15 48 0 20 0.08 5.96903 0.0877238 8.65704e-05 0.0829016 0.000119996 1.00167 0.944099 0.000495017	0.142901 0.000178706 1.02012 0.000380214 0.139721 0.000132328
15 48 0 20 0.1 3.45575 0.063037 0.000104709 0.0636693 0.000139772 0.998416 1.00835 0.000688085	0.0836523 0.000137167 1.02462 0.000513309 0.0813563 0.000106426
15 48 0 20 0.1 3.76991 0.0200928 2.96993e-05 0.0194318 3.72051e-05 0.999505 0.965451 0.000490921	0.0212663 2.55915e-05 0.974067 0.000332493 0.021784 2.04579e-05
15 48 0 20 0.1 4.08407 0.0116351 1.15334e-05 0.0106609 1.40439e-05 0.999852 0.915322 0.000330075	0.0112332 9.58404e-06 0.921465 0.000222493 0.0121759 7.83346e-06
15 48 0 20 0.1 4.39823 0.0199324 2.67554e-05 0.0204389 3.69937e-05 1.00003 1.02357 0.000536204	0.0227243 2.79897e-05 1.03574 0.000360557 0.021887 2.03857e-05
15 48 0 20 0.1 4.71239 0.0666708 7.17046e-05 0.0840249 0.000124754 1.00009 1.25904 0.000595435	0.152066 0.000222836 1.34717 0.000460858 0.112544 0.000132627
15 48 0 20 0.1 5.02655 0.0473362 5.62174e-05 0.0725506 0.000112029 1.00045 1.53114 0.000632191	0.126031 0.00018547 1.61823 0.00046572 0.0776747 9.54659e-05
15 48 0 20 0.1 5.34071 0.0429239 5.23511e-05 0.0699842 0.000110209 1.00016 1.62882 0.000654389	0.120323 0.000173962 1.71428 0.000459269 0.0700103 8.51123e-05
15 48 0 20 0.1 5.65487 0.0485934 6.11197e-05 0.0733623 0.000119221 0.999975 1.50824 0.000662618	0.127707 0.000184533 1.59585 0.000472936 0.0798129 9.61765e-05
15 48 0 20 0.1 5.96903 0.0764406 0.000104077 0.0915998 0.000162132 0.998883 1.19717 0.000661512	0.165706 0.000261345 1.2827 0.000524 0.1288 0.00016824
15 48 0 30 0.005 3.45575 0.398767 1.26587e-06 0.00423663 3.91248e-06 0.999996 0.0106242 9.77746e-06	0.0117891 6.22899e-06 0.017389 8.94031e-06 0.677917 9.68235e-06
15 48 0 30 0.005 3.76991 0.381062 1.18312e-06 0.00412474 2.93181e-06 1 0.0108242 7.66003e-06	0.0105783 4.28209e-06 0.0168401 6.63664e-06 0.628137 6.73741e-06
15 48 0 30 0.005 4.08407 0.374713 1.07754e-06 0.00407374 2.37151e-06 0.999999 0.0108716 6.29765e-06	0.0100941 3.25323e-06 0.0165232 5.18429e-06 0.61089 5.19095e-06
15 48 0 30 0.005 4.39823 0.380102 1.08421e-06 0.00411965 2.63397e-06 0.999999 0.0108382 6.89877e-06	0.0105299 3.8423e-06 0.0168327 5.97888e-06 0.625539 6.0605e-06
15 48 0 30 0.005 4.71239 0.396878 9.77468e-07 0.0042397 3.02383e-06 1 0.0106826 7.5927e-06	0.0119065 4.80634e-06 0.0176958 6.94785e-06 0.672816 7.41981e-06
15 48 0 30 0.005 5.02655 0.379924 9.452e-07 0.00422011 2.77262e-06 1 0.0111077 7.27024e-06	0.0116509 4.3851e-06 0.01859 6.80016e-06 0.626704 6.62007e-06
15 48 0 30 0.005 5.34071 0.374472 8.34407e-07 0.0042148 2.50873e-06 1 0.0112553 6.6743e-06	0.0116014 4.0655e-06 0.0189418 6.45083e-06 0.612456 6.04401e-06
15 48 0 30 0.005 5.65487 0.380883 1.03327e-06 0.00422286 3.01219e-06 1 0.011087 7.87831e-06	0.011704 4.80745e-06 0.0185973 7.42429e-06 0.629307 7.278e-06
15 48 0 30 0.005 5.96903 0.398704 1.22614e-06 0.00426419 3.92941e-06 0.999996 0.010695 9.82231e-06	0.0121836 6.37544e-06 0.0179599 9.13871e-06 0.678327 9.83225e-06
15 48 0 30 0.02 3.45575 0.197332 3.37862e-05 0.0379468 3.71807e-05 0.999935 0.192227 0.000155427	0.0641937 4.14768e-05 0.226466 0.000102067 0.283218 5.57407e-05
15 48 0 30 0.02 3.76991 0.156107 2.33962e-05 0.0288464 2.21971e-05 1 0.184737 0.000114524	0.0423192 2.09302e-05 0.207728 7.34102e-05 0.203625 2.89368e-05
15 48 0 30 0.02 4.08407 0.142324 1.70789e-05 0.0253068 1.44784e-05 0.999948 0.177782 8.04495e-05	0.0351692 1.28251e-05 0.195912 5.12417e-05 0.179468 1.86046e-05
15 48 0 30 0.02 4.39823 0.153975 2.06076e-05 0.0285585 1.95018e-05 0.999947 0.185434 0.000101935	0.0420411 1.89043e-05 0.209588 6.73982e-05 0.200505 2.57622e-05
15 48 0 30 0.02 4.71239 0.19213 2.40415e-05 0.0384317 2.7997e-05 0.999891 0.199986 0.000120783	0.0698712 3.60756e-05 0.248808 8.85426e-05 0.28066 4.51376e-05
15 48 0 30 0.02 5.02655 0.156554 2.17632e-05 0.0364564 2.57376e-05 0.999998 0.232815 0.000132226	0.0642526 3.24567e-05 0.290114 9.75781e-05 0.221346 3.74565e-05
15 48 0 30 0.02 5.34071 0.146394 1.98688e-05 0.0359852 2.44646e-05 1 0.245759 0.000133886	0.06304 3.12321e-05 0.30644 0.000100253 0.205605 3.46737e-05
15 48 0 30 0.02 5.65487 0.158602 2.41816e-05 0.0367637 2.7945e-05 1.00006 0.231739 0.000141289	0.0648925 3.46184e-05 0.288474 0.000102065 0.224811 4.06386e-05
15 48 0 30 0.02 5.96903 0.197566 3.34803e-05 0.0405478 3.82917e-05 1.00003 0.205163 0.000159125	0.0741299 4.68188e-05 0.253161 0.000108231 0.292567 6.02719e-05
15 48 0 30 0.04 3.45575 0.103541 7.66457e-05 0.0604299 8.30889e-05 0.999603 0.582982 0.000384253	0.0857829 8.4264e-05 0.611923 0.000247072 0.139894 8.47823e-05
15 48 0 30 0.04 3.76991 0.0577122 3.65259e-05 0.031438 3.64175e-05 0.999689 0.544249 0.000291591	0.0378127 2.80155e-05 0.56128 0.000177588 0.067285 2.93774e-05
15 48 0 30 0.04 4.08407 0.0445837 1.9763e-05 0.0227441 1.83101e-05 0.999825 0.509889 0.000187615	0.0260523 1.35012e-05 0.522823 0.000118101 0.0497987 1.48812e-05
15 48 0 30 0.04 4.39823 0.0562618 3.10594e-05 0.0314132 3.25576e-05 0.999981 0.557903 0.00027549	0.0383856 2.70379e-05 0.579836 0.000177555 0.0661228 2.69411e-05
15 48 0 30 0.04 4.71239 0.100291 5.21598e-05 0.0663147 6.62911e-05 1.00017 0.660794 0.000326181	0.112428 9.45832e-05 0.737282 0.000238061 0.152246 8.07495e-05
15 48 0 30 0.04 5.02655 0.0735651 4.30825e-05 0.0592615 6.03426e-05 1.00008 0.805027 0.00035876	0.097532 8.21035e-05 0.886219 0.000253623 0.109887 6.20939e-05
15 48 0 30 0.04 5.34071 0.0670588 3.97084e-05 0.0576648 5.84051e-05 1.00017 0.859352 0.000369826	0.0942278 7.8207e-05 0.940921 0.000255847 0.0999999 5.64952e-05
15 48 0 30 0.04 5.65487 0.0752645 4.68714e-05 0.0598954 6.39794e-05 1.00011 0.795248 0.000367743	0.0984995 8.44981e-05 0.875416 0.000255702 0.112346 6.51058e-05
15 48 0 30 0.04 5.96903 0.109127 7.41129e-05 0.0718157 8.78606e-05 0.999818 0.65753 0.000375599	0.12068 0.000116075 0.724478 0.000260334 0.166256 0.00010464
15 48 0 30 0.06 3.45575 0.0695908 9.8985e-05 0.0639408 0.000126344 0.999034 0.917359 0.000599793	0.0850692 0.00012455 0.936157 0.000433937 0.0905803 0.000100987
15 48 0 30 0.06 3.76991 0.0256299 3.2171e-05 0.0223583 3.82655e-05 0.999483 0.871019 0.000437649	0.0248611 2.68065e-05 0.881132 0.000289878 0.0281596 2.259e-05
15 48 0 30 0.06 4.08407 0.0160095 1.35291e-05 0.0131617 1.54827e-05 0.999843 0.821376 0.000292685	0.0140587 1.04321e-05 0.829014 0.000188363 0.016941 9.1244e-06
15 48 0 30 0.06 4.39823 0.0252294 2.83486e-05 0.0231462 3.69713e-05 1.00001 0.916031 0.000468479	0.0262179 2.7572e-05 0.931192 0.000302725 0.0280964 2.14107e-05
15 48 0 30 0.06 4.71239 0.0715345 6.68895e-05 0.0802192 0.000108323 1.0004 1.12037 0.000519332	0.142063 0.000178953 1.20657 0.000397263 0.117433 0.000114601
15 48 0 30 0.06 5.02655 0.0510698 5.33566e-05 0.0696545 9.82996e-05 1.00035 1.36263 0.000556992	0.11884 0.000147855 1.44805 0.000403434 0.0818779 8.20007e-05
15 48 0 30 0.06 5.34071 0.0463722 4.97908e-05 0.0672999 9.66471e-05 1.00025 1.44996 0.000575355	0.113782 0.000141514 1.5339 0.000414832 0.0740107 7.47898e-05
15 48 0 30 0.06 5.65487 0.0523966 5.79584e-05 0.0704216 0.000104636 1.00002 1.34276 0.000581741	0.120078 0.000157686 1.42794 0.000423472 0.0838888 8.88827e-05
15 48 0 30 0.06 5.96903 0.0811784 9.77742e-05 0.0873725 0.000143216 0.999586 1.07525 0.000578432	0.153648 0.000220868 1.15461 0.000455385 0.132701 0.000150885
15 48 0 30 0.08 3.45575 0.0535278 0.000115403 0.0623012 0.00016438 0.998192 1.16193 0.000890877	0.0801997 0.00016633 1.17362 0.000726353 0.0681043 0.000120771
15 48 0 30 0.08 3.76991 0.0126967 2.48665e-05 0.0144085 3.39061e-05 0.999549 1.13262 0.000613409	0.0153831 2.27733e-05 1.13867 0.000442885 0.0134775 1.6678e-05
15 48 0 30 0.08 4.08407 0.00628807 8.10793e-06 0.00684433 1.09604e-05 0.999881 1.08705 0.00040603	0.00708631 7.15073e-06 1.09155 0.000273134 0.00648292 5.30648e-06
15 48 0 30 0.08 4.39823 0.0128431 2.32189e-05 0.0156933 3.58279e-05 1.0001 1.21906 0.000692102	0.0170463 2.51587e-05 1.22909 0.000464021 0.0138277 1.649e-05
15 48 0 30 0.08 4.71239 0.0602572 7.98347e-05 0.0914004 0.000156784 1.00012 1.51524 0.000758251	0.17507 0.000304253 1.61104 0.000604731 0.108296 0.000159347
15 48 0 30 0.08 5.02655 0.0423095 6.14808e-05 0.0782269 0.000140485 1.00055 1.84698 0.000807142	0.142134 0.000244931 1.94073 0.000609939 0.073023 0.000109674
15 48 0 30 0.08 5.34071 0.0382359 5.70731e-05 0.0752406 0.000137835 1.00036 1.96574 0.000819272	0.134786 0.000230273 2.05695 0.000600405 0.0653463 9.76929e-05
15 48 0 30 0.08 5.65487 0.0434684 6.72237e-05 0.079104 0.000149898 0.999938 1.81796 0.000837566	0.144025 0.000253174 1.91163 0.000630513 0.0751262 0.000115229
15 48 0 30 0.08 5.96903 0.0703248 0.00011549 0.0997541 0.00020065 0.999164 1.41732 0.000867988	0.191993 0.000375822 1.51498 0.000740549 0.126367 0.000216962
15 48 0 30 0.1 3.45575 0.04506 0.000132008 0.0596291 0.000198275 0.998437 1.32182 0.00131206	0.075623 0.000215567 1.33154 0.00119177 0.0567779 0.000152579
15 48 0 30 0.1 3.76991 0.00677837 1.86114e-05 0.00904687 2.76959e-05 0.999737 1.33244 0.000878777	0.00946552 1.8875e-05 1.33744 0.000671488 0.00706196 1.28143e-05
15 48 0 30 0.1 4.08407 0.00263612 4.70608e-06 0.00345326 7.16655e-06 0.999945 1.30792 0.000543986	0.00351902 4.61049e-06 1.31059 0.00038808 0.00268078 3.05303e-06
15 48 0 30 0.1 4.39823 0.00710603 1.82253e-05 0.0104439 3.16402e-05 1.00032 1.46539 0.00096633	0.010976 2.16125e-05 1.47064 0.000680109 0.00743748 1.27621e-05
15 48 0 30 0.1 4.71239 0.0554613 9.20657e-05 0.10258 0.000208631 0.999878 1.84769 0.00106366	0.217084 0.000489943 1.9569 0.000907979 0.11053 0.000223971
15 48 0 30 0.1 5.02655 0.0382355 6.91663e-05 0.0868826 0.000185929 1.00036 2.27005 0.00113456	0.170805 0.0003786 2.37758 0.000910868 0.0716292 0.000145729
15 48 0 30 0.1 5.34071 0.0343657 6.3924e-05 0.0833466 0.000182609 1.00033 2.42283 0.00114956	0.160414 0.000352442 2.52577 0.000883481 0.0633337 0.000127862
15 48 0 30 0.1 5.65487 0.0393776 7.5387e-05 0.087985 0.00019759 0.999755 2.23228 0.00118031	0.173495 0.000393239 2.33875 0.000938167 0.0739777 0.000154191
15 48 0 30 0.1 5.96903 0.0663519 0.000131495 0.112044 0.000256862 0.99826 1.6879 0.00131824	0.242136 0.000620323 1.81032 0.00117774 0.133632 0.000326179
15 48 0 40 0.005 3.45575 0.367777 2.81686e-06 0.00723447 6.66157e-06 0.999985 0.0196704 1.79611e-05	0.0183474 9.84277e-06 0.0304391 1.55603e-05 0.602683 1.52134e-05
15 48 0 40 0.005 3.76991 0.345247 2.56465e-06 0.00690803 4.89133e-06 0.999991 0.0200087 1.40184e-05	0.0158958 6.43342e-06 0.0292127 1.12823e-05 0.5441 1.00718e-05
15 48 0 40 0.005 4.08407 0.337233 2.29936e-06 0.00675947 3.88578e-06 0.999997 0.0200437 1.13857e-05	0.014945 4.75747e-06 0.0285138 8.66253e-06 0.524109 7.63789e-06
15 48 0 40 0.005 4.39823 0.344029 2.38931e-06 0.00689497 4.46545e-06 0.999999 0.0200415 1.28406e-05	0.0158254 5.85425e-06 0.0292435 1.03219e-05 0.541126 9.20012e-06
15 48 0 40 0.005 4.71239 0.365324 2.15972e-06 0.00723861 5.14337e-06 1 0.019814 1.39616e-05	0.0186555 7.69519e-06 0.0312521 1.22777e-05 0.59689 1.17409e-05
15 48 0 40 0.005 5.02655 0.343688 2.0793e-06 0.00718078 4.71689e-06 1 0.0208931 1.3598e-05	0.0181192 7.00883e-06 0.0333359 1.22598e-05 0.543496 1.03772e-05
15 48 0 40 0.005 5.34071 0.336785 1.8414e-06 0.00716636 4.2816e-06 1 0.0212786 1.25967e-05	0.0180053 6.47754e-06 0.0341461 1.16771e-05 0.527271 9.3971e-06
15 48 0 40 0.005 5.65487 0.344903 2.27914e-06 0.00719188 5.11357e-06 0.999992 0.0208516 1.46878e-05	0.0182022 7.52676e-06 0.0333051 1.30917e-05 0.546484 1.1178e-05
15 48 0 40 0.005 5.96903 0.367649 2.73753e-06 0.00731541 6.70874e-06 0.999986 0.0198974 1.80983e-05	0.0191733 1.00212e-05 0.0317642 1.57966e-05 0.603537 1.52781e-05
15 48 0 40 0.02 3.45575 0.153102 5.07888e-05 0.0490037 5.24008e-05 0.999848 0.319866 0.00023689	0.0762297 5.79238e-05 0.355154 0.000154423 0.214358 7.07277e-05
15 48 0 40 0.02 3.76991 0.109001 3.10731e-05 0.0328612 2.85022e-05 0.999855 0.301337 0.000175898	0.0438422 2.4446e-05 0.323264 0.000107386 0.135521 3.08773e-05
15 48 0 40 0.02 4.08407 0.0947878 2.03775e-05 0.027089 1.69241e-05 0.999865 0.285709 0.000117418	0.0342858 1.36232e-05 0.302526 7.25296e-05 0.113289 1.80783e-05
15 48 0 40 0.02 4.39823 0.106929 2.68709e-05 0.0325271 2.50687e-05 0.999906 0.304078 0.000158498	0.0438708 2.28285e-05 0.329122 0.000102496 0.133211 2.80658e-05
15 48 0 40 0.02 4.71239 0.147821 3.56067e-05 0.0505665 4.0476e-05 0.99995 0.34195 0.000192133	0.0875026 5.32086e-05 0.403926 0.000138859 0.216432 5.84452e-05
15 48 0 40 0.02 5.02655 0.114434 3.11416e-05 0.0468454 3.71685e-05 0.999934 0.409206 0.000214484	0.0786363 4.79729e-05 0.480391 0.000153984 0.163543 4.77044e-05
15 48 0 40 0.02 5.34071 0.105494 2.84336e-05 0.0459827 3.53892e-05 1.00006 0.43572 0.000218736	0.0766622 4.59935e-05 0.509871 0.000158067 0.150224 4.38462e-05
15 48 0 40 0.02 5.65487 0.116448 3.397e-05 0.0473158 3.94161e-05 1.00011 0.406153 0.000221008	0.0793553 4.93036e-05 0.476015 0.000154924 0.166549 4.98589e-05
15 48 0 40 0.02 5.96903 0.154734 5.02021e-05 0.0540551 5.4533e-05 0.999826 0.349142 0.000240322	0.0932176 6.59718e-05 0.406178 0.000156288 0.229215 7.52946e-05
15 48 0 40 0.04 3.45575 0.0779302 9.25837e-05 0.0636799 0.000112246 0.999383 0.815951 0.000522859	0.0860608 0.000109262 0.837731 0.000356618 0.102434 9.45444e-05
15 48 0 40 0.04 3.76991 0.0330784 3.4207e-05 0.0254697 3.84939e-05 0.999471 0.76896 0.000390219	0.0288695 2.7629e-05 0.78079 0.000248728 0.0369088 2.48117e-05
15 48 0 40 0.04 4.08407 0.0222448 1.56691e-05 0.0160744 1.67864e-05 0.999812 0.722066 0.000257082	0.0174307 1.16774e-05 0.7306 0.000166291 0.0238359 1.09423e-05
15 48 0 40 0.04 4.39823 0.0323774 2.96812e-05 0.0259984 3.62075e-05 0.999982 0.801969 0.000402404	0.0299362 2.79924e-05 0.818246 0.000258918 0.0365195 2.34589e-05
15 48 0 40 0.04 4.71239 0.0781115 6.24956e-05 0.0761275 9.38341e-05 1.00031 0.973772 0.000453849	0.131666 0.000147548 1.05618 0.000337597 0.124371 0.00010311
15 48 0 40 0.04 5.02655 0.0561233 5.04938e-05 0.0665918 8.55091e-05 1.00025 1.1855 0.000490714	0.111455 0.000125683 1.26851 0.000348812 0.0876756 7.68828e-05
15 48 0 40 0.04 5.34071 0.0510143 4.70202e-05 0.0644597 8.36546e-05 1.0001 1.26249 0.000505378	0.107054 0.000119466 1.34442 0.000348711 0.0794675 6.94334e-05
15 48 0 40 0.04 5.65487 0.0575428 5.46225e-05 0.0673196 9.03946e-05 0.999971 1.16889 0.000505242	0.112884 0.000128091 1.25204 0.000354218 0.0899697 7.91459e-05
15 48 0 40 0.04 5.96903 0.0875913 9.13063e-05 0.0828211 0.000125175 0.999196 0.944618 0.00051035	0.142533 0.000179798 1.01983 0.000370219 0.139405 0.000133635
15 48 0 40 0.06 3.45575 0.0534591 0.000115472 0.062241 0.000164323 0.99841 1.1623 0.000889197	0.0798186 0.000161496 1.17267 0.00073256 0.0678428 0.000117433
15 48 0 40 0.06 3.76991 0.0126758 2.481e-05 0.014387 3.38809e-05 0.999524 1.13278 0.000613808	0.0153455 2.27189e-05 1.13869 0.000436374 0.0134428 1.66956e-05
15 48 0 40 0.06 4.08407 0.00627835 8.08704e-06 0.00683272 1.09383e-05 0.99989 1.08689 0.000406109	0.00705542 7.22924e-06 1.09059 0.000277208 0.00645985 5.36734e-06
15 48 0 40 0.06 4.39823 0.012824 2.31007e-05 0.0156713 3.57046e-05 1.00008 1.21917 0.000692341	0.0169315 2.51125e-05 1.22784 0.000460008 0.0137479 1.65238e-05
15 48 0 40 0.06 4.71239 0.0601915 7.94444e-05 0.0913184 0.000156661 0.999951 1.51553 0.000757554	0.173952 0.000303849 1.61028 0.000588747 0.107654 0.000160494
15 48 0 40 0.06 5.02655 0.0422694 6.15148e-05 0.0781726 0.000140684 1.0004 1.84744 0.000806864	0.141413 0.000245949 1.93997 0.000595317 0.0726764 0.000111073
15 48 0 40 0.06 5.34071 0.0382026 5.69545e-05 0.0751976 0.00013763 1.00015 1.96632 0.000818428	0.134297 0.000230874 2.05632 0.00058825 0.0651238 9.82871e-05
15 48 0 40 0.06 5.65487 0.0434339 6.73618e-05 0.079072 0.000150117 0.999755 1.81867 0.000834885	0.143667 0.000250365 1.9115 0.000613626 0.0749396 0.000114574
15 48 0 40 0.06 5.96903 0.0702582 0.000115025 0.0997275 0.000199362 0.999303 1.4183 0.00086596	0.191604 0.000367088 1.51565 0.000718875 0.126049 0.000213497
15 48 0 40 0.08 3.45575 0.0435951 0.000134637 0.059328 0.000208746 1.00214 1.35951 0.00153979	0.0745946 0.000232473 1.3706 0.00141535 0.0545224 0.000165409
15 48 0 40 0.08 3.76991 0.00560287 1.60367e-05 0.00778578 2.45473e-05 1.0002 1.38773 0.00101649	0.00804873 1.7202e-05 1.39128 0.000812821 0.00577649 1.1396e-05
15 48 0 40 0.08 4.08407 0.00200055 3.65556e-06 0.00275139 5.72046e-06 1 1.37324 0.000582458	0.00278153 3.95899e-06 1.37447 0.000449762 0.00202036 2.54044e-06
15 48 0 40 0.08 4.39823 0.005886 1.64214e-05 0.00905738 2.95571e-05 0.999737 1.53437 0.00108538	0.00949426 1.98139e-05 1.54029 0.00078296 0.00614335 1.13493e-05
15 48 0 40 0.08 4.71239 0.0545654 9.57973e-05 0.106323 0.000225879 1.00034 1.94665 0.00118351	0.23174 0.000569026 2.06029 0.00100378 0.112115 0.000255524
15 48 0 40 0.08 5.02655 0.0374011 7.16286e-05 0.0898388 0.00020197 1.00021 2.39977 0.0012689	0.180672 0.000435063 2.51116 0.00102047 0.0717512 0.000162814
15 48 0 40 0.08 5.34071 0.0335398 6.59466e-05 0.0860896 0.000197544 1.00017 2.5643 0.00129522	0.169455 0.000402014 2.67016 0.00099968 0.0632924 0.000140383
15 48 0 40 0.08 5.65487 0.0386855 7.32642e-05 0.0913313 0.000197861 0.998943 2.35883 0.00126331	0.184372 0.000444283 2.46953 0.00105867 0.0744687 0.000168853
15 48 0 40 0.08 5.96903 0.0661956 0.000128887 0.116828 0.000261565 1.00074 1.76431 0.00148118	0.26186 0.000712022 1.89703 0.00135299 0.138057 0.000368249
15 48 0 40 0.1 3.45575 0.0398705 0.000161171 0.0567229 0.000251262 1.00151 1.42409 0.00243118	0.0712751 0.000331803 1.45517 0.00231673 0.0501141 0.00026114
15 48 0 40 0.1 3.76991 0.00269563 1.15596e-05 0.00416592 1.8654e-05 1.00053 1.54991 0.00161444	0.00427999 1.26612e-05 1.55539 0.001365 0.00276387 8.40094e-06
15 48 0 40 0.1 4.08407 0.000691268 1.75146e-06 0.00110153 2.99838e-06 1 1.59205 0.000868799	0.00110639 2.1139e-06 1.59159 0.000699836 0.000694502 1.25973e-06
15 48 0 40 0.1 4.39823 0.00298006 1.18302e-05 0.0052627 2.30393e-05 0.999936 1.76345 0.00162637	0.00542399 1.53739e-05 1.76907 0.00129166 0.00306149 8.26298e-06
15 48 0 40 0.1 4.71239 0.0531916 0.000103696 0.121339 0.000281073 0.998256 2.27942 0.00177212	0.314465 0.000986839 2.42199 0.00172659 0.129773 0.00039747
15 48 0 40 0.1 5.02655 0.0356317 7.72934e-05 0.101777 0.00024576 0.998907 2.85476 0.00187535	0.234407 0.000710795 2.99846 0.00172088 0.0781267 0.000231947
15 48 0 40 0.1 5.34071 0.0318917 7.17432e-05 0.0978366 0.000243608 0.998579 3.06624 0.00195447	0.21722 0.000650347 3.20281 0.00170236 0.0677698 0.000199166
15 48 0 40 0.1 5.65487 0.0371757 8.35395e-05 0.10409 0.000261016 0.999 2.79854 0.00198838	0.241488 0.000750802 2.94511 0.00176797 0.0820193 0.000253411
15 48 0 40 0.1 5.96903 0.0672048 0.000155345 0.133772 0.000341057 0.9989 1.99113 0.00234249	0.37076 0.00137414 2.18515 0.00229344 0.171559 0.000687345
15 48 0 50 0.005 3.45575 0.338832 5.07664e-06 0.0107572 9.83712e-06 0.999978 0.0317465 2.85533e-05	0.0251343 1.35781e-05 0.0466405 2.34087e-05 0.538787 2.06868e-05
15 48 0 50 0.005 3.76991 0.312172 4.49463e-06 0.0100374 7.0749e-06 0.999984 0.0321524 2.21989e-05	0.0210339 8.58148e-06 0.0443956 1.6871e-05 0.473731 1.32884e-05
15 48 0 50 0.005 4.08407 0.302772 3.93929e-06 0.00971457 5.49842e-06 0.99999 0.0320848 1.77425e-05	0.0194793 6.04979e-06 0.0431068 1.247e-05 0.451856 9.65504e-06
15 48 0 50 0.005 4.39823 0.310736 4.1537e-06 0.010007 6.43364e-06 0.999998 0.0322035 2.02744e-05	0.0209352 7.68436e-06 0.0444895 1.52006e-05 0.470523 1.19432e-05
15 48 0 50 0.005 4.71239 0.335861 3.86594e-06 0.010764 7.6042e-06 1 0.0320481 2.22717e-05	0.0257325 1.06234e-05 0.0483031 1.84948e-05 0.532667 1.59299e-05
15 48 0 50 0.005 5.02655 0.310239 3.69682e-06 0.0106343 6.96352e-06 1.00001 0.0342771 2.20377e-05	0.0248092 9.58373e-06 0.0522798 1.86688e-05 0.474496 1.38507e-05
15 48 0 50 0.005 5.34071 0.302141 3.29273e-06 0.0106018 6.3542e-06 1 0.0350883 2.06482e-05	0.024608 8.84907e-06 0.053828 1.78908e-05 0.457116 1.24785e-05
15 48 0 50 0.005 5.65487 0.311669 4.07487e-06 0.010661 7.55016e-06 0.999991 0.0342053 2.37767e-05	0.0249346 1.03543e-05 0.052187 2.00322e-05 0.477732 1.5058e-05
15 48 0 50 0.005 5.96903 0.338628 4.95082e-06 0.0109379 9.93592e-06 0.99998 0.0322994 2.8866e-05	0.0265914 1.40493e-05 0.0492073 2.40755e-05 0.540291 2.11538e-05
15 48 0 50 0.02 3.45575 0.123739 6.5118e-05 0.0561064 6.76166e-05 0.999694 0.453023 0.000312453	0.082611 7.08072e-05 0.485548 0.000196924 0.169839 8.03088e-05
15 48 0 50 0.02 3.76991 0.0783097 3.50262e-05 0.0331563 3.30218e-05 0.999778 0.423114 0.000234172	0.0416201 2.6532e-05 0.442722 0.000141595 0.0939119 3.04414e-05
15 48 0 50 0.02 4.08407 0.0644017 2.08656e-05 0.0256239 1.80513e-05 0.999821 0.397725 0.000153202	0.0305435 1.35311e-05 0.412403 9.34942e-05 0.0740246 1.63127e-05
15 48 0 50 0.02 4.39823 0.0764972 2.9966e-05 0.0329228 2.93158e-05 0.999941 0.430132 0.000216593	0.041838 2.48797e-05 0.453567 0.000136883 0.0921603 2.73987e-05
15 48 0 50 0.02 4.71239 0.119193 4.47371e-05 0.0595006 5.31014e-05 0.999989 0.498936 0.000261001	0.100821 7.11362e-05 0.569118 0.000184381 0.176935 6.84716e-05
15 48 0 50 0.02 5.02655 0.0892351 3.79406e-05 0.0540367 4.85367e-05 0.999999 0.605226 0.000290571	0.088905 6.21177e-05 0.682848 0.000199526 0.130042 5.35635e-05
15 48 0 50 0.02 5.34071 0.0816392 3.49449e-05 0.0527885 4.67217e-05 1.00011 0.646266 0.00029886	0.0862779 5.90143e-05 0.725684 0.000202356 0.118754 4.8719e-05
15 48 0 50 0.02 5.65487 0.0911015 4.13928e-05 0.0546036 5.13578e-05 1.00012 0.599028 0.000296583	0.0898192 6.41522e-05 0.675601 0.00020118 0.132779 5.64333e-05
15 48 0 50 0.02 5.96903 0.127266 6.33978e-05 0.0641248 7.0521e-05 0.999892 0.503491 0.000309262	0.108023 8.85242e-05 0.566077 0.000205438 0.19051 8.981e-05
15 48 0 50 0.04 3.45575 0.0628449 0.000104369 0.063517 0.000139026 0.998466 1.00902 0.000675551	0.0833401 0.000137467 1.0256 0.000504677 0.0809736 0.00010862
15 48 0 50 0.04 3.76991 0.0200252 2.95493e-05 0.0193644 3.69853e-05 0.999495 0.965351 0.000490817	0.0211816 2.56907e-05 0.973952 0.000332457 0.0216989 2.07609e-05
15 48 0 50 0.04 4.08407 0.0115945 1.14417e-05 0.0106148 1.39177e-05 0.999846 0.914554 0.000328591	0.0111741 9.2e-06 0.920374 0.000216542 0.0121262 7.56884e-06
15 48 0 50 0.04 4.39823 0.019869 2.6585e-05 0.020371 3.68134e-05 1.00002 1.02342 0.00053713	0.0225909 2.68501e-05 1.03502 0.000348842 0.0217743 1.95843e-05
15 48 0 50 0.04 4.71239 0.0665411 7.1312e-05 0.0839069 0.000124256 1.00013 1.25973 0.000594205	0.151285 0.000214576 1.34738 0.000451018 0.111955 0.000127364
15 48 0 50 0.04 5.02655 0.0472554 5.59141e-05 0.0724779 0.000111515 1.00041 1.53223 0.000630194	0.125493 0.000178185 1.61877 0.0004632 0.0773227 9.1364e-05
15 48 0 50 0.04 5.34071 0.0428492 5.20292e-05 0.0699065 0.000109498 1.00009 1.62986 0.000651207	0.11991 0.000169126 1.71493 0.000463688 0.0697455 8.21856e-05
15 48 0 50 0.04 5.65487 0.048504 6.0867e-05 0.0732781 0.000118671 0.999954 1.50929 0.000660101	0.127343 0.00018515 1.59682 0.000473382 0.0795352 9.66802e-05
15 48 0 50 0.04 5.96903 0.0762714 0.000103787 0.0914935 0.000161639 0.998863 1.19844 0.000660583	0.165202 0.000265031 1.28409 0.000520582 0.128261 0.000172251
15 48 0 50 0.06 3.45575 0.0448599 0.000130852 0.0594737 0.000195608 0.998268 1.32423 0.00130089	0.0752657 0.00020743 1.33599 0.00116455 0.0563525 0.00015044
15 48 0 50 0.06 3.76991 0.00674584 1.839e-05 0.00901124 2.74024e-05 0.999711 1.33359 0.000876743	0.00940742 1.80361e-05 1.33856 0.000672854 0.00701539 1.2243e-05
15 48 0 50 0.06 4.08407 0.0026238 4.66022e-06 0.00343744 7.10224e-06 0.99995 1.30804 0.00053898	0.00350316 4.51428e-06 1.31076 0.00038783 0.00266832 2.9757e-06
15 48 0 50 0.06 4.39823 0.00707515 1.80685e-05 0.0104066 3.1455e-05 1.00031 1.46651 0.000966888	0.010951 2.12196e-05 1.47182 0.000676821 0.007414 1.23581e-05
15 48 0 50 0.06 4.71239 0.0553352 9.21639e-05 0.102462 0.000208984 1.00015 1.84977 0.00106241	0.215297 0.000480189 1.95803 0.000882162 0.109561 0.000220104
15 48 0 50 0.06 5.02655 0.0381729 6.90572e-05 0.086832 0.000185607 1.00043 2.27244 0.00112633	0.169775 0.000370226 2.37945 0.000891226 0.0711398 0.000142992
15 48 0 50 0.06 5.34071 0.0342964 6.38928e-05 0.0832538 0.000182326 1.00016 2.42502 0.00114664	0.159718 0.000342951 2.52842 0.000870521 0.0629884 0.000124905
15 48 0 50 0.06 5.65487 0.0392902 7.539e-05 0.0878866 0.00019774 0.99962 2.23474 0.00117384	0.172921 0.000395283 2.3408 0.000925379 0.0736548 0.000155597
15 48 0 50 0.06 5.96903 0.0661626 0.000131404 0.111932 0.00025572 0.998655 1.69104 0.00131226	0.241435 0.000620659 1.81396 0.00115457 0.132938 0.000328172
15 48 0 50 0.08 3.45575 0.0391762 0.000169314 0.055822 0.000256599 0.996374 1.42671 0.00238786	0.0709328 0.000323891 1.45902 0.00225935 0.0497595 0.000257508
15 48 0 50 0.08 3.76991 0.00267162 1.14634e-05 0.00413586 1.81876e-05 0.999754 1.55293 0.00161725	0.00425533 1.25266e-05 1.55689 0.00131182 0.00274484 8.2481e-06
15 48 0 50 0.08 4.08407 0.000683922 1.83025e-06 0.00109074 3.17419e-06 0.999964 1.59291 0.000863961	0.0010974 2.11859e-06 1.59287 0.00068026 0.000688116 1.25971e-06
15 48 0 50 0.08 4.39823 0.00298345 1.20422e-05 0.00528922 2.3426e-05 1.0006 1.76931 0.00164986	0.00545775 1.60639e-05 1.77525 0.0013037 0.00306815 8.45248e-06
15 48 0 50 0.08 4.71239 0.0534132 0.000110295 0.121947 0.000296184 1.00112 2.2815 0.00178356	0.316222 0.00102755 2.43202 0.00170978 0.129857 0.000405786
15 48 0 50 0.08 5.02655 0.0357318 8.15621e-05 0.102151 0.000262681 1.0007 2.85731 0.00190026	0.234099 0.000719658 3.0034 0.00169157 0.0779081 0.000238284
15 48 0 50 0.08 5.34071 0.0317688 7.55849e-05 0.0975974 0.000261264 1.00027 3.07022 0.00197537	0.216384 0.000649958 3.20789 0.00164332 0.0673943 0.000199213
15 48 0 50 0.08 5.65487 0.0369247 8.84418e-05 0.103564 0.000279343 0.998588 2.80316 0.00202625	0.239825 0.000741118 2.94958 0.0017328 0.0813144 0.000248752
15 48 0 50 0.08 5.96903 0.0667354 0.000159881 0.133124 0.000357658 0.996915 1.99559 0.00240873	0.366712 0.00132134 2.19003 0.00223778 0.169535 0.000686992
15 48 0 50 0.1 3.45575 0.0399261 0.000221786 0.0540226 0.000316653 0.99794 1.35929 0.00366582	0.0706032 0.000520278 1.46262 0.00346088 0.052724 0.000526174
15 48 0 50 0.1 3.76991 0.00119676 7.73693e-06 0.00195086 1.1735e-05 0.999844 1.66416 0.0026852	0.00199972 8.50174e-06 1.67036 0.0021846 0.00122683 6.23109e-06
15 48 0 50 0.1 4.08407 0.000196754 7.35129e-07 0.000352661 1.36632e-06 0.999969 1.79513 0.00135416	0.000354054 9.40049e-07 1.79378 0.00114701 0.000197737 5.33193e-07
15 48 0 50 0.1 4.39823 0.0014098 8.20747e-06 0.00275173 1.66138e-05 1.00069 1.96232 0.00264398	0.00276481 1.13434e-05 1.96324 0.00209936 0.00141944 6.15336e-06
15 48 0 50 0.1 4.71239 0.055213 0.000130198 0.142225 0.000394587 1.00171 2.57502 0.00279193	0.469653 0.0020515 2.77491 0.0028182 0.171013 0.000802975
15 48 0 50 0.1 5.02655 0.0358814 9.43833e-05 0.118347 0.000338021 1.00027 3.29944 0.00307525	0.328107 0.00136263 3.50511 0.00289547 0.0943427 0.000416945
15 48 0 50 0.1 5.34071 0.0315826 8.63171e-05 0.112794 0.000339798 1.00127 3.57167 0.00318086	0.298452 0.00121764 3.76442 0.00286853 0.0798094 0.00034479
15 48 0 50 0.1 5.65487 0.0372275 0.000101354 0.119743 0.000364176 0.997987 3.21626 0.00324251	0.341072 0.00142154 3.43246 0.0030035 0.100373 0.00045744
15 48 0 50 0.1 5.96903 0.0725226 0.000186524 0.15413 0.000465037 0.995839 2.12746 0.00379644	0.58439 0.00301789 2.43982 0.00374066 0.250051 0.00164804
15 48 0 60 0.005 3.45575 0.312127 8.20612e-06 0.0146262 1.36973e-05 1 0.0468567 4.26521e-05	0.0318853 1.72714e-05 0.0658153 3.21309e-05 0.484338 2.59875e-05
15 48 0 60 0.005 3.76991 0.28201 6.70316e-06 0.0133024 9.193e-06 0.999998 0.0471677 3.14801e-05	0.0257685 1.07014e-05 0.0621542 2.33552e-05 0.414527 1.64375e-05
15 48 0 60 0.005 4.08407 0.271478 5.5027e-06 0.0127136 6.6974e-06 1 0.0468296 2.37255e-05	0.023497 7.58248e-06 0.06003 1.75334e-05 0.391386 1.20131e-05
15 48 0 60 0.005 4.39823 0.280394 6.16632e-06 0.0132461 8.24612e-06 0.99998 0.0472391 2.83724e-05	0.0256297 9.87381e-06 0.0623251 2.17177e-05 0.411174 1.51436e-05
15 48 0 60 0.005 4.71239 0.308688 5.86425e-06 0.0146437 9.98913e-06 0.999965 0.0474365 3.14594e-05	0.032861 1.42764e-05 0.0687121 2.68426e-05 0.478161 2.095e-05
15 48 0 60 0.005 5.02655 0.279813 5.60681e-06 0.0143994 9.22705e-06 0.999973 0.0514589 3.1955e-05	0.0314775 1.27528e-05 0.0754507 2.73387e-05 0.417126 1.79154e-05
15 48 0 60 0.005 5.34071 0.270792 5.22279e-06 0.0143425 8.8578e-06 0.99999 0.0529634 3.16921e-05	0.031176 1.18208e-05 0.078085 2.64569e-05 0.399201 1.61472e-05
15 48 0 60 0.005 5.65487 0.28142 6.58069e-06 0.0144544 1.06622e-05 0.99999 0.0513599 3.66869e-05	0.0316699 1.34609e-05 0.0752946 2.86021e-05 0.420539 1.9047e-05
15 48 0 60 0.005 5.96903 0.311857 8.05342e-06 0.0149733 1.39736e-05 0.999969 0.04801 4.35614e-05	0.0341337 1.81336e-05 0.0701228 3.3404e-05 0.48664 2.67864e-05
15 48 0 60 0.02 3.45575 0.103451 7.43597e-05 0.0603702 8.14078e-05 1.0004 0.582901 0.000382302	0.0854728 8.26427e-05 0.611407 0.00024773 0.139505 8.2492e-05
15 48 0 60 0.02 3.76991 0.0576454 3.57141e-05 0.0313575 3.58899e-05 1.00012 0.543478 0.00029226	0.0376375 2.75151e-05 0.560143 0.000176828 0.067108 2.86694e-05
15 48 0 60 0.02 4.08407 0.0444861 1.93295e-05 0.0226369 1.79536e-05 1.00009 0.508591 0.000186503	0.0258996 1.33372e-05 0.521171 0.000118648 0.0496636 1.46111e-05
15 48 0 60 0.02 4.39823 0.0560843 2.95856e-05 0.0312221 3.08651e-05 1.00005 0.556254 0.000262302	0.0381653 2.69213e-05 0.578245 0.000178845 0.0659254 2.67372e-05
15 48 0 60 0.02 4.71239 0.100042 4.91215e-05 0.0660223 6.23274e-05 1.00016 0.659507 0.000308124	0.111916 9.46411e-05 0.736143 0.000240605 0.151789 8.05478e-05
15 48 0 60 0.02 5.02655 0.073536 4.43048e-05 0.0592853 6.21504e-05 1.00025 0.805655 0.000369628	0.0971806 8.27435e-05 0.885455 0.000258061 0.109584 6.2514e-05
15 48 0 60 0.02 5.34071 0.0670158 4.06875e-05 0.0576623 5.97974e-05 1.00016 0.859845 0.000378116	0.0939409 7.89822e-05 0.940363 0.000260955 0.0997509 5.70382e-05
15 48 0 60 0.02 5.65487 0.0752056 4.73491e-05 0.0598745 6.46932e-05 1.00029 0.795571 0.000371439	0.0982185 8.45073e-05 0.875018 0.000258807 0.112071 6.47471e-05
15 48 0 60 0.02 5.96903 0.109049 7.23911e-05 0.0717827 8.6407e-05 1.0007 0.657678 0.000373257	0.120314 0.000114748 0.724204 0.000261215 0.16581 0.000102635
15 48 0 60 0.04 3.45575 0.0533312 0.000109218 0.0622293 0.000161354 1.00015 1.16471 0.00092215	0.0800627 0.000163476 1.17651 0.000741345 0.0678164 0.000117339
15 48 0 60 0.04 3.76991 0.0126332 2.43297e-05 0.0143622 3.38057e-05 1.0003 1.13445 0.000659167	0.0153337 2.27279e-05 1.13948 0.000459662 0.0134234 1.63931e-05
15 48 0 60 0.04 4.08407 0.00625713 7.7608e-06 0.00680802 1.05741e-05 0.999816 1.08665 0.000405281	0.00703028 7.15333e-06 1.09022 0.00028437 0.00643925 5.25699e-06
15 48 0 60 0.04 4.39823 0.0128012 2.37745e-05 0.015666 3.71987e-05 1.0001 1.2209 0.000722264	0.0168316 2.43564e-05 1.22763 0.000450412 0.0136715 1.60545e-05
15 48 0 60 0.04 4.71239 0.0598315 7.65143e-05 0.0908015 0.000150515 0.999981 1.51599 0.000721165	0.173144 0.000293194 1.6116 0.000583495 0.107083 0.000154107
15 48 0 60 0.04 5.02655 0.0422582 6.39674e-05 0.0783075 0.000146254 1.00059 1.85102 0.000827123	0.141094 0.000238755 1.94247 0.000602926 0.0724261 0.000106905
15 48 0 60 0.04 5.34071 0.0382092 5.86166e-05 0.0753474 0.000141333 1.00049 1.96975 0.000828674	0.134232 0.000230533 2.05919 0.000610982 0.0649994 9.72345e-05
15 48 0 60 0.04 5.65487 0.04341 6.63468e-05 0.0791782 0.000149065 1.00095 1.82195 0.000839045	0.143497 0.000249578 1.91454 0.000628498 0.0747255 0.000112888
15 48 0 60 0.04 5.96903 0.0701363 0.000109515 0.0997748 0.000196182 1.00013 1.42127 0.000884674	0.191224 0.000366769 1.51933 0.000724753 0.125469 0.000210508
15 48 0 60 0.06 3.45575 0.0402903 0.000141058 0.0569137 0.000222325 0.996827 1.41228 0.00205168	0.0719579 0.000271348 1.43027 0.00183339 0.0507699 0.000197536
15 48 0 60 0.06 3.76991 0.00380023 1.24305e-05 0.00562729 1.99362e-05 0.999309 1.48122 0.0013119	0.00581441 1.48317e-05 1.48563 0.00105895 0.0039151 9.6389e-06
15 48 0 60 0.06 4.08407 0.00115246 2.53158e-06 0.00172038 4.20357e-06 0.999879 1.49064 0.00070599	0.00173901 2.93001e-06 1.49177 0.000562065 0.00116395 1.7912e-06
15 48 0 60 0.06 4.39823 0.00411634 1.41733e-05 0.00686602 2.68231e-05 0.999468 1.66339 0.00130611	0.00710323 1.74208e-05 1.66712 0.000974658 0.00424917 9.62809e-06
15 48 0 60 0.06 4.71239 0.0533356 0.000102137 0.113772 0.000256402 0.998619 2.13137 0.001441	0.267468 0.000734302 2.25612 0.00130188 0.118291 0.000309055
15 48 0 60 0.06 5.02655 0.0361978 7.88027e-05 0.0958346 0.000234744 0.999548 2.64521 0.00154312	0.204609 0.00054882 2.7708 0.00137037 0.0737042 0.000189829
15 48 0 60 0.06 5.34071 0.0324368 7.34919e-05 0.0919799 0.000234826 1.00081 2.83298 0.00158444	0.191354 0.000512824 2.95223 0.00134692 0.0646924 0.000166283
15 48 0 60 0.06 5.65487 0.0374613 8.2803e-05 0.0974525 0.000247121 1.00109 2.59906 0.00167083	0.210737 0.000586527 2.72304 0.00142591 0.077275 0.000206413
15 48 0 60 0.06 5.96903 0.0656047 0.00014545 0.124642 0.000326083 0.999722 1.89954 0.00191105	0.310168 0.000996004 2.05868 0.00182949 0.151251 0.000491723
15 48 0 60 0.08 3.45575 0.039319 0.000214194 0.0542404 0.00030941 0.996512 1.3839 0.00328336	0.0691468 0.000419925 1.47313 0.00320092 0.050205 0.000404576
15 48 0 60 0.08 3.76991 0.00138736 8.32103e-06 0.00225605 1.30519e-05 0.999915 1.65115 0.00242833	0.00229933 8.5153e-06 1.65775 0.00201272 0.00141324 6.0018e-06
15 48 0 60 0.08 4.08407 0.000250766 8.51572e-07 0.000440642 1.55169e-06 0.999935 1.7592 0.00125901	0.000442304 1.07299e-06 1.75998 0.00108208 0.000251693 6.14249e-07
15 48 0 60 0.08 4.39823 0.00161582 9.06751e-06 0.00310454 1.7849e-05 0.999383 1.9298 0.00234099	0.00316442 1.18151e-05 1.93723 0.00188314 0.00164239 6.39831e-06
15 48 0 60 0.08 4.71239 0.0542726 0.000125417 0.137645 0.000367356 0.996601 2.53524 0.00242986	0.4307 0.00172141 2.72075 0.00259313 0.159529 0.000681516
15 48 0 60 0.08 5.02655 0.0355195 9.64721e-05 0.114695 0.000327772 0.996908 3.22991 0.00276031	0.30585 0.0011661 3.4209 0.00271433 0.0899108 0.000360152
15 48 0 60 0.08 5.34071 0.0313564 8.41253e-05 0.109201 0.000311859 0.99751 3.48281 0.00279132	0.280158 0.00106352 3.66735 0.00266252 0.0767639 0.000303903
15 48 0 60 0.08 5.65487 0.0369216 9.56765e-05 0.116134 0.000331595 0.998318 3.14504 0.00299604	0.3187 0.00127948 3.34979 0.00278842 0.0958631 0.000410332
15 48 0 60 0.08 5.96903 0.0707752 0.000169147 0.149741 0.000430854 0.999627 2.11717 0.00349905	0.531208 0.00261319 2.4059 0.00343984 0.228027 0.0013548
15 48 0 60 0.1 3.45575 0.0468689 0.000326874 0.054344 0.000416656 0.993104 1.1656 0.00471765	0.0727045 0.000736089 1.41083 0.00449498 0.0628381 0.00109725
15 48 0 60 0.1 3.76991 0.000594818 5.88863e-06 0.00095486 7.84781e-06 1.00025 1.70674 0.00389206	0.00096698 5.291e-06 1.71913 0.00315413 0.000599965 4.50868e-06
15 48 0 60 0.1 4.08407 6.09371e-05 3.10564e-07 0.00011659 5.81478e-07 0.999992 1.93187 0.00208391	0.000117258 3.97437e-07 1.93404 0.00183213 6.13071e-05 2.26961e-07
15 48 0 60 0.1 4.39823 0.000729021 5.96977e-06 0.00147145 1.17906e-05 0.999963 2.0689 0.00397737	0.00147456 7.99274e-06 2.08468 0.00307261 0.000729028 4.72981e-06
15 48 0 60 0.1 4.71239 0.0586623 0.000152327 0.161459 0.000506036 1.00781 2.75134 0.00382278	0.726393 0.00417666 3.04889 0.00412023 0.245705 0.00165727
15 48 0 60 0.1 5.02655 0.0373151 0.000114018 0.134261 0.000434114 1.00329 3.60168 0.00442731	0.471087 0.00254693 3.93386 0.00438191 0.122409 0.000754346
15 48 0 60 0.1 5.34071 0.0325515 9.85089e-05 0.1279 0.000420763 0.999531 3.9318 0.00451222	0.41798 0.0021712 4.24813 0.00437484 0.10024 0.000585107
15 48 0 60 0.1 5.65487 0.0390073 0.000113837 0.135669 0.000460772 0.997089 3.47796 0.00464068	0.489655 0.00260762 3.83903 0.00449494 0.130987 0.000804817
15 48 0 60 0.1 5.96903 0.0815911 0.000244785 0.172042 0.000602773 0.993751 2.11103 0.00499337	0.943344 0.00643241 2.61829 0.00518302 0.39688 0.00442192


==> data/summary_err.csv <==
10	1034	0	40	1	Rubrene-abb	1	efa	7464	2.55584e-05	2.29593e-08	4.53467e-10	0.0288845	9.79111e-06	2.04297e-07	0.992497
10	1034	0	40	1	Rubrene-abb	1	nofa	12332	2.53265e-05	3.53486e-07	6.96133e-08	0.0295645	4.36078e-05	5.32156e-06	0.944129
10	103	0	40	1	Rubrene-abb	1	efa	100000	0.00257621	6.47543e-07	3.01651e-09	0.0288978	2.68331e-06	1.25192e-08	0.9916
10	103	0	40	1	Rubrene-abb	1	nofa	100000	0.00258946	2.00884e-05	2.08671e-06	0.0290497	9.85225e-05	1.14324e-05	0.49267
10	152	0	40	1	Rubrene-abb	1	efa	100000	0.00118298	2.97511e-07	1.38549e-09	0.0288998	2.68631e-06	1.25452e-08	0.99215
10	152	0	40	1	Rubrene-abb	1	nofa	176354	0.00117937	1.03475e-05	1.17515e-06	0.0288659	0.000130322	1.7707e-05	0.655551
10	223	0	40	1	Rubrene-abb	1	efa	80238	0.000549509	1.54727e-07	8.0124e-10	0.0288986	2.9975e-06	1.55497e-08	0.991899
10	223	0	40	1	Rubrene-abb	1	nofa	80422	0.000555371	9.38544e-06	1.58168e-06	0.0289129	0.000252431	4.93688e-05	0.760066
10	327	0	40	1	Rubrene-abb	1	efa	48196	0.000255689	9.13921e-08	6.03544e-10	0.0289061	3.86015e-06	2.55793e-08	0.992385
10	327	0	40	1	Rubrene-abb	1	nofa	51902	0.000253961	6.25684e-06	1.2502e-06	0.0288731	0.000254668	4.98022e-05	0.839948
10	480	0	40	1	Rubrene-abb	1	efa	30109	0.000118696	5.47429e-08	4.55882e-10	0.0289024	4.89664e-06	4.0769e-08	0.991796
10	480	0	40	1	Rubrene-abb	1	nofa	34974	0.0001126	1.55932e-06	3.01378e-07	0.0291508	0.000105394	2.10022e-05	0.889947
10	48	0	40	0.001000000	Rubrene-abb	10	efa	10000	0.0133965	0.000104844	5.78752e-06	0.0405246	0.000195534	1.05152e-05	0.9998
10	48	0	40	0.001000000	Rubrene-abb	1	efa	100000	0.0132956	8.91155e-06	5.52344e-08	0.0403034	1.75703e-05	1.08499e-07	0.90011
10	48	0	40	0.001000000	Rubrene-abb	1	nofa	188535	0.0108125	1.72464e-05	3.41972e-06	0.0366675	0.00144783	-nan	0.95761
10	48	0	40	0.002154435	Rubrene-abb	10	efa	10000	0.0133969	0.000104796	5.78513e-06	0.0405186	0.000195468	1.05117e-05	0.9998
10	48	0	40	0.002154435	Rubrene-abb	1	efa	100000	0.0132958	8.90958e-06	5.52226e-08	0.0402974	1.75634e-05	1.08457e-07	0.90013
10	48	0	40	0.002154435	Rubrene-abb	1	nofa	249670	0.0125073	0.000715543	8.07919e-05	0.0382782	0.00128339	0.000136348	0.957576
10	48	0	40	0.004641589	Rubrene-abb	10	efa	10000	0.0133979	0.000104284	5.66989e-06	0.0404909	0.000195164	1.04954e-05	0.9998
10	48	0	40	0.004641589	Rubrene-abb	1	efa	100000	0.0132963	8.89702e-06	5.51508e-08	0.0402699	1.75244e-05	1.08228e-07	0.90041
10	48	0	40	0.004641589	Rubrene-abb	1	nofa	249724	0.0127732	0.000717239	8.7129e-05	0.0386848	0.00129336	0.000150051	0.957589
10	48	0	40	0.010000000	Rubrene-abb	10	efa	10000	0.0134013	0.000103758	5.6425e-06	0.0403641	0.00019377	1.04208e-05	0.9998
10	48	0	40	0.010000000	Rubrene-abb	1	efa	100000	0.0132992	8.84906e-06	5.48683e-08	0.0401447	1.73712e-05	1.0731e-07	0.90135
10	48	0	40	0.010000000	Rubrene-abb	1	nofa	151519	0.0120303	0.000290421	5.8054e-05	0.0368809	0.000743336	0.000145628	0.95683
10	48	0	40	0.021544347	Rubrene-abb	10	efa	10000	0.0134126	0.000101724	5.53487e-06	0.0398179	0.00018771	1.00964e-05	0.9998
10	48	0	40	0.021544347	Rubrene-abb	1	efa	100000	0.0133096	8.63836e-06	5.3625e-08	0.0396067	1.66858e-05	1.03219e-07	0.90628
10	48	0	40	0.021544347	Rubrene-abb	1	nofa	151346	0.0129877	0.000666368	0.000130587	0.0383767	0.00108126	0.000214611	0.956821
10	48	0	40	0.046415888	Rubrene-abb	10	efa	10000	0.0134326	9.45141e-05	5.14785e-06	0.0379407	0.000166455	8.95313e-06	0.9999
10	48	0	40	0.046415888	Rubrene-abb	1	efa	100000	0.0133332	7.89727e-06	4.92059e-08	0.0377592	1.43865e-05	8.93875e-08	0.92263
10	48	0	40	0.046415888	Rubrene-abb	1	nofa	151444	0.0138838	0.000774303	0.000154527	0.0382849	0.00100099	0.000198078	0.956809
10	48	0	40	0.100000000	Rubrene-abb	10	efa	10000	0.0133486	7.64654e-05	4.1132e-06	0.0344238	0.000122201	6.57283e-06	0.9999
10	48	0	40	0.100000000	Rubrene-abb	1	efa	100000	0.0132585	6.32961e-06	3.4304e-08	0.0342903	1.01435e-05	5.49037e-08	0.95272
10	48	0	40	0.100000000	Rubrene-abb	1	nofa	151522	0.0135531	0.000387868	6.44592e-05	0.0346338	0.000568481	9.27143e-05	0.956746
10	48	0	40	0.215443469	Rubrene-abb	10	efa	10000	0.0129522	5.66241e-05	3.0071e-06	0.0315233	7.99152e-05	4.29454e-06	1
10	48	0	40	0.215443469	Rubrene-abb	1	efa	100000	0.0128812	4.63897e-06	2.52645e-08	0.0314393	6.37145e-06	3.46706e-08	0.97564
10	48	0	40	0.215443469	Rubrene-abb	1	nofa	151344	0.0129247	0.000142512	1.46633e-05	0.0315069	0.000203702	2.1959e-05	0.956219
10	48	0	40	0.464158883	Rubrene-abb	10	efa	10000	0.012372	4.42711e-05	2.35123e-06	0.0298625	5.24808e-05	2.8186e-06	1
10	48	0	40	0.464158883	Rubrene-abb	1	efa	100000	0.0123159	3.54957e-06	1.65905e-08	0.0298074	4.07567e-06	1.90948e-08	0.98674
10	48	0	40	0.464158883	Rubrene-abb	1	nofa	151460	0.0123126	4.92078e-05	2.74636e-06	0.0298248	6.1775e-05	3.70663e-06	0.953849
10	48	0	40	1.000000000	Rubrene-abb	10	efa	10000	0.0119038	3.44182e-05	1.70165e-06	0.0289322	3.57314e-05	1.92389e-06	0.9999
10	48	0	40	1.000000000	Rubrene-abb	1	efa	100000	0.0118684	2.90493e-06	1.35231e-08	0.0288982	2.68618e-06	1.25244e-08	0.99177
10	48	0	40	1.000000000	Rubrene-abb	1	nofa	151558	0.0118663	1.71393e-05	4.65452e-07	0.0289014	1.99797e-05	6.64736e-07	0.943091
10	64	4	4	1	square	10	efa	10000	0.014352	0.000739916	2.69753e-05	0.491835	0.000412208	2.00958e-05	0.7894
10	64	4	4	1	square	1	efa	50692	0.0143997	0.000574954	1.76727e-05	0.491744	0.000336901	1.38759e-05	0.0657895
10	64	4	4	1	square	1	nofa	113277	0.0111691	0.00143949	0.000142011	0.493272	0.00110121	0.000122819	0.274654
10	64	4	4	1	square	2	efa	39649	0.0146844	0.000382561	8.08839e-06	0.491667	0.000211121	5.92076e-06	0.232919
10	64	4	4	1	square	3	efa	27458	0.0137584	0.000391301	8.19569e-06	0.492086	0.000207814	5.81078e-06	0.429237
10	64	4	4	1	square	5	efa	17051	0.0140519	0.00057463	1.65766e-05	0.49221	0.000246744	8.04442e-06	0.628409
10	705	0	40	1	Rubrene-abb	1	efa	20867	5.49308e-05	3.02656e-08	3.01531e-10	0.0288858	5.961e-06	5.9484e-08	0.991805
10	705	0	40	1	Rubrene-abb	1	nofa	36937	5.38491e-05	1.19901e-06	2.39775e-07	0.0280336	0.000458088	8.50705e-05	0.925793
10	70	0	40	1	Rubrene-abb	1	efa	100000	0.00557574	1.39189e-06	6.49715e-09	0.0288927	2.69143e-06	1.25799e-08	0.99167
10	70	0	40	1	Rubrene-abb	1	nofa	100000	0.00562147	3.49117e-05	3.03208e-06	0.0289128	6.75413e-05	6.30114e-06	0.27982


==> data/summary_mat.csv <==
15	48	-0.05	20	C10-DNBDT	23.62	-0.0597573	0.00155554	0.946358	0.0196589	2.5895e-05	0.907081	0.0371008	5.85623e-05	0.927064	0.9766	0.999635	7.90539	0.00510837	0.622722	1.88419	0.00061881	0.847024
15	48	-0.05	20	rubrene	51.84	-0.0478027	0.00162185	1.02407	0.0259938	2.95552e-05	0.930501	0.0461787	6.23993e-05	0.949488	0.9752	0.999833	7.89902	0.00518519	0.641159	1.77463	0.000511372	0.782604
15	48	-0.05	30	C10-DNBDT	23.62	-0.0472991	0.00134605	1.02695	0.0119092	2.76395e-05	0.976457	0.0326212	8.35227e-05	1.0189	0.9685	1.00089	5.11598	0.00340397	0.624406	2.73477	0.00126513	0.734954
15	48	-0.05	30	rubrene	51.84	-0.0346088	0.0013458	1.04579	0.0142147	2.74885e-05	0.932984	0.037228	7.81835e-05	0.962656	0.9691	0.999324	5.10817	0.00349131	0.650494	2.61695	0.00108173	0.653487
15	48	-0.05	40	C10-DNBDT	23.62	-0.0399554	0.00120146	1.06515	0.00852394	2.85275e-05	0.993964	0.0290512	0.000101734	1.04392	0.961	1.00109	3.72237	0.00256698	0.63048	3.41027	0.00237099	0.652335
15	48	-0.05	40	rubrene	51.84	-0.0269819	0.00117958	1.06044	0.00919107	2.59891e-05	0.929391	0.0304901	8.9191e-05	0.968373	0.9634	0.999053	3.71421	0.00262192	0.650869	3.32116	0.00215251	0.607162
15	48	-0.05	50	C10-DNBDT	23.62	-0.0357957	0.00107715	1.05178	0.00671098	2.83561e-05	0.923039	0.0262814	0.000115108	1.02785	0.9512	0.998162	2.88658	0.00211395	0.6538	3.94179	0.00409246	0.622267
15	48	-0.05	50	rubrene	51.84	-0.022009	0.00106144	1.06698	0.00655414	2.52423e-05	0.938493	0.0252647	9.69767e-05	0.977682	0.958	0.998674	2.88011	0.00210254	0.654578	3.8776	0.00379376	0.604552
15	48	-0.05	60	C10-DNBDT	23.62	-0.0333228	0.00102139	1.0974	0.00567662	3.02878e-05	0.955828	0.0242016	0.000130618	1.06891	0.9437	0.998128	2.33379	0.00178343	0.664471	4.33569	0.00644537	0.633307
15	48	-0.05	60	rubrene	51.84	-0.0185172	0.000978681	1.07952	0.00500129	2.51142e-05	0.956513	0.0210201	0.000101738	0.994627	0.9508	0.998333	2.32579	0.00176718	0.662585	4.2681	0.00586864	0.607857
15	48	-0.15	20	C10-DNBDT	23.62	-0.0106409	0.00152212	0.932844	0.00327433	5.70613e-06	0.878491	0.00629813	1.28207e-05	0.890667	0.9949	1.0001	7.85609	0.00493827	0.600722	1.91857	0.000700903	0.832823
15	48	-0.15	20	rubrene	51.84	-0.00936371	0.00156581	0.973544	0.00418523	5.78739e-06	0.859219	0.00757185	1.22249e-05	0.873659	0.9959	0.99988	7.84987	0.00506411	0.624026	1.80636	0.000545402	0.73858
15	48	-0.15	30	C10-DNBDT	23.62	-0.00343352	0.00123471	0.924771	0.000731629	2.21633e-06	0.81941	0.00203232	6.61972e-06	0.846193	0.997	1.00004	5.07478	0.00328828	0.598943	2.77101	0.00138803	0.705379
15	48	-0.15	30	rubrene	51.84	-0.00132653	0.00127164	0.983174	0.000831619	1.93941e-06	0.841408	0.00220334	5.57347e-06	0.871476	0.9976	1.00015	5.07944	0.00323408	0.575868	2.64583	0.00117296	0.641942
15	48	-0.15	40	C10-DNBDT	23.62	-0.00128922	0.00106718	0.924038	0.000191107	8.6542e-07	0.760395	0.00065905	3.0301e-06	0.805066	0.998	1.00001	3.68846	0.00246204	0.597218	3.45678	0.00257307	0.621956
15	48	-0.15	40	rubrene	51.84	8.19551e-05	0.00104296	0.863217	0.000193153	6.42296e-07	0.746099	0.000642096	2.16837e-06	0.788273	0.9987	0.99997	3.69023	0.00248309	0.591034	3.33151	0.00225041	0.596554
15	48	-0.15	50	C10-DNBDT	23.62	-0.000619133	0.000954193	0.924234	5.50812e-05	3.50889e-07	0.702719	0.000217153	1.328e-06	0.765826	0.9989	0.999994	2.85937	0.00196882	0.596982	4.00309	0.00424197	0.58632
15	48	-0.15	50	rubrene	51.84	0.000392065	0.000980395	0.976657	4.98371e-05	2.32039e-07	0.735571	0.000190661	8.62553e-07	0.793962	0.9995	1.00004	2.86235	0.00193484	0.573089	3.8643	0.00362666	0.544503
15	48	-0.15	60	C10-DNBDT	23.62	-0.0004255	0.00087017	0.92288	1.70824e-05	1.49529e-07	0.649992	7.28639e-05	5.74884e-07	0.720906	0.9994	0.999993	2.30842	0.00163838	0.595625	4.43479	0.00620443	0.566362
15	48	-0.15	60	rubrene	51.84	-0.00103541	0.000900998	0.971458	1.39303e-05	8.85652e-08	0.646299	5.74462e-05	3.33957e-07	0.732314	0.9997	0.999981	2.30655	0.00168118	0.619861	4.249	0.00533757	0.530776
15	48	-0.1	20	C10-DNBDT	23.62	-0.0260668	0.00155579	0.958128	0.00835666	1.35329e-05	0.920031	0.0159813	3.04228e-05	0.93227	0.9881	1.00022	7.87242	0.00495708	0.603427	1.90817	0.000678726	0.847199
15	48	-0.1	20	rubrene	51.84	-0.02132	0.001584	0.988326	0.0107997	1.40059e-05	0.879517	0.0194347	2.95881e-05	0.895749	0.9886	0.99977	7.86445	0.00511777	0.63255	1.79707	0.000535687	0.757802
15	48	-0.1	30	C10-DNBDT	23.62	-0.0128265	0.00126034	0.945087	0.00313687	8.94538e-06	0.87071	0.00868881	2.67186e-05	0.894824	0.9881	1.00023	5.08344	0.00331139	0.607054	2.76371	0.00134954	0.705215
15	48	-0.1	30	rubrene	51.84	-0.0100226	0.00129017	0.984085	0.00361474	8.1401e-06	0.838909	0.00955892	2.32026e-05	0.869694	0.9908	0.999686	5.07872	0.00339101	0.627676	2.6416	0.00112821	0.62302
15	48	-0.1	40	C10-DNBDT	23.62	-0.00668157	0.0010829	0.936034	0.00137193	5.85881e-06	0.812022	0.00472566	2.06003e-05	0.85159	0.9888	1.00011	3.6931	0.00248023	0.605529	3.45076	0.00253901	0.621552
15	48	-0.1	40	rubrene	51.84	-0.00512898	0.00111524	0.982234	0.00141219	4.72894e-06	0.782945	0.00469134	1.60897e-05	0.840124	0.9923	0.999658	3.6897	0.00253914	0.626663	3.32978	0.00219515	0.5706
15	48	-0.1	50	C10-DNBDT	23.62	-0.00371186	0.000965427	0.934643	0.000658592	3.94958e-06	0.756712	0.00259671	1.50836e-05	0.812316	0.9901	0.999998	2.86212	0.00197668	0.601828	3.99664	0.00424786	0.587541
15	48	-0.1	50	rubrene	51.84	-0.00297202	0.00099591	0.981351	0.000606212	2.82368e-06	0.729933	0.0023147	1.03792e-05	0.790854	0.9941	0.999647	2.85917	0.00203257	0.628996	3.86305	0.00368335	0.54605
15	48	-0.1	60	C10-DNBDT	23.62	-0.00223776	0.000878076	0.930766	0.000338584	2.76119e-06	0.702483	0.00144551	1.07962e-05	0.772528	0.9919	0.999912	2.31017	0.00164181	0.597283	4.42671	0.00627377	0.572522
15	48	-0.1	60	rubrene	51.84	-0.00197001	0.000905999	0.978112	0.000278597	1.7664e-06	0.682361	0.00114846	6.55955e-06	0.754412	0.9957	0.999668	2.30765	0.00168923	0.625744	4.24727	0.00541936	0.537174
15	48	0	20	C10-DNBDT	23.62	-0.119844	0.00160134	0.978333	0.0404986	4.03864e-05	0.963856	0.0744458	9.19471e-05	0.979575	0.9605	0.999706	7.97144	0.00521864	0.63826	1.83632	0.000558009	0.844712
15	48	0	20	rubrene	51.84	-0.0969866	0.00165839	1.05722	0.0554587	5.01151e-05	0.996162	0.0960621	0.000105894	1.00892	0.9594	1.00017	7.96793	0.00530929	0.660275	1.73088	0.000472899	0.79082
15	48	0	30	C10-DNBDT	23.62	-0.130563	0.00141731	1.07905	0.0339406	5.04712e-05	1.05866	0.0904531	0.000154434	1.0835	0.9369	0.998742	5.1945	0.00356806	0.6564	2.66259	0.00109506	0.731299
15	48	0	30	rubrene	51.84	-0.100588	0.00140546	1.09854	0.0436278	5.86994e-05	1.04146	0.110185	0.000164592	1.06439	0.937	0.999067	5.19236	0.0036314	0.675956	2.52461	0.000956811	0.69434
15	48	0	40	C10-DNBDT	23.62	-0.148177	0.00133008	1.17525	0.0326529	5.97793e-05	1.15818	0.107953	0.000223155	1.16698	0.9144	0.997956	3.81892	0.00277246	0.690149	3.30416	0.00199397	0.701456
15	48	0	40	rubrene	51.84	-0.108692	0.0012707	1.15864	0.039896	6.75342e-05	1.11228	0.125266	0.000219777	1.12652	0.9122	0.998537	3.81437	0.00280191	0.697525	3.14222	0.00173077	0.660385
15	48	0	50	C10-DNBDT	23.62	-0.170759	0.00132378	1.35081	0.0334782	7.00311e-05	1.33788	0.126187	0.000305351	1.2992	0.8928	0.996638	3.00766	0.00237273	0.749354	3.76745	0.00321954	0.727316
15	48	0	50	rubrene	51.84	-0.12181	0.00122522	1.28239	0.0395364	7.873e-05	1.25328	0.142078	0.000275594	1.21137	0.8902	0.997852	2.99884	0.00236504	0.745814	3.60254	0.00297629	0.737667
15	48	0	60	C10-DNBDT	23.62	-0.198787	0.00130983	1.47728	0.0355122	7.73411e-05	1.44733	0.145118	0.000389422	1.3276	0.8673	0.994554	2.47964	0.00211992	0.81839	4.08285	0.00467963	0.764914
15	48	0	60	rubrene	51.84	-0.138283	0.00118578	1.36571	0.0410145	9.01956e-05	1.39254	0.159286	0.000323023	1.24596	0.8677	0.996144	2.46773	0.00213033	0.821246	3.90153	0.00448593	0.803573
15	64	-0.05	20	C10-DNTT	22.83	-0.0529779	0.00158056	0.947956	0.0164825	2.49561e-05	0.940309	0.038252	6.65748e-05	0.957902	0.9755	0.999352	7.90067	0.00510182	0.621396	2.31728	0.000716899	0.79131
15	64	-0.05	20	pentacene	24.28	-0.000566052	0.00148941	0.88139	0.00110893	1.22392e-06	0.917856	0.0017919	2.39297e-06	0.936366	0.9987	0.999992	7.84945	0.00499159	0.600602	1.61389	0.000430428	0.865551
15	64	-0.05	30	C10-DNTT	22.83	-0.0421468	0.00132444	0.972792	0.0100793	2.56654e-05	0.95047	0.0336447	9.12609e-05	0.975131	0.9683	0.99898	5.11063	0.00341363	0.625231	3.33484	0.00157393	0.683579
15	64	-0.05	30	pentacene	24.28	0.000608158	0.00121376	0.879191	9.01838e-05	1.71657e-07	0.887525	0.000209813	4.43891e-07	0.915664	0.9996	0.999999	5.07277	0.00332763	0.601285	2.32287	0.000802269	0.684902
15	64	-0.05	40	C10-DNTT	22.83	-0.0356497	0.00117104	0.988962	0.00725578	2.66639e-05	0.97402	0.0300767	0.000111864	0.988145	0.9613	0.998554	3.71834	0.00258451	0.63615	4.15413	0.0031443	0.637646
15	64	-0.05	40	pentacene	24.28	0.000671961	0.00105086	0.878693	8.49638e-06	2.3708e-08	0.820936	2.45106e-05	7.30059e-08	0.889108	0.9998	1	3.68846	0.00249575	0.601379	2.88376	0.00146773	0.587911
15	64	-0.05	50	C10-DNTT	22.83	-0.0317919	0.00107913	1.02159	0.00575375	2.79591e-05	0.99486	0.0272806	0.000130468	1.01479	0.9547	0.998394	2.88453	0.0020821	0.646982	4.78467	0.00544908	0.629335
15	64	-0.05	50	pentacene	24.28	0.000601766	0.000939214	0.877331	8.81087e-07	3.43378e-09	0.773691	2.90767e-06	1.14359e-08	0.85682	1	1	2.85921	0.00199698	0.601725	3.31405	0.00250133	0.556305
15	64	-0.05	60	C10-DNTT	22.83	-0.0298444	0.00101621	1.05751	0.00490304	2.95312e-05	1.00776	0.0250894	0.000147227	1.04205	0.9501	0.998945	2.3326	0.00176859	0.663412	5.22652	0.00852654	0.649547
15	64	-0.05	60	pentacene	24.28	0.000550878	0.000857378	0.877329	9.79853e-08	5.20437e-10	0.722207	3.51012e-07	1.72629e-09	0.793917	1	1	2.30888	0.00166413	0.601679	3.63477	0.00384844	0.547744
15	64	-0.15	20	C10-DNTT	22.83	-0.00845855	0.00151075	0.897912	0.00275023	5.3486e-06	0.871109	0.00648558	1.42303e-05	0.886586	0.9955	0.999794	7.85638	0.00500128	0.604519	2.35275	0.000784705	0.764391
15	64	-0.15	20	pentacene	24.28	0.00076809	0.00148635	0.878822	0.000150842	1.67596e-07	0.914848	0.000243841	3.27627e-07	0.933758	0.9996	0.999999	7.84714	0.00499106	0.601187	1.61453	0.00043199	0.866142
15	64	-0.15	30	C10-DNTT	22.83	-0.00202615	0.0012273	0.892741	0.000620138	2.08425e-06	0.816265	0.00209391	7.41737e-06	0.857323	0.9963	0.99984	5.0747	0.00332622	0.601849	3.37238	0.00169012	0.635577
15	64	-0.15	30	pentacene	24.28	0.000787685	0.0012134	0.878678	4.49304e-06	8.5603e-09	0.886944	1.04538e-05	2.21432e-08	0.91562	0.9998	1	5.07256	0.00332765	0.601362	2.32303	0.000804147	0.687145
15	64	-0.15	40	C10-DNTT	22.83	-0.000226295	0.00105851	0.888082	0.000163039	8.23271e-07	0.759546	0.000679774	3.36779e-06	0.811774	0.9977	0.999889	3.68903	0.00249177	0.60012	4.19447	0.00328278	0.584442
15	64	-0.15	40	pentacene	24.28	0.000674672	0.00105007	0.877328	1.55675e-07	4.34178e-10	0.819519	4.49178e-07	1.3375e-09	0.888089	1	1	3.68846	0.00249593	0.601566	2.88429	0.00146789	0.588688
15	64	-0.15	50	C10-DNTT	22.83	0.000297758	0.000941926	0.88087	4.72811e-05	3.43404e-07	0.695234	0.000223891	1.46202e-06	0.77801	0.9986	0.999934	2.8594	0.00199533	0.600851	4.84613	0.00542475	0.565571
15	64	-0.15	50	pentacene	24.28	0.000603705	0.00093921	0.877328	5.94038e-09	2.31459e-11	0.773694	1.96116e-08	7.71105e-11	0.856821	1	1	2.85921	0.00199698	0.601724	3.31537	0.00250101	0.556262
15	64	-0.15	60	C10-DNTT	22.83	0.000448514	0.000858672	0.879371	1.47727e-05	1.55919e-07	0.619448	7.49802e-05	6.23533e-07	0.7435	0.9996	0.999959	2.30891	0.00166317	0.601147	5.35523	0.00787843	0.557008
15	64	-0.15	60	pentacene	24.28	-0.00172102	0.000871076	0.922909	2.42738e-10	1.2057e-12	0.728802	8.70258e-10	4.18295e-12	0.79608	1	1	2.31206	0.00167291	0.622671	3.62871	0.0038961	0.567597
15	64	-0.1	20	C10-DNTT	22.83	-0.0223708	0.00152795	0.907955	0.00701301	1.24928e-05	0.889843	0.0164581	3.32489e-05	0.904992	0.988	0.999579	7.87031	0.00501544	0.605451	2.34212	0.00075654	0.766704
15	64	-0.1	20	pentacene	24.28	0.000387896	0.00148718	0.879528	0.000409463	4.54123e-07	0.915629	0.000661832	8.87568e-07	0.934124	0.9994	0.999997	7.84759	0.00498912	0.600654	1.61434	0.000431094	0.864462
15	64	-0.1	30	C10-DNTT	22.83	-0.0106947	0.00124543	0.905477	0.00265851	8.33021e-06	0.856922	0.00895727	2.95522e-05	0.884701	0.9899	0.999489	5.08296	0.00335238	0.611178	3.3652	0.00165257	0.637425
15	64	-0.1	30	pentacene	24.28	-0.00247042	0.00123189	0.922889	2.01596e-05	3.74349e-08	0.885002	4.6895e-05	9.6755e-08	0.905381	0.9999	1	5.07909	0.00334702	0.623044	2.32259	0.000814255	0.704619
15	64	-0.1	40	C10-DNTT	22.83	-0.0054361	0.00107913	0.908732	0.00117163	5.5151e-06	0.80469	0.00488408	2.31612e-05	0.866112	0.9909	0.999458	3.69354	0.00250216	0.606049	4.18871	0.00326917	0.589785
15	64	-0.1	40	pentacene	24.28	-0.00211257	0.00106681	0.922863	1.15135e-06	3.14132e-09	0.835753	3.31967e-06	9.57209e-09	0.869427	0.9999	1	3.69328	0.00251014	0.622998	2.88162	0.00150628	0.626056
15	64	-0.1	50	C10-DNTT	22.83	-0.00271895	0.000960206	0.903312	0.000566264	3.78711e-06	0.762165	0.00268365	1.69571e-05	0.839497	0.993	0.999475	2.86167	0.00199631	0.604439	4.83752	0.00549416	0.575339
15	64	-0.1	50	pentacene	24.28	0.000603558	0.00093921	0.877328	7.23388e-08	2.81904e-10	0.773676	2.3876e-07	9.3896e-10	0.856805	1	1	2.85921	0.00199698	0.601724	3.31455	0.00250121	0.556286
15	64	-0.1	60	C10-DNTT	22.83	-0.0013878	0.000874658	0.901339	0.000293243	2.71265e-06	0.713734	0.00149163	1.19448e-05	0.799584	0.9936	0.999547	2.31014	0.00166325	0.604491	5.34317	0.00803108	0.567531
15	64	-0.1	60	pentacene	24.28	0.000551105	0.000857377	0.877328	4.8806e-09	2.59178e-11	0.722227	1.74893e-08	8.59927e-11	0.793936	1	1	2.30888	0.00166413	0.601679	3.63591	0.00384835	0.547725
15	64	-0.25	20	C10-DNBDT	23.62	-0.000477566	0.00152397	0.933124	0.000457488	8.40285e-07	0.85811	0.000882644	1.89272e-06	0.873482	0.9995	1.00001	7.8413	0.00505752	0.622618	1.92383	0.000714959	0.816461
15	64	-0.25	20	rubrene	51.84	-0.000153432	0.00152185	0.931043	0.000581742	8.40384e-07	0.869877	0.00105497	1.77652e-06	0.886988	0.9995	1.00001	7.84132	0.00505013	0.621389	1.81047	0.000564559	0.766213
15	64	-0.25	30	C10-DNBDT	23.62	0.000587008	0.00124149	0.929807	3.67431e-05	1.14785e-07	0.813421	0.000102202	3.42151e-07	0.838142	0.9998	1	5.06789	0.00336733	0.621606	2.77431	0.00136283	0.675916
15	64	-0.25	30	rubrene	51.84	0.000651295	0.00124101	0.92926	4.18023e-05	9.99667e-08	0.816602	0.000110737	2.84235e-07	0.849471	0.9999	1	5.06792	0.00336795	0.621727	2.64608	0.00116668	0.644518
15	64	-0.25	40	C10-DNBDT	23.62	0.000636362	0.00107466	0.929197	3.49913e-06	1.63421e-08	0.778399	1.20774e-05	5.6545e-08	0.818073	0.9999	1	3.68485	0.00252575	0.621665	3.46032	0.00252787	0.60733
15	64	-0.25	40	rubrene	51.84	0.000643024	0.00107461	0.929163	3.56427e-06	1.23879e-08	0.762209	1.18294e-05	4.12918e-08	0.804894	0.9999	1	3.68484	0.00252574	0.621665	3.32818	0.00225756	0.600006
15	64	-0.25	50	C10-DNBDT	23.62	0.000570917	0.000960913	0.92881	3.69954e-07	2.429e-09	0.722911	1.45954e-06	8.9152e-09	0.780043	1	1	2.85633	0.00202091	0.621828	4.00888	0.00418714	0.576933
15	64	-0.25	50	rubrene	51.84	0.00057184	0.000960906	0.928804	3.37034e-07	1.61039e-09	0.702994	1.28484e-06	5.77333e-09	0.763601	1	1	2.85633	0.00202091	0.621828	3.86112	0.00378985	0.584178
15	64	-0.25	60	C10-DNBDT	23.62	0.00052278	0.000877181	0.928803	4.21656e-08	3.85646e-10	0.668193	1.79667e-07	1.3851e-09	0.742179	1	1	2.30648	0.00168402	0.621764	4.43916	0.0061711	0.562751
15	64	-0.25	60	rubrene	51.84	0.000522911	0.00087718	0.928802	3.42625e-08	2.2283e-10	0.655064	1.4113e-07	7.91592e-10	0.723241	1	1	2.30648	0.00168402	0.621764	4.24954	0.00557172	0.578022
15	64	-0.2	20	C10-DNBDT	23.62	-0.00406773	0.00150185	0.909858	0.00123452	2.18798e-06	0.842965	0.00238116	4.93832e-06	0.85926	0.9979	0.999956	7.84026	0.00485844	0.579628	1.92359	0.000682586	0.76368
15	64	-0.2	20	rubrene	51.84	-0.00190278	0.00152662	0.934396	0.00156919	2.24857e-06	0.876329	0.00284356	4.75178e-06	0.892945	0.9986	1.00003	7.84332	0.00506254	0.623554	1.80917	0.000562415	0.768265
15	64	-0.2	30	C10-DNBDT	23.62	-0.000833401	0.00122125	0.905349	0.000164787	4.95521e-07	0.784048	0.000458531	1.48575e-06	0.809784	0.9988	0.99999	5.06603	0.00323412	0.57886	2.77538	0.00131697	0.633046
15	64	-0.2	30	rubrene	51.84	0.000309949	0.00124226	0.930773	0.000187016	4.46442e-07	0.81938	0.00049537	1.26941e-06	0.852139	0.9996	1.00002	5.06831	0.0033646	0.620911	2.64581	0.00116731	0.646048
15	64	-0.2	40	C10-DNBDT	23.62	-0.000287949	0.00105404	0.902266	2.59275e-05	1.1434e-07	0.729193	8.95516e-05	4.01851e-07	0.769677	0.9999	0.999998	3.68321	0.00243017	0.580839	3.46096	0.00244851	0.574476
15	64	-0.2	40	rubrene	51.84	0.000576357	0.00107477	0.929276	2.63276e-05	9.14529e-08	0.762775	8.73747e-05	3.04856e-07	0.805431	0.9999	1.00001	3.68493	0.00252586	0.621682	3.32803	0.00225794	0.600091
15	64	-0.2	50	C10-DNBDT	23.62	-0.000183669	0.000942584	0.902284	4.51445e-06	2.7612e-08	0.680377	1.78422e-05	1.0489e-07	0.737078	1	1	2.85498	0.00194406	0.580824	4.00824	0.00406118	0.553771
15	64	-0.2	50	rubrene	51.84	0.000570868	0.000961182	0.929176	4.10505e-06	1.96185e-08	0.703567	1.56474e-05	7.03199e-08	0.764213	0.9999	1	2.85633	0.00202059	0.62163	3.86067	0.00378857	0.583878
15	64	-0.2	60	C10-DNBDT	23.62	-0.0010195	0.000890572	0.959584	8.5466e-07	7.45067e-09	0.712831	3.65221e-06	2.8353e-08	0.770621	1	1	2.305	0.00170392	0.64785	4.43442	0.00614692	0.547933
15	64	-0.2	60	rubrene	51.84	0.000531038	0.000877408	0.929152	6.87965e-07	4.47561e-09	0.655356	2.83311e-06	1.58958e-08	0.723892	0.9999	1	2.30647	0.00168372	0.621557	4.24864	0.00556988	0.577828
15	64	0	20	C10-DNTT	22.83	-0.107785	0.00164105	0.993459	0.0338665	3.88335e-05	0.987162	0.0769351	0.000103279	0.982957	0.961	0.999134	7.95697	0.00525289	0.647985	2.26947	0.00066446	0.811752
15	64	0	20	pentacene	24.28	-0.00295055	0.00149106	0.882873	0.0029837	3.24845e-06	0.923456	0.00481719	6.35402e-06	0.942056	0.9967	0.999981	7.85379	0.00499121	0.600384	1.61257	0.000427611	0.867925
15	64	0	30	C10-DNTT	22.83	-0.117956	0.00141324	1.04011	0.0286679	4.70655e-05	1.02859	0.0930942	0.000168644	1.04279	0.943	0.998695	5.18138	0.00356848	0.662336	3.24521	0.00141415	0.740392
15	64	0	30	pentacene	24.28	5.76999e-05	0.00121545	0.880946	0.000403257	7.6476e-07	0.890176	0.000938057	1.9781e-06	0.918167	0.9989	0.999994	5.07375	0.00332565	0.600158	2.32258	0.000801663	0.686162
15	64	0	40	C10-DNTT	22.83	-0.134163	0.00133233	1.1515	0.0277467	5.61602e-05	1.1485	0.11018	0.000236772	1.14824	0.9196	0.998024	3.80502	0.00278616	0.692798	3.97256	0.00261931	0.740173
15	64	0	40	pentacene	24.28	0.000536275	0.00105107	0.879376	6.27493e-05	1.74894e-07	0.8219	0.000181015	5.38397e-07	0.889071	0.9995	0.999999	3.68856	0.00249399	0.60054	2.88365	0.00146645	0.587561
15	64	0	50	C10-DNTT	22.83	-0.155973	0.00127809	1.24255	0.0286342	6.39808e-05	1.25218	0.127571	0.000291497	1.19139	0.8983	0.997813	2.99036	0.00233959	0.739405	4.46422	0.00420661	0.775632
15	64	0	50	pentacene	24.28	0.000590113	0.000939824	0.878493	1.0731e-05	4.18226e-08	0.774909	3.541e-05	1.39252e-07	0.857576	0.9997	1	2.85921	0.0019967	0.601462	3.31376	0.0025002	0.555038
15	64	0	60	C10-DNTT	22.83	-0.182176	0.00127912	1.38719	0.0305417	7.15323e-05	1.38533	0.144014	0.000339253	1.20615	0.878	1.00011	2.46112	0.00206079	0.791908	4.73197	0.00603936	0.826576
15	64	0	60	pentacene	24.28	0.00055749	0.000858011	0.878683	1.96749e-06	1.04518e-08	0.722775	7.04617e-06	3.4667e-08	0.794771	0.9998	1	2.30886	0.00166399	0.601488	3.63384	0.00384977	0.547204


==> data/summary_mat_abb.csv <==
15	48	-0.25	40	C10-DNBDT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0654312	0.000116348	0.497714	4.42502	0.0086549	0.49744	1	1	3.68277	0.00227661	0.501221	67.4428	0.0221534	0.505058	4.8601 0.0102242	4.79765 0.0100688
15	48	0	40	C10-DNBDT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0654312	0.000116348	0.497714	4.42502	0.0086549	0.49744	1	1	3.68277	0.00227661	0.501221	67.4428	0.0221534	0.505058	4.8601 0.0102242	4.79765 0.0100688
15	48	-0.25	40	C10-DNBDT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00461474	4.65464e-06	0.496739	0.174695	0.000208799	0.500697	1	1	3.68461	0.0022793	0.509402	37.7993	0.0121323	0.530175	0.175082 0.000248848	0.174659 0.000246051
15	48	0	40	C10-DNBDT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00461474	4.65464e-06	0.496739	0.174695	0.000208799	0.500697	1	1	3.68461	0.0022793	0.509402	37.7993	0.0121323	0.530175	0.175082 0.000248848	0.174659 0.000246051
15	48	-0.25	40	C10-DNTT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0552909	0.000107853	0.497071	4.52299	0.00932665	0.495414	1	1	3.68277	0.00227661	0.501221	81.6558	0.0257652	0.498574	5.00462 0.010655	4.93907 0.0105195
15	48	0	40	C10-DNTT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0552909	0.000107853	0.497071	4.52299	0.00932665	0.495414	1	1	3.68277	0.00227661	0.501221	81.6558	0.0257652	0.498574	5.00462 0.010655	4.93907 0.0105195
15	48	-0.25	40	C10-DNTT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00228798	2.47922e-06	0.501979	0.111289	0.00012952	0.505019	1	1	3.68461	0.0022793	0.509402	48.6169	0.0134196	0.530986	0.113304 0.000146814	0.112852 0.000144247
15	48	0	40	C10-DNTT-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00228798	2.47922e-06	0.501979	0.111289	0.00012952	0.505019	1	1	3.68461	0.0022793	0.509402	48.6169	0.0134196	0.530986	0.113304 0.000146814	0.112852 0.000144247
15	48	-0.25	40	C8-BTBT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0997525	0.000197674	0.49936	5.30597	0.0114792	0.495563	1	1	3.68277	0.00227661	0.501221	53.0303	0.0219818	0.501173	5.5745 0.0121543	5.5274 0.0119875
15	48	0	40	C8-BTBT-abb-zf	1	0.000220401	0.000783671	0.498067	0.0997525	0.000197674	0.49936	5.30597	0.0114792	0.495563	1	1	3.68277	0.00227661	0.501221	53.0303	0.0219818	0.501173	5.5745 0.0121543	5.5274 0.0119875
15	48	-0.25	40	C8-BTBT-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0141719	1.65009e-05	0.498162	0.461273	0.000589339	0.491753	1	1	3.68679	0.00220947	0.482883	32.5188	0.0106971	0.499551	0.450129 0.000580608	0.45006 0.000547679
15	48	0	40	C8-BTBT-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0141719	1.65009e-05	0.498162	0.461273	0.000589339	0.491753	1	1	3.68679	0.00220947	0.482883	32.5188	0.0106971	0.499551	0.450129 0.000580608	0.45006 0.000547679
15	48	-0.25	40	C8-DNTT-C8-abb-zf	1	0.000220401	0.000783671	0.498067	0.0475704	6.3369e-05	0.497468	3.57596	0.00520789	0.49534	1	1	3.68277	0.00227661	0.501221	75.0547	0.0151163	0.501687	4.11248 0.00628994	4.03881 0.00616125
15	48	0	40	C8-DNTT-C8-abb-zf	1	0.000220401	0.000783671	0.498067	0.0475704	6.3369e-05	0.497468	3.57596	0.00520789	0.49534	1	1	3.68277	0.00227661	0.501221	75.0547	0.0151163	0.501687	4.11248 0.00628994	4.03881 0.00616125
15	48	-0.25	40	C8-DNTT-C8-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00308005	2.01548e-06	0.49963	0.13403	9.76216e-05	0.499147	1	1	3.68461	0.0022793	0.509402	43.4992	0.00726132	0.526535	0.145206 0.00012193	0.143661 0.000118995
15	48	0	40	C8-DNTT-C8-abb-zf-h	1	-9.0987e-05	0.000781101	0.492315	0.00308005	2.01548e-06	0.49963	0.13403	9.76216e-05	0.499147	1	1	3.68461	0.0022793	0.509402	43.4992	0.00726132	0.526535	0.145206 0.00012193	0.143661 0.000118995
15	48	-0.25	40	Rubrene-abb-zf	1	0.000220401	0.000783671	0.498067	0.0647909	8.90754e-05	0.497361	8.90879	0.0133029	0.497952	1	1	3.68277	0.00227661	0.501221	137.313	0.0356374	0.522916	10.0221 0.0171063	9.8718 0.0169693
15	48	0	40	Rubrene-abb-zf	1	0.000220401	0.000783671	0.498067	0.0647909	8.90754e-05	0.497361	8.90879	0.0133029	0.497952	1	1	3.68277	0.00227661	0.501221	137.313	0.0356374	0.522916	10.0221 0.0171063	9.8718 0.0169693
15	48	-0.25	40	Rubrene-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0269169	3.75794e-05	0.499624	2.83384	0.00436612	0.501435	1	1	3.68679	0.00220947	0.482883	105.128	0.0353797	0.494976	3.00164 0.0051145	2.98006 0.0049073
15	48	0	40	Rubrene-abb-zf-h	1	-0.000428835	0.000797246	0.511303	0.0269169	3.75794e-05	0.499624	2.83384	0.00436612	0.501435	1	1	3.68679	0.00220947	0.482883	105.128	0.0353797	0.494976	3.00164 0.0051145	2.98006 0.0049073
15	48	-0.25	40	C10-DNBDT-abb-sp	1	-0.010814	0.00239683	2.33015	15.2147	0.0762795	2.03613	63.2609	0.557049	1.90757	0.644744	0.998907	3.69849	0.00535556	1.52366	4.1867	0.025039	1.12256	71.0217 0.662082	69.9624 0.660856
15	48	0	40	C10-DNBDT-abb-sp	1	-0.010814	0.00239683	2.33015	15.2147	0.0762795	2.03613	63.2609	0.557049	1.90757	0.644744	0.998907	3.69849	0.00535556	1.52366	4.1867	0.025039	1.12256	71.0217 0.662082	69.9624 0.660856
15	48	-0.25	40	C10-DNBDT-abb-sp-h	1	0.000181753	0.00204106	1.83183	1.04431	0.00264558	1.73527	26.4256	0.310743	0.852176	0.699135	1.00455	3.69365	0.00512421	1.43643	25.9115	0.323758	0.941844	26.5391 0.368359	26.4548 0.36599
15	48	0	40	C10-DNBDT-abb-sp-h	1	0.000181753	0.00204106	1.83183	1.04431	0.00264558	1.73527	26.4256	0.310743	0.852176	0.699135	1.00455	3.69365	0.00512421	1.43643	25.9115	0.323758	0.941844	26.5391 0.368359	26.4548 0.36599
15	48	-0.25	40	C10-DNTT-abb-sp	1	-0.0117951	0.00246092	2.42104	12.9336	0.0797595	2.4546	75.8709	0.715936	1.89974	0.623572	0.998364	3.70027	0.00559143	1.64458	5.92092	0.0356183	0.976789	85.6051 0.791773	84.3656 0.801339
15	48	0	40	C10-DNTT-abb-sp	1	-0.0117951	0.00246092	2.42104	12.9336	0.0797595	2.4546	75.8709	0.715936	1.89974	0.623572	0.998364	3.70027	0.00559143	1.64458	5.92092	0.0356183	0.976789	85.6051 0.791773	84.3656 0.801339
15	48	-0.25	40	C10-DNTT-abb-sp-h	1	0.00139642	0.00213374	2.01501	0.517778	0.00154016	2.05223	32.5057	0.406679	0.836469	0.66773	1.02074	3.69025	0.00530585	1.52498	64.7482	0.869355	0.936815	33.225 0.455612	33.065 0.452463
15	48	0	40	C10-DNTT-abb-sp-h	1	0.00139642	0.00213374	2.01501	0.517778	0.00154016	2.05223	32.5057	0.406679	0.836469	0.66773	1.02074	3.69025	0.00530585	1.52498	64.7482	0.869355	0.936815	33.225 0.455612	33.065 0.452463
15	48	-0.25	40	C8-BTBT-abb-sp	1	-0.00997757	0.00251102	2.50763	23.2469	0.153007	2.79176	66.1511	1.45459	2.99947	0.581112	1.01069	3.69863	0.0062258	2.01976	2.77318	0.0375563	2.50442	72.7843 1.59971	71.9868 1.63772
15	48	0	40	C8-BTBT-abb-sp	1	-0.00997757	0.00251102	2.50763	23.2469	0.153007	2.79176	66.1511	1.45459	2.99947	0.581112	1.01069	3.69863	0.0062258	2.01976	2.77318	0.0375563	2.50442	72.7843 1.59971	71.9868 1.63772
15	48	-0.25	40	C8-BTBT-abb-sp-h	1	0.00191416	0.00217583	2.12317	3.20149	0.0105388	2.26247	20.3111	0.280145	0.84679	0.623028	1.02424	3.69284	0.00594773	1.89151	6.58958	0.0988763	0.975401	19.9202 0.36469	19.9079 0.364382
15	48	0	40	C8-BTBT-abb-sp-h	1	0.00191416	0.00217583	2.12317	3.20149	0.0105388	2.26247	20.3111	0.280145	0.84679	0.623028	1.02424	3.69284	0.00594773	1.89151	6.58958	0.0988763	0.975401	19.9202 0.36469	19.9079 0.364382
15	48	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.00835382	0.00205381	1.71363	10.9046	0.0366788	1.60148	64.5783	0.353108	0.763409	0.776911	1.00036	3.69862	0.00457743	1.09324	6.00309	0.0349044	0.727515	74.6426 0.332198	73.2805 0.326587
15	48	0	40	C8-DNTT-C8-abb-sp	1	-0.00835382	0.00205381	1.71363	10.9046	0.0366788	1.60148	64.5783	0.353108	0.763409	0.776911	1.00036	3.69862	0.00457743	1.09324	6.00309	0.0349044	0.727515	74.6426 0.332198	73.2805 0.326587
15	48	-0.25	40	C8-DNTT-C8-abb-sp-h	1	0.000554217	0.00177175	1.38747	0.695275	0.00102775	1.36458	34.6411	0.301074	0.780184	0.795849	1.00185	3.69308	0.0047983	1.18455	50.4095	0.457656	0.837327	37.555 0.257458	37.1408 0.252706
15	48	0	40	C8-DNTT-C8-abb-sp-h	1	0.000554217	0.00177175	1.38747	0.695275	0.00102775	1.36458	34.6411	0.301074	0.780184	0.795849	1.00185	3.69308	0.0047983	1.18455	50.4095	0.457656	0.837327	37.555 0.257458	37.1408 0.252706
15	48	-0.25	40	Rubrene-abb-sp	1	-0.00882446	0.00195949	1.65575	14.8638	0.0490899	1.50822	117.289	0.651443	0.778296	0.753916	1.01025	3.69931	0.00471626	1.15359	8.01896	0.0489443	0.778579	133.016 0.782765	130.911 0.785626
15	48	0	40	Rubrene-abb-sp	1	-0.00882446	0.00195949	1.65575	14.8638	0.0490899	1.50822	117.289	0.651443	0.778296	0.753916	1.01025	3.69931	0.00471626	1.15359	8.01896	0.0489443	0.778579	133.016 0.782765	130.911 0.785626
15	48	-0.25	40	Rubrene-abb-sp-h	1	-0.000929278	0.00195343	1.66304	6.13972	0.0221435	1.85438	74.6468	0.872893	0.900694	0.702152	1.01191	3.68773	0.00508489	1.39173	12.5211	0.155895	0.966512	79.5093 0.969426	78.7997 0.957536
15	48	0	40	Rubrene-abb-sp-h	1	-0.000929278	0.00195343	1.66304	6.13972	0.0221435	1.85438	74.6468	0.872893	0.900694	0.702152	1.01191	3.68773	0.00508489	1.39173	12.5211	0.155895	0.966512	79.5093 0.969426	78.7997 0.957536
15	48	-0.25	40	Rubrene+sp	1	-0.00579237	0.00141805	1.63401	0	-nan	-nan	0.61127	0.000232104	1.08513	0.9924	0.999951	3.69016	0.00290971	0.824266	Error: An argument is needed!	0.687765 0.000317386	0.677458 0.000314626
15	48	0	40	Rubrene+sp	1	-0.00579237	0.00141805	1.63401	0	-nan	-nan	0.61127	0.000232104	1.08513	0.9924	0.999951	3.69016	0.00290971	0.824266	Error: An argument is needed!	0.687765 0.000317386	0.677458 0.000314626


==> data/summary_mat_f.csv <==
15	48	-0.25	20	C8-BTBT+f	22.57	0.00129757	0.00110701	0.494454	0.121952	8.72178e-05	0.498734	0.111496	0.000115952	0.50122	1	1	7.85538	0.00457248	0.502153	0.912224	0.000322601	0.537411	0.123565 0.000119911	0.121954 0.000115578
15	48	0	20	C8-BTBT+f	22.57	0.00129757	0.00110701	0.494454	0.121952	8.72178e-05	0.498734	0.111496	0.000115952	0.50122	1	1	7.85538	0.00457248	0.502153	0.912224	0.000322601	0.537411	0.123565 0.000119911	0.121954 0.000115578
15	48	-0.25	20	diFTESADT+f	56.93	-0.000384321	0.00114595	0.526425	0.0975659	5.98739e-05	0.511037	0.143761	0.000109257	0.510095	1	1	7.85374	0.00452423	0.490457	1.47222	0.000242962	0.506314	0.168521 0.000129348	0.165156 0.000126847
15	48	0	20	diFTESADT+f	56.93	-0.000384321	0.00114595	0.526425	0.0975659	5.98739e-05	0.511037	0.143761	0.000109257	0.510095	1	1	7.85374	0.00452423	0.490457	1.47222	0.000242962	0.506314	0.168521 0.000129348	0.165156 0.000126847
15	48	-0.25	20	Rubrene+f	51.48	-0.00175873	0.00111358	0.495488	0.104972	6.14655e-05	0.509608	0.127529	9.65032e-05	0.507474	1	1	7.85678	0.00454809	0.506053	1.21373	0.000227054	0.496162	0.149062 0.000128207	0.146133 0.000126447
15	48	0	20	Rubrene+f	51.48	-0.00175873	0.00111358	0.495488	0.104972	6.14655e-05	0.509608	0.127529	9.65032e-05	0.507474	1	1	7.85678	0.00454809	0.506053	1.21373	0.000227054	0.496162	0.149062 0.000128207	0.146133 0.000126447
15	48	-0.25	20	TESADT+f	49.32	-0.000757843	0.00108386	0.481566	0.0976102	6.76883e-05	0.486594	0.135524	0.000118346	0.486648	1	1	7.84869	0.00454593	0.512776	1.38672	0.000282624	0.491769	0.156425 0.000115849	0.15357 0.000115366
15	48	0	20	TESADT+f	49.32	-0.000757843	0.00108386	0.481566	0.0976102	6.76883e-05	0.486594	0.135524	0.000118346	0.486648	1	1	7.84869	0.00454593	0.512776	1.38672	0.000282624	0.491769	0.156425 0.000115849	0.15357 0.000115366
15	48	-0.25	20	TIPS-PN+f	28.88	-0.0015575	0.00111823	0.511982	0.402855	0.000130883	0.521272	0.142793	0.000106813	0.518638	1	1	7.8528	0.00456362	0.498808	0.353992	0.000149267	0.501612	0.164768 0.00012033	0.161957 0.000124635
15	48	0	20	TIPS-PN+f	28.88	-0.0015575	0.00111823	0.511982	0.402855	0.000130883	0.521272	0.142793	0.000106813	0.518638	1	1	7.8528	0.00456362	0.498808	0.353992	0.000149267	0.501612	0.164768 0.00012033	0.161957 0.000124635
15	48	-0.25	30	C8-BTBT+f	22.57	0.001494	0.000892088	0.48867	0.100387	0.00013033	0.496729	0.144451	0.000228337	0.495119	1	1	5.07926	0.00296788	0.488871	1.43409	0.000505468	0.492232	0.154638 0.000249062	0.153001 0.000245482
15	48	0	30	C8-BTBT+f	22.57	0.001494	0.000892088	0.48867	0.100387	0.00013033	0.496729	0.144451	0.000228337	0.495119	1	1	5.07926	0.00296788	0.488871	1.43409	0.000505468	0.492232	0.154638 0.000249062	0.153001 0.000245482
15	48	-0.25	30	diFTESADT+f	56.93	0.00037121	0.000906406	0.4932	0.072222	7.30371e-05	0.492798	0.163977	0.000187665	0.492247	1	1	5.08312	0.00307016	0.511492	2.26758	0.00044214	0.50452	0.188114 0.000192281	0.184835 0.00018284
15	48	0	30	diFTESADT+f	56.93	0.00037121	0.000906406	0.4932	0.072222	7.30371e-05	0.492798	0.163977	0.000187665	0.492247	1	1	5.08312	0.00307016	0.511492	2.26758	0.00044214	0.50452	0.188114 0.000192281	0.184835 0.00018284
15	48	-0.25	30	Rubrene+f	51.48	-0.000578911	0.000902467	0.497952	0.0764358	7.28802e-05	0.501943	0.145608	0.000160721	0.503377	1	1	5.08551	0.00309972	0.529158	1.9025	0.000385119	0.49529	0.166821 0.000193127	0.163931 0.000185964
15	48	0	30	Rubrene+f	51.48	-0.000578911	0.000902467	0.497952	0.0764358	7.28802e-05	0.501943	0.145608	0.000160721	0.503377	1	1	5.08551	0.00309972	0.529158	1.9025	0.000385119	0.49529	0.166821 0.000193127	0.163931 0.000185964
15	48	-0.25	30	TESADT+f	49.32	-0.00119936	0.000921096	0.510581	0.075553	9.33055e-05	0.53451	0.161149	0.000225527	0.533701	1	1	5.09026	0.00301833	0.494466	2.12924	0.000519286	0.518572	0.181413 0.000260398	0.178637 0.000259728
15	48	0	30	TESADT+f	49.32	-0.00119936	0.000921096	0.510581	0.075553	9.33055e-05	0.53451	0.161149	0.000225527	0.533701	1	1	5.09026	0.00301833	0.494466	2.12924	0.000519286	0.518572	0.181413 0.000260398	0.178637 0.000259728
15	48	-0.25	30	TIPS-PN+f	28.88	-0.000618776	0.000884971	0.481566	0.362341	0.000215591	0.497322	0.222403	0.000214524	0.495703	1	1	5.08242	0.00303051	0.512753	0.612512	0.000242024	0.494361	0.243131 0.000212859	0.240487 0.000204568
15	48	0	30	TIPS-PN+f	28.88	-0.000618776	0.000884971	0.481566	0.362341	0.000215591	0.497322	0.222403	0.000214524	0.495703	1	1	5.08242	0.00303051	0.512753	0.612512	0.000242024	0.494361	0.243131 0.000212859	0.240487 0.000204568
15	48	-0.25	40	C8-BTBT+f	22.57	-0.000135397	0.000790246	0.498709	0.100136	0.000200719	0.500822	0.187598	0.000423073	0.501659	1	1	3.70378	0.00228983	0.501672	1.8657	0.000824538	0.507846	0.196118 0.000436191	0.194584 0.000404875
15	48	0	40	C8-BTBT+f	22.57	-0.000135397	0.000790246	0.498709	0.100136	0.000200719	0.500822	0.187598	0.000423073	0.501659	1	1	3.70378	0.00228983	0.501672	1.8657	0.000824538	0.507846	0.196118 0.000436191	0.194584 0.000404875
15	48	-0.25	40	diFTESADT+f	56.93	-0.000535876	0.000766408	0.481566	0.0622024	8.96765e-05	0.487158	0.187065	0.000289853	0.487152	1	1	3.70426	0.00227278	0.51272	3.00341	0.000759912	0.501585	0.210088 0.000286842	0.207006 0.00028805
15	48	0	40	diFTESADT+f	56.93	-0.000535876	0.000766408	0.481566	0.0622024	8.96765e-05	0.487158	0.187065	0.000289853	0.487152	1	1	3.70426	0.00227278	0.51272	3.00341	0.000759912	0.501585	0.210088 0.000286842	0.207006 0.00028805
15	48	-0.25	40	Rubrene+f	51.48	-0.000501352	0.000781559	0.497952	0.0649325	8.85885e-05	0.502554	0.16505	0.0002458	0.504354	1	1	3.70659	0.00232486	0.529167	2.53835	0.000634655	0.483597	0.185483 0.000294881	0.182727 0.000283953
15	48	0	40	Rubrene+f	51.48	-0.000501352	0.000781559	0.497952	0.0649325	8.85885e-05	0.502554	0.16505	0.0002458	0.504354	1	1	3.70659	0.00232486	0.529167	2.53835	0.000634655	0.483597	0.185483 0.000294881	0.182727 0.000283953
15	48	-0.25	40	TESADT+f	49.32	-0.00110132	0.000790709	0.511982	0.0682298	0.000116646	0.493081	0.190945	0.000352457	0.49611	1	1	3.70633	0.0022818	0.498768	2.79359	0.000897079	0.49819	0.209927 0.000458752	0.207352 0.00047232
15	48	0	40	TESADT+f	49.32	-0.00110132	0.000790709	0.511982	0.0682298	0.000116646	0.493081	0.190945	0.000352457	0.49611	1	1	3.70633	0.0022818	0.498768	2.79359	0.000897079	0.49819	0.209927 0.000458752	0.207352 0.00047232
15	48	-0.25	40	TIPS-PN+f	28.88	0.000917524	0.000782771	0.494454	0.366166	0.000335835	0.516003	0.307993	0.000393672	0.522221	1	1	3.70761	0.00228616	0.502151	0.838777	0.000362346	0.528823	0.320703 0.000373717	0.318722 0.000317642
15	48	0	40	TIPS-PN+f	28.88	0.000917524	0.000782771	0.494454	0.366166	0.000335835	0.516003	0.307993	0.000393672	0.522221	1	1	3.70761	0.00228616	0.502151	0.838777	0.000362346	0.528823	0.320703 0.000373717	0.318722 0.000317642
15	48	-0.25	50	C8-BTBT+f	22.57	0.000627535	0.000708003	0.505853	0.110656	0.000309121	0.497527	0.247124	0.000728669	0.499531	1	1	2.88276	0.00178389	0.485231	2.22657	0.00131741	0.536719	0.251157 0.000754951	0.250262 0.000762983
15	48	0	50	C8-BTBT+f	22.57	0.000627535	0.000708003	0.505853	0.110656	0.000309121	0.497527	0.247124	0.000728669	0.499531	1	1	2.88276	0.00178389	0.485231	2.22657	0.00131741	0.536719	0.251157 0.000754951	0.250262 0.000762983
15	48	-0.25	50	diFTESADT+f	56.93	0.000287538	0.000702099	0.4932	0.0584197	0.000112801	0.494226	0.21514	0.000430035	0.494292	1	1	2.88176	0.00184231	0.511557	3.67968	0.00129288	0.512969	0.237157 0.000408535	0.234012 0.000388186
15	48	0	50	diFTESADT+f	56.93	0.000287538	0.000702099	0.4932	0.0584197	0.000112801	0.494226	0.21514	0.000430035	0.494292	1	1	2.88176	0.00184231	0.511557	3.67968	0.00129288	0.512969	0.237157 0.000408535	0.234012 0.000388186
15	48	-0.25	50	Rubrene+f	51.48	-0.000448423	0.000699048	0.497952	0.0603247	0.000109402	0.503231	0.188253	0.000356835	0.504893	1	1	2.88322	0.00185997	0.529179	3.11783	0.0010492	0.498958	0.20768 0.000423616	0.205015 0.000406523
15	48	0	50	Rubrene+f	51.48	-0.000448423	0.000699048	0.497952	0.0603247	0.000109402	0.503231	0.188253	0.000356835	0.504893	1	1	2.88322	0.00185997	0.529179	3.11783	0.0010492	0.498958	0.20768 0.000423616	0.205015 0.000406523
15	48	-0.25	50	TESADT+f	49.32	0.000287538	0.000702099	0.4932	0.0677798	0.000157975	0.496149	0.229489	0.000547965	0.496568	1	1	2.88176	0.00184231	0.511557	3.38386	0.00152625	0.512228	0.246565 0.000495693	0.243956 0.000468798
15	48	0	50	TESADT+f	49.32	0.000287538	0.000702099	0.4932	0.0677798	0.000157975	0.496149	0.229489	0.000547965	0.496568	1	1	2.88176	0.00184231	0.511557	3.38386	0.00152625	0.512228	0.246565 0.000495693	0.243956 0.000468798
15	48	-0.25	50	TIPS-PN+f	28.88	-0.000479302	0.000685496	0.481566	0.399581	0.00051105	0.496566	0.412252	0.000667292	0.49475	1	1	2.88134	0.00181812	0.512678	1.02804	0.000512474	0.497352	0.410831 0.000665968	0.410117 0.000632652
15	48	0	50	TIPS-PN+f	28.88	-0.000479302	0.000685496	0.481566	0.399581	0.00051105	0.496566	0.412252	0.000667292	0.49475	1	1	2.88134	0.00181812	0.512678	1.02804	0.000512474	0.497352	0.410831 0.000665968	0.410117 0.000632652
15	48	-0.25	60	C8-BTBT+f	22.57	0.000749155	0.00063913	0.494454	0.13139	0.00049938	0.498558	0.330874	0.00127394	0.532515	1	1	2.33826	0.00152405	0.502147	2.52342	0.00192232	0.485273	0.325056 0.00108565	0.325379 0.000966703
15	48	0	60	C8-BTBT+f	22.57	0.000749155	0.00063913	0.494454	0.13139	0.00049938	0.498558	0.330874	0.00127394	0.532515	1	1	2.33826	0.00152405	0.502147	2.52342	0.00192232	0.485273	0.325056 0.00108565	0.325379 0.000966703
15	48	-0.25	60	diFTESADT+f	56.93	0.000974292	0.00066289	0.521682	0.0581131	0.000142336	0.511088	0.250696	0.000608134	0.496556	1	1	2.33797	0.00148909	0.496358	4.31616	0.00203423	0.506922	0.27126 0.000622286	0.268316 0.000617509
15	48	0	60	diFTESADT+f	56.93	0.000974292	0.00066289	0.521682	0.0581131	0.000142336	0.511088	0.250696	0.000608134	0.496556	1	1	2.33797	0.00148909	0.496358	4.31616	0.00203423	0.506922	0.27126 0.000622286	0.268316 0.000617509
15	48	-0.25	60	Rubrene+f	51.48	0.00024416	0.000641069	0.493843	0.0595221	0.000138629	0.489725	0.216378	0.000502638	0.486763	1	1	2.33763	0.00152069	0.509209	3.63749	0.00165138	0.495336	0.234489 0.00042828	0.23187 0.000450187
15	48	0	60	Rubrene+f	51.48	0.00024416	0.000641069	0.493843	0.0595221	0.000138629	0.489725	0.216378	0.000502638	0.486763	1	1	2.33763	0.00152069	0.509209	3.63749	0.00165138	0.495336	0.234489 0.00042828	0.23187 0.000450187
15	48	-0.25	60	TESADT+f	49.32	-0.000437541	0.000625769	0.481566	0.0717273	0.000219023	0.491507	0.280455	0.000837999	0.489657	1	1	2.33602	0.00151501	0.512627	3.91888	0.00234985	0.501632	0.294201 0.000773779	0.292081 0.000793084
15	48	0	60	TESADT+f	49.32	-0.000437541	0.000625769	0.481566	0.0717273	0.000219023	0.491507	0.280455	0.000837999	0.489657	1	1	2.33602	0.00151501	0.512627	3.91888	0.00234985	0.501632	0.294201 0.000773779	0.292081 0.000793084
15	48	-0.25	60	TIPS-PN+f	28.88	-0.000899225	0.000645612	0.511982	0.459257	0.000804023	0.528469	0.544143	0.00112644	0.523459	1	1	2.33741	0.00152123	0.498701	1.18039	0.00072685	0.502727	0.520196 0.00106442	0.521537 0.00128206
15	48	0	60	TIPS-PN+f	28.88	-0.000899225	0.000645612	0.511982	0.459257	0.000804023	0.528469	0.544143	0.00112644	0.523459	1	1	2.33741	0.00152123	0.498701	1.18039	0.00072685	0.502727	0.520196 0.00106442	0.521537 0.00128206


==> data/summary_mat_geom.csv <==
15	48	-0.25	40	C8-BTBT+geom	22.57	0.000750066	0.000785765	0.487292	0.100107	0.000202059	0.497453	5.32921	0.0117839	0.493676	1	1	3.70578	0.00227774	0.495978	53.0592	0.0220659	0.493181	5.59853 0.0140145	5.55099 0.013616
15	48	0	40	C8-BTBT+geom	22.57	0.000750066	0.000785765	0.487292	0.100107	0.000202059	0.497453	5.32921	0.0117839	0.493676	1	1	3.70578	0.00227774	0.495978	53.0592	0.0220659	0.493181	5.59853 0.0140145	5.55099 0.013616
15	48	-0.25	40	diFTESADT+geom	56.93	0.000750066	0.000785765	0.487292	0.0621355	8.92608e-05	0.498151	10.0174	0.0155263	0.500181	1	1	3.70578	0.00227774	0.495978	161.011	0.0415182	0.49656	11.2571 0.0175703	11.0922 0.0165658
15	48	0	40	diFTESADT+geom	56.93	0.000750066	0.000785765	0.487292	0.0621355	8.92608e-05	0.498151	10.0174	0.0155263	0.500181	1	1	3.70578	0.00227774	0.495978	161.011	0.0415182	0.49656	11.2571 0.0175703	11.0922 0.0165658
15	48	-0.25	40	Rubrene+geom	51.48	0.000750066	0.000785765	0.487292	0.064857	8.99697e-05	0.514662	8.91927	0.0134596	0.516619	1	1	3.70578	0.00227774	0.495978	137.341	0.0358682	0.511915	10.031 0.0138672	9.88217 0.013086
15	48	0	40	Rubrene+geom	51.48	0.000750066	0.000785765	0.487292	0.064857	8.99697e-05	0.514662	8.91927	0.0134596	0.516619	1	1	3.70578	0.00227774	0.495978	137.341	0.0358682	0.511915	10.031 0.0138672	9.88217 0.013086
15	48	-0.25	40	TESADT+geom	49.32	0.000750066	0.000785765	0.487292	0.0681811	0.000116013	0.495507	30.275	0.0557782	0.50009	1	1	3.70578	0.00227774	0.495978	443.294	0.154833	0.498825	33.1955 0.059279	32.7995 0.056366
15	48	0	40	TESADT+geom	49.32	0.000750066	0.000785765	0.487292	0.0681811	0.000116013	0.495507	30.275	0.0557782	0.50009	1	1	3.70578	0.00227774	0.495978	443.294	0.154833	0.498825	33.1955 0.059279	32.7995 0.056366
15	48	-0.25	40	TIPS-PN+geom	28.88	0.000750066	0.000785765	0.487292	0.366247	0.000333072	0.496195	17.0265	0.021942	0.514202	1	1	3.70578	0.00227774	0.495978	46.3547	0.0207621	0.532403	17.7199 0.0234763	17.6197 0.0216806
15	48	0	40	TIPS-PN+geom	28.88	0.000750066	0.000785765	0.487292	0.366247	0.000333072	0.496195	17.0265	0.021942	0.514202	1	1	3.70578	0.00227774	0.495978	46.3547	0.0207621	0.532403	17.7199 0.0234763	17.6197 0.0216806


==> data/summary_mat_largeN.csv <==
15	48	-0.25	40	C10-DNBDT-abb-sp	1	-0.0124556	0.000395634	0.508565	15.2584	0.013995	0.518232	67.6531	0.0114919	0.521852	0.9596	0.999754	3.69287	0.0011848	0.538942	4.56293	0.00387355	0.536242	74.2211 0.0234989	73.3112 0.0168382
15	48	0	40	C10-DNBDT-abb-sp	1	-0.0124556	0.000395634	0.508565	15.2584	0.013995	0.518232	67.6531	0.0114919	0.521852	0.9596	0.999754	3.69287	0.0011848	0.538942	4.56293	0.00387355	0.536242	74.2211 0.0234989	73.3112 0.0168382
15	48	-0.25	40	C10-DNTT-abb-sp	1	-0.0132485	0.000397228	0.513337	12.9798	0.0132605	0.528172	81.814	0.0136535	0.530011	0.955525	0.99969	3.69292	0.00118892	0.542659	6.5353	0.00641343	0.548137	90.4296 0.0285563	89.2918 0.0222826
15	48	0	40	C10-DNTT-abb-sp	1	-0.0132485	0.000397228	0.513337	12.9798	0.0132605	0.528172	81.814	0.0136535	0.530011	0.955525	0.99969	3.69292	0.00118892	0.542659	6.5353	0.00641343	0.548137	90.4296 0.0285563	89.2918 0.0222826
15	48	-0.25	40	C8-BTBT-abb-sp	1	-0.0125354	0.000401428	0.522748	23.4386	0.0247187	0.543536	53.2329	0.0116902	0.536431	0.9453	0.999485	3.6953	0.00120653	0.558707	2.35395	0.00229687	0.563715	55.8483 0.0227081	55.4208 0.0180714
15	48	0	40	C8-BTBT-abb-sp	1	-0.0125354	0.000401428	0.522748	23.4386	0.0247187	0.543536	53.2329	0.0116902	0.536431	0.9453	0.999485	3.6953	0.00120653	0.558707	2.35395	0.00229687	0.563715	55.8483 0.0227081	55.4208 0.0180714
15	48	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.00961969	0.000388027	0.489079	10.923	0.00733747	0.500184	75.1864	0.0076993	0.503615	0.9765	0.999977	3.68963	0.00116212	0.520947	6.99554	0.00433705	0.51335	86.4056 0.0181405	84.8903 0.0141102
15	48	0	40	C8-DNTT-C8-abb-sp	1	-0.00961969	0.000388027	0.489079	10.923	0.00733747	0.500184	75.1864	0.0076993	0.503615	0.9765	0.999977	3.68963	0.00116212	0.520947	6.99554	0.00433705	0.51335	86.4056 0.0181405	84.8903 0.0141102
15	48	-0.25	40	Rubrene-abb-sp	1	-0.00663067	0.000387668	0.489419	14.8713	0.0102179	0.497802	137.516	0.0179252	0.517048	0.9717	0.999635	3.69176	0.00116802	0.528468	9.40764	0.00609173	0.510937	154.699 0.0372386	152.386 0.0245
15	48	0	40	Rubrene-abb-sp	1	-0.00663067	0.000387668	0.489419	14.8713	0.0102179	0.497802	137.516	0.0179252	0.517048	0.9717	0.999635	3.69176	0.00116802	0.528468	9.40764	0.00609173	0.510937	154.699 0.0372386	152.386 0.0245
15	48	-0.25	40	TIPS-PN-abb-sp	1	-0.00240745	0.000404394	0.530858	529.036	0.397505	0.577921	47.9209	0.0171219	0.568799	0.93535	1.0004	3.70222	0.00122364	0.573144	0.0918556	5.66511e-05	0.580182	43.923 0.0285704	44.2274 0.0258473
15	48	0	40	TIPS-PN-abb-sp	1	-0.00240745	0.000404394	0.530858	529.036	0.397505	0.577921	47.9209	0.0171219	0.568799	0.93535	1.0004	3.70222	0.00122364	0.573144	0.0918556	5.66511e-05	0.580182	43.923 0.0285704	44.2274 0.0258473
15	64	-0.25	40	C10-DNBDT-abb-sp	1	-0.0118236	0.000388542	0.490881	15.2414	0.0140182	0.518618	67.638	0.0114088	0.51658	0.9609	1.00085	3.69522	0.00120511	0.559387	4.56698	0.00389491	0.544336	74.1167 0.0234485	72.7621 0.0155043
15	64	0	40	C10-DNBDT-abb-sp	1	-0.0118236	0.000388542	0.490881	15.2414	0.0140182	0.518618	67.638	0.0114088	0.51658	0.9609	1.00085	3.69522	0.00120511	0.559387	4.56698	0.00389491	0.544336	74.1167 0.0234485	72.7621 0.0155043
15	64	-0.25	40	C10-DNTT-abb-sp	1	-0.0128171	0.000388927	0.491935	12.9689	0.0131687	0.519112	81.7921	0.0136587	0.529524	0.9572	1.00086	3.69562	0.00121101	0.565286	6.53879	0.00637671	0.544992	90.277 0.0313015	88.5972 0.0235684
15	64	0	40	C10-DNTT-abb-sp	1	-0.0128171	0.000388927	0.491935	12.9689	0.0131687	0.519112	81.7921	0.0136587	0.529524	0.9572	1.00086	3.69562	0.00121101	0.565286	6.53879	0.00637671	0.544992	90.277 0.0313015	88.5972 0.0235684
15	64	-0.25	40	C8-BTBT-abb-sp	1	-0.0118732	0.000399626	0.51439	23.4069	0.0245236	0.531565	53.2016	0.0116614	0.530778	0.9477	0.999641	3.69889	0.00118743	0.549681	2.3562	0.00228797	0.556941	55.7817 0.031479	55.1269 0.0253444
15	64	0	40	C8-BTBT-abb-sp	1	-0.0118732	0.000399626	0.51439	23.4069	0.0245236	0.531565	53.2016	0.0116614	0.530778	0.9477	0.999641	3.69889	0.00118743	0.549681	2.3562	0.00228797	0.556941	55.7817 0.031479	55.1269 0.0253444
15	64	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.0090496	0.000381609	0.472696	10.9147	0.00723197	0.484365	75.1714	0.00757571	0.486143	0.977975	1.00042	3.69196	0.00117496	0.532583	6.99965	0.00425822	0.494585	86.2176 0.0157689	83.9831 0.0104397
15	64	0	40	C8-DNTT-C8-abb-sp	1	-0.0090496	0.000381609	0.472696	10.9147	0.00723197	0.484365	75.1714	0.00757571	0.486143	0.977975	1.00042	3.69196	0.00117496	0.532583	6.99965	0.00425822	0.494585	86.2176 0.0157689	83.9831 0.0104397
15	64	-0.25	40	Rubrene-abb-sp	1	-0.00709237	0.000386325	0.480962	14.8653	0.0102003	0.496687	137.499	0.0178501	0.516223	0.9726	0.999892	3.69282	0.00115816	0.522209	9.41053	0.00607899	0.507311	154.394 0.0309471	151.032 0.026792
15	64	0	40	Rubrene-abb-sp	1	-0.00709237	0.000386325	0.480962	14.8653	0.0102003	0.496687	137.499	0.0178501	0.516223	0.9726	0.999892	3.69282	0.00115816	0.522209	9.41053	0.00607899	0.507311	154.394 0.0309471	151.032 0.026792
15	64	-0.25	40	TIPS-PN-abb-sp	1	-0.00174143	0.000401597	0.524075	528.993	0.394339	0.577792	47.9302	0.0171109	0.56915	0.93635	1	3.70508	0.00124665	0.595077	0.0918596	5.66272e-05	0.586341	43.9168 0.0336723	44.4284 0.0259943
15	64	0	40	TIPS-PN-abb-sp	1	-0.00174143	0.000401597	0.524075	528.993	0.394339	0.577792	47.9302	0.0171109	0.56915	0.93635	1	3.70508	0.00124665	0.595077	0.0918596	5.66272e-05	0.586341	43.9168 0.0336723	44.4284 0.0259943
21	48	-0.25	40	C10-DNBDT-abb-sp	1	-0.00589638	0.000547955	0.476527	29.4026	0.0382454	0.509124	67.6311	0.0162348	0.504926	0.9689	1.00016	3.69137	0.00168677	0.536734	2.33485	0.0028489	0.528743	74.2387 0.0257714	73.3021 0.0239073
21	48	0	40	C10-DNBDT-abb-sp	1	-0.00589638	0.000547955	0.476527	29.4026	0.0382454	0.509124	67.6311	0.0162348	0.504926	0.9689	1.00016	3.69137	0.00168677	0.536734	2.33485	0.0028489	0.528743	74.2387 0.0257714	73.3021 0.0239073
21	48	-0.25	40	C10-DNTT-abb-sp	1	-0.00639277	0.000564426	0.496405	24.9715	0.0362162	0.513426	81.7665	0.0200991	0.530338	0.9633	0.999917	3.68996	0.00170389	0.540544	3.33722	0.00464608	0.525829	90.4032 0.0466173	89.2245 0.0349176
21	48	0	40	C10-DNTT-abb-sp	1	-0.00639277	0.000564426	0.496405	24.9715	0.0362162	0.513426	81.7665	0.0200991	0.530338	0.9633	0.999917	3.68996	0.00170389	0.540544	3.33722	0.00464608	0.525829	90.4032 0.0466173	89.2245 0.0349176
21	48	-0.25	40	C8-BTBT-abb-sp	1	-0.00562297	0.000555209	0.498212	45.0433	0.0651924	0.509145	53.1841	0.0170669	0.52702	0.9616	0.999506	3.69259	0.00176377	0.582186	1.20262	0.00162148	0.520904	55.8365 0.0287036	55.3672 0.0241763
21	48	0	40	C8-BTBT-abb-sp	1	-0.00562297	0.000555209	0.498212	45.0433	0.0651924	0.509145	53.1841	0.0170669	0.52702	0.9616	0.999506	3.69259	0.00176377	0.582186	1.20262	0.00162148	0.520904	55.8365 0.0287036	55.3672 0.0241763
21	48	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.00503284	0.000546111	0.48345	21.22	0.0200816	0.492837	75.1622	0.0112848	0.523167	0.9831	1.00003	3.69145	0.00165698	0.510166	3.57118	0.00308937	0.493642	86.4219 0.0164552	84.8696 0.0122086
21	48	0	40	C8-DNTT-C8-abb-sp	1	-0.00503284	0.000546111	0.48345	21.22	0.0200816	0.492837	75.1622	0.0112848	0.523167	0.9831	1.00003	3.69145	0.00165698	0.510166	3.57118	0.00308937	0.493642	86.4219 0.0164552	84.8696 0.0122086
21	48	-0.25	40	Rubrene-abb-sp	1	-0.0032242	0.00054428	0.48007	28.886	0.0287003	0.511795	137.562	0.025836	0.505499	0.9808	1.00062	3.68945	0.00171679	0.547954	4.80481	0.00452541	0.518297	154.739 0.0467	152.423 0.0362237
21	48	0	40	Rubrene-abb-sp	1	-0.0032242	0.00054428	0.48007	28.886	0.0287003	0.511795	137.562	0.025836	0.505499	0.9808	1.00062	3.68945	0.00171679	0.547954	4.80481	0.00452541	0.518297	154.739 0.0467	152.423 0.0362237
21	48	-0.25	40	TIPS-PN-abb-sp	1	-0.000850337	0.000586396	0.540697	1028.25	1.04655	0.550605	47.9218	0.0237683	0.529855	0.9517	0.997995	3.69791	0.00168507	0.534079	0.0469347	4.20145e-05	0.571771	43.9425 0.0463322	44.2359 0.0348415
21	48	0	40	TIPS-PN-abb-sp	1	-0.000850337	0.000586396	0.540697	1028.25	1.04655	0.550605	47.9218	0.0237683	0.529855	0.9517	0.997995	3.69791	0.00168507	0.534079	0.0469347	4.20145e-05	0.571771	43.9425 0.0463322	44.2359 0.0348415
21	64	-0.25	40	C10-DNBDT-abb-sp	1	-0.00543595	0.000563671	0.498246	29.3902	0.0377545	0.503155	67.6102	0.016559	0.50405	0.9698	0.999679	3.69231	0.00170204	0.563977	2.33437	0.00277826	0.517565	74.0579 0.0285113	72.6984 0.0232332
21	64	0	40	C10-DNBDT-abb-sp	1	-0.00543595	0.000563671	0.498246	29.3902	0.0377545	0.503155	67.6102	0.016559	0.50405	0.9698	0.999679	3.69231	0.00170204	0.563977	2.33437	0.00277826	0.517565	74.0579 0.0285113	72.6984 0.0232332
21	64	-0.25	40	C10-DNTT-abb-sp	1	-0.00638249	0.000560425	0.491669	24.9572	0.0359433	0.515703	81.7832	0.0199004	0.523255	0.968	0.999565	3.69242	0.00165655	0.526472	3.33886	0.00464841	0.531258	90.2581 0.0379229	88.5607 0.0318225
21	64	0	40	C10-DNTT-abb-sp	1	-0.00638249	0.000560425	0.491669	24.9572	0.0359433	0.515703	81.7832	0.0199004	0.523255	0.968	0.999565	3.69242	0.00165655	0.526472	3.33886	0.00464841	0.531258	90.2581 0.0379229	88.5607 0.0318225
21	64	-0.25	40	C8-BTBT-abb-sp	1	-0.00612579	0.000575836	0.530842	45.1124	0.0659233	0.520931	53.1973	0.0175027	0.559575	0.9588	1.00025	3.69301	0.00171418	0.542889	1.20116	0.00165852	0.540661	55.753 0.0288106	55.1024 0.0245272
21	64	0	40	C8-BTBT-abb-sp	1	-0.00612579	0.000575836	0.530842	45.1124	0.0659233	0.520931	53.1973	0.0175027	0.559575	0.9588	1.00025	3.69301	0.00171418	0.542889	1.20116	0.00165852	0.540661	55.753 0.0288106	55.1024 0.0245272
21	64	-0.25	40	C8-DNTT-C8-abb-sp	1	-0.0045548	0.000543294	0.475971	21.2177	0.0199815	0.483682	75.1641	0.0109558	0.498105	0.9833	0.999935	3.68986	0.00167256	0.521833	3.572	0.00309957	0.489885	86.1901 0.0218365	83.9574 0.0182825
21	64	0	40	C8-DNTT-C8-abb-sp	1	-0.0045548	0.000543294	0.475971	21.2177	0.0199815	0.483682	75.1641	0.0109558	0.498105	0.9833	0.999935	3.68986	0.00167256	0.521833	3.572	0.00309957	0.489885	86.1901 0.0218365	83.9574 0.0182825
21	64	-0.25	40	Rubrene-abb-sp	1	-0.00350246	0.000549896	0.485415	28.8775	0.0280406	0.488769	137.53	0.0250704	0.489102	0.9775	0.999587	3.69055	0.00168797	0.525519	4.80489	0.00441433	0.49861	154.385 0.0443549	151.024 0.0346705
21	64	0	40	Rubrene-abb-sp	1	-0.00350246	0.000549896	0.485415	28.8775	0.0280406	0.488769	137.53	0.0250704	0.489102	0.9775	0.999587	3.69055	0.00168797	0.525519	4.80489	0.00441433	0.49861	154.385 0.0443549	151.024 0.0346705
21	64	-0.25	40	TIPS-PN-abb-sp	1	-0.000775317	0.000573788	0.512929	1028.09	1.06924	0.560748	47.9042	0.0244748	0.556312	0.9498	0.999301	3.69651	0.00167633	0.538042	0.0469288	4.10653e-05	0.550116	43.9702 0.0325592	44.3978 0.0240207
21	64	0	40	TIPS-PN-abb-sp	1	-0.000775317	0.000573788	0.512929	1028.09	1.06924	0.560748	47.9042	0.0244748	0.556312	0.9498	0.999301	3.69651	0.00167633	0.538042	0.0469288	4.10653e-05	0.550116	43.9702 0.0325592	44.3978 0.0240207


==> data/summary_mat_z.csv <==
15	48	-0.25	20	C10-DNBDT	23.62	-0.00161312	0.00109964	0.492684	0.0685475	9.55211e-05	0.491258	0.13239	0.000213019	0.489183	1	1	7.86229	0.00446589	0.488076	1.92588	0.000556284	0.496654	0.147002 0.000191099	0.144863 0.000187797
15	48	0	20	C10-DNBDT	23.62	-0.00161312	0.00109964	0.492684	0.0685475	9.55211e-05	0.491258	0.13239	0.000213019	0.489183	1	1	7.86229	0.00446589	0.488076	1.92588	0.000556284	0.496654	0.147002 0.000191099	0.144863 0.000187797
15	48	-0.25	20	C10-DNBDT-h	23.62	0.00227145	0.00108914	0.491106	0.00894558	6.76965e-06	0.494214	0.00948131	8.98973e-06	0.493584	1	1	7.85681	0.00461457	0.514357	1.05848	0.000261248	0.498823	0.00977402 1.03479e-05	0.00972206 1.01952e-05
15	48	0	20	C10-DNBDT-h	23.62	0.00227145	0.00108914	0.491106	0.00894558	6.76965e-06	0.494214	0.00948131	8.98973e-06	0.493584	1	1	7.85681	0.00461457	0.514357	1.05848	0.000261248	0.498823	0.00977402 1.03479e-05	0.00972206 1.01952e-05
15	48	-0.25	20	C10-DNTT	22.83	-0.00161312	0.00109964	0.492684	0.0576729	8.8843e-05	0.490231	0.136485	0.000234122	0.488213	1	1	7.86229	0.00446589	0.488076	2.36057	0.000639433	0.492543	0.152866 0.000218201	0.150579 0.000214362
15	48	0	20	C10-DNTT	22.83	-0.00161312	0.00109964	0.492684	0.0576729	8.8843e-05	0.490231	0.136485	0.000234122	0.488213	1	1	7.86229	0.00446589	0.488076	2.36057	0.000639433	0.492543	0.152866 0.000218201	0.150579 0.000214362
15	48	-0.25	20	C10-DNTT-h	22.83	0.00227145	0.00108914	0.491106	0.00482422	3.88291e-06	0.495774	0.00647004	6.0324e-06	0.496433	1	1	7.85681	0.00461457	0.514357	1.33998	0.000280106	0.503526	0.00675183 6.24333e-06	0.00670616 6.25605e-06
15	48	0	20	C10-DNTT-h	22.83	0.00227145	0.00108914	0.491106	0.00482422	3.88291e-06	0.495774	0.00647004	6.0324e-06	0.496433	1	1	7.85681	0.00461457	0.514357	1.33998	0.000280106	0.503526	0.00675183 6.24333e-06	0.00670616 6.25605e-06
15	48	-0.25	20	C8-DNTT-C8	47.07	0.00115888	0.00110389	0.495292	0.0486571	5.18145e-05	0.494091	0.109039	0.000132926	0.493349	1	1	7.84747	0.00450511	0.492837	2.23738	0.000425189	0.496539	0.12673 0.00015243	0.124292 0.000144925
15	48	0	20	C8-DNTT-C8	47.07	0.00115888	0.00110389	0.495292	0.0486571	5.18145e-05	0.494091	0.109039	0.000132926	0.493349	1	1	7.84747	0.00450511	0.492837	2.23738	0.000425189	0.496539	0.12673 0.00015243	0.124292 0.000144925
15	48	-0.25	20	C8-DNTT-C8-h	47.07	0.00227145	0.00108914	0.491106	0.00451601	2.2446e-06	0.496858	0.00533831	3.22969e-06	0.496626	1	1	7.85681	0.00461457	0.514357	1.1815	0.000168748	0.50168	0.00589134 3.63384e-06	0.00581587 3.57519e-06
15	48	0	20	C8-DNTT-C8-h	47.07	0.00227145	0.00108914	0.491106	0.00451601	2.2446e-06	0.496858	0.00533831	3.22969e-06	0.496626	1	1	7.85681	0.00461457	0.514357	1.1815	0.000168748	0.50168	0.00589134 3.63384e-06	0.00581587 3.57519e-06
15	48	-0.25	20	DNTT	47.4	0.00115888	0.00110389	0.495292	0.0129284	1.01002e-05	0.489706	0.0246506	2.29377e-05	0.49185	1	1	7.84747	0.00450511	0.492837	1.90454	0.000328564	0.503434	0.0286986 2.7613e-05	0.0281488 2.7528e-05
15	48	0	20	DNTT	47.4	0.00115888	0.00110389	0.495292	0.0129284	1.01002e-05	0.489706	0.0246506	2.29377e-05	0.49185	1	1	7.84747	0.00450511	0.492837	1.90454	0.000328564	0.503434	0.0286986 2.7613e-05	0.0281488 2.7528e-05
15	48	-0.25	20	DNTT-h	47.4	0.00227145	0.00108914	0.491106	0.0438149	3.77531e-05	0.494199	0.106605	0.000104241	0.492419	1	1	7.85681	0.00461457	0.514357	2.43067	0.000336484	0.49175	0.126328 0.000125364	0.123636 0.000122082
15	48	0	20	DNTT-h	47.4	0.00227145	0.00108914	0.491106	0.0438149	3.77531e-05	0.494199	0.106605	0.000104241	0.492419	1	1	7.85681	0.00461457	0.514357	2.43067	0.000336484	0.49175	0.126328 0.000125364	0.123636 0.000122082
15	48	-0.25	20	pentacene	24.28	-0.00161312	0.00109964	0.492684	0.00303606	2.4351e-06	0.490862	0.00490932	4.71649e-06	0.489748	1	1	7.86229	0.00446589	0.488076	1.61504	0.000326405	0.499959	0.00548653 4.88067e-06	0.00540874 4.84054e-06
15	48	0	20	pentacene	24.28	-0.00161312	0.00109964	0.492684	0.00303606	2.4351e-06	0.490862	0.00490932	4.71649e-06	0.489748	1	1	7.86229	0.00446589	0.488076	1.61504	0.000326405	0.499959	0.00548653 4.88067e-06	0.00540874 4.84054e-06
15	48	-0.25	20	pentacene-h	24.28	0.00227145	0.00108914	0.491106	0.0391522	4.08376e-05	0.494218	0.107913	0.000124896	0.4925	1	1	7.85681	0.00461457	0.514357	2.75303	0.000411834	0.492307	0.127208 0.00015035	0.12459 0.000146454
15	48	0	20	pentacene-h	24.28	0.00227145	0.00108914	0.491106	0.0391522	4.08376e-05	0.494218	0.107913	0.000124896	0.4925	1	1	7.85681	0.00461457	0.514357	2.75303	0.000411834	0.492307	0.127208 0.00015035	0.12459 0.000146454
15	48	-0.25	20	rubrene	51.84	-0.00161312	0.00109964	0.492684	0.0867887	9.44696e-05	0.495075	0.157504	0.000198081	0.492691	1	1	7.86229	0.00446589	0.488076	1.81175	0.000451214	0.483815	0.176723 0.000185481	0.17407 0.000182916
15	48	0	20	rubrene	51.84	-0.00161312	0.00109964	0.492684	0.0867887	9.44696e-05	0.495075	0.157504	0.000198081	0.492691	1	1	7.86229	0.00446589	0.488076	1.81175	0.000451214	0.483815	0.176723 0.000185481	0.17407 0.000182916
15	48	-0.25	20	rubrene-h	51.84	-0.000705659	0.00110511	0.497917	0.0528782	5.74669e-05	0.493475	0.0802767	0.000103316	0.494809	1	1	7.85456	0.00443684	0.497744	1.51528	0.000468609	0.509487	0.0867638 0.000120251	0.0858736 0.000115214
15	48	0	20	rubrene-h	51.84	-0.000705659	0.00110511	0.497917	0.0528782	5.74669e-05	0.493475	0.0802767	0.000103316	0.494809	1	1	7.85456	0.00443684	0.497744	1.51528	0.000468609	0.509487	0.0867638 0.000120251	0.0858736 0.000115214
15	48	-0.25	30	C10-DNBDT	23.62	-0.00131711	0.000897854	0.492684	0.0669238	0.000161929	0.494822	0.186245	0.000474749	0.4911	1	1	5.09149	0.00297713	0.488039	2.77578	0.00116571	0.491399	0.199467 0.000372145	0.197661 0.000366914
15	48	0	30	C10-DNBDT	23.62	-0.00131711	0.000897854	0.492684	0.0669238	0.000161929	0.494822	0.186245	0.000474749	0.4911	1	1	5.09149	0.00297713	0.488039	2.77578	0.00116571	0.491399	0.199467 0.000372145	0.197661 0.000366914
15	48	-0.25	30	C10-DNBDT-h	23.62	0.00185463	0.000889276	0.491106	0.00186001	2.61787e-06	0.496945	0.00272098	4.23534e-06	0.497484	1	1	5.08785	0.00307657	0.5144	1.46065	0.000518797	0.499878	0.00261492 4.33221e-06	0.00261933 4.31595e-06
15	48	0	30	C10-DNBDT-h	23.62	0.00185463	0.000889276	0.491106	0.00186001	2.61787e-06	0.496945	0.00272098	4.23534e-06	0.497484	1	1	5.08785	0.00307657	0.5144	1.46065	0.000518797	0.499878	0.00261492 4.33221e-06	0.00261933 4.31595e-06
15	48	-0.25	30	C10-DNTT	22.83	-0.00131711	0.000897854	0.492684	0.0568891	0.000151264	0.493045	0.192384	0.000524167	0.489792	1	1	5.09149	0.00297713	0.488039	3.37733	0.00146301	0.487357	0.206945 0.000445202	0.204997 0.000438396
15	48	0	30	C10-DNTT	22.83	-0.00131711	0.000897854	0.492684	0.0568891	0.000151264	0.493045	0.192384	0.000524167	0.489792	1	1	5.09149	0.00297713	0.488039	3.37733	0.00146301	0.487357	0.206945 0.000445202	0.204997 0.000438396
15	48	-0.25	30	C10-DNTT-h	22.83	0.00185463	0.000889276	0.491106	0.000806371	1.22884e-06	0.501216	0.00147077	2.31366e-06	0.501337	1	1	5.08785	0.00307657	0.5144	1.82363	0.00063864	0.495179	0.00143514 2.1247e-06	0.0014354 2.16095e-06
15	48	0	30	C10-DNTT-h	22.83	0.00185463	0.000889276	0.491106	0.000806371	1.22884e-06	0.501216	0.00147077	2.31366e-06	0.501337	1	1	5.08785	0.00307657	0.5144	1.82363	0.00063864	0.495179	0.00143514 2.1247e-06	0.0014354 2.16095e-06
15	48	-0.25	30	C8-DNTT-C8	47.07	0.000946224	0.000901325	0.495292	0.0399955	7.03738e-05	0.494807	0.133864	0.000251188	0.492611	1	1	5.08161	0.00300333	0.492795	3.34064	0.000833823	0.498882	0.152161 0.000275515	0.149753 0.000262156
15	48	0	30	C8-DNTT-C8	47.07	0.000946224	0.000901325	0.495292	0.0399955	7.03738e-05	0.494807	0.133864	0.000251188	0.492611	1	1	5.08161	0.00300333	0.492795	3.34064	0.000833823	0.498882	0.152161 0.000275515	0.149753 0.000262156
15	48	-0.25	30	C8-DNTT-C8-h	47.07	0.00185463	0.000889276	0.491106	0.000625801	5.64138e-07	0.498777	0.00106989	1.04458e-06	0.499262	1	1	5.08785	0.00307657	0.5144	1.70878	0.000339453	0.501548	0.00111934 1.0564e-06	0.00111164 1.05587e-06
15	48	0	30	C8-DNTT-C8-h	47.07	0.00185463	0.000889276	0.491106	0.000625801	5.64138e-07	0.498777	0.00106989	1.04458e-06	0.499262	1	1	5.08785	0.00307657	0.5144	1.70878	0.000339453	0.501548	0.00111934 1.0564e-06	0.00111164 1.05587e-06
15	48	-0.25	30	DNTT	47.4	0.000946224	0.000901325	0.495292	0.00433653	5.74139e-06	0.491413	0.0125016	1.81794e-05	0.492726	1	1	5.08161	0.00300333	0.492795	2.87839	0.000618486	0.501103	0.0142318 2.16365e-05	0.0139987 2.17431e-05
15	48	0	30	DNTT	47.4	0.000946224	0.000901325	0.495292	0.00433653	5.74139e-06	0.491413	0.0125016	1.81794e-05	0.492726	1	1	5.08161	0.00300333	0.492795	2.87839	0.000618486	0.501103	0.0142318 2.16365e-05	0.0139987 2.17431e-05
15	48	-0.25	30	DNTT-h	47.4	0.00185463	0.000889276	0.491106	0.0333244	4.65953e-05	0.493304	0.122899	0.000183402	0.491804	1	1	5.08785	0.00307657	0.5144	3.68341	0.000645869	0.504831	0.143403 0.000219464	0.140656 0.00021407
15	48	0	30	DNTT-h	47.4	0.00185463	0.000889276	0.491106	0.0333244	4.65953e-05	0.493304	0.122899	0.000183402	0.491804	1	1	5.08785	0.00307657	0.5144	3.68341	0.000645869	0.504831	0.143403 0.000219464	0.140656 0.00021407
15	48	-0.25	30	pentacene	24.28	-0.00131711	0.000897854	0.492684	0.00040538	5.70146e-07	0.496427	0.000943471	1.45264e-06	0.494745	1	1	5.09149	0.00297713	0.488039	2.32379	0.000672524	0.4964	0.0010023 1.4585e-06	0.000994005 1.45637e-06
15	48	0	30	pentacene	24.28	-0.00131711	0.000897854	0.492684	0.00040538	5.70146e-07	0.496427	0.000943471	1.45264e-06	0.494745	1	1	5.09149	0.00297713	0.488039	2.32379	0.000672524	0.4964	0.0010023 1.4585e-06	0.000994005 1.45637e-06
15	48	-0.25	30	pentacene-h	24.28	-0.000576168	0.000902321	0.497917	0.0310307	5.24556e-05	0.498811	0.128193	0.000228922	0.500862	1	1	5.08634	0.00295792	0.497742	4.12562	0.000879277	0.510363	0.148262 0.000179516	0.14559 0.000171845
15	48	0	30	pentacene-h	24.28	-0.000576168	0.000902321	0.497917	0.0310307	5.24556e-05	0.498811	0.128193	0.000228922	0.500862	1	1	5.08634	0.00295792	0.497742	4.12562	0.000879277	0.510363	0.148262 0.000179516	0.14559 0.000171845
15	48	-0.25	30	rubrene	51.84	-0.00131711	0.000897854	0.492684	0.0756919	0.000140407	0.498158	0.200716	0.000393121	0.496067	1	1	5.09149	0.00297713	0.488039	2.64829	0.00100731	0.484506	0.216824 0.000323776	0.214567 0.000322053
15	48	0	30	rubrene	51.84	-0.00131711	0.000897854	0.492684	0.0756919	0.000140407	0.498158	0.200716	0.000393121	0.496067	1	1	5.09149	0.00297713	0.488039	2.64829	0.00100731	0.484506	0.216824 0.000323776	0.214567 0.000322053
15	48	-0.25	30	rubrene-h	51.84	-0.000576168	0.000902321	0.497917	0.02947	5.78138e-05	0.49453	0.0610061	0.000127009	0.497839	1	1	5.08634	0.00295792	0.497742	2.06842	0.00112877	0.499462	0.0603352 0.000127449	0.0603711 0.000122352
15	48	0	30	rubrene-h	51.84	-0.000576168	0.000902321	0.497917	0.02947	5.78138e-05	0.49453	0.0610061	0.000127009	0.497839	1	1	5.08634	0.00295792	0.497742	2.06842	0.00112877	0.499462	0.0603352 0.000127449	0.0603711 0.000122352
15	48	-0.25	40	C10-DNBDT	23.62	-0.00114065	0.000777564	0.492684	0.0778293	0.000286083	0.496013	0.26884	0.00096828	0.491752	1	1	3.71108	0.00223272	0.487988	3.46245	0.00229645	0.493581	0.275561 0.000680484	0.274454 0.000669204
15	48	0	40	C10-DNBDT	23.62	-0.00114065	0.000777564	0.492684	0.0778293	0.000286083	0.496013	0.26884	0.00096828	0.491752	1	1	3.71108	0.00223272	0.487988	3.46245	0.00229645	0.493581	0.275561 0.000680484	0.274454 0.000669204
15	48	-0.25	40	C10-DNBDT-h	23.62	0.00160616	0.000770136	0.491106	0.000459157	1.05159e-06	0.500982	0.000796444	1.841e-06	0.500652	1	1	3.70834	0.00230764	0.514461	1.73574	0.000981514	0.494693	0.000728881 1.71719e-06	0.00073298 1.70734e-06
15	48	0	40	C10-DNBDT-h	23.62	0.00160616	0.000770136	0.491106	0.000459157	1.05159e-06	0.500982	0.000796444	1.841e-06	0.500652	1	1	3.70834	0.00230764	0.514461	1.73574	0.000981514	0.494693	0.000728881 1.71719e-06	0.00073298 1.70734e-06
15	48	-0.25	40	C10-DNTT	22.83	-0.00114065	0.000777564	0.492684	0.0666398	0.000269887	0.494872	0.27829	0.00107425	0.490819	1	1	3.71108	0.00223272	0.487988	4.19963	0.0029609	0.492861	0.286389 0.000839818	0.285011 0.000824978
15	48	0	40	C10-DNTT	22.83	-0.00114065	0.000777564	0.492684	0.0666398	0.000269887	0.494872	0.27829	0.00107425	0.490819	1	1	3.71108	0.00223272	0.487988	4.19963	0.0029609	0.492861	0.286389 0.000839818	0.285011 0.000824978
15	48	-0.25	40	C10-DNTT-h	22.83	0.00160616	0.000770136	0.491106	0.000159501	4.0572e-07	0.504617	0.000341868	8.12331e-07	0.501771	1	1	3.70834	0.00230764	0.514461	2.1524	0.0013025	0.489885	0.000316864 6.99509e-07	0.000318336 7.09666e-07
15	48	0	40	C10-DNTT-h	22.83	0.00160616	0.000770136	0.491106	0.000159501	4.0572e-07	0.504617	0.000341868	8.12331e-07	0.501771	1	1	3.70834	0.00230764	0.514461	2.1524	0.0013025	0.489885	0.000316864 6.99509e-07	0.000318336 7.09666e-07
15	48	-0.25	40	C8-DNTT-C8	47.07	0.000819454	0.000780571	0.495292	0.0383136	9.66583e-05	0.494411	0.16573	0.000426145	0.491372	1	1	3.70366	0.00225242	0.492738	4.3216	0.00158872	0.500297	0.183541 0.000447055	0.181205 0.000426807
15	48	0	40	C8-DNTT-C8	47.07	0.000819454	0.000780571	0.495292	0.0383136	9.66583e-05	0.494411	0.16573	0.000426145	0.491372	1	1	3.70366	0.00225242	0.492738	4.3216	0.00158872	0.500297	0.183541 0.000447055	0.181205 0.000426807
15	48	-0.25	40	C8-DNTT-C8-h	47.07	0.00160616	0.000770136	0.491106	9.98216e-05	1.40338e-07	0.501224	0.00021213	3.01503e-07	0.500978	1	1	3.70834	0.00230764	0.514461	2.12558	0.00065879	0.49514	0.000212264 2.84853e-07	0.000211752 2.85913e-07
15	48	0	40	C8-DNTT-C8-h	47.07	0.00160616	0.000770136	0.491106	9.98216e-05	1.40338e-07	0.501224	0.00021213	3.01503e-07	0.500978	1	1	3.70834	0.00230764	0.514461	2.12558	0.00065879	0.49514	0.000212264 2.84853e-07	0.000211752 2.85913e-07
15	48	-0.25	40	DNTT	47.4	0.000819454	0.000780571	0.495292	0.00169707	3.26145e-06	0.492778	0.00636831	1.2825e-05	0.492768	1	1	3.70366	0.00225242	0.492738	3.74739	0.00113617	0.495965	0.00708053 1.49171e-05	0.0069851 1.51212e-05
15	48	0	40	DNTT	47.4	0.000819454	0.000780571	0.495292	0.00169707	3.26145e-06	0.492778	0.00636831	1.2825e-05	0.492768	1	1	3.70366	0.00225242	0.492738	3.74739	0.00113617	0.495965	0.00708053 1.49171e-05	0.0069851 1.51212e-05
15	48	-0.25	40	DNTT-h	47.4	0.00160616	0.000770136	0.491106	0.029303	5.77824e-05	0.493049	0.141904	0.000287987	0.491747	1	1	3.70834	0.00230764	0.514461	4.8382	0.00121338	0.512626	0.16273 0.000343435	0.159944 0.000335726
15	48	0	40	DNTT-h	47.4	0.00160616	0.000770136	0.491106	0.029303	5.77824e-05	0.493049	0.141904	0.000287987	0.491747	1	1	3.70834	0.00230764	0.514461	4.8382	0.00121338	0.512626	0.16273 0.000343435	0.159944 0.000335726
15	48	-0.25	40	pentacene	24.28	-0.00114065	0.000777564	0.492684	6.3017e-05	1.35602e-07	0.501514	0.000181872	4.02219e-07	0.498079	1	1	3.71108	0.00223272	0.487988	2.88483	0.00132102	0.497034	0.000184035 3.89223e-07	0.000183492 3.93376e-07
15	48	0	40	pentacene	24.28	-0.00114065	0.000777564	0.492684	6.3017e-05	1.35602e-07	0.501514	0.000181872	4.02219e-07	0.498079	1	1	3.71108	0.00223272	0.487988	2.88483	0.00132102	0.497034	0.000184035 3.89223e-07	0.000183492 3.93376e-07
15	48	-0.25	40	pentacene-h	24.28	-0.000498976	0.000781433	0.497917	0.0283851	6.76992e-05	0.497717	0.153236	0.000372833	0.499561	1	1	3.70722	0.00221848	0.497739	5.39522	0.00172471	0.500435	0.173673 0.000283816	0.170932 0.000269688
15	48	0	40	pentacene-h	24.28	-0.000498976	0.000781433	0.497917	0.0283851	6.76992e-05	0.497717	0.153236	0.000372833	0.499561	1	1	3.70722	0.00221848	0.497739	5.39522	0.00172471	0.500435	0.173673 0.000283816	0.170932 0.000269688
15	48	-0.25	40	rubrene	51.84	-0.00114065	0.000777564	0.492684	0.0786203	0.000220314	0.49918	0.261501	0.000717735	0.498239	1	1	3.71108	0.00223272	0.487988	3.33353	0.00200477	0.490205	0.272547 0.000527065	0.27068 0.000527839
15	48	0	40	rubrene	51.84	-0.00114065	0.000777564	0.492684	0.0786203	0.000220314	0.49918	0.261501	0.000717735	0.498239	1	1	3.71108	0.00223272	0.487988	3.33353	0.00200477	0.490205	0.272547 0.000527065	0.27068 0.000527839
15	48	-0.25	40	rubrene-h	51.84	-0.000498976	0.000781433	0.497917	0.0193951	6.37243e-05	0.494473	0.0463931	0.000144743	0.501087	1	1	3.70722	0.00221848	0.497739	2.41074	0.00232141	0.491605	0.0416564 0.000123809	0.0420816 0.000117775
15	48	0	40	rubrene-h	51.84	-0.000498976	0.000781433	0.497917	0.0193951	6.37243e-05	0.494473	0.0463931	0.000144743	0.501087	1	1	3.70722	0.00221848	0.497739	2.41074	0.00232141	0.491605	0.0416564 0.000123809	0.0420816 0.000117775
15	48	-0.25	50	C10-DNBDT	23.62	-0.00102023	0.000695475	0.492684	0.100535	0.000529672	0.495427	0.397184	0.00192214	0.501599	1	1	2.8868	0.00178606	0.487922	4.01136	0.00391205	0.497703	0.389568 0.00124288	0.389619 0.00120533
15	48	0	50	C10-DNBDT	23.62	-0.00102023	0.000695475	0.492684	0.100535	0.000529672	0.495427	0.397184	0.00192214	0.501599	1	1	2.8868	0.00178606	0.487922	4.01136	0.00391205	0.497703	0.389568 0.00124288	0.389619 0.00120533
15	48	-0.25	50	C10-DNBDT-h	23.62	0.00143659	0.000688831	0.491106	0.000126862	4.47961e-07	0.499245	0.000241449	7.78836e-07	0.497744	1	1	2.88462	0.00184633	0.514538	1.91946	0.00165542	0.492205	0.000213531 6.82602e-07	0.000215246 6.66098e-07
15	48	0	50	C10-DNBDT-h	23.62	0.00143659	0.000688831	0.491106	0.000126862	4.47961e-07	0.499245	0.000241449	7.78836e-07	0.497744	1	1	2.88462	0.00184633	0.514538	1.91946	0.00165542	0.492205	0.000213531 6.82602e-07	0.000215246 6.66098e-07
15	48	-0.25	50	C10-DNTT	22.83	-0.00102023	0.000695475	0.492684	0.0866665	0.000507483	0.495983	0.411655	0.00212284	0.491642	1	1	2.8868	0.00178606	0.487922	4.8536	0.00501356	0.498796	0.405045 0.00154678	0.404964 0.00150188
15	48	0	50	C10-DNTT	22.83	-0.00102023	0.000695475	0.492684	0.0866665	0.000507483	0.495983	0.411655	0.00212284	0.491642	1	1	2.8868	0.00178606	0.487922	4.8536	0.00501356	0.498796	0.405045 0.00154678	0.404964 0.00150188
15	48	-0.25	50	C10-DNTT-h	22.83	0.00143659	0.000688831	0.491106	3.53035e-05	1.46298e-07	0.506719	8.23071e-05	2.80008e-07	0.504582	1	1	2.88462	0.00184633	0.514538	2.37	0.00223682	0.490182	7.33472e-05 2.3991e-07	7.39e-05 2.36045e-07
15	48	0	50	C10-DNTT-h	22.83	0.00143659	0.000688831	0.491106	3.53035e-05	1.46298e-07	0.506719	8.23071e-05	2.80008e-07	0.504582	1	1	2.88462	0.00184633	0.514538	2.37	0.00223682	0.490182	7.33472e-05 2.3991e-07	7.39e-05 2.36045e-07
15	48	-0.25	50	C8-DNTT-C8	47.07	0.000732942	0.000698164	0.495292	0.0400216	0.000135068	0.49325	0.207197	0.000685705	0.490034	1	1	2.88086	0.00180186	0.492663	5.18807	0.00274886	0.501001	0.22353 0.000686001	0.221309 0.000659115
15	48	0	50	C8-DNTT-C8	47.07	0.000732942	0.000698164	0.495292	0.0400216	0.000135068	0.49325	0.207197	0.000685705	0.490034	1	1	2.88086	0.00180186	0.492663	5.18807	0.00274886	0.501001	0.22353 0.000686001	0.221309 0.000659115
15	48	-0.25	50	C8-DNTT-C8-h	47.07	0.00143659	0.000688831	0.491106	1.74114e-05	3.51342e-08	0.494287	4.25984e-05	8.17076e-08	0.490473	1	1	2.88462	0.00184633	0.514538	2.45265	0.00116066	0.492976	4.1122e-05 7.53441e-08	4.11554e-05 7.50158e-08
15	48	0	50	C8-DNTT-C8-h	47.07	0.00143659	0.000688831	0.491106	1.74114e-05	3.51342e-08	0.494287	4.25984e-05	8.17076e-08	0.490473	1	1	2.88462	0.00184633	0.514538	2.45265	0.00116066	0.492976	4.1122e-05 7.53441e-08	4.11554e-05 7.50158e-08
15	48	-0.25	50	DNTT	47.4	0.000732942	0.000698164	0.495292	0.000723977	1.88854e-06	0.501777	0.00327409	8.54959e-06	0.492189	1	1	2.88086	0.00180186	0.492663	4.52225	0.001957	0.492623	0.00355127 9.61268e-06	0.00351383 9.83495e-06
15	48	0	50	DNTT	47.4	0.000732942	0.000698164	0.495292	0.000723977	1.88854e-06	0.501777	0.00327409	8.54959e-06	0.492189	1	1	2.88086	0.00180186	0.492663	4.52225	0.001957	0.492623	0.00355127 9.61268e-06	0.00351383 9.83495e-06
15	48	-0.25	50	DNTT-h	47.4	0.00143659	0.000688831	0.491106	0.0279216	7.24133e-05	0.493333	0.16442	0.000426015	0.491913	1	1	2.88462	0.00184633	0.514538	5.89053	0.00208851	0.511934	0.185213 0.00050584	0.182414 0.000495702
15	48	0	50	DNTT-h	47.4	0.00143659	0.000688831	0.491106	0.0279216	7.24133e-05	0.493333	0.16442	0.000426015	0.491913	1	1	2.88462	0.00184633	0.514538	5.89053	0.00208851	0.511934	0.185213 0.00050584	0.182414 0.000495702
15	48	-0.25	50	pentacene	24.28	-0.00102023	0.000695475	0.492684	1.07917e-05	3.33513e-08	0.505786	3.56472e-05	1.06577e-07	0.50007	1	1	2.8868	0.00178606	0.487922	3.31588	0.00233061	0.500998	3.44319e-05 9.93335e-08	3.44994e-05 1.01677e-07
15	48	0	50	pentacene	24.28	-0.00102023	0.000695475	0.492684	1.07917e-05	3.33513e-08	0.505786	3.56472e-05	1.06577e-07	0.50007	1	1	2.8868	0.00178606	0.487922	3.31588	0.00233061	0.500998	3.44319e-05 9.93335e-08	3.44994e-05 1.01677e-07
15	48	-0.25	50	pentacene-h	24.28	-0.000446298	0.000698935	0.497917	0.0281498	8.84518e-05	0.496147	0.185676	0.000577978	0.498122	1	1	2.88371	0.00177484	0.497736	6.60652	0.00305854	0.492856	0.206335 0.000430767	0.203534 0.000407367
15	48	0	50	pentacene-h	24.28	-0.000446298	0.000698935	0.497917	0.0281498	8.84518e-05	0.496147	0.185676	0.000577978	0.498122	1	1	2.88371	0.00177484	0.497736	6.60652	0.00305854	0.492856	0.206335 0.000430767	0.203534 0.000407367
15	48	-0.25	50	rubrene	51.84	-0.00102023	0.000695475	0.492684	0.09063	0.000368116	0.498888	0.346733	0.00126013	0.499388	1	1	2.8868	0.00178606	0.487922	3.87002	0.0034054	0.495663	0.348375 0.00085097	0.347337 0.000856404
15	48	0	50	rubrene	51.84	-0.00102023	0.000695475	0.492684	0.09063	0.000368116	0.498888	0.346733	0.00126013	0.499388	1	1	2.8868	0.00178606	0.487922	3.87002	0.0034054	0.495663	0.348375 0.00085097	0.347337 0.000856404
15	48	-0.25	50	rubrene-h	51.84	-0.000446298	0.000698935	0.497917	0.0144724	7.91021e-05	0.493279	0.036186	0.000163646	0.505132	1	1	2.88371	0.00177484	0.497736	2.58387	0.00388006	0.485029	0.029656 0.000125056	0.0301627 0.000113286
15	48	0	50	rubrene-h	51.84	-0.000446298	0.000698935	0.497917	0.0144724	7.91021e-05	0.493279	0.036186	0.000163646	0.505132	1	1	2.88371	0.00177484	0.497736	2.58387	0.00388006	0.485029	0.029656 0.000125056	0.0301627 0.000113286
15	48	-0.25	60	C10-DNBDT	23.62	-0.000931335	0.000634879	0.492684	0.139993	0.00102878	0.493814	0.598804	0.00371798	0.500812	1	1	2.34058	0.00148827	0.487842	4.44613	0.00585	0.501401	0.562408 0.00235609	0.564882 0.00220701
15	48	0	60	C10-DNBDT	23.62	-0.000931335	0.000634879	0.492684	0.139993	0.00102878	0.493814	0.598804	0.00371798	0.500812	1	1	2.34058	0.00148827	0.487842	4.44613	0.00585	0.501401	0.562408 0.00235609	0.564882 0.00220701
15	48	-0.25	60	C10-DNBDT-h	23.62	0.00131142	0.000628813	0.491106	3.814e-05	2.07451e-07	0.501937	7.57775e-05	3.33016e-07	0.501573	1	1	2.33877	0.00153885	0.514632	2.03912	0.00247343	0.491564	6.52478e-05 2.85001e-07	6.59279e-05 2.63552e-07
15	48	0	60	C10-DNBDT-h	23.62	0.00131142	0.000628813	0.491106	3.814e-05	2.07451e-07	0.501937	7.57775e-05	3.33016e-07	0.501573	1	1	2.33877	0.00153885	0.514632	2.03912	0.00247343	0.491564	6.52478e-05 2.85001e-07	6.59279e-05 2.63552e-07
15	48	-0.25	60	C10-DNTT	22.83	-0.000931335	0.000634879	0.492684	0.121556	0.00100755	0.496624	0.62103	0.00413631	0.492285	1	1	2.34058	0.00148827	0.487842	5.36611	0.00748119	0.514858	0.583861 0.00290067	0.586655 0.00273073
15	48	0	60	C10-DNTT	22.83	-0.000931335	0.000634879	0.492684	0.121556	0.00100755	0.496624	0.62103	0.00413631	0.492285	1	1	2.34058	0.00148827	0.487842	5.36611	0.00748119	0.514858	0.583861 0.00290067	0.586655 0.00273073
15	48	-0.25	60	C10-DNTT-h	22.83	0.00131142	0.000628813	0.491106	8.52138e-06	5.96495e-08	0.504061	2.05232e-05	9.71688e-08	0.505393	1	1	2.33877	0.00153885	0.514632	2.51087	0.00333612	0.492221	1.77562e-05 9.15567e-08	1.79142e-05 8.41581e-08
15	48	0	60	C10-DNTT-h	22.83	0.00131142	0.000628813	0.491106	8.52138e-06	5.96495e-08	0.504061	2.05232e-05	9.71688e-08	0.505393	1	1	2.33877	0.00153885	0.514632	2.51087	0.00333612	0.492221	1.77562e-05 9.15567e-08	1.79142e-05 8.41581e-08
15	48	-0.25	60	C8-DNTT-C8	47.07	0.000669081	0.000637333	0.495292	0.0442994	0.000192282	0.491715	0.261351	0.00107125	0.488836	1	1	2.33563	0.00150149	0.492573	5.947	0.00427571	0.501589	0.274588 0.00101869	0.272677 0.000987903
15	48	0	60	C8-DNTT-C8	47.07	0.000669081	0.000637333	0.495292	0.0442994	0.000192282	0.491715	0.261351	0.00107125	0.488836	1	1	2.33563	0.00150149	0.492573	5.947	0.00427571	0.501589	0.274588 0.00101869	0.272677 0.000987903
15	48	-0.25	60	C8-DNTT-C8-h	47.07	0.00131142	0.000628813	0.491106	3.23751e-06	9.15382e-09	0.496801	8.70606e-06	2.18907e-08	0.492286	1	1	2.33877	0.00153885	0.514632	2.70911	0.00183565	0.49354	8.16296e-06 2.00793e-08	8.18959e-06 1.95155e-08
15	48	0	60	C8-DNTT-C8-h	47.07	0.00131142	0.000628813	0.491106	3.23751e-06	9.15382e-09	0.496801	8.70606e-06	2.18907e-08	0.492286	1	1	2.33877	0.00153885	0.514632	2.70911	0.00183565	0.49354	8.16296e-06 2.00793e-08	8.18959e-06 1.95155e-08
15	48	-0.25	60	DNTT	47.4	0.000669081	0.000637333	0.495292	0.00032701	1.09863e-06	0.501182	0.00169968	5.52555e-06	0.49124	1	1	2.33563	0.00150149	0.492573	5.21368	0.00309933	0.492083	0.00179766 5.95707e-06	0.00178385 6.15307e-06
15	48	0	60	DNTT	47.4	0.000669081	0.000637333	0.495292	0.00032701	1.09863e-06	0.501182	0.00169968	5.52555e-06	0.49124	1	1	2.33563	0.00150149	0.492573	5.21368	0.00309933	0.492083	0.00179766 5.95707e-06	0.00178385 6.15307e-06
15	48	-0.25	60	DNTT-h	47.4	0.00131142	0.000628813	0.491106	0.028043	9.1839e-05	0.494045	0.191007	0.000607611	0.492196	1	1	2.33877	0.00153885	0.514632	6.83063	0.00321828	0.498413	0.211234 0.000717375	0.208491 0.000704648
15	48	0	60	DNTT-h	47.4	0.00131142	0.000628813	0.491106	0.028043	9.1839e-05	0.494045	0.191007	0.000607611	0.492196	1	1	2.33877	0.00153885	0.514632	6.83063	0.00321828	0.498413	0.211234 0.000717375	0.208491 0.000704648
15	48	-0.25	60	pentacene	24.28	-0.000931335	0.000634879	0.492684	1.98282e-06	8.53612e-09	0.508938	7.11836e-06	2.77449e-08	0.501263	1	1	2.34058	0.00148827	0.487842	3.63826	0.0036523	0.506198	6.57771e-06 2.51515e-08	6.62062e-06 2.59562e-08
15	48	0	60	pentacene	24.28	-0.000931335	0.000634879	0.492684	1.98282e-06	8.53612e-09	0.508938	7.11836e-06	2.77449e-08	0.501263	1	1	2.34058	0.00148827	0.487842	3.63826	0.0036523	0.506198	6.57771e-06 2.51515e-08	6.62062e-06 2.59562e-08
15	48	-0.25	60	pentacene-h	24.28	0.00131142	0.000628813	0.491106	0.0292962	0.000118988	0.495561	0.22716	0.000871659	0.492024	1	1	2.33877	0.00153885	0.514632	7.80553	0.00504022	0.507919	0.247788 0.00100936	0.244955 0.000992629
15	48	0	60	pentacene-h	24.28	0.00131142	0.000628813	0.491106	0.0292962	0.000118988	0.495561	0.22716	0.000871659	0.492024	1	1	2.33877	0.00153885	0.514632	7.80553	0.00504022	0.507919	0.247788 0.00100936	0.244955 0.000992629
15	48	-0.25	60	rubrene	51.84	-0.000931335	0.000634879	0.492684	0.112427	0.000662986	0.498116	0.465532	0.00217102	0.499612	1	1	2.34058	0.00148827	0.487842	4.2631	0.00504195	0.499225	0.449382 0.00141124	0.450044 0.0014116
15	48	0	60	rubrene	51.84	-0.000931335	0.000634879	0.492684	0.112427	0.000662986	0.498116	0.465532	0.00217102	0.499612	1	1	2.34058	0.00148827	0.487842	4.2631	0.00504195	0.499225	0.449382 0.00141124	0.450044 0.0014116
15	48	-0.25	60	rubrene-h	51.84	-0.000407412	0.000638037	0.497917	0.0120172	0.000110447	0.491949	0.0291815	0.000188647	0.511591	1	1	2.33801	0.00147909	0.497731	2.64037	0.00556394	0.482808	0.0222665 0.000147659	0.0226874 0.000119303
15	48	0	60	rubrene-h	51.84	-0.000407412	0.000638037	0.497917	0.0120172	0.000110447	0.491949	0.0291815	0.000188647	0.511591	1	1	2.33801	0.00147909	0.497731	2.64037	0.00556394	0.482808	0.0222665 0.000147659	0.0226874 0.000119303
100	100	-0.25	20	rubrene-1D	51.84	-0.00289095	0.00143787	0.488278	0.331353	0.000773522	0.50502	0.523314	0.00141183	0.51159	1	1	5.99	0.00533891	0.520853	1.5706	0.0010983	0.517838	0.530068 0.00136561	0.527426 0.00136339
100	100	0	20	rubrene-1D	51.84	-0.00289095	0.00143787	0.488278	0.331353	0.000773522	0.50502	0.523314	0.00141183	0.51159	1	1	5.99	0.00533891	0.520853	1.5706	0.0010983	0.517838	0.530068 0.00136561	0.527426 0.00136339
100	100	-0.25	30	rubrene-1D	51.84	-0.00236045	0.00117401	0.488278	0.338327	0.00109253	0.504958	0.752923	0.00258878	0.515448	1	1	3.84815	0.00355919	0.520835	2.22261	0.00193235	0.508444	0.737119 0.00221703	0.738494 0.00222373
100	100	0	30	rubrene-1D	51.84	-0.00236045	0.00117401	0.488278	0.338327	0.00109253	0.504958	0.752923	0.00258878	0.515448	1	1	3.84815	0.00355919	0.520835	2.22261	0.00193235	0.508444	0.737119 0.00221703	0.738494 0.00222373
100	100	-0.25	40	rubrene-1D	51.84	-0.00204421	0.00101673	0.488278	0.357292	0.00147242	0.506199	1.00024	0.00414669	0.517744	1	1	2.78365	0.00266933	0.52081	2.81576	0.00300077	0.500698	0.950509 0.003247	0.956864 0.00325549
100	100	0	40	rubrene-1D	51.84	-0.00204421	0.00101673	0.488278	0.357292	0.00147242	0.506199	1.00024	0.00414669	0.517744	1	1	2.78365	0.00266933	0.52081	2.81576	0.00300077	0.500698	0.950509 0.003247	0.956864 0.00325549
100	100	-0.25	50	rubrene-1D	51.84	-0.0018284	0.000909388	0.488278	0.382859	0.00192945	0.507981	1.26944	0.00613841	0.518863	1	1	2.15006	0.00213542	0.520777	3.36612	0.00426514	0.501715	1.17505 0.00455977	1.18792 0.00453773
100	100	0	50	rubrene-1D	51.84	-0.0018284	0.000909388	0.488278	0.382859	0.00192945	0.507981	1.26944	0.00613841	0.518863	1	1	2.15006	0.00213542	0.520777	3.36612	0.00426514	0.501715	1.17505 0.00455977	1.18792 0.00453773
100	100	-0.25	60	rubrene-1D	51.84	0.0008303	0.000846096	0.505363	0.412843	0.00275484	0.501386	1.55996	0.0086754	0.525201	1	1	1.72487	0.0017441	0.495123	3.89948	0.00557357	0.484736	1.41672 0.00722324	1.4346 0.00739068
100	100	0	60	rubrene-1D	51.84	0.0008303	0.000846096	0.505363	0.412843	0.00275484	0.501386	1.55996	0.0086754	0.525201	1	1	1.72487	0.0017441	0.495123	3.89948	0.00557357	0.484736	1.41672 0.00722324	1.4346 0.00739068
100	100	-0.25	80	rubrene-1D	51.84	-0.000277018	0.000729885	0.493799	0.486605	0.00410092	0.508602	2.23763	0.0148141	0.515133	1	1	1.21492	0.0013232	0.503231	4.86427	0.00868782	0.5004	1.95681 0.0163726	1.99137 0.0159014
100	100	0	80	rubrene-1D	51.84	-0.000277018	0.000729885	0.493799	0.486605	0.00410092	0.508602	2.23763	0.0148141	0.515133	1	1	1.21492	0.0013232	0.503231	4.86427	0.00868782	0.5004	1.95681 0.0163726	1.99137 0.0159014


==> data/summary_zero-sp.csv <==
15	48	-0.25	40	0.005	0	-0.000171395	0.00111525	1.00082	158.474	0.00593237	0.909887	1.60771	0.00119994	0.908299	0.9955	0.999986	3.68749	0.00257596	0.628493	0.0101434	7.19167e-06	0.90834	1.97039 0.00172561	1.92171 0.00154299
15	48	0	40	0.005	0	-0.000171395	0.00111525	1.00082	158.474	0.00593237	0.909887	1.60771	0.00119994	0.908299	0.9955	0.999986	3.68749	0.00257596	0.628493	0.0101434	7.19167e-06	0.90834	1.97039 0.00172561	1.92171 0.00154299
15	48	-0.25	40	0.005	3.14159	-0.000171395	0.00111525	1.00082	158.474	0.00593237	0.909887	1.60771	0.00119994	0.908299	0.9955	0.999986	3.68749	0.00257596	0.628493	0.0101434	7.19167e-06	0.90834	1.97039 0.00172561	1.92171 0.00154299
15	48	0	40	0.005	3.14159	-0.000171395	0.00111525	1.00082	158.474	0.00593237	0.909887	1.60771	0.00119994	0.908299	0.9955	0.999986	3.68749	0.00257596	0.628493	0.0101434	7.19167e-06	0.90834	1.97039 0.00172561	1.92171 0.00154299
15	48	-0.25	40	0.005	0.314159	-0.000153283	0.00111871	1.00716	135.792	0.00467204	0.913152	1.64726	0.00111058	0.912905	0.9958	0.999988	3.68751	0.0025724	0.626818	0.0121292	7.76048e-06	0.912987	2.02012 0.00163455	1.96992 0.00147732
15	48	0	40	0.005	0.314159	-0.000153283	0.00111871	1.00716	135.792	0.00467204	0.913152	1.64726	0.00111058	0.912905	0.9958	0.999988	3.68751	0.0025724	0.626818	0.0121292	7.76048e-06	0.912987	2.02012 0.00163455	1.96992 0.00147732
15	48	-0.25	40	0.005	0.628319	-0.000183626	0.00112034	1.00958	122.956	0.00344184	0.929333	1.72879	0.000927983	0.931438	0.9965	0.99999	3.68748	0.00257357	0.627306	0.0140591	7.15303e-06	0.931583	2.12258 0.00149281	2.06919 0.00137837
15	48	0	40	0.005	0.628319	-0.000183626	0.00112034	1.00958	122.956	0.00344184	0.929333	1.72879	0.000927983	0.931438	0.9965	0.99999	3.68748	0.00257357	0.627306	0.0140591	7.15303e-06	0.931583	2.12258 0.00149281	2.06919 0.00137837
15	48	-0.25	40	0.005	0.942478	-0.000243289	0.00111579	1.00249	118.634	0.00294664	0.968536	1.77442	0.000845509	0.970446	0.9973	0.999995	3.68752	0.00257217	0.626229	0.0149562	6.7553e-06	0.970539	2.18003 0.00149644	2.12465 0.00138702
15	48	0	40	0.005	0.942478	-0.000243289	0.00111579	1.00249	118.634	0.00294664	0.968536	1.77442	0.000845509	0.970446	0.9973	0.999995	3.68752	0.00257217	0.626229	0.0149562	6.7553e-06	0.970539	2.18003 0.00149644	2.12465 0.00138702
15	48	-0.25	40	0.005	1.25664	-0.000184788	0.0011162	1.00326	122.285	0.00330367	0.996235	1.73388	0.00090317	0.99706	0.9973	0.999995	3.68763	0.00257814	0.628572	0.014178	7.00288e-06	0.997179	2.13017 0.0015883	2.07578 0.00145891
15	48	0	40	0.005	1.25664	-0.000184788	0.0011162	1.00326	122.285	0.00330367	0.996235	1.73388	0.00090317	0.99706	0.9973	0.999995	3.68763	0.00257814	0.628572	0.014178	7.00288e-06	0.997179	2.13017 0.0015883	2.07578 0.00145891
15	48	-0.25	40	0.005	1.5708	-0.000201015	0.00111607	1.00325	134.299	0.00373974	0.996237	1.62628	0.00090545	0.996736	0.9973	0.999997	3.68764	0.00257893	0.628751	0.0121085	6.40495e-06	0.996872	1.99765 0.00156465	1.94656 0.00141952
15	48	0	40	0.005	1.5708	-0.000201015	0.00111607	1.00325	134.299	0.00373974	0.996237	1.62628	0.00090545	0.996736	0.9973	0.999997	3.68764	0.00257893	0.628751	0.0121085	6.40495e-06	0.996872	1.99765 0.00156465	1.94656 0.00141952
15	48	-0.25	40	0.005	1.88496	-0.000177952	0.00111599	1.00308	121.752	0.00292213	0.990968	1.52135	0.000758421	0.989598	0.9974	0.999996	3.68762	0.00257818	0.628386	0.0124948	5.92957e-06	0.989603	1.86893 0.0013377	1.8212 0.00121271
15	48	0	40	0.005	1.88496	-0.000177952	0.00111599	1.00308	121.752	0.00292213	0.990968	1.52135	0.000758421	0.989598	0.9974	0.999996	3.68762	0.00257818	0.628386	0.0124948	5.92957e-06	0.989603	1.86893 0.0013377	1.8212 0.00121271
15	48	-0.25	40	0.005	2.19912	-0.000170069	0.00111543	1.00176	117.923	0.00238269	0.953623	1.48189	0.000622519	0.948905	0.9972	0.999993	3.68765	0.00257794	0.628318	0.012566	5.02523e-06	0.948657	1.82044 0.00112219	1.77422 0.00102188
15	48	0	40	0.005	2.19912	-0.000170069	0.00111543	1.00176	117.923	0.00238269	0.953623	1.48189	0.000622519	0.948905	0.9972	0.999993	3.68765	0.00257794	0.628318	0.012566	5.02523e-06	0.948657	1.82044 0.00112219	1.77422 0.00102188
15	48	-0.25	40	0.005	2.51327	-0.00014633	0.00111744	1.00514	122.42	0.00308153	0.915625	1.51622	0.000792929	0.91179	0.997	0.999995	3.68735	0.00257313	0.626956	0.0123846	6.16493e-06	0.911635	1.86127 0.00124061	1.81455 0.00112845
15	48	0	40	0.005	2.51327	-0.00014633	0.00111744	1.00514	122.42	0.00308153	0.915625	1.51622	0.000792929	0.91179	0.997	0.999995	3.68735	0.00257313	0.626956	0.0123846	6.16493e-06	0.911635	1.86127 0.00124061	1.81455 0.00112845
15	48	-0.25	40	0.005	2.82743	-0.000161584	0.0011186	1.00666	135.6	0.00457388	0.911443	1.57816	0.00107833	0.91009	0.9958	0.999989	3.68747	0.00257271	0.626738	0.011637	7.5592e-06	0.910112	1.93518 0.00157582	1.88715 0.0014122
15	48	0	40	0.005	2.82743	-0.000161584	0.0011186	1.00666	135.6	0.00457388	0.911443	1.57816	0.00107833	0.91009	0.9958	0.999989	3.68747	0.00257271	0.626738	0.011637	7.5592e-06	0.910112	1.93518 0.00157582	1.88715 0.0014122
15	48	-0.25	40	0.02	0	-0.00336202	0.00121032	1.1936	92.1737	0.0469408	1.03323	19.1609	0.0121898	1.03297	0.9417	1.00024	3.68882	0.00270413	0.716338	0.207824	3.66969e-05	0.832026	22.0344 0.0214661	21.6571 0.0178701
15	48	0	40	0.02	0	-0.00336202	0.00121032	1.1936	92.1737	0.0469408	1.03323	19.1609	0.0121898	1.03297	0.9417	1.00024	3.68882	0.00270413	0.716338	0.207824	3.66969e-05	0.832026	22.0344 0.0214661	21.6571 0.0178701
15	48	-0.25	40	0.02	3.14159	-0.00144248	0.00116401	1.09137	92.0496	0.0463804	1.00272	19.1333	0.0121405	0.999142	0.9412	1.00005	3.68913	0.00279937	0.736231	0.207801	3.72938e-05	0.819498	21.9726 0.0211807	21.6195 0.0190346
15	48	0	40	0.02	3.14159	-0.00144248	0.00116401	1.09137	92.0496	0.0463804	1.00272	19.1333	0.0121405	0.999142	0.9412	1.00005	3.68913	0.00279937	0.736231	0.207801	3.72938e-05	0.819498	21.9726 0.0211807	21.6195 0.0190346
15	48	-0.25	40	0.02	0.314159	-0.00371497	0.0012063	1.18621	51.7082	0.0249321	1.04741	21.1287	0.0118365	1.05904	0.9482	1.00036	3.68866	0.00268673	0.708297	0.408559	5.36707e-05	0.822558	24.545 0.0213156	24.0944 0.0171498
15	48	0	40	0.02	0.314159	-0.00371497	0.0012063	1.18621	51.7082	0.0249321	1.04741	21.1287	0.0118365	1.05904	0.9482	1.00036	3.68866	0.00268673	0.708297	0.408559	5.36707e-05	0.822558	24.545 0.0213156	24.0944 0.0171498
15	48	-0.25	40	0.02	0.628319	-0.00420214	0.00118932	1.15359	37.5461	0.0165084	1.08272	24.7629	0.0117951	1.09752	0.9598	1.00024	3.68895	0.00268446	0.705629	0.659502	5.71337e-05	0.792153	29.1472 0.0206767	28.5674 0.0170154
15	48	0	40	0.02	0.628319	-0.00420214	0.00118932	1.15359	37.5461	0.0165084	1.08272	24.7629	0.0117951	1.09752	0.9598	1.00024	3.68895	0.00268446	0.705629	0.659502	5.71337e-05	0.792153	29.1472 0.0206767	28.5674 0.0170154
15	48	-0.25	40	0.02	0.942478	-0.00428832	0.00118553	1.14694	33.8431	0.0144385	1.10425	26.5305	0.0120103	1.10986	0.9651	1.00009	3.68915	0.00267312	0.697765	0.783897	4.96666e-05	0.719264	31.3578 0.0183907	30.7227 0.0166984
15	48	0	40	0.02	0.942478	-0.00428832	0.00118553	1.14694	33.8431	0.0144385	1.10425	26.5305	0.0120103	1.10986	0.9651	1.00009	3.68915	0.00267312	0.697765	0.783897	4.96666e-05	0.719264	31.3578 0.0183907	30.7227 0.0166984
15	48	-0.25	40	0.02	1.25664	-0.00412509	0.00119207	1.15581	36.8249	0.0156123	1.07505	25.0041	0.0117004	1.08686	0.9646	1.00022	3.68943	0.00266887	0.695327	0.678954	5.31975e-05	0.761979	29.472 0.0168239	28.8909 0.0166371
15	48	0	40	0.02	1.25664	-0.00412509	0.00119207	1.15581	36.8249	0.0156123	1.07505	25.0041	0.0117004	1.08686	0.9646	1.00022	3.68943	0.00266887	0.695327	0.678954	5.31975e-05	0.761979	29.472 0.0168239	28.8909 0.0166371
15	48	-0.25	40	0.02	1.5708	-0.00389763	0.00118734	1.14634	48.72	0.0189249	1.02833	21.03	0.0103632	1.03768	0.9617	1.00014	3.68987	0.00266593	0.691756	0.431574	5.35821e-05	0.914301	24.6615 0.014518	24.1955 0.0151162
15	48	0	40	0.02	1.5708	-0.00389763	0.00118734	1.14634	48.72	0.0189249	1.02833	21.03	0.0103632	1.03768	0.9617	1.00014	3.68987	0.00266593	0.691756	0.431574	5.35821e-05	0.914301	24.6615 0.014518	24.1955 0.0151162
15	48	-0.25	40	0.02	1.88496	-0.00146482	0.00115218	1.06249	29.9798	0.00912482	1.03226	17.1334	0.00773652	1.03665	0.9637	0.999964	3.68991	0.0027488	0.711798	0.571382	8.95364e-05	0.97081	20.0945 0.0131853	19.7037 0.0117043
15	48	0	40	0.02	1.88496	-0.00146482	0.00115218	1.06249	29.9798	0.00912482	1.03226	17.1334	0.00773652	1.03665	0.9637	0.999964	3.68991	0.0027488	0.711798	0.571382	8.95364e-05	0.97081	20.0945 0.0131853	19.7037 0.0117043
15	48	-0.25	40	0.02	2.19912	-0.00132404	0.0011418	1.04765	25.5048	0.0057333	0.953715	15.7419	0.00519619	0.92247	0.968	0.999973	3.68902	0.00273074	0.701838	0.617139	6.96273e-05	0.816108	18.5097 0.0100404	18.1482 0.00892991
15	48	0	40	0.02	2.19912	-0.00132404	0.0011418	1.04765	25.5048	0.0057333	0.953715	15.7419	0.00519619	0.92247	0.968	0.999973	3.68902	0.00273074	0.701838	0.617139	6.96273e-05	0.816108	18.5097 0.0100404	18.1482 0.00892991
15	48	-0.25	40	0.02	2.51327	-0.00128782	0.00114694	1.05949	30.5248	0.00977987	0.969381	16.8092	0.00776607	0.95289	0.9593	0.999732	3.68969	0.00277805	0.724665	0.550549	8.49663e-05	0.866058	19.6309 0.0134003	19.2699 0.0120538
15	48	0	40	0.02	2.51327	-0.00128782	0.00114694	1.05949	30.5248	0.00977987	0.969381	16.8092	0.00776607	0.95289	0.9593	0.999732	3.68969	0.00277805	0.724665	0.550549	8.49663e-05	0.866058	19.6309 0.0134003	19.2699 0.0120538
15	48	-0.25	40	0.02	2.82743	-0.0014055	0.00116105	1.0816	48.2584	0.0218372	0.995496	18.4358	0.0109694	0.991631	0.9476	0.999946	3.68931	0.00278728	0.73103	0.381912	6.65908e-05	0.844677	21.2823 0.0191067	20.9256 0.0172811
15	48	0	40	0.02	2.82743	-0.0014055	0.00116105	1.0816	48.2584	0.0218372	0.995496	18.4358	0.0109694	0.991631	0.9476	0.999946	3.68931	0.00278728	0.73103	0.381912	6.65908e-05	0.844677	21.2823 0.0191067	20.9256 0.0172811
15	48	-0.25	40	0.04	0	-0.00547584	0.00139237	1.5869	88.8078	0.175008	1.76302	44.682	0.0360143	1.4626	0.7709	0.999849	3.69354	0.00350491	1.18245	0.506853	0.000686048	1.50483	46.0479 0.0730566	45.8067 0.057711
15	48	0	40	0.04	0	-0.00547584	0.00139237	1.5869	88.8078	0.175008	1.76302	44.682	0.0360143	1.4626	0.7709	0.999849	3.69354	0.00350491	1.18245	0.506853	0.000686048	1.50483	46.0479 0.0730566	45.8067 0.057711
15	48	-0.25	40	0.04	3.14159	-0.00547584	0.00139237	1.5869	88.8077	0.175008	1.76302	44.682	0.0360143	1.4626	0.7709	0.999849	3.69354	0.00350491	1.18245	0.506854	0.000686048	1.50483	46.0479 0.0730566	45.8067 0.0577111
15	48	0	40	0.04	3.14159	-0.00547584	0.00139237	1.5869	88.8077	0.175008	1.76302	44.682	0.0360143	1.4626	0.7709	0.999849	3.69354	0.00350491	1.18245	0.506854	0.000686048	1.50483	46.0479 0.0730566	45.8067 0.0577111
15	48	-0.25	40	0.04	0.314159	-0.00646438	0.0013474	1.47692	31.7885	0.0498336	1.36251	53.086	0.0304843	1.28528	0.8087	0.997823	3.69411	0.00318129	0.995699	1.68069	0.00190477	1.2536	57.3601 0.0625595	56.72 0.0509317
15	48	0	40	0.04	0.314159	-0.00646438	0.0013474	1.47692	31.7885	0.0498336	1.36251	53.086	0.0304843	1.28528	0.8087	0.997823	3.69411	0.00318129	0.995699	1.68069	0.00190477	1.2536	57.3601 0.0625595	56.72 0.0509317
15	48	-0.25	40	0.04	0.628319	-0.00734894	0.00130666	1.39987	20.4427	0.0286585	1.2772	65.1772	0.0287983	1.23512	0.8525	0.998185	3.69231	0.0030348	0.9085	3.20596	0.00324058	1.21504	73.1797 0.0547641	72.0458 0.0462912
15	48	0	40	0.04	0.628319	-0.00734894	0.00130666	1.39987	20.4427	0.0286585	1.2772	65.1772	0.0287983	1.23512	0.8525	0.998185	3.69231	0.0030348	0.9085	3.20596	0.00324058	1.21504	73.1797 0.0547641	72.0458 0.0462912
15	48	-0.25	40	0.04	0.942478	-0.00784623	0.00132226	1.41888	18.0375	0.0249529	1.2808	70.0177	0.028921	1.24494	0.8684	0.999055	3.69302	0.00296794	0.871545	3.9028	0.00393647	1.25175	79.3558 0.0483728	78.0569 0.0407651
15	48	0	40	0.04	0.942478	-0.00784623	0.00132226	1.41888	18.0375	0.0249529	1.2808	70.0177	0.028921	1.24494	0.8684	0.999055	3.69302	0.00296794	0.871545	3.9028	0.00393647	1.25175	79.3558 0.0483728	78.0569 0.0407651
15	48	-0.25	40	0.04	1.25664	-0.0079521	0.00133368	1.45058	19.8935	0.0278665	1.30927	66.1036	0.0291735	1.26148	0.8621	0.998906	3.69405	0.00294893	0.853657	3.34062	0.00337021	1.27812	74.3882 0.0417513	73.2502 0.041151
15	48	0	40	0.04	1.25664	-0.0079521	0.00133368	1.45058	19.8935	0.0278665	1.30927	66.1036	0.0291735	1.26148	0.8621	0.998906	3.69405	0.00294893	0.853657	3.34062	0.00337021	1.27812	74.3882 0.0417513	73.2502 0.041151
15	48	-0.25	40	0.04	1.5708	-0.00688696	0.00129876	1.37845	28.1949	0.036506	1.23857	55.0661	0.0279317	1.23733	0.8588	0.999541	3.69399	0.00301121	0.887493	1.96169	0.00167768	1.16333	60.7001 0.0382574	59.95 0.0389067
15	48	0	40	0.04	1.5708	-0.00688696	0.00129876	1.37845	28.1949	0.036506	1.23857	55.0661	0.0279317	1.23733	0.8588	0.999541	3.69399	0.00301121	0.887493	1.96169	0.00167768	1.16333	60.7001 0.0382574	59.95 0.0389067
15	48	-0.25	40	0.04	1.88496	-0.00565174	0.00124829	1.28736	8.25711	0.00792809	1.14255	42.6441	0.020284	1.13865	0.8714	1.00009	3.6948	0.0030497	0.905881	5.17618	0.00290318	1.0604	46.2114 0.0264639	45.7517 0.0264507
15	48	0	40	0.04	1.88496	-0.00565174	0.00124829	1.28736	8.25711	0.00792809	1.14255	42.6441	0.020284	1.13865	0.8714	1.00009	3.6948	0.0030497	0.905881	5.17618	0.00290318	1.0604	46.2114 0.0264639	45.7517 0.0264507
15	48	-0.25	40	0.04	2.19912	-0.00461407	0.00124063	1.27152	5.38378	0.00349085	1.0601	38.0374	0.0120825	1.01293	0.8809	0.999659	3.6956	0.00304542	0.916098	7.07296	0.00268834	1.00519	41.3902 0.020876	40.9543 0.0181716
15	48	0	40	0.04	2.19912	-0.00461407	0.00124063	1.27152	5.38378	0.00349085	1.0601	38.0374	0.0120825	1.01293	0.8809	0.999659	3.6956	0.00304542	0.916098	7.07296	0.00268834	1.00519	41.3902 0.020876	40.9543 0.0181716
15	48	-0.25	40	0.04	2.51327	-0.00531913	0.0012927	1.36802	8.37008	0.00861157	1.18272	40.6379	0.0193008	1.14445	0.8517	0.999525	3.69406	0.00310232	0.94606	4.86824	0.00315574	1.09499	43.5041 0.0414502	43.1087 0.0329548
15	48	0	40	0.04	2.51327	-0.00531913	0.0012927	1.36802	8.37008	0.00861157	1.18272	40.6379	0.0193008	1.14445	0.8517	0.999525	3.69406	0.00310232	0.94606	4.86824	0.00315574	1.09499	43.5041 0.0414502	43.1087 0.0329548
15	48	-0.25	40	0.04	2.82743	-0.00555692	0.00133669	1.46407	23.353	0.0360047	1.38374	43.6099	0.0294196	1.29768	0.7975	0.999218	3.69331	0.0032493	1.03439	1.87799	0.00200957	1.26693	45.4672 0.0620239	45.169 0.0495251
15	48	0	40	0.04	2.82743	-0.00555692	0.00133669	1.46407	23.353	0.0360047	1.38374	43.6099	0.0294196	1.29768	0.7975	0.999218	3.69331	0.0032493	1.03439	1.87799	0.00200957	1.26693	45.4672 0.0620239	45.169 0.0495251
15	48	-0.25	40	0.06	0	-0.00878273	0.00197996	3.25423	120.714	0.900699	6.79008	61.366	0.104039	2.6083	0.5084	1.03419	3.69686	0.00530001	2.71546	0.526276	0.0030085	4.7892	56.8374 0.18011	57.2998 0.174691
15	48	0	40	0.06	0	-0.00878273	0.00197996	3.25423	120.714	0.900699	6.79008	61.366	0.104039	2.6083	0.5084	1.03419	3.69686	0.00530001	2.71546	0.526276	0.0030085	4.7892	56.8374 0.18011	57.2998 0.174691
15	48	-0.25	40	0.06	3.14159	-0.00878273	0.00197996	3.25423	120.714	0.900696	6.79008	61.3662	0.10404	2.6083	0.5084	1.03419	3.69686	0.00530001	2.71546	0.526278	0.00300852	4.78921	56.8376 0.180113	57.3 0.174693
15	48	0	40	0.06	3.14159	-0.00878273	0.00197996	3.25423	120.714	0.900696	6.79008	61.3662	0.10404	2.6083	0.5084	1.03419	3.69686	0.00530001	2.71546	0.526278	0.00300852	4.78921	56.8376 0.180113	57.3 0.174693
15	48	-0.25	40	0.06	0.314159	-0.00944555	0.00167285	2.31176	29.1488	0.109866	2.56921	78.8057	0.0777631	2.10579	0.6134	1.01059	3.69888	0.00420711	1.74796	2.76924	0.00898671	2.29377	81.3263 0.148385	80.8859 0.128935
15	48	0	40	0.06	0.314159	-0.00944555	0.00167285	2.31176	29.1488	0.109866	2.56921	78.8057	0.0777631	2.10579	0.6134	1.01059	3.69888	0.00420711	1.74796	2.76924	0.00898671	2.29377	81.3263 0.148385	80.8859 0.128935
15	48	-0.25	40	0.06	0.628319	-0.0101646	0.00151327	1.84899	17.2312	0.0465054	1.62592	99.5924	0.0549577	1.49645	0.7099	1.00364	3.69788	0.00352235	1.24048	5.89156	0.0134784	1.51336	109.154 0.0892412	107.789 0.0760987
15	48	0	40	0.06	0.628319	-0.0101646	0.00151327	1.84899	17.2312	0.0465054	1.62592	99.5924	0.0549577	1.49645	0.7099	1.00364	3.69788	0.00352235	1.24048	5.89156	0.0134784	1.51336	109.154 0.0892412	107.789 0.0760987
15	48	-0.25	40	0.06	0.942478	-0.0111053	0.00146485	1.7305	14.9867	0.0380367	1.50354	107.216	0.0538422	1.52853	0.7256	0.995293	3.69832	0.00351232	1.21613	7.28722	0.0158197	1.42199	119.051 0.0780306	117.376 0.0702302
15	48	0	40	0.06	0.942478	-0.0111053	0.00146485	1.7305	14.9867	0.0380367	1.50354	107.216	0.0538422	1.52853	0.7256	0.995293	3.69832	0.00351232	1.21613	7.28722	0.0158197	1.42199	119.051 0.0780306	117.376 0.0702302
15	48	-0.25	40	0.06	1.25664	-0.0105116	0.00146102	1.72562	16.7089	0.0452824	1.64874	101.144	0.0576177	1.67262	0.717	0.996865	3.69973	0.00362259	1.29021	6.16971	0.0140711	1.52316	111.198 0.0862622	109.772 0.0770131
15	48	0	40	0.06	1.25664	-0.0105116	0.00146102	1.72562	16.7089	0.0452824	1.64874	101.144	0.0576177	1.67262	0.717	0.996865	3.69973	0.00362259	1.29021	6.16971	0.0140711	1.52316	111.198 0.0862622	109.772 0.0770131
15	48	-0.25	40	0.06	1.5708	-0.00991445	0.00151121	1.84809	24.7932	0.0700433	1.85462	84.065	0.0585189	1.74883	0.6957	0.992896	3.70012	0.00358068	1.27909	3.45102	0.00782728	1.66653	89.2741 0.103671	88.5093 0.0895772
15	48	0	40	0.06	1.5708	-0.00991445	0.00151121	1.84809	24.7932	0.0700433	1.85462	84.065	0.0585189	1.74883	0.6957	0.992896	3.70012	0.00358068	1.27909	3.45102	0.00782728	1.66653	89.2741 0.103671	88.5093 0.0895772
15	48	-0.25	40	0.06	1.88496	-0.00658408	0.00143595	1.65454	3.14155	0.00690671	1.67991	64.079	0.0434178	1.61243	0.72	0.994057	3.69839	0.00351589	1.23505	20.6231	0.0338874	1.46244	65.2224 0.0762074	65.0021 0.0643938
15	48	0	40	0.06	1.88496	-0.00658408	0.00143595	1.65454	3.14155	0.00690671	1.67991	64.079	0.0434178	1.61243	0.72	0.994057	3.69839	0.00351589	1.23505	20.6231	0.0338874	1.46244	65.2224 0.0762074	65.0021 0.0643938
15	48	-0.25	40	0.06	2.19912	-0.00623244	0.00137874	1.54064	1.46692	0.00215581	1.60208	56.7979	0.023463	1.3155	0.7695	0.99876	3.69974	0.00375361	1.36657	38.9215	0.044025	1.45997	57.9982 0.0367643	57.7709 0.0310767
15	48	0	40	0.06	2.19912	-0.00623244	0.00137874	1.54064	1.46692	0.00215581	1.60208	56.7979	0.023463	1.3155	0.7695	0.99876	3.69974	0.00375361	1.36657	38.9215	0.044025	1.45997	57.9982 0.0367643	57.7709 0.0310767
15	48	-0.25	40	0.06	2.51327	-0.00575533	0.00153765	1.92727	3.06834	0.00789816	2.19058	59.1817	0.038487	1.45038	0.6987	1.00481	3.6996	0.00392628	1.52294	19.5288	0.0407098	1.92216	58.8201 0.0723925	58.7643 0.0560699
15	48	0	40	0.06	2.51327	-0.00575533	0.00153765	1.92727	3.06834	0.00789816	2.19058	59.1817	0.038487	1.45038	0.6987	1.00481	3.6996	0.00392628	1.52294	19.5288	0.0407098	1.92216	58.8201 0.0723925	58.7643 0.0560699
15	48	-0.25	40	0.06	2.82743	-0.00684651	0.00178097	2.61557	15.7034	0.0906541	5.19654	60.8781	0.0816612	2.36396	0.5687	1.03166	3.69633	0.00468903	2.15814	3.98316	0.0181887	3.97752	57.7473 0.153311	57.999 0.148807
15	48	0	40	0.06	2.82743	-0.00684651	0.00178097	2.61557	15.7034	0.0906541	5.19654	60.8781	0.0816612	2.36396	0.5687	1.03166	3.69633	0.00468903	2.15814	3.98316	0.0181887	3.97752	57.7473 0.153311	57.999 0.148807
15	48	-0.25	40	0.08	0	-0.01176	0.00381756	12.1778	213.019	9.51571	66.3137	69.3316	0.80017	28.6987	0.2206	1.09108	3.73542	0.0123484	13.1916	0.367982	0.00874059	22.7111	56.8736 0.882508	57.8631 1.07057
15	48	0	40	0.08	0	-0.01176	0.00381756	12.1778	213.019	9.51571	66.3137	69.3316	0.80017	28.6987	0.2206	1.09108	3.73542	0.0123484	13.1916	0.367982	0.00874059	22.7111	56.8736 0.882508	57.8631 1.07057
15	48	-0.25	40	0.08	3.14159	-0.0149348	0.00298607	7.85563	207.472	11.4857	116.135	69.7294	0.449836	13.2293	0.2333	1.45881	3.70385	0.00835438	7.06617	0.375992	0.00919224	26.7622	57.1379 1.24659	58.146 1.22306
15	48	0	40	0.08	3.14159	-0.0149348	0.00298607	7.85563	207.472	11.4857	116.135	69.7294	0.449836	13.2293	0.2333	1.45881	3.70385	0.00835438	7.06617	0.375992	0.00919224	26.7622	57.1379 1.24659	58.146 1.22306
15	48	-0.25	40	0.08	0.314159	-0.00937641	0.00233631	4.58757	33.0747	0.391574	10.1861	98.6417	0.300856	8.19894	0.3728	0.989221	3.71839	0.00665849	4.40563	3.17542	0.0286242	6.26926	97.7768 0.369052	97.6336 0.365684
15	48	0	40	0.08	0.314159	-0.00937641	0.00233631	4.58757	33.0747	0.391574	10.1861	98.6417	0.300856	8.19894	0.3728	0.989221	3.71839	0.00665849	4.40563	3.17542	0.0286242	6.26926	97.7768 0.369052	97.6336 0.365684
15	48	-0.25	40	0.08	0.628319	-0.0106251	0.0020992	3.4458	17.6499	0.147032	6.06439	128.235	0.207547	6.05486	0.5155	1.00128	3.71084	0.00545504	2.8423	7.6551	0.0524552	4.58853	136.49 0.489497	135.374 0.45053
15	48	0	40	0.08	0.628319	-0.0106251	0.0020992	3.4458	17.6499	0.147032	6.06439	128.235	0.207547	6.05486	0.5155	1.00128	3.71084	0.00545504	2.8423	7.6551	0.0524552	4.58853	136.49 0.489497	135.374 0.45053
15	48	-0.25	40	0.08	0.942478	-0.0100026	0.00196732	3.03928	14.8815	0.102411	4.54066	138.905	0.199699	6.23899	0.5491	1.02176	3.7035	0.00499203	2.33149	9.78299	0.0555295	3.56291	150.287 0.445645	148.771 0.426046
15	48	0	40	0.08	0.942478	-0.0100026	0.00196732	3.03928	14.8815	0.102411	4.54066	138.905	0.199699	6.23899	0.5491	1.02176	3.7035	0.00499203	2.33149	9.78299	0.0555295	3.56291	150.287 0.445645	148.771 0.426046
15	48	-0.25	40	0.08	1.25664	-0.01065	0.00196755	3.05558	16.8793	0.0971897	3.4536	130.982	0.13231	3.03686	0.5329	1.03367	3.70498	0.00486723	2.23278	8.11	0.0413576	3.00577	140.322 0.31517	139.007 0.29938
15	48	0	40	0.08	1.25664	-0.01065	0.00196755	3.05558	16.8793	0.0971897	3.4536	130.982	0.13231	3.03686	0.5329	1.03367	3.70498	0.00486723	2.23278	8.11	0.0413576	3.00577	140.322 0.31517	139.007 0.29938
15	48	-0.25	40	0.08	1.5708	-0.00847261	0.00226618	3.93785	26.3726	0.16222	4.0449	107.586	0.136916	3.20567	0.4973	1.00099	3.70732	0.00547359	2.87171	4.25355	0.0228126	3.53862	110.645 0.246373	110.071 0.200743
15	48	0	40	0.08	1.5708	-0.00847261	0.00226618	3.93785	26.3726	0.16222	4.0449	107.586	0.136916	3.20567	0.4973	1.00099	3.70732	0.00547359	2.87171	4.25355	0.0228126	3.53862	110.645 0.246373	110.071 0.200743
15	48	-0.25	40	0.08	1.88496	-0.00702596	0.00179635	2.68137	1.4418	0.0120426	8.33991	80.3844	0.0973794	2.82028	0.5209	0.945296	3.71517	0.00541414	2.86282	57.6422	0.289286	4.25089	77.6124 0.189636	77.7696 0.178141
15	48	0	40	0.08	1.88496	-0.00702596	0.00179635	2.68137	1.4418	0.0120426	8.33991	80.3844	0.0973794	2.82028	0.5209	0.945296	3.71517	0.00541414	2.86282	57.6422	0.289286	4.25089	77.6124 0.189636	77.7696 0.178141
15	48	-0.25	40	0.08	2.19912	-0.00781178	0.00172184	2.39353	0.463291	0.00144162	2.98995	71.5987	0.0497805	2.2286	0.6178	0.990847	3.70891	0.00481562	2.26141	156.707	0.385418	2.33882	69.5134 0.0552042	69.5997 0.0570832
15	48	0	40	0.08	2.19912	-0.00781178	0.00172184	2.39353	0.463291	0.00144162	2.98995	71.5987	0.0497805	2.2286	0.6178	0.990847	3.70891	0.00481562	2.26141	156.707	0.385418	2.33882	69.5134 0.0552042	69.5997 0.0570832
15	48	-0.25	40	0.08	2.51327	-0.0073125	0.00215016	3.63307	1.34153	0.0107058	7.59922	72.2252	0.106848	3.44803	0.4942	1.06275	3.71257	0.00621409	3.55561	55.8507	0.326015	4.75626	67.1523 0.198219	67.6256 0.195539
15	48	0	40	0.08	2.51327	-0.0073125	0.00215016	3.63307	1.34153	0.0107058	7.59922	72.2252	0.106848	3.44803	0.4942	1.06275	3.71257	0.00621409	3.55561	55.8507	0.326015	4.75626	67.1523 0.198219	67.6256 0.195539
15	48	-0.25	40	0.08	2.82743	-0.0114063	0.00299629	7.27981	12.8547	0.215246	17.266	71.3292	0.291288	7.62767	0.3035	1.53797	3.70495	0.00760598	5.50526	5.95325	0.0649973	8.12459	61.4679 0.359218	62.4841 0.349823
15	48	0	40	0.08	2.82743	-0.0114063	0.00299629	7.27981	12.8547	0.215246	17.266	71.3292	0.291288	7.62767	0.3035	1.53797	3.70495	0.00760598	5.50526	5.95325	0.0649973	8.12459	61.4679 0.359218	62.4841 0.349823
15	48	-0.25	40	0.1	0	-0.0130546	0.00834958	56.4321	388.158	26.7975	112.86	70.0959	2.02933	85.4398	0.0674	0.544648	3.69819	0.0137168	22.2101	0.222066	0.0122683	59.8544	52.5427 1.87487	53.815 1.51796
15	48	0	40	0.1	0	-0.0130546	0.00834958	56.4321	388.158	26.7975	112.86	70.0959	2.02933	85.4398	0.0674	0.544648	3.69819	0.0137168	22.2101	0.222066	0.0122683	59.8544	52.5427 1.87487	53.815 1.51796
15	48	-0.25	40	0.1	3.14159	-0.0312448	0.0154383	113.416	486.622	82.5599	438.408	71.2416	1.75295	79.1069	0.0502	0.382742	3.67298	0.0260002	69.7804	0.199364	0.0175776	119.142	52.1398 2.04589	53.5639 1.87903
15	48	0	40	0.1	3.14159	-0.0312448	0.0154383	113.416	486.622	82.5599	438.408	71.2416	1.75295	79.1069	0.0502	0.382742	3.67298	0.0260002	69.7804	0.199364	0.0175776	119.142	52.1398 2.04589	53.5639 1.87903
15	48	-0.25	40	0.1	0.314159	-0.0120324	0.00403208	13.2736	42.1209	0.924319	21.3501	112.17	0.847148	23.218	0.1886	0.761314	3.69104	0.0123425	15.422	2.98055	0.0607493	15.8621	105.985 1.35968	106.515 1.28597
15	48	0	40	0.1	0.314159	-0.0120324	0.00403208	13.2736	42.1209	0.924319	21.3501	112.17	0.847148	23.218	0.1886	0.761314	3.69104	0.0123425	15.422	2.98055	0.0607493	15.8621	105.985 1.35968	106.515 1.28597
15	48	-0.25	40	0.1	0.628319	-0.0170137	0.00264326	5.50293	19.8617	0.227262	7.40572	152.845	0.40741	9.28961	0.3527	0.984484	3.69193	0.00759428	5.67642	8.36218	0.0802264	5.21186	158.351 0.726532	157.511 0.680486
15	48	0	40	0.1	0.628319	-0.0170137	0.00264326	5.50293	19.8617	0.227262	7.40572	152.845	0.40741	9.28961	0.3527	0.984484	3.69193	0.00759428	5.67642	8.36218	0.0802264	5.21186	158.351 0.726532	157.511 0.680486
15	48	-0.25	40	0.1	0.942478	-0.0140882	0.00248893	5.03647	16.4582	0.241546	11.5795	166.168	0.560865	16.5919	0.3834	1.19531	3.71203	0.00727451	4.77351	11.0107	0.122487	7.01506	174.698 0.988141	173.534 0.93643
15	48	0	40	0.1	0.942478	-0.0140882	0.00248893	5.03647	16.4582	0.241546	11.5795	166.168	0.560865	16.5919	0.3834	1.19531	3.71203	0.00727451	4.77351	11.0107	0.122487	7.01506	174.698 0.988141	173.534 0.93643
15	48	-0.25	40	0.1	1.25664	-0.0150809	0.00276759	5.92736	19.0735	0.21932	7.93288	156.448	0.350679	7.898	0.3537	1.07654	3.71518	0.00845264	6.33039	8.88748	0.0869597	5.66037	162.631 0.700869	161.768 0.628711
15	48	0	40	0.1	1.25664	-0.0150809	0.00276759	5.92736	19.0735	0.21932	7.93288	156.448	0.350679	7.898	0.3537	1.07654	3.71518	0.00845264	6.33039	8.88748	0.0869597	5.66037	162.631 0.700869	161.768 0.628711
15	48	-0.25	40	0.1	1.5708	-0.0121995	0.00317469	8.15902	32.6522	0.684196	22.9293	126.232	0.438839	11.4178	0.3101	0.976686	3.71718	0.00786857	5.83531	4.23384	0.0737832	16.0219	124.94 0.807859	124.902 0.800438
15	48	0	40	0.1	1.5708	-0.0121995	0.00317469	8.15902	32.6522	0.684196	22.9293	126.232	0.438839	11.4178	0.3101	0.976686	3.71718	0.00786857	5.83531	4.23384	0.0737832	16.0219	124.94 0.807859	124.902 0.800438
15	48	-0.25	40	0.1	1.88496	-0.00792883	0.00287098	6.60859	0.744484	0.0132282	20.69	91.6603	0.633258	31.2804	0.331	1.08815	3.72474	0.00902829	7.61598	132.219	1.77015	12.1872	84.4352 0.923179	85.0707 0.791585
15	48	0	40	0.1	1.88496	-0.00792883	0.00287098	6.60859	0.744484	0.0132282	20.69	91.6603	0.633258	31.2804	0.331	1.08815	3.72474	0.00902829	7.61598	132.219	1.77015	12.1872	84.4352 0.923179	85.0707 0.791585
15	48	-0.25	40	0.1	2.19912	-0.0045195	0.00209271	3.61341	0.160237	0.000944597	5.52135	82.8541	0.0920127	3.17069	0.457	0.989456	3.71267	0.00622436	3.82871	532.137	2.60248	4.17398	77.4921 0.152261	77.8123 0.126991
15	48	0	40	0.1	2.19912	-0.0045195	0.00209271	3.61341	0.160237	0.000944597	5.52135	82.8541	0.0920127	3.17069	0.457	0.989456	3.71267	0.00622436	3.82871	532.137	2.60248	4.17398	77.4921 0.152261	77.8123 0.126991
15	48	-0.25	40	0.1	2.51327	-0.00732957	0.00317296	8.45612	0.717839	0.0450513	106.45	78.926	1.11785	75.884	0.271	0.927236	3.74426	0.0210802	33.8086	125.709	3.86764	39.2163	69.1887 1.26586	69.5827 1.5082
15	48	0	40	0.1	2.51327	-0.00732957	0.00317296	8.45612	0.717839	0.0450513	106.45	78.926	1.11785	75.884	0.271	0.927236	3.74426	0.0210802	33.8086	125.709	3.86764	39.2163	69.1887 1.26586	69.5827 1.5082
15	48	-0.25	40	0.1	2.82743	-0.00848693	0.00569903	23.0945	12.3117	0.47899	42.1701	74.0851	1.01526	33.1109	0.1098	0.707901	3.7452	0.016261	25.7651	7.0571	0.22986	28.1117	57.8371 1.38276	59.1006 1.1945
15	48	0	40	0.1	2.82743	-0.00848693	0.00569903	23.0945	12.3117	0.47899	42.1701	74.0851	1.01526	33.1109	0.1098	0.707901	3.7452	0.016261	25.7651	7.0571	0.22986	28.1117	57.8371 1.38276	59.1006 1.1945


==> data/summary_zero-zf.csv <==
15	64	-0.25	20	0.1	0	-0.000717017	0.00113224	0.5145	0.878347	0.00230853	0.496949	44.5607	0.134163	0.509687	1	1	7.85233	0.00446113	0.487486	50.5556	0.0544284	0.501775	37.2715 0.124848	38.3141 0.123458
15	64	0	20	0.1	0	-0.000717017	0.00113224	0.5145	0.878347	0.00230853	0.496949	44.5607	0.134163	0.509687	1	1	7.85233	0.00446113	0.487486	50.5556	0.0544284	0.501775	37.2715 0.124848	38.3141 0.123458
15	64	-0.25	20	0.1	3.14159	0.000724094	0.00113939	0.514114	0.878682	0.00232513	0.49815	44.5339	0.134803	0.497456	1	1	7.84308	0.00453502	0.495524	50.4927	0.0555954	0.512502	37.1624 0.114009	38.2292 0.116028
15	64	0	20	0.1	3.14159	0.000724094	0.00113939	0.514114	0.878682	0.00232513	0.49815	44.5339	0.134803	0.497456	1	1	7.84308	0.00453502	0.495524	50.4927	0.0555954	0.512502	37.1624 0.114009	38.2292 0.116028
15	64	-0.25	20	0.1	0.314159	-0.000717017	0.00113224	0.5145	0.235391	0.000514537	0.498446	14.5721	0.0360317	0.511237	1	1	7.85233	0.00446113	0.487486	61.7092	0.0455862	0.498441	13.6736 0.0301601	13.7566 0.0300865
15	64	0	20	0.1	0.314159	-0.000717017	0.00113224	0.5145	0.235391	0.000514537	0.498446	14.5721	0.0360317	0.511237	1	1	7.85233	0.00446113	0.487486	61.7092	0.0455862	0.498441	13.6736 0.0301601	13.7566 0.0300865
15	64	-0.25	20	0.1	0.628319	0.000724094	0.00113939	0.514114	0.13008	0.000240367	0.504485	10.1173	0.0218333	0.508743	1	1	7.84308	0.00453502	0.495524	77.4263	0.0385635	0.521	10.2968 0.0249206	10.2192 0.0247968
15	64	0	20	0.1	0.628319	0.000724094	0.00113939	0.514114	0.13008	0.000240367	0.504485	10.1173	0.0218333	0.508743	1	1	7.84308	0.00453502	0.495524	77.4263	0.0385635	0.521	10.2968 0.0249206	10.2192 0.0247968
15	64	-0.25	20	0.1	0.942478	0.000724094	0.00113939	0.514114	0.110089	0.000196989	0.51234	9.2415	0.0193464	0.516957	1	1	7.84308	0.00453502	0.495524	83.5693	0.0362641	0.526285	9.58795 0.0196312	9.48437 0.0194934
15	64	0	20	0.1	0.942478	0.000724094	0.00113939	0.514114	0.110089	0.000196989	0.51234	9.2415	0.0193464	0.516957	1	1	7.84308	0.00453502	0.495524	83.5693	0.0362641	0.526285	9.58795 0.0196312	9.48437 0.0194934
15	64	-0.25	20	0.1	1.25664	0.000724094	0.00113939	0.514114	0.125114	0.000227211	0.519434	9.92406	0.0210517	0.520318	1	1	7.84308	0.00453502	0.495524	78.9599	0.0364917	0.524233	10.154 0.0187831	10.0701 0.0185951
15	64	0	20	0.1	1.25664	0.000724094	0.00113939	0.514114	0.125114	0.000227211	0.519434	9.92406	0.0210517	0.520318	1	1	7.84308	0.00453502	0.495524	78.9599	0.0364917	0.524233	10.154 0.0187831	10.0701 0.0185951
15	64	-0.25	20	0.1	1.5708	0.000724094	0.00113939	0.514114	0.192784	0.000343458	0.524738	12.9488	0.0274457	0.521329	1	1	7.84308	0.00453502	0.495524	66.8416	0.0343926	0.50153	12.7287 0.0235007	12.716 0.0233001
15	64	0	20	0.1	1.5708	0.000724094	0.00113939	0.514114	0.192784	0.000343458	0.524738	12.9488	0.0274457	0.521329	1	1	7.84308	0.00453502	0.495524	66.8416	0.0343926	0.50153	12.7287 0.0235007	12.716 0.0233001
15	64	-0.25	20	0.1	1.88496	0.000724094	0.00113939	0.514114	0.0398528	5.72541e-05	0.518784	2.19757	0.00386947	0.517727	1	1	7.84308	0.00453502	0.495524	54.9355	0.0253281	0.497065	2.10187 0.0032221	2.11043 0.00322456
15	64	0	20	0.1	1.88496	0.000724094	0.00113939	0.514114	0.0398528	5.72541e-05	0.518784	2.19757	0.00386947	0.517727	1	1	7.84308	0.00453502	0.495524	54.9355	0.0253281	0.497065	2.10187 0.0032221	2.11043 0.00322456
15	64	-0.25	20	0.1	2.19912	0.000724094	0.00113939	0.514114	0.0224848	2.36691e-05	0.505575	1.15782	0.00150768	0.510287	1	1	7.84308	0.00453502	0.495524	51.3797	0.0171331	0.513248	1.12182 0.00134145	1.12385 0.00131208
15	64	0	20	0.1	2.19912	0.000724094	0.00113939	0.514114	0.0224848	2.36691e-05	0.505575	1.15782	0.00150768	0.510287	1	1	7.84308	0.00453502	0.495524	51.3797	0.0171331	0.513248	1.12182 0.00134145	1.12385 0.00131208
15	64	-0.25	20	0.1	2.51327	0.000724094	0.00113939	0.514114	0.0408542	6.27541e-05	0.502887	2.12491	0.00384323	0.500582	1	1	7.84308	0.00453502	0.495524	51.8528	0.02747	0.515451	1.98738 0.00365522	2.00161 0.00362629
15	64	0	20	0.1	2.51327	0.000724094	0.00113939	0.514114	0.0408542	6.27541e-05	0.502887	2.12491	0.00384323	0.500582	1	1	7.84308	0.00453502	0.495524	51.8528	0.02747	0.515451	1.98738 0.00365522	2.00161 0.00362629
15	64	-0.25	20	0.1	2.82743	0.000724094	0.00113939	0.514114	0.159583	0.000365402	0.498805	8.18987	0.0215291	0.498202	1	1	7.84308	0.00453502	0.495524	51.1325	0.0462871	0.513031	7.11986 0.0191097	7.26473 0.0192505
15	64	0	20	0.1	2.82743	0.000724094	0.00113939	0.514114	0.159583	0.000365402	0.498805	8.18987	0.0215291	0.498202	1	1	7.84308	0.00453502	0.495524	51.1325	0.0462871	0.513031	7.11986 0.0191097	7.26473 0.0192505
15	64	-0.25	30	0.1	0	-0.000585442	0.000924469	0.5145	1.17369	0.00504944	0.501176	73.3433	0.310432	0.513387	1	1	5.07655	0.00297413	0.487501	63.0853	0.0957411	0.501141	56.3095 0.271216	58.739 0.2619
15	64	0	30	0.1	0	-0.000585442	0.000924469	0.5145	1.17369	0.00504944	0.501176	73.3433	0.310432	0.513387	1	1	5.07655	0.00297413	0.487501	63.0853	0.0957411	0.501141	56.3095 0.271216	58.739 0.2619
15	64	-0.25	30	0.1	3.14159	-0.000585442	0.000924469	0.5145	1.17368	0.00504942	0.501176	73.3442	0.310439	0.513386	1	1	5.07655	0.00297413	0.487501	63.0863	0.0957455	0.501135	56.3107 0.271216	58.7402 0.261901
15	64	0	30	0.1	3.14159	-0.000585442	0.000924469	0.5145	1.17368	0.00504942	0.501176	73.3442	0.310439	0.513386	1	1	5.07655	0.00297413	0.487501	63.0863	0.0957455	0.501135	56.3107 0.271216	58.7402 0.261901
15	64	-0.25	30	0.1	0.314159	-0.000585442	0.000924469	0.5145	0.193313	0.000604578	0.502963	16.8394	0.0528811	0.513452	1	1	5.07655	0.00297413	0.487501	87.3482	0.0784246	0.495389	15.8367 0.0415051	15.9455 0.0414317
15	64	0	30	0.1	0.314159	-0.000585442	0.000924469	0.5145	0.193313	0.000604578	0.502963	16.8394	0.0528811	0.513452	1	1	5.07655	0.00297413	0.487501	87.3482	0.0784246	0.495389	15.8367 0.0415051	15.9455 0.0414317
15	64	-0.25	30	0.1	0.628319	-0.000585442	0.000924469	0.5145	0.0983747	0.000251129	0.513341	11.3484	0.03071	0.514838	1	1	5.07655	0.00297413	0.487501	115.056	0.0597871	0.490688	11.6847 0.0221506	11.6002 0.0213501
15	64	0	30	0.1	0.628319	-0.000585442	0.000924469	0.5145	0.0983747	0.000251129	0.513341	11.3484	0.03071	0.514838	1	1	5.07655	0.00297413	0.487501	115.056	0.0597871	0.490688	11.6847 0.0221506	11.6002 0.0213501
15	64	-0.25	30	0.1	0.942478	-0.000585442	0.000924469	0.5145	0.0823622	0.000205896	0.519205	10.3202	0.0273919	0.51877	1	1	5.07655	0.00297413	0.487501	124.929	0.0566677	0.500151	10.8279 0.0230548	10.718 0.0216866
15	64	0	30	0.1	0.942478	-0.000585442	0.000924469	0.5145	0.0823622	0.000205896	0.519205	10.3202	0.0273919	0.51877	1	1	5.07655	0.00297413	0.487501	124.929	0.0566677	0.500151	10.8279 0.0230548	10.718 0.0216866
15	64	-0.25	30	0.1	1.25664	-0.000585442	0.000924469	0.5145	0.0945428	0.000240285	0.516331	11.1308	0.0300704	0.516243	1	1	5.07655	0.00297413	0.487501	117.382	0.0590686	0.509229	11.5145 0.0323301	11.4245 0.0307163
15	64	0	30	0.1	1.25664	-0.000585442	0.000924469	0.5145	0.0945428	0.000240285	0.516331	11.1308	0.0300704	0.516243	1	1	5.07655	0.00297413	0.487501	117.382	0.0590686	0.509229	11.5145 0.0323301	11.4245 0.0307163
15	64	-0.25	30	0.1	1.5708	-0.000585442	0.000924469	0.5145	0.152062	0.000380844	0.498683	14.733	0.0398718	0.498689	1	1	5.07655	0.00297413	0.487501	96.5455	0.0573358	0.496874	14.5351 0.0500046	14.5314 0.048299
15	64	0	30	0.1	1.5708	-0.000585442	0.000924469	0.5145	0.152062	0.000380844	0.498683	14.733	0.0398718	0.498689	1	1	5.07655	0.00297413	0.487501	96.5455	0.0573358	0.496874	14.5351 0.0500046	14.5314 0.048299
15	64	-0.25	30	0.1	1.88496	-0.000585442	0.000924469	0.5145	0.0108267	2.25226e-05	0.498394	0.807463	0.00187761	0.499911	1	1	5.07655	0.00297413	0.487501	74.3197	0.0420784	0.489968	0.753272 0.00227869	0.760009 0.00224143
15	64	0	30	0.1	1.88496	-0.000585442	0.000924469	0.5145	0.0108267	2.25226e-05	0.498394	0.807463	0.00187761	0.499911	1	1	5.07655	0.00297413	0.487501	74.3197	0.0420784	0.489968	0.753272 0.00227869	0.760009 0.00224143
15	64	-0.25	30	0.1	2.19912	-0.000585442	0.000924469	0.5145	0.0039407	5.5988e-06	0.492877	0.268226	0.000428388	0.493259	1	1	5.07655	0.00297413	0.487501	67.9335	0.0253447	0.506243	0.253689 0.000371185	0.255124 0.00037079
15	64	0	30	0.1	2.19912	-0.000585442	0.000924469	0.5145	0.0039407	5.5988e-06	0.492877	0.268226	0.000428388	0.493259	1	1	5.07655	0.00297413	0.487501	67.9335	0.0253447	0.506243	0.253689 0.000371185	0.255124 0.00037079
15	64	-0.25	30	0.1	2.51327	-0.000585442	0.000924469	0.5145	0.0105238	2.36206e-05	0.495452	0.710159	0.00166854	0.493548	1	1	5.07655	0.00297413	0.487501	67.4375	0.0446612	0.494001	0.640044 0.00135253	0.648712 0.00134608
15	64	0	30	0.1	2.51327	-0.000585442	0.000924469	0.5145	0.0105238	2.36206e-05	0.495452	0.710159	0.00166854	0.493548	1	1	5.07655	0.00297413	0.487501	67.4375	0.0446612	0.494001	0.640044 0.00135253	0.648712 0.00134608
15	64	-0.25	30	0.1	2.82743	-0.000585442	0.000924469	0.5145	0.0883273	0.000318321	0.500223	5.68277	0.0204656	0.513071	1	1	5.07655	0.00297413	0.487501	64.6945	0.0791144	0.500639	4.62496 0.0176493	4.77367 0.0172054
15	64	0	30	0.1	2.82743	-0.000585442	0.000924469	0.5145	0.0883273	0.000318321	0.500223	5.68277	0.0204656	0.513071	1	1	5.07655	0.00297413	0.487501	64.6945	0.0791144	0.500639	4.62496 0.0176493	4.77367 0.0172054
15	64	-0.25	40	0.1	0	-1.60338e-05	0.000776294	0.492335	1.5998	0.0101846	0.505297	112.433	0.629785	0.516425	1	1	3.6863	0.00226922	0.494367	72.7277	0.13782	0.477497	80.9092 0.41715	85.002 0.416055
15	64	0	40	0.1	0	-1.60338e-05	0.000776294	0.492335	1.5998	0.0101846	0.505297	112.433	0.629785	0.516425	1	1	3.6863	0.00226922	0.494367	72.7277	0.13782	0.477497	80.9092 0.41715	85.002 0.416055
15	64	-0.25	40	0.1	3.14159	-0.000507007	0.000800613	0.5145	1.59232	0.010244	0.505961	112.17	0.621611	0.514119	1	1	3.69115	0.00223065	0.487522	72.8627	0.142313	0.498837	81.4966 0.559541	85.1226 0.508044
15	64	0	40	0.1	3.14159	-0.000507007	0.000800613	0.5145	1.59232	0.010244	0.505961	112.17	0.621611	0.514119	1	1	3.69115	0.00223065	0.487522	72.8627	0.142313	0.498837	81.4966 0.559541	85.1226 0.508044
15	64	-0.25	40	0.1	0.314159	-1.60338e-05	0.000776294	0.492335	0.171086	0.000703058	0.516046	19.1786	0.072999	0.517566	1	1	3.6863	0.00226922	0.494367	113.326	0.115593	0.470212	18.117 0.0597356	18.2422 0.0598258
15	64	0	40	0.1	0.314159	-1.60338e-05	0.000776294	0.492335	0.171086	0.000703058	0.516046	19.1786	0.072999	0.517566	1	1	3.6863	0.00226922	0.494367	113.326	0.115593	0.470212	18.117 0.0597356	18.2422 0.0598258
15	64	-0.25	40	0.1	0.628319	-1.60338e-05	0.000776294	0.492335	0.0819399	0.000255954	0.491314	12.5215	0.03949	0.487558	1	1	3.6863	0.00226922	0.494367	152.816	0.0914894	0.489777	12.9049 0.0381101	12.8283 0.0381826
15	64	0	40	0.1	0.628319	-1.60338e-05	0.000776294	0.492335	0.0819399	0.000255954	0.491314	12.5215	0.03949	0.487558	1	1	3.6863	0.00226922	0.494367	152.816	0.0914894	0.489777	12.9049 0.0381101	12.8283 0.0381826
15	64	-0.25	40	0.1	0.942478	-1.60338e-05	0.000776294	0.492335	0.0677013	0.000204426	0.490047	11.2692	0.0345773	0.489608	1	1	3.6863	0.00226922	0.494367	166.337	0.0866956	0.500406	11.8226 0.03514	11.7184 0.0347114
15	64	0	40	0.1	0.942478	-1.60338e-05	0.000776294	0.492335	0.0677013	0.000204426	0.490047	11.2692	0.0345773	0.489608	1	1	3.6863	0.00226922	0.494367	166.337	0.0866956	0.500406	11.8226 0.03514	11.7184 0.0347114
15	64	-0.25	40	0.1	1.25664	-1.60338e-05	0.000776294	0.492335	0.0780453	0.000236651	0.477505	12.1647	0.0374084	0.477396	1	1	3.6863	0.00226922	0.494367	155.792	0.0871628	0.493878	12.6044 0.0377917	12.5155 0.0370222
15	64	0	40	0.1	1.25664	-1.60338e-05	0.000776294	0.492335	0.0780453	0.000236651	0.477505	12.1647	0.0374084	0.477396	1	1	3.6863	0.00226922	0.494367	155.792	0.0871628	0.493878	12.6044 0.0377917	12.5155 0.0370222
15	64	-0.25	40	0.1	1.5708	-1.60338e-05	0.000776294	0.492335	0.129756	0.000404592	0.478324	16.3404	0.0518499	0.475869	1	1	3.6863	0.00226922	0.494367	125.844	0.0858558	0.495768	16.1652 0.0477095	16.1603 0.0468578
15	64	0	40	0.1	1.5708	-1.60338e-05	0.000776294	0.492335	0.129756	0.000404592	0.478324	16.3404	0.0518499	0.475869	1	1	3.6863	0.00226922	0.494367	125.844	0.0858558	0.495768	16.1652 0.0477095	16.1603 0.0468578
15	64	-0.25	40	0.1	1.88496	-1.60338e-05	0.000776294	0.492335	0.00306543	8.4674e-06	0.488012	0.282401	0.000814855	0.483922	1	1	3.6863	0.00226922	0.494367	91.9601	0.0659384	0.501634	0.259726 0.00069592	0.262522 0.000705867
15	64	0	40	0.1	1.88496	-1.60338e-05	0.000776294	0.492335	0.00306543	8.4674e-06	0.488012	0.282401	0.000814855	0.483922	1	1	3.6863	0.00226922	0.494367	91.9601	0.0659384	0.501634	0.259726 0.00069592	0.262522 0.000705867
15	64	-0.25	40	0.1	2.19912	-1.60338e-05	0.000776294	0.492335	0.000692241	1.26974e-06	0.499621	0.0573105	0.000111266	0.497389	1	1	3.6863	0.00226922	0.494367	82.6992	0.0366148	0.497537	0.0534412 9.79145e-05	0.0538659 9.70738e-05
15	64	0	40	0.1	2.19912	-1.60338e-05	0.000776294	0.492335	0.000692241	1.26974e-06	0.499621	0.0573105	0.000111266	0.497389	1	1	3.6863	0.00226922	0.494367	82.6992	0.0366148	0.497537	0.0534412 9.79145e-05	0.0538659 9.70738e-05
15	64	-0.25	40	0.1	2.51327	-0.000507007	0.000800613	0.5145	0.00274582	8.23548e-06	0.499431	0.220493	0.00063368	0.495153	1	1	3.69115	0.00223065	0.487522	80.669	0.0681766	0.496928	0.193575 0.000505318	0.196843 0.000493855
15	64	0	40	0.1	2.51327	-0.000507007	0.000800613	0.5145	0.00274582	8.23548e-06	0.499431	0.220493	0.00063368	0.495153	1	1	3.69115	0.00223065	0.487522	80.669	0.0681766	0.496928	0.193575 0.000505318	0.196843 0.000493855
15	64	-0.25	40	0.1	2.82743	-0.000507007	0.000800613	0.5145	0.0496055	0.000258794	0.506381	3.66245	0.0168318	0.514153	1	1	3.69115	0.00223065	0.487522	75.549	0.11875	0.499515	2.84694 0.0144828	2.94671 0.013455
15	64	0	40	0.1	2.82743	-0.000507007	0.000800613	0.5145	0.0496055	0.000258794	0.506381	3.66245	0.0168318	0.514153	1	1	3.69115	0.00223065	0.487522	75.549	0.11875	0.499515	2.84694 0.0144828	2.94671 0.013455
15	64	-0.25	50	0.1	0	-0.000453481	0.00071609	0.5145	2.16178	0.0196506	0.507192	163.432	1.14194	0.513462	1	1	2.86189	0.00178457	0.48755	80.8987	0.190586	0.497632	115.08 1.126	119.656 0.978082
15	64	0	50	0.1	0	-0.000453481	0.00071609	0.5145	2.16178	0.0196506	0.507192	163.432	1.14194	0.513462	1	1	2.86189	0.00178457	0.48755	80.8987	0.190586	0.497632	115.08 1.126	119.656 0.978082
15	64	-0.25	50	0.1	3.14159	-0.000453481	0.00071609	0.5145	2.16172	0.0196503	0.507192	163.598	1.14301	0.513428	1	1	2.86189	0.00178457	0.48755	80.9835	0.190939	0.497515	115.285 1.12673	119.852 0.97911
15	64	0	50	0.1	3.14159	-0.000453481	0.00071609	0.5145	2.16172	0.0196503	0.507192	163.598	1.14301	0.513428	1	1	2.86189	0.00178457	0.48755	80.9835	0.190939	0.497515	115.285 1.12673	119.852 0.97911
15	64	-0.25	50	0.1	0.314159	-0.000453481	0.00071609	0.5145	0.154662	0.000728764	0.504873	21.2089	0.0881422	0.512727	1	1	2.86189	0.00178457	0.48755	139.815	0.160653	0.492172	20.1915 0.0676503	20.2671 0.0661307
15	64	0	50	0.1	0.314159	-0.000453481	0.00071609	0.5145	0.154662	0.000728764	0.504873	21.2089	0.0881422	0.512727	1	1	2.86189	0.00178457	0.48755	139.815	0.160653	0.492172	20.1915 0.0676503	20.2671 0.0661307
15	64	-0.25	50	0.1	0.628319	-0.000453481	0.00071609	0.5145	0.0711539	0.000262288	0.51231	13.5096	0.0482661	0.514484	1	1	2.86189	0.00178457	0.48755	190.609	0.126649	0.493955	13.9223 0.0356133	13.8277 0.0344388
15	64	0	50	0.1	0.628319	-0.000453481	0.00071609	0.5145	0.0711539	0.000262288	0.51231	13.5096	0.0482661	0.514484	1	1	2.86189	0.00178457	0.48755	190.609	0.126649	0.493955	13.9223 0.0356133	13.8277 0.0344388
15	64	-0.25	50	0.1	0.942478	-0.000453481	0.00071609	0.5145	0.0586656	0.000211026	0.516276	12.1455	0.0426223	0.517844	1	1	2.86189	0.00178457	0.48755	207.619	0.122856	0.498335	12.7159 0.0362466	12.6002 0.0343419
15	64	0	50	0.1	0.942478	-0.000453481	0.00071609	0.5145	0.0586656	0.000211026	0.516276	12.1455	0.0426223	0.517844	1	1	2.86189	0.00178457	0.48755	207.619	0.122856	0.498335	12.7159 0.0362466	12.6002 0.0343419
15	64	-0.25	50	0.1	1.25664	-0.000453481	0.00071609	0.5145	0.0683669	0.000249667	0.500938	13.2293	0.047411	0.515608	1	1	2.86189	0.00178457	0.48755	194.218	0.127718	0.508148	13.6728 0.0501618	13.5809 0.0477965
15	64	0	50	0.1	1.25664	-0.000453481	0.00071609	0.5145	0.0683669	0.000249667	0.500938	13.2293	0.047411	0.515608	1	1	2.86189	0.00178457	0.48755	194.218	0.127718	0.508148	13.6728 0.0501618	13.5809 0.0477965
15	64	-0.25	50	0.1	1.5708	-0.000453481	0.00071609	0.5145	0.11736	0.000448289	0.495876	18.1545	0.0669367	0.498719	1	1	2.86189	0.00178457	0.48755	155.416	0.124268	0.501095	17.9201 0.0825669	17.935 0.079852
15	64	0	50	0.1	1.5708	-0.000453481	0.00071609	0.5145	0.11736	0.000448289	0.495876	18.1545	0.0669367	0.498719	1	1	2.86189	0.00178457	0.48755	155.416	0.124268	0.501095	17.9201 0.0825669	17.935 0.079852
15	64	-0.25	50	0.1	1.88496	-0.000453481	0.00071609	0.5145	0.000902524	3.13816e-06	0.497123	0.0980972	0.000337248	0.500274	1	1	2.86189	0.00178457	0.48755	109	0.0931786	0.48772	0.0891502 0.000408754	0.0903196 0.000399298
15	64	0	50	0.1	1.88496	-0.000453481	0.00071609	0.5145	0.000902524	3.13816e-06	0.497123	0.0980972	0.000337248	0.500274	1	1	2.86189	0.00178457	0.48755	109	0.0931786	0.48772	0.0891502 0.000408754	0.0903196 0.000399298
15	64	-0.25	50	0.1	2.19912	-0.000453481	0.00071609	0.5145	0.000122314	2.64603e-07	0.494732	0.0118197	2.59738e-05	0.49378	1	1	2.86189	0.00178457	0.48755	96.6636	0.0505557	0.511026	0.0109469 2.00572e-05	0.0110319 2.03303e-05
15	64	0	50	0.1	2.19912	-0.000453481	0.00071609	0.5145	0.000122314	2.64603e-07	0.494732	0.0118197	2.59738e-05	0.49378	1	1	2.86189	0.00178457	0.48755	96.6636	0.0505557	0.511026	0.0109469 2.00572e-05	0.0110319 2.03303e-05
15	64	-0.25	50	0.1	2.51327	-0.000453481	0.00071609	0.5145	0.000717453	2.74308e-06	0.509607	0.065542	0.000220794	0.496301	1	1	2.86189	0.00178457	0.48755	92.5037	0.0956238	0.499267	0.056543 0.000177131	0.0575414 0.000168992
15	64	0	50	0.1	2.51327	-0.000453481	0.00071609	0.5145	0.000717453	2.74308e-06	0.509607	0.065542	0.000220794	0.496301	1	1	2.86189	0.00178457	0.48755	92.5037	0.0956238	0.499267	0.056543 0.000177131	0.0575414 0.000168992
15	64	-0.25	50	0.1	2.82743	-0.000453481	0.00071609	0.5145	0.027869	0.000199228	0.508355	2.25168	0.0126943	0.513748	1	1	2.86189	0.00178457	0.48755	84.7694	0.160989	0.499051	1.70315 0.011502	1.75869 0.0101434
15	64	0	50	0.1	2.82743	-0.000453481	0.00071609	0.5145	0.027869	0.000199228	0.508355	2.25168	0.0126943	0.513748	1	1	2.86189	0.00178457	0.48755	84.7694	0.160989	0.499051	1.70315 0.011502	1.75869 0.0101434
15	64	-0.25	60	0.1	0	0.000418056	0.000657827	0.514114	2.96366	0.0391136	0.508214	229.408	2.01161	0.497362	1	1	2.30764	0.00151164	0.495558	86.9975	0.23649	0.493553	158.47 1.98566	164.285 1.55705
15	64	0	60	0.1	0	0.000418056	0.000657827	0.514114	2.96366	0.0391136	0.508214	229.408	2.01161	0.497362	1	1	2.30764	0.00151164	0.495558	86.9975	0.23649	0.493553	158.47 1.98566	164.285 1.55705
15	64	-0.25	60	0.1	3.14159	0.000418056	0.000657827	0.514114	2.96341	0.0391125	0.508218	230.189	2.01706	0.497312	1	1	2.30764	0.00151164	0.495558	87.3115	0.237882	0.493486	159.43 1.99387	165.208 1.56498
15	64	0	60	0.1	3.14159	0.000418056	0.000657827	0.514114	2.96341	0.0391125	0.508218	230.189	2.01706	0.497312	1	1	2.30764	0.00151164	0.495558	87.3115	0.237882	0.493486	159.43 1.99387	165.208 1.56498
15	64	-0.25	60	0.1	0.314159	0.000418056	0.000657827	0.514114	0.144016	0.000868971	0.508217	23.1997	0.110564	0.503159	1	1	2.30764	0.00151164	0.495558	165.994	0.208059	0.493776	22.0705 0.129744	22.1788 0.125248
15	64	0	60	0.1	0.314159	0.000418056	0.000657827	0.514114	0.144016	0.000868971	0.508217	23.1997	0.110564	0.503159	1	1	2.30764	0.00151164	0.495558	165.994	0.208059	0.493776	22.0705 0.129744	22.1788 0.125248
15	64	-0.25	60	0.1	0.628319	0.000418056	0.000657827	0.514114	0.0634577	0.000269635	0.510808	14.368	0.0577382	0.508411	1	1	2.30764	0.00151164	0.495558	228.111	0.172061	0.499125	14.7884 0.0685016	14.6898 0.0680852
15	64	0	60	0.1	0.628319	0.000418056	0.000657827	0.514114	0.0634577	0.000269635	0.510808	14.368	0.0577382	0.508411	1	1	2.30764	0.00151164	0.495558	228.111	0.172061	0.499125	14.7884 0.0685016	14.6898 0.0680852
15	64	-0.25	60	0.1	0.942478	0.000418056	0.000657827	0.514114	0.0518263	0.000208568	0.516252	12.8269	0.0497189	0.514306	1	1	2.30764	0.00151164	0.495558	248.804	0.165583	0.505571	13.4244 0.0548341	13.2982 0.0540868
15	64	0	60	0.1	0.942478	0.000418056	0.000657827	0.514114	0.0518263	0.000208568	0.516252	12.8269	0.0497189	0.514306	1	1	2.30764	0.00151164	0.495558	248.804	0.165583	0.505571	13.4244 0.0548341	13.2982 0.0540868
15	64	-0.25	60	0.1	1.25664	0.000418056	0.000657827	0.514114	0.0606994	0.000249921	0.51978	14.0229	0.0551895	0.518569	1	1	2.30764	0.00151164	0.495558	232.583	0.169364	0.51429	14.4883 0.053543	14.3876 0.0524724
15	64	0	60	0.1	1.25664	0.000418056	0.000657827	0.514114	0.0606994	0.000249921	0.51978	14.0229	0.0551895	0.518569	1	1	2.30764	0.00151164	0.495558	232.583	0.169364	0.51429	14.4883 0.053543	14.3876 0.0524724
15	64	-0.25	60	0.1	1.5708	0.000418056	0.000657827	0.514114	0.107147	0.000479396	0.524676	19.6136	0.0817307	0.52201	1	1	2.30764	0.00151164	0.495558	184.897	0.162897	0.490781	19.3319 0.0713458	19.3569 0.0705015
15	64	0	60	0.1	1.5708	0.000418056	0.000657827	0.514114	0.107147	0.000479396	0.524676	19.6136	0.0817307	0.52201	1	1	2.30764	0.00151164	0.495558	184.897	0.162897	0.490781	19.3319 0.0713458	19.3569 0.0705015
15	64	-0.25	60	0.1	1.88496	0.000418056	0.000657827	0.514114	0.000266366	1.1538e-06	0.519559	0.0330628	0.00013447	0.518605	1	1	2.30764	0.00151164	0.495558	125.276	0.125312	0.493444	0.0297874 0.000106142	0.0302219 0.00010857
15	64	0	60	0.1	1.88496	0.000418056	0.000657827	0.514114	0.000266366	1.1538e-06	0.519559	0.0330628	0.00013447	0.518605	1	1	2.30764	0.00151164	0.495558	125.276	0.125312	0.493444	0.0297874 0.000106142	0.0302219 0.00010857
15	64	-0.25	60	0.1	2.19912	0.000418056	0.000657827	0.514114	2.15105e-05	5.68712e-08	0.507493	0.00236203	6.09959e-06	0.513751	1	1	2.30764	0.00151164	0.495558	110.085	0.0660305	0.50437	0.00218264 5.40086e-06	0.00219896 5.10481e-06
15	64	0	60	0.1	2.19912	0.000418056	0.000657827	0.514114	2.15105e-05	5.68712e-08	0.507493	0.00236203	6.09959e-06	0.513751	1	1	2.30764	0.00151164	0.495558	110.085	0.0660305	0.50437	0.00218264 5.40086e-06	0.00219896 5.10481e-06
15	64	-0.25	60	0.1	2.51327	0.000418056	0.000657827	0.514114	0.000187351	9.18562e-07	0.510991	0.0188838	7.64082e-05	0.514065	1	1	2.30764	0.00151164	0.495558	103.188	0.128719	0.514645	0.0160823 7.40359e-05	0.0163751 6.87574e-05
15	64	0	60	0.1	2.51327	0.000418056	0.000657827	0.514114	0.000187351	9.18562e-07	0.510991	0.0188838	7.64082e-05	0.514065	1	1	2.30764	0.00151164	0.495558	103.188	0.128719	0.514645	0.0160823 7.40359e-05	0.0163751 6.87574e-05
15	64	-0.25	60	0.1	2.82743	0.000418056	0.000657827	0.514114	0.015761	0.000160704	0.508864	1.33794	0.00931553	0.499475	1	1	2.30764	0.00151164	0.495558	92.2912	0.203203	0.496357	0.993825 0.00877691	1.0247 0.00727223
15	64	0	60	0.1	2.82743	0.000418056	0.000657827	0.514114	0.015761	0.000160704	0.508864	1.33794	0.00931553	0.499475	1	1	2.30764	0.00151164	0.495558	92.2912	0.203203	0.496357	0.993825 0.00877691	1.0247 0.00727223


==> data/summary_zero.csv <==
15	48	-0.25	20	0.005	0	-0.00161312	0.00109964	0.492684	0.829009	5.78516e-06	0.488325	0.00655732	3.70284e-06	0.488488	1	1	7.86229	0.00446589	0.488076	0.00790951	4.41114e-06	0.488474	0.00807473 3.90667e-06	0.00786739 3.60453e-06
15	48	0	20	0.005	0	-0.00161312	0.00109964	0.492684	0.829009	5.78516e-06	0.488325	0.00655732	3.70284e-06	0.488488	1	1	7.86229	0.00446589	0.488076	0.00790951	4.41114e-06	0.488474	0.00807473 3.90667e-06	0.00786739 3.60453e-06
15	48	-0.25	20	0.005	0.314159	-0.000839733	0.00111215	0.514669	0.767168	4.94232e-06	0.509072	0.00613592	3.17113e-06	0.508623	1	1	7.85499	0.00453508	0.500712	0.00799789	4.08168e-06	0.508598	0.00755748 4.33728e-06	0.00736359 4.25762e-06
15	48	0	20	0.005	0.314159	-0.000839733	0.00111215	0.514669	0.767168	4.94232e-06	0.509072	0.00613592	3.17113e-06	0.508623	1	1	7.85499	0.00453508	0.500712	0.00799789	4.08168e-06	0.508598	0.00755748 4.33728e-06	0.00736359 4.25762e-06
15	48	-0.25	20	0.005	3.14159	-0.00161312	0.00109964	0.492684	0.829009	5.78516e-06	0.488325	0.00655732	3.70284e-06	0.488488	1	1	7.86229	0.00446589	0.488076	0.00790951	4.41114e-06	0.488474	0.00807473 3.90667e-06	0.00786739 3.60453e-06
15	48	0	20	0.005	3.14159	-0.00161312	0.00109964	0.492684	0.829009	5.78516e-06	0.488325	0.00655732	3.70284e-06	0.488488	1	1	7.86229	0.00446589	0.488076	0.00790951	4.41114e-06	0.488474	0.00807473 3.90667e-06	0.00786739 3.60453e-06
15	48	-0.25	20	0.005	3.45575	0.000483854	0.00109961	0.49465	0.76703	4.80726e-06	0.489937	0.00600353	3.06951e-06	0.489586	1	1	7.8582	0.00453652	0.498306	0.00782672	3.95251e-06	0.489577	0.00739328 3.04397e-06	0.00720422 2.75208e-06
15	48	0	20	0.005	3.45575	0.000483854	0.00109961	0.49465	0.76703	4.80726e-06	0.489937	0.00600353	3.06951e-06	0.489586	1	1	7.8582	0.00453652	0.498306	0.00782672	3.95251e-06	0.489577	0.00739328 3.04397e-06	0.00720422 2.75208e-06
15	48	-0.25	20	0.005	3.76991	0.000483854	0.00109961	0.49465	0.729167	3.45275e-06	0.488344	0.00558407	2.18564e-06	0.488174	1	1	7.8582	0.00453652	0.498306	0.00765801	2.96108e-06	0.488171	0.0068783 2.10419e-06	0.00670221 1.90848e-06
15	48	0	20	0.005	3.76991	0.000483854	0.00109961	0.49465	0.729167	3.45275e-06	0.488344	0.00558407	2.18564e-06	0.488174	1	1	7.8582	0.00453652	0.498306	0.00765801	2.96108e-06	0.488171	0.0068783 2.10419e-06	0.00670221 1.90848e-06
15	48	-0.25	20	0.005	4.08407	0.000483854	0.00109961	0.49465	0.715851	2.7087e-06	0.486937	0.0054134	1.69324e-06	0.486817	1	1	7.8582	0.00453652	0.498306	0.0075621	2.33671e-06	0.486819	0.00666883 1.99757e-06	0.00649802 1.91647e-06
15	48	0	20	0.005	4.08407	0.000483854	0.00109961	0.49465	0.715851	2.7087e-06	0.486937	0.0054134	1.69324e-06	0.486817	1	1	7.8582	0.00453652	0.498306	0.0075621	2.33671e-06	0.486819	0.00666883 1.99757e-06	0.00649802 1.91647e-06
15	48	-0.25	20	0.005	4.39823	0.000483854	0.00109961	0.49465	0.727164	3.12e-06	0.48892	0.00556841	1.9715e-06	0.488664	1	1	7.8582	0.00453652	0.498306	0.00765758	2.6783e-06	0.488664	0.00685943 2.82537e-06	0.00668381 2.76979e-06
15	48	0	20	0.005	4.39823	0.000483854	0.00109961	0.49465	0.727164	3.12e-06	0.48892	0.00556841	1.9715e-06	0.488664	1	1	7.8582	0.00453652	0.498306	0.00765758	2.6783e-06	0.488664	0.00685943 2.82537e-06	0.00668381 2.76979e-06
15	48	-0.25	20	0.005	4.71239	0.000483854	0.00109961	0.49465	0.763099	3.6826e-06	0.48988	0.00604267	2.36195e-06	0.489594	1	1	7.8582	0.00453652	0.498306	0.00791844	3.05692e-06	0.489594	0.00744331 3.48067e-06	0.00725281 3.42212e-06
15	48	0	20	0.005	4.71239	0.000483854	0.00109961	0.49465	0.763099	3.6826e-06	0.48988	0.00604267	2.36195e-06	0.489594	1	1	7.8582	0.00453652	0.498306	0.00791844	3.05692e-06	0.489594	0.00744331 3.48067e-06	0.00725281 3.42212e-06
15	48	-0.25	20	0.005	5.02655	0.000483854	0.00109961	0.49465	0.727568	3.31433e-06	0.489165	0.00595545	2.15838e-06	0.489104	1	1	7.8582	0.00453652	0.498306	0.00818529	2.92921e-06	0.489106	0.00733633 3.04791e-06	0.0071485 3.00018e-06
15	48	0	20	0.005	5.02655	0.000483854	0.00109961	0.49465	0.727568	3.31433e-06	0.489165	0.00595545	2.15838e-06	0.489104	1	1	7.8582	0.00453652	0.498306	0.00818529	2.92921e-06	0.489106	0.00733633 3.04791e-06	0.0071485 3.00018e-06
15	48	-0.25	20	0.005	5.34071	0.000483854	0.00109961	0.49465	0.716398	3.00359e-06	0.487727	0.0059379	1.97658e-06	0.488036	1	1	7.8582	0.00453652	0.498306	0.00828843	2.72427e-06	0.488044	0.0073151 2.28681e-06	0.00712773 2.21134e-06
15	48	0	20	0.005	5.34071	0.000483854	0.00109961	0.49465	0.716398	3.00359e-06	0.487727	0.0059379	1.97658e-06	0.488036	1	1	7.8582	0.00453652	0.498306	0.00828843	2.72427e-06	0.488044	0.0073151 2.28681e-06	0.00712773 2.21134e-06
15	48	-0.25	20	0.005	5.65487	0.000483854	0.00109961	0.49465	0.729573	3.6343e-06	0.488636	0.00597218	2.3604e-06	0.48865	1	1	7.8582	0.00453652	0.498306	0.0081857	3.19444e-06	0.488649	0.00735652 2.21248e-06	0.00716818 2.01115e-06
15	48	0	20	0.005	5.65487	0.000483854	0.00109961	0.49465	0.729573	3.6343e-06	0.488636	0.00597218	2.3604e-06	0.48865	1	1	7.8582	0.00453652	0.498306	0.0081857	3.19444e-06	0.488649	0.00735652 2.21248e-06	0.00716818 2.01115e-06
15	48	-0.25	20	0.005	5.96903	0.000483854	0.00109961	0.49465	0.767168	4.85569e-06	0.489968	0.00613615	3.11623e-06	0.489646	1	1	7.8582	0.00453652	0.498306	0.00799818	4.01112e-06	0.489637	0.0075567 3.04945e-06	0.00736345 2.75134e-06
15	48	0	20	0.005	5.96903	0.000483854	0.00109961	0.49465	0.767168	4.85569e-06	0.489968	0.00613615	3.11623e-06	0.489646	1	1	7.8582	0.00453652	0.498306	0.00799818	4.01112e-06	0.489637	0.0075567 3.04945e-06	0.00736345 2.75134e-06
15	48	-0.25	20	0.005	0.628319	-0.000839733	0.00111215	0.514669	0.729574	3.70867e-06	0.51444	0.00597301	2.40755e-06	0.514069	1	1	7.85499	0.00453508	0.500712	0.00818682	3.25809e-06	0.514036	0.00735799 2.91467e-06	0.00716913 2.90437e-06
15	48	0	20	0.005	0.628319	-0.000839733	0.00111215	0.514669	0.729574	3.70867e-06	0.51444	0.00597301	2.40755e-06	0.514069	1	1	7.85499	0.00453508	0.500712	0.00818682	3.25809e-06	0.514036	0.00735799 2.91467e-06	0.00716913 2.90437e-06
15	48	-0.25	20	0.005	0.942478	-0.00161312	0.00109964	0.492684	0.716405	3.05918e-06	0.495858	0.00594211	2.01278e-06	0.495948	1	1	7.86229	0.00446589	0.488076	0.00829423	2.77411e-06	0.49596	0.00732057 2.48289e-06	0.00713257 2.42333e-06
15	48	0	20	0.005	0.942478	-0.00161312	0.00109964	0.492684	0.716405	3.05918e-06	0.495858	0.00594211	2.01278e-06	0.495948	1	1	7.86229	0.00446589	0.488076	0.00829423	2.77411e-06	0.49596	0.00732057 2.48289e-06	0.00713257 2.42333e-06
15	48	-0.25	20	0.005	1.25664	-0.00161312	0.00109964	0.492684	0.727576	3.37687e-06	0.492465	0.0059605	2.19874e-06	0.492268	1	1	7.86229	0.00446589	0.488076	0.00819213	2.98391e-06	0.492274	0.00734276 2.69543e-06	0.00715443 2.59321e-06
15	48	0	20	0.005	1.25664	-0.00161312	0.00109964	0.492684	0.727576	3.37687e-06	0.492465	0.0059605	2.19874e-06	0.492268	1	1	7.86229	0.00446589	0.488076	0.00819213	2.98391e-06	0.492274	0.00734276 2.69543e-06	0.00715443 2.59321e-06
15	48	-0.25	20	0.005	1.5708	-0.00161312	0.00109964	0.492684	0.763107	3.76815e-06	0.495961	0.00604806	2.41725e-06	0.495821	1	1	7.86229	0.00446589	0.488076	0.00792542	3.12841e-06	0.495823	0.0074501 2.90836e-06	0.00725917 2.76411e-06
15	48	0	20	0.005	1.5708	-0.00161312	0.00109964	0.492684	0.763107	3.76815e-06	0.495961	0.00604806	2.41725e-06	0.495821	1	1	7.86229	0.00446589	0.488076	0.00792542	3.12841e-06	0.495823	0.0074501 2.90836e-06	0.00725917 2.76411e-06
15	48	-0.25	20	0.005	1.88496	-0.000839733	0.00111215	0.514669	0.727168	3.24261e-06	0.517919	0.00557081	2.05151e-06	0.518438	1	1	7.85499	0.00453508	0.500712	0.00766085	2.787e-06	0.518447	0.0068617 3.25121e-06	0.0066858 3.18336e-06
15	48	0	20	0.005	1.88496	-0.000839733	0.00111215	0.514669	0.727168	3.24261e-06	0.517919	0.00557081	2.05151e-06	0.518438	1	1	7.85499	0.00453508	0.500712	0.00766085	2.787e-06	0.518447	0.0068617 3.25121e-06	0.0066858 3.18336e-06
15	48	-0.25	20	0.005	2.19912	-0.000839733	0.00111215	0.514669	0.715853	2.7986e-06	0.522068	0.00541482	1.75068e-06	0.522541	1	1	7.85499	0.00453508	0.500712	0.00756406	2.41593e-06	0.522528	0.00667042 2.22206e-06	0.00649924 2.22268e-06
15	48	0	20	0.005	2.19912	-0.000839733	0.00111215	0.514669	0.715853	2.7986e-06	0.522068	0.00541482	1.75068e-06	0.522541	1	1	7.85499	0.00453508	0.500712	0.00756406	2.41593e-06	0.522528	0.00667042 2.22206e-06	0.00649924 2.22268e-06
15	48	-0.25	20	0.005	2.51327	-0.00161312	0.00109964	0.492684	0.729172	3.47591e-06	0.4881	0.00558672	2.20104e-06	0.488192	1	1	7.86229	0.00446589	0.488076	0.00766159	2.98193e-06	0.488188	0.00688181 2.5105e-06	0.00670501 2.40928e-06
15	48	0	20	0.005	2.51327	-0.00161312	0.00109964	0.492684	0.729172	3.47591e-06	0.4881	0.00558672	2.20104e-06	0.488192	1	1	7.86229	0.00446589	0.488076	0.00766159	2.98193e-06	0.488188	0.00688181 2.5105e-06	0.00670501 2.40928e-06
15	48	-0.25	20	0.005	2.82743	-0.00161312	0.00109964	0.492684	0.767033	4.83404e-06	0.487955	0.00600554	3.08802e-06	0.488126	1	1	7.86229	0.00446589	0.488076	0.00782931	3.97639e-06	0.488113	0.0073961 3.3056e-06	0.00720613 3.0785e-06
15	48	0	20	0.005	2.82743	-0.00161312	0.00109964	0.492684	0.767033	4.83404e-06	0.487955	0.00600554	3.08802e-06	0.488126	1	1	7.86229	0.00446589	0.488076	0.00782931	3.97639e-06	0.488113	0.0073961 3.3056e-06	0.00720613 3.0785e-06
15	48	-0.25	20	0.02	0	-0.00161312	0.00109964	0.492684	0.544983	5.68022e-05	0.489205	0.0631722	3.90238e-05	0.488866	1	1	7.86229	0.00446589	0.488076	0.115853	5.94989e-05	0.488543	0.0763016 3.94962e-05	0.0745443 3.69624e-05
15	48	0	20	0.02	0	-0.00161312	0.00109964	0.492684	0.544983	5.68022e-05	0.489205	0.0631722	3.90238e-05	0.488866	1	1	7.86229	0.00446589	0.488076	0.115853	5.94989e-05	0.488543	0.0763016 3.94962e-05	0.0745443 3.69624e-05
15	48	-0.25	20	0.02	0.314159	-0.000839733	0.00111215	0.514669	0.401954	3.92833e-05	0.508715	0.048954	2.75771e-05	0.509277	1	1	7.85499	0.00453508	0.500712	0.121736	5.66525e-05	0.509046	0.0592706 3.60594e-05	0.0578895 3.55659e-05
15	48	0	20	0.02	0.314159	-0.000839733	0.00111215	0.514669	0.401954	3.92833e-05	0.508715	0.048954	2.75771e-05	0.509277	1	1	7.85499	0.00453508	0.500712	0.121736	5.66525e-05	0.509046	0.0592706 3.60594e-05	0.0578895 3.55659e-05
15	48	-0.25	20	0.02	3.14159	-0.00161312	0.00109964	0.492684	0.544983	5.68021e-05	0.489205	0.0631722	3.90238e-05	0.488866	1	1	7.86229	0.00446589	0.488076	0.115853	5.94989e-05	0.488543	0.0763015 3.94961e-05	0.0745443 3.69624e-05
15	48	0	20	0.02	3.14159	-0.00161312	0.00109964	0.492684	0.544983	5.68021e-05	0.489205	0.0631722	3.90238e-05	0.488866	1	1	7.86229	0.00446589	0.488076	0.115853	5.94989e-05	0.488543	0.0763015 3.94961e-05	0.0745443 3.69624e-05
15	48	-0.25	20	0.02	3.45575	0.000516999	0.00110392	0.496072	0.397716	3.7588e-05	0.497947	0.0446942	2.57279e-05	0.498531	1	1	7.84768	0.00461881	0.515213	0.112326	5.4056e-05	0.498875	0.054074 2.77989e-05	0.0528196 2.74506e-05
15	48	0	20	0.02	3.45575	0.000516999	0.00110392	0.496072	0.397716	3.7588e-05	0.497947	0.0446942	2.57279e-05	0.498531	1	1	7.84768	0.00461881	0.515213	0.112326	5.4056e-05	0.498875	0.054074 2.77989e-05	0.0528196 2.74506e-05
15	48	-0.25	20	0.02	3.76991	0.000516999	0.00110392	0.496072	0.321948	2.19307e-05	0.495419	0.0337229	1.469e-05	0.496558	1	1	7.84768	0.00461881	0.515213	0.10472	3.84933e-05	0.496964	0.0409389 1.6613e-05	0.0399709 1.62102e-05
15	48	0	20	0.02	3.76991	0.000516999	0.00110392	0.496072	0.321948	2.19307e-05	0.495419	0.0337229	1.469e-05	0.496558	1	1	7.84768	0.00461881	0.515213	0.10472	3.84933e-05	0.496964	0.0409389 1.6613e-05	0.0399709 1.62102e-05
15	48	-0.25	20	0.02	4.08407	0.000516999	0.00110392	0.496072	0.297532	1.50587e-05	0.492241	0.0298147	9.68994e-06	0.493732	1	1	7.84768	0.00461881	0.515213	0.100193	2.7505e-05	0.494136	0.0362574 1.12162e-05	0.0353924 1.03392e-05
15	48	0	20	0.02	4.08407	0.000516999	0.00110392	0.496072	0.297532	1.50587e-05	0.492241	0.0298147	9.68994e-06	0.493732	1	1	7.84768	0.00461881	0.515213	0.100193	2.7505e-05	0.494136	0.0362574 1.12162e-05	0.0353924 1.03392e-05
15	48	-0.25	20	0.02	4.39823	0.000516999	0.00110392	0.496072	0.318495	1.983e-05	0.496459	0.0334945	1.33497e-05	0.498005	1	1	7.84768	0.00461881	0.515213	0.105143	3.5369e-05	0.498399	0.040696 1.41196e-05	0.0397309 1.29251e-05
15	48	0	20	0.02	4.39823	0.000516999	0.00110392	0.496072	0.318495	1.983e-05	0.496459	0.0334945	1.33497e-05	0.498005	1	1	7.84768	0.00461881	0.515213	0.105143	3.5369e-05	0.498399	0.040696 1.41196e-05	0.0397309 1.29251e-05
15	48	-0.25	20	0.02	4.71239	0.000516999	0.00110392	0.496072	0.392073	2.97613e-05	0.497259	0.0467333	2.12215e-05	0.498244	1	1	7.84768	0.00461881	0.515213	0.119161	4.50743e-05	0.498568	0.0567538 2.14942e-05	0.0554119 2.02037e-05
15	48	0	20	0.02	4.71239	0.000516999	0.00110392	0.496072	0.392073	2.97613e-05	0.497259	0.0467333	2.12215e-05	0.498244	1	1	7.84768	0.00461881	0.515213	0.119161	4.50743e-05	0.498568	0.0567538 2.14942e-05	0.0554119 2.02037e-05
15	48	-0.25	20	0.02	5.02655	0.000516999	0.00110392	0.496072	0.32905	2.52391e-05	0.494373	0.0441066	1.90471e-05	0.494971	1	1	7.84768	0.00461881	0.515213	0.134005	4.76027e-05	0.495238	0.0536231 1.90117e-05	0.0523466 1.80793e-05
15	48	0	20	0.02	5.02655	0.000516999	0.00110392	0.496072	0.32905	2.52391e-05	0.494373	0.0441066	1.90471e-05	0.494971	1	1	7.84768	0.00461881	0.515213	0.134005	4.76027e-05	0.495238	0.0536231 1.90117e-05	0.0523466 1.80793e-05
15	48	-0.25	20	0.02	5.34071	0.000483854	0.00109961	0.49465	0.311194	2.27509e-05	0.489038	0.0435451	1.77316e-05	0.490107	1	1	7.8582	0.00453652	0.498306	0.139894	4.67477e-05	0.490394	0.0529807 1.96775e-05	0.0517142 1.938e-05
15	48	0	20	0.02	5.34071	0.000483854	0.00109961	0.49465	0.311194	2.27509e-05	0.489038	0.0435451	1.77316e-05	0.490107	1	1	7.8582	0.00453652	0.498306	0.139894	4.67477e-05	0.490394	0.0529807 1.96775e-05	0.0517142 1.938e-05
15	48	-0.25	20	0.02	5.65487	0.000483854	0.00109961	0.49465	0.332624	2.69044e-05	0.488884	0.0444501	2.00195e-05	0.48853	1	1	7.8582	0.00453652	0.498306	0.133594	4.93788e-05	0.48847	0.0540038 1.7623e-05	0.0527233 1.63783e-05
15	48	0	20	0.02	5.65487	0.000483854	0.00109961	0.49465	0.332624	2.69044e-05	0.488884	0.0444501	2.00195e-05	0.48853	1	1	7.8582	0.00453652	0.498306	0.133594	4.93788e-05	0.48847	0.0540038 1.7623e-05	0.0527233 1.63783e-05
15	48	-0.25	20	0.02	5.96903	0.000483854	0.00109961	0.49465	0.401959	3.85897e-05	0.489478	0.0489527	2.70118e-05	0.487705	1	1	7.8582	0.00453652	0.498306	0.121731	5.54835e-05	0.487263	0.0592586 2.50341e-05	0.0578828 2.27856e-05
15	48	0	20	0.02	5.96903	0.000483854	0.00109961	0.49465	0.401959	3.85897e-05	0.489478	0.0489527	2.70118e-05	0.487705	1	1	7.8582	0.00453652	0.498306	0.121731	5.54835e-05	0.487263	0.0592586 2.50341e-05	0.0578828 2.27856e-05
15	48	-0.25	20	0.02	0.628319	-0.000839733	0.00111215	0.514669	0.332635	2.74255e-05	0.513425	0.0444632	2.04129e-05	0.513137	1	1	7.85499	0.00453508	0.500712	0.133629	5.03093e-05	0.512556	0.0540231 2.35492e-05	0.0527389 2.34806e-05
15	48	0	20	0.02	0.628319	-0.000839733	0.00111215	0.514669	0.332635	2.74255e-05	0.513425	0.0444632	2.04129e-05	0.513137	1	1	7.85499	0.00453508	0.500712	0.133629	5.03093e-05	0.512556	0.0540231 2.35492e-05	0.0527389 2.34806e-05
15	48	-0.25	20	0.02	0.942478	-0.00161312	0.00109964	0.492684	0.311243	2.31446e-05	0.496343	0.043584	1.80147e-05	0.496412	1	1	7.86229	0.00446589	0.488076	0.139997	4.74686e-05	0.496597	0.0530309 2.10098e-05	0.0517592 2.04711e-05
15	48	0	20	0.02	0.942478	-0.00161312	0.00109964	0.492684	0.311243	2.31446e-05	0.496343	0.043584	1.80147e-05	0.496412	1	1	7.86229	0.00446589	0.488076	0.139997	4.74686e-05	0.496597	0.0530309 2.10098e-05	0.0517592 2.04711e-05
15	48	-0.25	20	0.02	1.25664	-0.000839733	0.00111215	0.514669	0.329104	2.57053e-05	0.518086	0.0441455	1.93736e-05	0.517844	1	1	7.85499	0.00453508	0.500712	0.134102	4.83809e-05	0.517718	0.0536633 2.72914e-05	0.0523848 2.72092e-05
15	48	0	20	0.02	1.25664	-0.000839733	0.00111215	0.514669	0.329104	2.57053e-05	0.518086	0.0441455	1.93736e-05	0.517844	1	1	7.85499	0.00453508	0.500712	0.134102	4.83809e-05	0.517718	0.0536633 2.72914e-05	0.0523848 2.72092e-05
15	48	-0.25	20	0.02	1.5708	-0.000839733	0.00111215	0.514669	0.392142	3.00879e-05	0.515206	0.0467823	2.14174e-05	0.515012	1	1	7.85499	0.00453508	0.500712	0.119266	4.54543e-05	0.515048	0.0568052 3.36866e-05	0.0554604 3.3195e-05
15	48	0	20	0.02	1.5708	-0.000839733	0.00111215	0.514669	0.392142	3.00879e-05	0.515206	0.0467823	2.14174e-05	0.515012	1	1	7.85499	0.00453508	0.500712	0.119266	4.54543e-05	0.515048	0.0568052 3.36866e-05	0.0554604 3.3195e-05
15	48	-0.25	20	0.02	1.88496	-0.00161312	0.00109964	0.492684	0.318565	1.97962e-05	0.494479	0.0335424	1.32842e-05	0.4938	1	1	7.86229	0.00446589	0.488076	0.10527	3.51532e-05	0.493719	0.0407539 1.59545e-05	0.0397863 1.53641e-05
15	48	0	20	0.02	1.88496	-0.00161312	0.00109964	0.492684	0.318565	1.97962e-05	0.494479	0.0335424	1.32842e-05	0.4938	1	1	7.86229	0.00446589	0.488076	0.10527	3.51532e-05	0.493719	0.0407539 1.59545e-05	0.0397863 1.53641e-05
15	48	-0.25	20	0.02	2.19912	-0.00161312	0.00109964	0.492684	0.297582	1.52815e-05	0.495551	0.0298472	9.82038e-06	0.495104	1	1	7.86229	0.00446589	0.488076	0.100285	2.78597e-05	0.49518	0.0362964 1.21273e-05	0.0354292 1.20006e-05
15	48	0	20	0.02	2.19912	-0.00161312	0.00109964	0.492684	0.297582	1.52815e-05	0.495551	0.0298472	9.82038e-06	0.495104	1	1	7.86229	0.00446589	0.488076	0.100285	2.78597e-05	0.49518	0.0362964 1.21273e-05	0.0354292 1.20006e-05
15	48	-0.25	20	0.02	2.51327	-0.000839733	0.00111215	0.514669	0.321957	2.21966e-05	0.514822	0.0337285	1.48619e-05	0.515218	1	1	7.85499	0.00453508	0.500712	0.104735	3.89136e-05	0.514933	0.040949 1.81268e-05	0.0399794 1.81389e-05
15	48	0	20	0.02	2.51327	-0.000839733	0.00111215	0.514669	0.321957	2.21966e-05	0.514822	0.0337285	1.48619e-05	0.515218	1	1	7.85499	0.00453508	0.500712	0.104735	3.89136e-05	0.514933	0.040949 1.81268e-05	0.0399794 1.81389e-05
15	48	-0.25	20	0.02	2.82743	-0.000839733	0.00111215	0.514669	0.39771	3.76067e-05	0.508921	0.0446893	2.57556e-05	0.509666	1	1	7.85499	0.00453508	0.500712	0.112317	5.40851e-05	0.509534	0.0540762 3.45352e-05	0.0528201 3.41054e-05
15	48	0	20	0.02	2.82743	-0.000839733	0.00111215	0.514669	0.39771	3.76067e-05	0.508921	0.0446893	2.57556e-05	0.509666	1	1	7.85499	0.00453508	0.500712	0.112317	5.40851e-05	0.509534	0.0540762 3.45352e-05	0.0528201 3.41054e-05
15	48	-0.25	20	0.04	0	-0.00161312	0.00109964	0.492684	0.408927	0.000144184	0.491727	0.151025	0.000118883	0.490108	1	1	7.86229	0.00446589	0.488076	0.368756	0.000162444	0.488044	0.173534 0.000114187	0.170648 0.000109892
15	48	0	20	0.04	0	-0.00161312	0.00109964	0.492684	0.408927	0.000144184	0.491727	0.151025	0.000118883	0.490108	1	1	7.86229	0.00446589	0.488076	0.368756	0.000162444	0.488044	0.173534 0.000114187	0.170648 0.000109892
15	48	-0.25	20	0.04	0.314159	-0.00161312	0.00109964	0.492684	0.229461	7.6086e-05	0.491084	0.0934185	6.63436e-05	0.489641	1	1	7.86229	0.00446589	0.488076	0.406609	0.000155847	0.487654	0.108455 6.47863e-05	0.106501 6.27376e-05
15	48	0	20	0.04	0.314159	-0.00161312	0.00109964	0.492684	0.229461	7.6086e-05	0.491084	0.0934185	6.63436e-05	0.489641	1	1	7.86229	0.00446589	0.488076	0.406609	0.000155847	0.487654	0.108455 6.47863e-05	0.106501 6.27376e-05
15	48	-0.25	20	0.04	3.14159	-0.00161312	0.00109964	0.492684	0.408927	0.000144184	0.491727	0.151025	0.000118883	0.490108	1	1	7.86229	0.00446589	0.488076	0.368756	0.000162444	0.488044	0.173534 0.000114187	0.170648 0.000109892
15	48	0	20	0.04	3.14159	-0.00161312	0.00109964	0.492684	0.408927	0.000144184	0.491727	0.151025	0.000118883	0.490108	1	1	7.86229	0.00446589	0.488076	0.368756	0.000162444	0.488044	0.173534 0.000114187	0.170648 0.000109892
15	48	-0.25	20	0.04	3.45575	0.000516999	0.00110392	0.496072	0.214405	6.85443e-05	0.497182	0.0763059	5.61878e-05	0.499295	1	1	7.84768	0.00461881	0.515213	0.355429	0.000149743	0.501672	0.0881538 5.72308e-05	0.086632 5.75367e-05
15	48	0	20	0.04	3.45575	0.000516999	0.00110392	0.496072	0.214405	6.85443e-05	0.497182	0.0763059	5.61878e-05	0.499295	1	1	7.84768	0.00461881	0.515213	0.355429	0.000149743	0.501672	0.0881538 5.72308e-05	0.086632 5.75367e-05
15	48	-0.25	20	0.04	3.76991	0.000516999	0.00110392	0.496072	0.135656	3.09097e-05	0.49601	0.0439812	2.45507e-05	0.498842	1	1	7.84768	0.00461881	0.515213	0.323969	0.00010773	0.501493	0.0513906 2.69157e-05	0.0504294 2.67448e-05
15	48	0	20	0.04	3.76991	0.000516999	0.00110392	0.496072	0.135656	3.09097e-05	0.49601	0.0439812	2.45507e-05	0.498842	1	1	7.84768	0.00461881	0.515213	0.323969	0.00010773	0.501493	0.0513906 2.69157e-05	0.0504294 2.67448e-05
15	48	-0.25	20	0.04	4.08407	0.000516999	0.00110392	0.496072	0.113354	1.80599e-05	0.493851	0.0343639	1.36305e-05	0.496806	1	1	7.84768	0.00461881	0.515213	0.303042	7.23865e-05	0.499068	0.0404068 1.58621e-05	0.03962 1.47785e-05
15	48	0	20	0.04	4.08407	0.000516999	0.00110392	0.496072	0.113354	1.80599e-05	0.493851	0.0343639	1.36305e-05	0.496806	1	1	7.84768	0.00461881	0.515213	0.303042	7.23865e-05	0.499068	0.0404068 1.58621e-05	0.03962 1.47785e-05
15	48	-0.25	20	0.04	4.39823	0.000516999	0.00110392	0.496072	0.133189	2.80218e-05	0.498749	0.0438755	2.29121e-05	0.501765	1	1	7.84768	0.00461881	0.515213	0.329209	0.000105107	0.522446	0.0514438 2.42871e-05	0.0504621 2.29238e-05
15	48	0	20	0.04	4.39823	0.000516999	0.00110392	0.496072	0.133189	2.80218e-05	0.498749	0.0438755	2.29121e-05	0.501765	1	1	7.84768	0.00461881	0.515213	0.329209	0.000105107	0.522446	0.0514438 2.42871e-05	0.0504621 2.29238e-05
15	48	-0.25	20	0.04	4.71239	0.000516999	0.00110392	0.496072	0.216358	5.8606e-05	0.498447	0.0874596	5.3585e-05	0.500674	1	1	7.84768	0.00461881	0.515213	0.403867	0.000142031	0.525194	0.102593 5.46077e-05	0.100623 5.31981e-05
15	48	0	20	0.04	4.71239	0.000516999	0.00110392	0.496072	0.216358	5.8606e-05	0.498447	0.0874596	5.3585e-05	0.500674	1	1	7.84768	0.00461881	0.515213	0.403867	0.000142031	0.525194	0.102593 5.46077e-05	0.100623 5.31981e-05
15	48	-0.25	20	0.04	5.02655	0.000516999	0.00110392	0.496072	0.163503	4.692e-05	0.494286	0.0786109	4.72569e-05	0.495894	1	1	7.84768	0.00461881	0.515213	0.480361	0.000151998	0.49802	0.0926714 4.76645e-05	0.0908276 4.67246e-05
15	48	0	20	0.04	5.02655	0.000516999	0.00110392	0.496072	0.163503	4.692e-05	0.494286	0.0786109	4.72569e-05	0.495894	1	1	7.84768	0.00461881	0.515213	0.480361	0.000151998	0.49802	0.0926714 4.76645e-05	0.0908276 4.67246e-05
15	48	-0.25	20	0.04	5.34071	0.000516999	0.00110392	0.496072	0.150233	4.26521e-05	0.490861	0.0766838	4.47895e-05	0.492652	1	1	7.84768	0.00461881	0.515213	0.509993	0.000154033	0.495137	0.0906329 4.68833e-05	0.0887972 4.60552e-05
15	48	0	20	0.04	5.34071	0.000516999	0.00110392	0.496072	0.150233	4.26521e-05	0.490861	0.0766838	4.47895e-05	0.492652	1	1	7.84768	0.00461881	0.515213	0.509993	0.000154033	0.495137	0.0906329 4.68833e-05	0.0887972 4.60552e-05
15	48	-0.25	20	0.04	5.65487	0.000516999	0.00110392	0.496072	0.166629	4.94687e-05	0.492632	0.0794429	4.88373e-05	0.494224	1	1	7.84768	0.00461881	0.515213	0.476317	0.000152989	0.496591	0.0934842 5.25652e-05	0.0916412 5.21396e-05
15	48	0	20	0.04	5.65487	0.000516999	0.00110392	0.496072	0.166629	4.94687e-05	0.492632	0.0794429	4.88373e-05	0.494224	1	1	7.84768	0.00461881	0.515213	0.476317	0.000152989	0.496591	0.0934842 5.25652e-05	0.0916412 5.21396e-05
15	48	-0.25	20	0.04	5.96903	0.000516999	0.00110392	0.496072	0.229414	7.64864e-05	0.496121	0.0934054	6.69428e-05	0.497769	1	1	7.84768	0.00461881	0.515213	0.406636	0.000157959	0.500017	0.108459 6.91649e-05	0.106509 6.93801e-05
15	48	0	20	0.04	5.96903	0.000516999	0.00110392	0.496072	0.229414	7.64864e-05	0.496121	0.0934054	6.69428e-05	0.497769	1	1	7.84768	0.00461881	0.515213	0.406636	0.000157959	0.500017	0.108459 6.91649e-05	0.106509 6.93801e-05
15	48	-0.25	20	0.04	0.628319	-0.00161312	0.00109964	0.492684	0.166697	4.97813e-05	0.492052	0.0794949	4.90486e-05	0.491832	1	1	7.86229	0.00446589	0.488076	0.476427	0.000153058	0.491394	0.0935392 5.09483e-05	0.0916908 4.96381e-05
15	48	0	20	0.04	0.628319	-0.00161312	0.00109964	0.492684	0.166697	4.97813e-05	0.492052	0.0794949	4.90486e-05	0.491832	1	1	7.86229	0.00446589	0.488076	0.476427	0.000153058	0.491394	0.0935392 5.09483e-05	0.0916908 4.96381e-05
15	48	-0.25	20	0.04	0.942478	-0.00161312	0.00109964	0.492684	0.150331	4.33061e-05	0.497602	0.0767739	4.53734e-05	0.497728	1	1	7.86229	0.00446589	0.488076	0.510257	0.000155484	0.498451	0.0907385 4.91015e-05	0.0888958 4.79031e-05
15	48	0	20	0.04	0.942478	-0.00161312	0.00109964	0.492684	0.150331	4.33061e-05	0.497602	0.0767739	4.53734e-05	0.497728	1	1	7.86229	0.00446589	0.488076	0.510257	0.000155484	0.498451	0.0907385 4.91015e-05	0.0888958 4.79031e-05
15	48	-0.25	20	0.04	1.25664	-0.00161312	0.00109964	0.492684	0.163639	4.68423e-05	0.490065	0.0787405	4.70022e-05	0.487973	1	1	7.86229	0.00446589	0.488076	0.480751	0.000150524	0.487161	0.0928252 5.07704e-05	0.0909731 4.96022e-05
15	48	0	20	0.04	1.25664	-0.00161312	0.00109964	0.492684	0.163639	4.68423e-05	0.490065	0.0787405	4.70022e-05	0.487973	1	1	7.86229	0.00446589	0.488076	0.480751	0.000150524	0.487161	0.0928252 5.07704e-05	0.0909731 4.96022e-05
15	48	-0.25	20	0.04	1.5708	-0.00161312	0.00109964	0.492684	0.21655	5.82755e-05	0.495416	0.087634	5.2994e-05	0.492544	1	1	7.86229	0.00446589	0.488076	0.404316	0.000136647	0.490865	0.102799 5.56822e-05	0.10082 5.42714e-05
15	48	0	20	0.04	1.5708	-0.00161312	0.00109964	0.492684	0.21655	5.82755e-05	0.495416	0.087634	5.2994e-05	0.492544	1	1	7.86229	0.00446589	0.488076	0.404316	0.000136647	0.490865	0.102799 5.56822e-05	0.10082 5.42714e-05
15	48	-0.25	20	0.04	1.88496	-0.00161312	0.00109964	0.492684	0.133294	2.79103e-05	0.495644	0.0439628	2.26693e-05	0.493243	1	1	7.86229	0.00446589	0.488076	0.329607	0.000101519	0.491834	0.0515452 2.49818e-05	0.0505594 2.43044e-05
15	48	0	20	0.04	1.88496	-0.00161312	0.00109964	0.492684	0.133294	2.79103e-05	0.495644	0.0439628	2.26693e-05	0.493243	1	1	7.86229	0.00446589	0.488076	0.329607	0.000101519	0.491834	0.0515452 2.49818e-05	0.0505594 2.43044e-05
15	48	-0.25	20	0.04	2.19912	-0.00161312	0.00109964	0.492684	0.113419	1.83205e-05	0.495333	0.0344133	1.37968e-05	0.493875	1	1	7.86229	0.00446589	0.488076	0.303301	7.3122e-05	0.4936	0.0404616 1.59344e-05	0.0396729 1.59197e-05
15	48	0	20	0.04	2.19912	-0.00161312	0.00109964	0.492684	0.113419	1.83205e-05	0.495333	0.0344133	1.37968e-05	0.493875	1	1	7.86229	0.00446589	0.488076	0.303301	7.3122e-05	0.4936	0.0404616 1.59344e-05	0.0396729 1.59197e-05
15	48	-0.25	20	0.04	2.51327	-0.00161312	0.00109964	0.492684	0.135704	3.08504e-05	0.489377	0.0440099	2.44129e-05	0.488075	1	1	7.86229	0.00446589	0.488076	0.324065	0.000106764	0.487188	0.0514163 2.39623e-05	0.0504539 2.37076e-05
15	48	0	20	0.04	2.51327	-0.00161312	0.00109964	0.492684	0.135704	3.08504e-05	0.489377	0.0440099	2.44129e-05	0.488075	1	1	7.86229	0.00446589	0.488076	0.324065	0.000106764	0.487188	0.0514163 2.39623e-05	0.0504539 2.37076e-05
15	48	-0.25	20	0.04	2.82743	-0.00161312	0.00109964	0.492684	0.214445	6.79917e-05	0.490994	0.0763119	5.54684e-05	0.489485	1	1	7.86229	0.00446589	0.488076	0.355394	0.000147191	0.487756	0.0881409 5.30445e-05	0.0866175 5.13459e-05
15	48	0	20	0.04	2.82743	-0.00161312	0.00109964	0.492684	0.214445	6.79917e-05	0.490994	0.0763119	5.54684e-05	0.489485	1	1	7.86229	0.00446589	0.488076	0.355394	0.000147191	0.487756	0.0881409 5.30445e-05	0.0866175 5.13459e-05
15	48	-0.25	20	0.06	0	-0.00161312	0.00109964	0.492684	0.375618	0.000249854	0.49502	0.237814	0.000250687	0.49209	1	1	7.86229	0.00446589	0.488076	0.631568	0.000267292	0.487068	0.258157 0.000234949	0.255507 0.000230492
15	48	0	20	0.06	0	-0.00161312	0.00109964	0.492684	0.375618	0.000249854	0.49502	0.237814	0.000250687	0.49209	1	1	7.86229	0.00446589	0.488076	0.631568	0.000267292	0.487068	0.258157 0.000234949	0.255507 0.000230492
15	48	-0.25	20	0.06	0.314159	-0.00161312	0.00109964	0.492684	0.166393	0.000103955	0.493973	0.120789	0.000114634	0.491333	1	1	7.86229	0.00446589	0.488076	0.724499	0.000253204	0.486096	0.134506 0.000107062	0.132679 0.000105595
15	48	0	20	0.06	0.314159	-0.00161312	0.00109964	0.492684	0.166393	0.000103955	0.493973	0.120789	0.000114634	0.491333	1	1	7.86229	0.00446589	0.488076	0.724499	0.000253204	0.486096	0.134506 0.000107062	0.132679 0.000105595
15	48	-0.25	20	0.06	3.14159	-0.000839733	0.00111215	0.514669	0.375442	0.000250629	0.505992	0.237798	0.000254343	0.511719	1	1	7.85499	0.00453508	0.500712	0.631836	0.000274311	0.514879	0.25831 0.000310336	0.255658 0.000310485
15	48	0	20	0.06	3.14159	-0.000839733	0.00111215	0.514669	0.375442	0.000250629	0.505992	0.237798	0.000254343	0.511719	1	1	7.85499	0.00453508	0.500712	0.631836	0.000274311	0.514879	0.25831 0.000310336	0.255658 0.000310485
15	48	-0.25	20	0.06	3.45575	0.000516999	0.00110392	0.496072	0.139977	8.4518e-05	0.496095	0.0858838	8.41834e-05	0.499963	1	1	7.84768	0.00461881	0.515213	0.612245	0.000247429	0.510569	0.0940628 8.2862e-05	0.0930069 8.42062e-05
15	48	0	20	0.06	3.45575	0.000516999	0.00110392	0.496072	0.139977	8.4518e-05	0.496095	0.0858838	8.41834e-05	0.499963	1	1	7.84768	0.00461881	0.515213	0.612245	0.000247429	0.510569	0.0940628 8.2862e-05	0.0930069 8.42062e-05
15	48	-0.25	20	0.06	3.76991	0.000516999	0.00110392	0.496072	0.0673004	2.91818e-05	0.496549	0.0378394	2.78951e-05	0.501111	1	1	7.84768	0.00461881	0.515213	0.561534	0.000178568	0.516734	0.0422638 2.96319e-05	0.0416946 2.98435e-05
15	48	0	20	0.06	3.76991	0.000516999	0.00110392	0.496072	0.0673004	2.91818e-05	0.496549	0.0378394	2.78951e-05	0.501111	1	1	7.84768	0.00461881	0.515213	0.561534	0.000178568	0.516734	0.0422638 2.96319e-05	0.0416946 2.98435e-05
15	48	-0.25	20	0.06	4.08407	0.000516999	0.00110392	0.496072	0.0497764	1.46535e-05	0.496049	0.0260384	1.33411e-05	0.499804	1	1	7.84768	0.00461881	0.515213	0.522781	0.000118981	0.519471	0.0294259 1.501e-05	0.0289912 1.41968e-05
15	48	0	20	0.06	4.08407	0.000516999	0.00110392	0.496072	0.0497764	1.46535e-05	0.496049	0.0260384	1.33411e-05	0.499804	1	1	7.84768	0.00461881	0.515213	0.522781	0.000118981	0.519471	0.0294259 1.501e-05	0.0289912 1.41968e-05
15	48	-0.25	20	0.06	4.39823	0.000516999	0.00110392	0.496072	0.0660401	2.69389e-05	0.501025	0.0382989	2.75956e-05	0.52152	1	1	7.84768	0.00461881	0.515213	0.579248	0.000182017	0.525644	0.0431027 2.86029e-05	0.0424865 2.77069e-05
15	48	0	20	0.06	4.39823	0.000516999	0.00110392	0.496072	0.0660401	2.69389e-05	0.501025	0.0382989	2.75956e-05	0.52152	1	1	7.84768	0.00461881	0.515213	0.579248	0.000182017	0.525644	0.0431027 2.86029e-05	0.0424865 2.77069e-05
15	48	-0.25	20	0.06	4.71239	0.000516999	0.00110392	0.496072	0.152001	8.06309e-05	0.49954	0.11212	9.67097e-05	0.523407	1	1	7.84768	0.00461881	0.515213	0.736441	0.000244661	0.528625	0.126989 9.70325e-05	0.125041 9.62128e-05
15	48	0	20	0.06	4.71239	0.000516999	0.00110392	0.496072	0.152001	8.06309e-05	0.49954	0.11212	9.67097e-05	0.523407	1	1	7.84768	0.00461881	0.515213	0.736441	0.000244661	0.528625	0.126989 9.70325e-05	0.125041 9.62128e-05
15	48	-0.25	20	0.06	5.02655	0.000516999	0.00110392	0.496072	0.109741	6.16909e-05	0.494121	0.0973339	8.1661e-05	0.496333	1	1	7.84768	0.00461881	0.515213	0.885589	0.000259498	0.525095	0.111557 8.34826e-05	0.109663 8.27991e-05
15	48	0	20	0.06	5.02655	0.000516999	0.00110392	0.496072	0.109741	6.16909e-05	0.494121	0.0973339	8.1661e-05	0.496333	1	1	7.84768	0.00461881	0.515213	0.885589	0.000259498	0.525095	0.111557 8.34826e-05	0.109663 8.27991e-05
15	48	-0.25	20	0.06	5.34071	0.000516999	0.00110392	0.496072	0.0999313	5.59254e-05	0.490515	0.0941381	7.73699e-05	0.49304	1	1	7.84768	0.00461881	0.515213	0.940659	0.000254271	0.500021	0.108403 8.23477e-05	0.106495 8.16744e-05
15	48	0	20	0.06	5.34071	0.000516999	0.00110392	0.496072	0.0999313	5.59254e-05	0.490515	0.0941381	7.73699e-05	0.49304	1	1	7.84768	0.00461881	0.515213	0.940659	0.000254271	0.500021	0.108403 8.23477e-05	0.106495 8.16744e-05
15	48	-0.25	20	0.06	5.65487	0.000516999	0.00110392	0.496072	0.112346	6.4361e-05	0.492189	0.0985082	8.36048e-05	0.494767	1	1	7.84768	0.00461881	0.515213	0.875476	0.000252925	0.500928	0.112615 9.11626e-05	0.110727 9.11304e-05
15	48	0	20	0.06	5.65487	0.000516999	0.00110392	0.496072	0.112346	6.4361e-05	0.492189	0.0985082	8.36048e-05	0.494767	1	1	7.84768	0.00461881	0.515213	0.875476	0.000252925	0.500928	0.112615 9.11626e-05	0.110727 9.11304e-05
15	48	-0.25	20	0.06	5.96903	0.000516999	0.00110392	0.496072	0.16634	0.000104053	0.495006	0.120791	0.000115527	0.498067	1	1	7.84768	0.00461881	0.515213	0.724745	0.000260261	0.511627	0.13454 0.000118405	0.132717 0.000119846
15	48	0	20	0.06	5.96903	0.000516999	0.00110392	0.496072	0.16634	0.000104053	0.495006	0.120791	0.000115527	0.498067	1	1	7.84768	0.00461881	0.515213	0.724745	0.000260261	0.511627	0.13454 0.000118405	0.132717 0.000119846
15	48	-0.25	20	0.06	0.628319	-0.000839733	0.00111215	0.514669	0.112365	6.52328e-05	0.508689	0.0985209	8.46123e-05	0.508699	1	1	7.85499	0.00453508	0.500712	0.875445	0.000252997	0.50277	0.112623 8.99709e-05	0.11074 8.94819e-05
15	48	0	20	0.06	0.628319	-0.000839733	0.00111215	0.514669	0.112365	6.52328e-05	0.508689	0.0985209	8.46123e-05	0.508699	1	1	7.85499	0.00453508	0.500712	0.875445	0.000252997	0.50277	0.112623 8.99709e-05	0.11074 8.94819e-05
15	48	-0.25	20	0.06	0.942478	-0.000839733	0.00111215	0.514669	0.0999944	5.7138e-05	0.513998	0.0942093	7.87118e-05	0.51254	1	1	7.85499	0.00453508	0.500712	0.940786	0.000254877	0.505443	0.10847 8.75138e-05	0.106562 8.72578e-05
15	48	0	20	0.06	0.942478	-0.000839733	0.00111215	0.514669	0.0999944	5.7138e-05	0.513998	0.0942093	7.87118e-05	0.51254	1	1	7.85499	0.00453508	0.500712	0.940786	0.000254877	0.505443	0.10847 8.75138e-05	0.106562 8.72578e-05
15	48	-0.25	20	0.06	1.25664	-0.000839733	0.00111215	0.514669	0.109859	6.27088e-05	0.515835	0.0974776	8.2639e-05	0.514619	1	1	7.85499	0.00453508	0.500712	0.885962	0.000253656	0.509602	0.111703 0.000103052	0.109804 0.000103123
15	48	0	20	0.06	1.25664	-0.000839733	0.00111215	0.514669	0.109859	6.27088e-05	0.515835	0.0974776	8.2639e-05	0.514619	1	1	7.85499	0.00453508	0.500712	0.885962	0.000253656	0.509602	0.111703 0.000103052	0.109804 0.000103123
15	48	-0.25	20	0.06	1.5708	-0.000839733	0.00111215	0.514669	0.152197	8.11501e-05	0.513504	0.112349	9.49053e-05	0.512921	1	1	7.85499	0.00453508	0.500712	0.737019	0.000237652	0.510506	0.127229 0.000127883	0.125269 0.000128026
15	48	0	20	0.06	1.5708	-0.000839733	0.00111215	0.514669	0.152197	8.11501e-05	0.513504	0.112349	9.49053e-05	0.512921	1	1	7.85499	0.00453508	0.500712	0.737019	0.000237652	0.510506	0.127229 0.000127883	0.125269 0.000128026
15	48	-0.25	20	0.06	1.88496	-0.000839733	0.00111215	0.514669	0.0661118	2.71334e-05	0.513057	0.0383732	2.71793e-05	0.512189	1	1	7.85499	0.00453508	0.500712	0.579755	0.000177632	0.509971	0.0431822 3.76946e-05	0.0425615 3.7388e-05
15	48	0	20	0.06	1.88496	-0.000839733	0.00111215	0.514669	0.0661118	2.71334e-05	0.513057	0.0383732	2.71793e-05	0.512189	1	1	7.85499	0.00453508	0.500712	0.579755	0.000177632	0.509971	0.0431822 3.76946e-05	0.0425615 3.7388e-05
15	48	-0.25	20	0.06	2.19912	-0.000839733	0.00111215	0.514669	0.0498051	1.50944e-05	0.52353	0.0260636	1.37128e-05	0.523221	1	1	7.85499	0.00453508	0.500712	0.522983	0.000119709	0.518801	0.0294535 1.54274e-05	0.0290174 1.52995e-05
15	48	0	20	0.06	2.19912	-0.000839733	0.00111215	0.514669	0.0498051	1.50944e-05	0.52353	0.0260636	1.37128e-05	0.523221	1	1	7.85499	0.00453508	0.500712	0.522983	0.000119709	0.518801	0.0294535 1.54274e-05	0.0290174 1.52995e-05
15	48	-0.25	20	0.06	2.51327	-0.000839733	0.00111215	0.514669	0.0673069	2.94516e-05	0.513189	0.0378414	2.81917e-05	0.516645	1	1	7.85499	0.00453508	0.500712	0.561516	0.00017827	0.516513	0.0422698 3.2045e-05	0.0417007 3.24152e-05
15	48	0	20	0.06	2.51327	-0.000839733	0.00111215	0.514669	0.0673069	2.94516e-05	0.513189	0.0378414	2.81917e-05	0.516645	1	1	7.85499	0.00453508	0.500712	0.561516	0.00017827	0.516513	0.0422698 3.2045e-05	0.0417007 3.24152e-05
15	48	-0.25	20	0.06	2.82743	-0.000839733	0.00111215	0.514669	0.139947	8.45148e-05	0.507217	0.0858478	8.43388e-05	0.512542	1	1	7.85499	0.00453508	0.500712	0.612141	0.00024644	0.515226	0.0940421 0.000102053	0.0929861 0.000102385
15	48	0	20	0.06	2.82743	-0.000839733	0.00111215	0.514669	0.139947	8.45148e-05	0.507217	0.0858478	8.43388e-05	0.512542	1	1	7.85499	0.00453508	0.500712	0.612141	0.00024644	0.515226	0.0940421 0.000102053	0.0929861 0.000102385
15	48	-0.25	20	0.08	0	-0.00161312	0.00109964	0.492684	0.389447	0.000399386	0.498156	0.335107	0.000468319	0.494565	1	1	7.86229	0.00446589	0.488076	0.857578	0.000402709	0.488193	0.34498 0.000428819	0.343284 0.000425231
15	48	0	20	0.08	0	-0.00161312	0.00109964	0.492684	0.389447	0.000399386	0.498156	0.335107	0.000468319	0.494565	1	1	7.86229	0.00446589	0.488076	0.857578	0.000402709	0.488193	0.34498 0.000428819	0.343284 0.000425231
15	48	-0.25	20	0.08	0.314159	-0.00161312	0.00109964	0.492684	0.139771	0.000132559	0.496516	0.142882	0.000177495	0.493187	1	1	7.86229	0.00446589	0.488076	1.01963	0.000367429	0.4854	0.154234 0.000158749	0.152551 0.000158344
15	48	0	20	0.08	0.314159	-0.00161312	0.00109964	0.492684	0.139771	0.000132559	0.496516	0.142882	0.000177495	0.493187	1	1	7.86229	0.00446589	0.488076	1.01963	0.000367429	0.4854	0.154234 0.000158749	0.152551 0.000158344
15	48	-0.25	20	0.08	3.14159	-0.00161312	0.00109964	0.492684	0.389447	0.000399385	0.498156	0.335106	0.000468318	0.494565	1	1	7.86229	0.00446589	0.488076	0.857578	0.000402709	0.488193	0.34498 0.000428819	0.343284 0.00042523
15	48	0	20	0.08	3.14159	-0.00161312	0.00109964	0.492684	0.389447	0.000399385	0.498156	0.335106	0.000468318	0.494565	1	1	7.86229	0.00446589	0.488076	0.857578	0.000402709	0.488193	0.34498 0.000428819	0.343284 0.00042523
15	48	-0.25	20	0.08	3.45575	-0.00148014	0.00112725	0.504437	0.102666	9.53918e-05	0.493802	0.0862721	0.000110456	0.494381	1	1	7.85486	0.004399	0.477128	0.837866	0.000359375	0.49827	0.0898581 0.00012691	0.0893157 0.000116943
15	48	0	20	0.08	3.45575	-0.00148014	0.00112725	0.504437	0.102666	9.53918e-05	0.493802	0.0862721	0.000110456	0.494381	1	1	7.85486	0.004399	0.477128	0.837866	0.000359375	0.49827	0.0898581 0.00012691	0.0893157 0.000116943
15	48	-0.25	20	0.08	3.76991	-0.00148014	0.00112725	0.504437	0.0369886	2.48978e-05	0.494146	0.0289534	2.76792e-05	0.494633	1	1	7.85486	0.004399	0.477128	0.781359	0.000248127	0.497325	0.030979 3.11431e-05	0.0307031 2.87974e-05
15	48	0	20	0.08	3.76991	-0.00148014	0.00112725	0.504437	0.0369886	2.48978e-05	0.494146	0.0289534	2.76792e-05	0.494633	1	1	7.85486	0.004399	0.477128	0.781359	0.000248127	0.497325	0.030979 3.11431e-05	0.0307031 2.87974e-05
15	48	-0.25	20	0.08	4.08407	-0.00148014	0.00112725	0.504437	0.0238956	1.10844e-05	0.506962	0.0174976	1.19193e-05	0.513274	1	1	7.85486	0.004399	0.477128	0.731568	0.000170263	0.522748	0.0190392 1.28032e-05	0.0188353 1.21858e-05
15	48	0	20	0.08	4.08407	-0.00148014	0.00112725	0.504437	0.0238956	1.10844e-05	0.506962	0.0174976	1.19193e-05	0.513274	1	1	7.85486	0.004399	0.477128	0.731568	0.000170263	0.522748	0.0190392 1.28032e-05	0.0188353 1.21858e-05
15	48	-0.25	20	0.08	4.39823	-0.00148014	0.00112725	0.504437	0.0366308	2.41406e-05	0.52407	0.0300531	2.8941e-05	0.528752	1	1	7.85486	0.004399	0.477128	0.818959	0.000267602	0.53213	0.0325752 3.6079e-05	0.0322334 3.4314e-05
15	48	0	20	0.08	4.39823	-0.00148014	0.00112725	0.504437	0.0366308	2.41406e-05	0.52407	0.0300531	2.8941e-05	0.528752	1	1	7.85486	0.004399	0.477128	0.818959	0.000267602	0.53213	0.0325752 3.6079e-05	0.0322334 3.4314e-05
15	48	-0.25	20	0.08	4.71239	-0.00148014	0.00112725	0.504437	0.124753	0.000106048	0.525153	0.132099	0.000152267	0.527012	1	1	7.85486	0.004399	0.477128	1.05642	0.000347877	0.522696	0.145682 0.000197258	0.143777 0.000188057
15	48	0	20	0.08	4.71239	-0.00148014	0.00112725	0.504437	0.124753	0.000106048	0.525153	0.132099	0.000152267	0.527012	1	1	7.85486	0.004399	0.477128	1.05642	0.000347877	0.522696	0.145682 0.000197258	0.143777 0.000188057
15	48	-0.25	20	0.08	5.02655	-0.00148014	0.00112725	0.504437	0.0879128	7.91581e-05	0.525721	0.111772	0.000129859	0.526073	1	1	7.85486	0.004399	0.477128	1.26867	0.000359095	0.51601	0.125802 0.000163146	0.123821 0.000155843
15	48	0	20	0.08	5.02655	-0.00148014	0.00112725	0.504437	0.0879128	7.91581e-05	0.525721	0.111772	0.000129859	0.526073	1	1	7.85486	0.004399	0.477128	1.26867	0.000359095	0.51601	0.125802 0.000163146	0.123821 0.000155843
15	48	-0.25	20	0.08	5.34071	-0.00148014	0.00112725	0.504437	0.0796494	7.11856e-05	0.517143	0.107317	0.000122491	0.518276	1	1	7.85486	0.004399	0.477128	1.34461	0.000356406	0.512444	0.121616 0.000146979	0.119599 0.000140063
15	48	0	20	0.08	5.34071	-0.00148014	0.00112725	0.504437	0.0796494	7.11856e-05	0.517143	0.107317	0.000122491	0.518276	1	1	7.85486	0.004399	0.477128	1.34461	0.000356406	0.512444	0.121616 0.000146979	0.119599 0.000140063
15	48	-0.25	20	0.08	5.65487	-0.00148014	0.00112725	0.504437	0.0901211	7.99793e-05	0.497409	0.113079	0.000129355	0.499718	1	1	7.85486	0.004399	0.477128	1.25205	0.00035842	0.508868	0.126908 0.00015139	0.124948 0.000142866
15	48	0	20	0.08	5.65487	-0.00148014	0.00112725	0.504437	0.0901211	7.99793e-05	0.497409	0.113079	0.000129355	0.499718	1	1	7.85486	0.004399	0.477128	1.25205	0.00035842	0.508868	0.126908 0.00015139	0.124948 0.000142866
15	48	-0.25	20	0.08	5.96903	0.000516999	0.00110392	0.496072	0.139721	0.000132328	0.494441	0.142901	0.000178706	0.498453	1	1	7.84768	0.00461881	0.515213	1.02012	0.000380214	0.517478	0.154276 0.000184146	0.152599 0.00018674
15	48	0	20	0.08	5.96903	0.000516999	0.00110392	0.496072	0.139721	0.000132328	0.494441	0.142901	0.000178706	0.498453	1	1	7.84768	0.00461881	0.515213	1.02012	0.000380214	0.517478	0.154276 0.000184146	0.152599 0.00018674
15	48	-0.25	20	0.08	0.628319	-0.00161312	0.00109964	0.492684	0.0901819	7.9303e-05	0.496834	0.113161	0.000127993	0.495352	1	1	7.86229	0.00446589	0.488076	1.25214	0.000352835	0.490773	0.126986 0.000117409	0.125025 0.000116109
15	48	0	20	0.08	0.628319	-0.00161312	0.00109964	0.492684	0.0901819	7.9303e-05	0.496834	0.113161	0.000127993	0.495352	1	1	7.86229	0.00446589	0.488076	1.25214	0.000352835	0.490773	0.126986 0.000117409	0.125025 0.000116109
15	48	-0.25	20	0.08	0.942478	-0.00161312	0.00109964	0.492684	0.0796989	6.91826e-05	0.501033	0.107396	0.000119123	0.500502	1	1	7.86229	0.00446589	0.488076	1.3448	0.00035204	0.499708	0.121689 0.000114655	0.119677 0.000112275
15	48	0	20	0.08	0.942478	-0.00161312	0.00109964	0.492684	0.0796989	6.91826e-05	0.501033	0.107396	0.000119123	0.500502	1	1	7.86229	0.00446589	0.488076	1.3448	0.00035204	0.499708	0.121689 0.000114655	0.119677 0.000112275
15	48	-0.25	20	0.08	1.25664	-0.00161312	0.00109964	0.492684	0.0879575	7.53314e-05	0.490159	0.111849	0.000123789	0.489269	1	1	7.86229	0.00446589	0.488076	1.26895	0.000349828	0.490269	0.125875 0.000121274	0.123901 0.000118851
15	48	0	20	0.08	1.25664	-0.00161312	0.00109964	0.492684	0.0879575	7.53314e-05	0.490159	0.111849	0.000123789	0.489269	1	1	7.86229	0.00446589	0.488076	1.26895	0.000349828	0.490269	0.125875 0.000121274	0.123901 0.000118851
15	48	-0.25	20	0.08	1.5708	-0.00161312	0.00109964	0.492684	0.124809	0.000101681	0.494451	0.132199	0.000145909	0.492564	1	1	7.86229	0.00446589	0.488076	1.0568	0.000336764	0.491004	0.145786 0.000136889	0.143889 0.00013506
15	48	0	20	0.08	1.5708	-0.00161312	0.00109964	0.492684	0.124809	0.000101681	0.494451	0.132199	0.000145909	0.492564	1	1	7.86229	0.00446589	0.488076	1.0568	0.000336764	0.491004	0.145786 0.000136889	0.143889 0.00013506
15	48	-0.25	20	0.08	1.88496	-0.00161312	0.00109964	0.492684	0.0366495	2.32801e-05	0.497445	0.0300834	2.79569e-05	0.501756	1	1	7.86229	0.00446589	0.488076	0.819398	0.000257716	0.499765	0.0326106 2.6152e-05	0.0322692 2.57776e-05
15	48	0	20	0.08	1.88496	-0.00161312	0.00109964	0.492684	0.0366495	2.32801e-05	0.497445	0.0300834	2.79569e-05	0.501756	1	1	7.86229	0.00446589	0.488076	0.819398	0.000257716	0.499765	0.0326106 2.6152e-05	0.0322692 2.57776e-05
15	48	-0.25	20	0.08	2.19912	-0.00161312	0.00109964	0.492684	0.0239123	1.08502e-05	0.494898	0.0175174	1.16059e-05	0.492431	1	1	7.86229	0.00446589	0.488076	0.731892	0.000165636	0.491096	0.0190615 1.18415e-05	0.0188565 1.18623e-05
15	48	0	20	0.08	2.19912	-0.00161312	0.00109964	0.492684	0.0239123	1.08502e-05	0.494898	0.0175174	1.16059e-05	0.492431	1	1	7.86229	0.00446589	0.488076	0.731892	0.000165636	0.491096	0.0190615 1.18415e-05	0.0188565 1.18623e-05
15	48	-0.25	20	0.08	2.51327	-0.00161312	0.00109964	0.492684	0.0370152	2.47448e-05	0.491769	0.0289751	2.74562e-05	0.488665	1	1	7.86229	0.00446589	0.488076	0.781388	0.000245001	0.484616	0.0310015 2.38577e-05	0.030722 2.42448e-05
15	48	0	20	0.08	2.51327	-0.00161312	0.00109964	0.492684	0.0370152	2.47448e-05	0.491769	0.0289751	2.74562e-05	0.488665	1	1	7.86229	0.00446589	0.488076	0.781388	0.000245001	0.484616	0.0310015 2.38577e-05	0.030722 2.42448e-05
15	48	-0.25	20	0.08	2.82743	-0.00161312	0.00109964	0.492684	0.10272	9.51134e-05	0.49648	0.0862872	0.000109678	0.492954	1	1	7.86229	0.00446589	0.488076	0.837595	0.000352353	0.486745	0.0898721 9.80852e-05	0.0893155 9.79212e-05
15	48	0	20	0.08	2.82743	-0.00161312	0.00109964	0.492684	0.10272	9.51134e-05	0.49648	0.0862872	0.000109678	0.492954	1	1	7.86229	0.00446589	0.488076	0.837595	0.000352353	0.486745	0.0898721 9.80852e-05	0.0893155 9.79212e-05
15	48	-0.25	20	0.1	0	-0.000839733	0.00111215	0.514669	0.436806	0.000631344	0.50379	0.456628	0.000833918	0.511915	1	1	7.85499	0.00453508	0.500712	1.04119	0.00060649	0.512473	0.446668 0.000941773	0.44701 0.000952901
15	48	0	20	0.1	0	-0.000839733	0.00111215	0.514669	0.436806	0.000631344	0.50379	0.456628	0.000833918	0.511915	1	1	7.85499	0.00453508	0.500712	1.04119	0.00060649	0.512473	0.446668 0.000941773	0.44701 0.000952901
15	48	-0.25	20	0.1	0.314159	-0.000839733	0.00111215	0.514669	0.128726	0.000167131	0.502323	0.165663	0.000261777	0.50789	1	1	7.85499	0.00453508	0.500712	1.28314	0.000526959	0.506918	0.174687 0.000289981	0.173183 0.000290608
15	48	0	20	0.1	0.314159	-0.000839733	0.00111215	0.514669	0.128726	0.000167131	0.502323	0.165663	0.000261777	0.50789	1	1	7.85499	0.00453508	0.500712	1.28314	0.000526959	0.506918	0.174687 0.000289981	0.173183 0.000290608
15	48	-0.25	20	0.1	3.14159	-0.00161312	0.00109964	0.492684	0.437148	0.000634159	0.500502	0.456533	0.000826434	0.49721	1	1	7.86229	0.00446589	0.488076	1.04014	0.000595853	0.491444	0.446174 0.000730808	0.446519 0.00073033
15	48	0	20	0.1	3.14159	-0.00161312	0.00109964	0.492684	0.437148	0.000634159	0.500502	0.456533	0.000826434	0.49721	1	1	7.86229	0.00446589	0.488076	1.04014	0.000595853	0.491444	0.446174 0.000730808	0.446519 0.00073033
15	48	-0.25	20	0.1	3.45575	-0.00148014	0.00112725	0.504437	0.0813563	0.000106426	0.4934	0.0836523	0.000137167	0.493373	1	1	7.85486	0.004399	0.477128	1.02462	0.000513309	0.494846	0.0830956 0.000153627	0.0830073 0.000143462
15	48	0	20	0.1	3.45575	-0.00148014	0.00112725	0.504437	0.0813563	0.000106426	0.4934	0.0836523	0.000137167	0.493373	1	1	7.85486	0.004399	0.477128	1.02462	0.000513309	0.494846	0.0830956 0.000153627	0.0830073 0.000143462
15	48	-0.25	20	0.1	3.76991	-0.00148014	0.00112725	0.504437	0.021784	2.04579e-05	0.493089	0.0212663	2.55915e-05	0.493563	1	1	7.85486	0.004399	0.477128	0.974067	0.000332493	0.496178	0.0218895 2.79353e-05	0.0217801 2.61347e-05
15	48	0	20	0.1	3.76991	-0.00148014	0.00112725	0.504437	0.021784	2.04579e-05	0.493089	0.0212663	2.55915e-05	0.493563	1	1	7.85486	0.004399	0.477128	0.974067	0.000332493	0.496178	0.0218895 2.79353e-05	0.0217801 2.61347e-05
15	48	-0.25	20	0.1	4.08407	-0.00148014	0.00112725	0.504437	0.0121759	7.83346e-06	0.509299	0.0112332	9.58404e-06	0.514572	1	1	7.85486	0.004399	0.477128	0.921465	0.000222493	0.521537	0.0118185 9.75944e-06	0.0117324 9.45438e-06
15	48	0	20	0.1	4.08407	-0.00148014	0.00112725	0.504437	0.0121759	7.83346e-06	0.509299	0.0112332	9.58404e-06	0.514572	1	1	7.85486	0.004399	0.477128	0.921465	0.000222493	0.521537	0.0118185 9.75944e-06	0.0117324 9.45438e-06
15	48	-0.25	20	0.1	4.39823	-0.00148014	0.00112725	0.504437	0.021887	2.03857e-05	0.52698	0.0227243	2.79897e-05	0.530662	1	1	7.85486	0.004399	0.477128	1.03574	0.000360557	0.529206	0.0238383 3.31567e-05	0.0236658 3.19639e-05
15	48	0	20	0.1	4.39823	-0.00148014	0.00112725	0.504437	0.021887	2.03857e-05	0.52698	0.0227243	2.79897e-05	0.530662	1	1	7.85486	0.004399	0.477128	1.03574	0.000360557	0.529206	0.0238383 3.31567e-05	0.0236658 3.19639e-05
15	48	-0.25	20	0.1	4.71239	-0.00148014	0.00112725	0.504437	0.112544	0.000132627	0.528215	0.152066	0.000222836	0.52881	1	1	7.85486	0.004399	0.477128	1.34717	0.000460858	0.515053	0.164394 0.000277321	0.162531 0.00026731
15	48	0	20	0.1	4.71239	-0.00148014	0.00112725	0.504437	0.112544	0.000132627	0.528215	0.152066	0.000222836	0.52881	1	1	7.85486	0.004399	0.477128	1.34717	0.000460858	0.515053	0.164394 0.000277321	0.162531 0.00026731
15	48	-0.25	20	0.1	5.02655	-0.00148014	0.00112725	0.504437	0.0776747	9.54659e-05	0.529161	0.126031	0.00018547	0.527595	1	1	7.85486	0.004399	0.477128	1.61823	0.00046572	0.502857	0.140144 0.000224996	0.13807 0.000217086
15	48	0	20	0.1	5.02655	-0.00148014	0.00112725	0.504437	0.0776747	9.54659e-05	0.529161	0.126031	0.00018547	0.527595	1	1	7.85486	0.004399	0.477128	1.61823	0.00046572	0.502857	0.140144 0.000224996	0.13807 0.000217086
15	48	-0.25	20	0.1	5.34071	-0.00148014	0.00112725	0.504437	0.0700103	8.51123e-05	0.520421	0.120323	0.000173962	0.519424	1	1	7.85486	0.004399	0.477128	1.71428	0.000459269	0.49803	0.134951 0.000202189	0.132819 0.000194731
15	48	0	20	0.1	5.34071	-0.00148014	0.00112725	0.504437	0.0700103	8.51123e-05	0.520421	0.120323	0.000173962	0.519424	1	1	7.85486	0.004399	0.477128	1.71428	0.000459269	0.49803	0.134951 0.000202189	0.132819 0.000194731
15	48	-0.25	20	0.1	5.65487	-0.00148014	0.00112725	0.504437	0.0798129	9.61765e-05	0.496894	0.127707	0.000184533	0.49914	1	1	7.85486	0.004399	0.477128	1.59585	0.000472936	0.500743	0.141568 0.000210079	0.139523 0.00020078
15	48	0	20	0.1	5.65487	-0.00148014	0.00112725	0.504437	0.0798129	9.61765e-05	0.496894	0.127707	0.000184533	0.49914	1	1	7.85486	0.004399	0.477128	1.59585	0.000472936	0.500743	0.141568 0.000210079	0.139523 0.00020078
15	48	-0.25	20	0.1	5.96903	-0.00148014	0.00112725	0.504437	0.1288	0.00016824	0.491118	0.165706	0.000261345	0.4923	1	1	7.85486	0.004399	0.477128	1.2827	0.000524	0.495508	0.174663 0.000297415	0.173153 0.000279902
15	48	0	20	0.1	5.96903	-0.00148014	0.00112725	0.504437	0.1288	0.00016824	0.491118	0.165706	0.000261345	0.4923	1	1	7.85486	0.004399	0.477128	1.2827	0.000524	0.495508	0.174663 0.000297415	0.173153 0.000279902
15	48	-0.25	20	0.1	0.628319	-0.000839733	0.00111215	0.514669	0.079785	9.52702e-05	0.50512	0.127663	0.000183092	0.507231	1	1	7.85499	0.00453508	0.500712	1.59596	0.000472316	0.50072	0.141495 0.0001905	0.139474 0.000188863
15	48	0	20	0.1	0.628319	-0.000839733	0.00111215	0.514669	0.079785	9.52702e-05	0.50512	0.127663	0.000183092	0.507231	1	1	7.85499	0.00453508	0.500712	1.59596	0.000472316	0.50072	0.141495 0.0001905	0.139474 0.000188863
15	48	-0.25	20	0.1	0.942478	-0.000839733	0.00111215	0.514669	0.0699902	8.26265e-05	0.510831	0.120272	0.000169238	0.511635	1	1	7.85499	0.00453508	0.500712	1.71422	0.000458489	0.501667	0.134846 0.000184412	0.132739 0.000183069
15	48	0	20	0.1	0.942478	-0.000839733	0.00111215	0.514669	0.0699902	8.26265e-05	0.510831	0.120272	0.000169238	0.511635	1	1	7.85499	0.00453508	0.500712	1.71422	0.000458489	0.501667	0.134846 0.000184412	0.132739 0.000183069
15	48	-0.25	20	0.1	1.25664	-0.000839733	0.00111215	0.514669	0.0776594	9.21457e-05	0.513355	0.125989	0.000179423	0.514394	1	1	7.85499	0.00453508	0.500712	1.61819	0.000462628	0.506253	0.140031 0.000214184	0.137981 0.000213443
15	48	0	20	0.1	1.25664	-0.000839733	0.00111215	0.514669	0.0776594	9.21457e-05	0.513355	0.125989	0.000179423	0.514394	1	1	7.85499	0.00453508	0.500712	1.61819	0.000462628	0.506253	0.140031 0.000214184	0.137981 0.000213443
15	48	-0.25	20	0.1	1.5708	-0.000839733	0.00111215	0.514669	0.112534	0.000128723	0.511759	0.152056	0.000216327	0.512895	1	1	7.85499	0.00453508	0.500712	1.34733	0.000452257	0.506884	0.164296 0.000267684	0.162458 0.000267784
15	48	0	20	0.1	1.5708	-0.000839733	0.00111215	0.514669	0.112534	0.000128723	0.511759	0.152056	0.000216327	0.512895	1	1	7.85499	0.00453508	0.500712	1.34733	0.000452257	0.506884	0.164296 0.000267684	0.162458 0.000267784
15	48	-0.25	20	0.1	1.88496	-0.00161312	0.00109964	0.492684	0.021907	1.96396e-05	0.498314	0.0227581	2.68914e-05	0.496745	1	1	7.86229	0.00446589	0.488076	1.03639	0.000349789	0.500893	0.0238742 2.38528e-05	0.0237028 2.3611e-05
15	48	0	20	0.1	1.88496	-0.00161312	0.00109964	0.492684	0.021907	1.96396e-05	0.498314	0.0227581	2.68914e-05	0.496745	1	1	7.86229	0.00446589	0.488076	1.03639	0.000349789	0.500893	0.0238742 2.38528e-05	0.0237028 2.3611e-05
15	48	-0.25	20	0.1	2.19912	-0.00161312	0.00109964	0.492684	0.012189	7.65064e-06	0.494846	0.0112504	9.32698e-06	0.492442	1	1	7.86229	0.00446589	0.488076	0.921887	0.000217526	0.490766	0.011837 9.13456e-06	0.0117502 9.14128e-06
15	48	0	20	0.1	2.19912	-0.00161312	0.00109964	0.492684	0.012189	7.65064e-06	0.494846	0.0112504	9.32698e-06	0.492442	1	1	7.86229	0.00446589	0.488076	0.921887	0.000217526	0.490766	0.011837 9.13456e-06	0.0117502 9.14128e-06
15	48	-0.25	20	0.1	2.51327	-0.00161312	0.00109964	0.492684	0.0218021	2.03314e-05	0.492737	0.0212844	2.54207e-05	0.489418	1	1	7.86229	0.00446589	0.488076	0.974074	0.00032886	0.484619	0.0219115 2.1018e-05	0.0217986 2.15617e-05
15	48	0	20	0.1	2.51327	-0.00161312	0.00109964	0.492684	0.0218021	2.03314e-05	0.492737	0.0212844	2.54207e-05	0.489418	1	1	7.86229	0.00446589	0.488076	0.974074	0.00032886	0.484619	0.0219115 2.1018e-05	0.0217986 2.15617e-05
15	48	-0.25	20	0.1	2.82743	-0.00161312	0.00109964	0.492684	0.0813754	0.000105943	0.498668	0.083643	0.000136327	0.495184	1	1	7.86229	0.00446589	0.488076	1.02428	0.000505725	0.488909	0.083111 0.000117544	0.083006 0.000118344
15	48	0	20	0.1	2.82743	-0.00161312	0.00109964	0.492684	0.0813754	0.000105943	0.498668	0.083643	0.000136327	0.495184	1	1	7.86229	0.00446589	0.488076	1.02428	0.000505725	0.488909	0.083111 0.000117544	0.083006 0.000118344
15	48	-0.25	30	0.005	0	0.00115715	0.000899763	0.491993	0.761808	1.21359e-05	0.513011	0.0134265	7.81804e-06	0.512971	1	1	5.08114	0.00306542	0.51004	0.017623	9.98e-06	0.512949	0.0165021 1.0486e-05	0.0160844 9.71873e-06
15	48	0	30	0.005	0	0.00115715	0.000899763	0.491993	0.761808	1.21359e-05	0.513011	0.0134265	7.81804e-06	0.512971	1	1	5.08114	0.00306542	0.51004	0.017623	9.98e-06	0.512949	0.0165021 1.0486e-05	0.0160844 9.71873e-06
15	48	-0.25	30	0.005	0.314159	0.00115715	0.000899763	0.491993	0.678303	9.84871e-06	0.510525	0.0121676	6.37543e-06	0.510332	1	1	5.08114	0.00306542	0.51004	0.0179369	9.13726e-06	0.510314	0.0149595 8.55195e-06	0.0145799 7.93719e-06
15	48	0	30	0.005	0.314159	0.00115715	0.000899763	0.491993	0.678303	9.84871e-06	0.510525	0.0121676	6.37543e-06	0.510332	1	1	5.08114	0.00306542	0.51004	0.0179369	9.13726e-06	0.510314	0.0149595 8.55195e-06	0.0145799 7.93719e-06
15	48	-0.25	30	0.005	3.14159	0.00115715	0.000899763	0.491993	0.761807	1.21359e-05	0.513011	0.0134265	7.81804e-06	0.512971	1	1	5.08114	0.00306542	0.51004	0.017623	9.98e-06	0.512949	0.0165021 1.0486e-05	0.0160844 9.71873e-06
15	48	0	30	0.005	3.14159	0.00115715	0.000899763	0.491993	0.761807	1.21359e-05	0.513011	0.0134265	7.81804e-06	0.512971	1	1	5.08114	0.00306542	0.51004	0.017623	9.98e-06	0.512949	0.0165021 1.0486e-05	0.0160844 9.71873e-06
15	48	-0.25	30	0.005	3.45575	0.000932013	0.000901121	0.497517	0.677917	9.68235e-06	0.509765	0.0117891	6.22899e-06	0.510438	1	1	5.0797	0.00299062	0.496977	0.017389	8.94031e-06	0.510568	0.0144958 7.49115e-06	0.0141253 6.64318e-06
15	48	0	30	0.005	3.45575	0.000932013	0.000901121	0.497517	0.677917	9.68235e-06	0.509765	0.0117891	6.22899e-06	0.510438	1	1	5.0797	0.00299062	0.496977	0.017389	8.94031e-06	0.510568	0.0144958 7.49115e-06	0.0141253 6.64318e-06
15	48	-0.25	30	0.005	3.76991	0.000932013	0.000901121	0.497517	0.628137	6.73741e-06	0.509439	0.0105783	4.28209e-06	0.510134	1	1	5.0797	0.00299062	0.496977	0.0168401	6.63664e-06	0.510218	0.0130121 5.59859e-06	0.0126794 4.77727e-06
15	48	0	30	0.005	3.76991	0.000932013	0.000901121	0.497517	0.628137	6.73741e-06	0.509439	0.0105783	4.28209e-06	0.510134	1	1	5.0797	0.00299062	0.496977	0.0168401	6.63664e-06	0.510218	0.0130121 5.59859e-06	0.0126794 4.77727e-06
15	48	-0.25	30	0.005	4.08407	0.000932013	0.000901121	0.497517	0.61089	5.19095e-06	0.50169	0.0100941	3.25323e-06	0.50636	1	1	5.0797	0.00299062	0.496977	0.0165232	5.18429e-06	0.506362	0.0124179 4.94995e-06	0.0121007 4.13181e-06
15	48	0	30	0.005	4.08407	0.000932013	0.000901121	0.497517	0.61089	5.19095e-06	0.50169	0.0100941	3.25323e-06	0.50636	1	1	5.0797	0.00299062	0.496977	0.0165232	5.18429e-06	0.506362	0.0124179 4.94995e-06	0.0121007 4.13181e-06
15	48	-0.25	30	0.005	4.39823	0.000932013	0.000901121	0.497517	0.625539	6.0605e-06	0.490754	0.0105299	3.8423e-06	0.490602	1	1	5.0797	0.00299062	0.496977	0.0168327	5.97888e-06	0.490584	0.012951 5.95123e-06	0.0126212 5.15332e-06
15	48	0	30	0.005	4.39823	0.000932013	0.000901121	0.497517	0.625539	6.0605e-06	0.490754	0.0105299	3.8423e-06	0.490602	1	1	5.0797	0.00299062	0.496977	0.0168327	5.97888e-06	0.490584	0.012951 5.95123e-06	0.0126212 5.15332e-06
15	48	-0.25	30	0.005	4.71239	0.000932013	0.000901121	0.497517	0.672816	7.41981e-06	0.489118	0.0119065	4.80634e-06	0.488631	1	1	5.0797	0.00299062	0.496977	0.0176958	6.94785e-06	0.488607	0.0146425 7.33839e-06	0.0142699 6.4491e-06
15	48	0	30	0.005	4.71239	0.000932013	0.000901121	0.497517	0.672816	7.41981e-06	0.489118	0.0119065	4.80634e-06	0.488631	1	1	5.0797	0.00299062	0.496977	0.0176958	6.94785e-06	0.488607	0.0146425 7.33839e-06	0.0142699 6.4491e-06
15	48	-0.25	30	0.005	5.02655	0.000932013	0.000901121	0.497517	0.626704	6.62007e-06	0.49013	0.0116509	4.3851e-06	0.489746	1	1	5.0797	0.00299062	0.496977	0.01859	6.80016e-06	0.489715	0.014331 6.8509e-06	0.0139656 5.94547e-06
15	48	0	30	0.005	5.02655	0.000932013	0.000901121	0.497517	0.626704	6.62007e-06	0.49013	0.0116509	4.3851e-06	0.489746	1	1	5.0797	0.00299062	0.496977	0.01859	6.80016e-06	0.489715	0.014331 6.8509e-06	0.0139656 5.94547e-06
15	48	-0.25	30	0.005	5.34071	0.000932013	0.000901121	0.497517	0.612456	6.04401e-06	0.500713	0.0116014	4.0655e-06	0.500663	1	1	5.0797	0.00299062	0.496977	0.0189418	6.45083e-06	0.500652	0.0142734 6.21739e-06	0.0139085 5.27316e-06
15	48	0	30	0.005	5.34071	0.000932013	0.000901121	0.497517	0.612456	6.04401e-06	0.500713	0.0116014	4.0655e-06	0.500663	1	1	5.0797	0.00299062	0.496977	0.0189418	6.45083e-06	0.500652	0.0142734 6.21739e-06	0.0139085 5.27316e-06
15	48	-0.25	30	0.005	5.65487	0.000932013	0.000901121	0.497517	0.629307	7.278e-06	0.509185	0.011704	4.80745e-06	0.509757	1	1	5.0797	0.00299062	0.496977	0.0185973	7.42429e-06	0.509832	0.0143978 6.42382e-06	0.0140294 5.50304e-06
15	48	0	30	0.005	5.65487	0.000932013	0.000901121	0.497517	0.629307	7.278e-06	0.509185	0.011704	4.80745e-06	0.509757	1	1	5.0797	0.00299062	0.496977	0.0185973	7.42429e-06	0.509832	0.0143978 6.42382e-06	0.0140294 5.50304e-06
15	48	-0.25	30	0.005	5.96903	0.000932013	0.000901121	0.497517	0.678327	9.83225e-06	0.509861	0.0121836	6.37544e-06	0.510596	1	1	5.0797	0.00299062	0.496977	0.0179599	9.13871e-06	0.510729	0.0149814 7.7184e-06	0.0145984 6.83465e-06
15	48	0	30	0.005	5.96903	0.000932013	0.000901121	0.497517	0.678327	9.83225e-06	0.509861	0.0121836	6.37544e-06	0.510596	1	1	5.0797	0.00299062	0.496977	0.0179599	9.13871e-06	0.510729	0.0149814 7.7184e-06	0.0145984 6.83465e-06
15	48	-0.25	30	0.005	0.628319	0.00115715	0.000899763	0.491993	0.629294	7.18897e-06	0.500851	0.0116952	4.74305e-06	0.500943	1	1	5.08114	0.00306542	0.51004	0.0185838	7.3243e-06	0.500971	0.014387 6.37106e-06	0.0140202 5.95048e-06
15	48	0	30	0.005	0.628319	0.00115715	0.000899763	0.491993	0.629294	7.18897e-06	0.500851	0.0116952	4.74305e-06	0.500943	1	1	5.08114	0.00306542	0.51004	0.0185838	7.3243e-06	0.500971	0.014387 6.37106e-06	0.0140202 5.95048e-06
15	48	-0.25	30	0.005	0.942478	0.00115715	0.000899763	0.491993	0.612455	5.95336e-06	0.490265	0.0116006	4.00684e-06	0.490987	1	1	5.08114	0.00306542	0.51004	0.0189405	6.35813e-06	0.491051	0.0142747 5.41607e-06	0.0139095 5.11303e-06
15	48	0	30	0.005	0.942478	0.00115715	0.000899763	0.491993	0.612455	5.95336e-06	0.490265	0.0116006	4.00684e-06	0.490987	1	1	5.08114	0.00306542	0.51004	0.0189405	6.35813e-06	0.491051	0.0142747 5.41607e-06	0.0139095 5.11303e-06
15	48	-0.25	30	0.005	1.25664	0.00115715	0.000899763	0.491993	0.626713	6.64225e-06	0.490228	0.0116566	4.40119e-06	0.490612	1	1	5.08114	0.00306542	0.51004	0.0185988	6.82542e-06	0.490639	0.0143425 6.00885e-06	0.0139751 5.68164e-06
15	48	0	30	0.005	1.25664	0.00115715	0.000899763	0.491993	0.626713	6.64225e-06	0.490228	0.0116566	4.40119e-06	0.490612	1	1	5.08114	0.00306542	0.51004	0.0185988	6.82542e-06	0.490639	0.0143425 6.00885e-06	0.0139751 5.68164e-06
15	48	-0.25	30	0.005	1.5708	0.00115715	0.000899763	0.491993	0.672829	7.49483e-06	0.492677	0.0119157	4.85628e-06	0.492997	1	1	5.08114	0.00306542	0.51004	0.017709	7.02021e-06	0.493006	0.0146594 6.655e-06	0.0142838 6.27607e-06
15	48	0	30	0.005	1.5708	0.00115715	0.000899763	0.491993	0.672829	7.49483e-06	0.492677	0.0119157	4.85628e-06	0.492997	1	1	5.08114	0.00306542	0.51004	0.017709	7.02021e-06	0.493006	0.0146594 6.655e-06	0.0142838 6.27607e-06
15	48	-0.25	30	0.005	1.88496	0.00115715	0.000899763	0.491993	0.625548	6.0829e-06	0.491184	0.0105362	3.85759e-06	0.491896	1	1	5.08114	0.00306542	0.51004	0.0168425	6.00288e-06	0.491925	0.0129633 5.28799e-06	0.0126311 4.97347e-06
15	48	0	30	0.005	1.88496	0.00115715	0.000899763	0.491993	0.625548	6.0829e-06	0.491184	0.0105362	3.85759e-06	0.491896	1	1	5.08114	0.00306542	0.51004	0.0168425	6.00288e-06	0.491925	0.0129633 5.28799e-06	0.0126311 4.97347e-06
15	48	-0.25	30	0.005	2.19912	0.00115715	0.000899763	0.491993	0.610889	5.10876e-06	0.491458	0.0100941	3.18844e-06	0.492814	1	1	5.08114	0.00306542	0.51004	0.0165231	5.08126e-06	0.492886	0.0124203 4.33926e-06	0.0121024 4.04683e-06
15	48	0	30	0.005	2.19912	0.00115715	0.000899763	0.491993	0.610889	5.10876e-06	0.491458	0.0100941	3.18844e-06	0.492814	1	1	5.08114	0.00306542	0.51004	0.0165231	5.08126e-06	0.492886	0.0124203 4.33926e-06	0.0121024 4.04683e-06
15	48	-0.25	30	0.005	2.51327	0.00115715	0.000899763	0.491993	0.628124	6.67251e-06	0.503189	0.0105702	4.23951e-06	0.504077	1	1	5.08114	0.00306542	0.51004	0.0168275	6.57023e-06	0.504112	0.0130022 5.71507e-06	0.0126707 5.29268e-06
15	48	0	30	0.005	2.51327	0.00115715	0.000899763	0.491993	0.628124	6.67251e-06	0.503189	0.0105702	4.23951e-06	0.504077	1	1	5.08114	0.00306542	0.51004	0.0168275	6.57023e-06	0.504112	0.0130022 5.71507e-06	0.0126707 5.29268e-06
15	48	-0.25	30	0.005	2.82743	0.00115715	0.000899763	0.491993	0.677893	9.71092e-06	0.51133	0.0117733	6.24084e-06	0.511527	1	1	5.08114	0.00306542	0.51004	0.0173662	8.95608e-06	0.511516	0.0144742 8.37648e-06	0.0141069 7.76032e-06
15	48	0	30	0.005	2.82743	0.00115715	0.000899763	0.491993	0.677893	9.71092e-06	0.51133	0.0117733	6.24084e-06	0.511527	1	1	5.08114	0.00306542	0.51004	0.0173662	8.95608e-06	0.511516	0.0144742 8.37648e-06	0.0141069 7.76032e-06
15	48	-0.25	30	0.02	0	0.00115715	0.000899763	0.491993	0.456777	0.000100943	0.512201	0.107299	7.52965e-05	0.509132	1	1	5.08114	0.00306542	0.51004	0.234661	0.000113062	0.507129	0.126697 9.57834e-05	0.124173 8.87885e-05
15	48	0	30	0.02	0	0.00115715	0.000899763	0.491993	0.456777	0.000100943	0.512201	0.107299	7.52965e-05	0.509132	1	1	5.08114	0.00306542	0.51004	0.234661	0.000113062	0.507129	0.126697 9.57834e-05	0.124173 8.87885e-05
15	48	-0.25	30	0.02	0.314159	0.00115715	0.000899763	0.491993	0.292421	6.01525e-05	0.508162	0.0740169	4.65132e-05	0.504763	1	1	5.08114	0.00306542	0.51004	0.252902	0.000106875	0.500341	0.0878735 5.8874e-05	0.0860555 5.49571e-05
15	48	0	30	0.02	0.314159	0.00115715	0.000899763	0.491993	0.292421	6.01525e-05	0.508162	0.0740169	4.65132e-05	0.504763	1	1	5.08114	0.00306542	0.51004	0.252902	0.000106875	0.500341	0.0878735 5.8874e-05	0.0860555 5.49571e-05
15	48	-0.25	30	0.02	3.14159	0.00115715	0.000899763	0.491993	0.456777	0.000100942	0.512201	0.107298	7.52965e-05	0.509132	1	1	5.08114	0.00306542	0.51004	0.234661	0.000113062	0.507129	0.126697 9.57833e-05	0.124173 8.87885e-05
15	48	0	30	0.02	3.14159	0.00115715	0.000899763	0.491993	0.456777	0.000100942	0.512201	0.107298	7.52965e-05	0.509132	1	1	5.08114	0.00306542	0.51004	0.234661	0.000113062	0.507129	0.126697 9.57833e-05	0.124173 8.87885e-05
15	48	-0.25	30	0.02	3.45575	-0.00118688	0.000906242	0.504926	0.283218	5.57407e-05	0.517449	0.0641937	4.14768e-05	0.517775	1	1	5.08816	0.00297912	0.500271	0.226466	0.000102067	0.518918	0.0760719 4.74574e-05	0.0745027 4.34622e-05
15	48	0	30	0.02	3.45575	-0.00118688	0.000906242	0.504926	0.283218	5.57407e-05	0.517449	0.0641937	4.14768e-05	0.517775	1	1	5.08816	0.00297912	0.500271	0.226466	0.000102067	0.518918	0.0760719 4.74574e-05	0.0745027 4.34622e-05
15	48	-0.25	30	0.02	3.76991	0.000932013	0.000901121	0.497517	0.203625	2.89368e-05	0.509462	0.0423192	2.09302e-05	0.508821	1	1	5.0797	0.00299062	0.496977	0.207728	7.34102e-05	0.509521	0.0504921 2.56328e-05	0.049408 2.2413e-05
15	48	0	30	0.02	3.76991	0.000932013	0.000901121	0.497517	0.203625	2.89368e-05	0.509462	0.0423192	2.09302e-05	0.508821	1	1	5.0797	0.00299062	0.496977	0.207728	7.34102e-05	0.509521	0.0504921 2.56328e-05	0.049408 2.2413e-05
15	48	-0.25	30	0.02	4.08407	0.000932013	0.000901121	0.497517	0.179468	1.86046e-05	0.508624	0.0351692	1.28251e-05	0.508258	1	1	5.0797	0.00299062	0.496977	0.195912	5.12417e-05	0.508111	0.0421128 1.87189e-05	0.0411911 1.59301e-05
15	48	0	30	0.02	4.08407	0.000932013	0.000901121	0.497517	0.179468	1.86046e-05	0.508624	0.0351692	1.28251e-05	0.508258	1	1	5.0797	0.00299062	0.496977	0.195912	5.12417e-05	0.508111	0.0421128 1.87189e-05	0.0411911 1.59301e-05
15	48	-0.25	30	0.02	4.39823	0.000932013	0.000901121	0.497517	0.200505	2.57622e-05	0.491373	0.0420411	1.89043e-05	0.491593	1	1	5.0797	0.00299062	0.496977	0.209588	6.73982e-05	0.491632	0.0502443 2.74814e-05	0.0491594 2.45756e-05
15	48	0	30	0.02	4.39823	0.000932013	0.000901121	0.497517	0.200505	2.57622e-05	0.491373	0.0420411	1.89043e-05	0.491593	1	1	5.0797	0.00299062	0.496977	0.209588	6.73982e-05	0.491632	0.0502443 2.74814e-05	0.0491594 2.45756e-05
15	48	-0.25	30	0.02	4.71239	0.000932013	0.000901121	0.497517	0.28066	4.51376e-05	0.488113	0.0698712	3.60756e-05	0.487579	1	1	5.0797	0.00299062	0.496977	0.248808	8.85426e-05	0.487204	0.0834699 5.25749e-05	0.0816698 4.75412e-05
15	48	0	30	0.02	4.71239	0.000932013	0.000901121	0.497517	0.28066	4.51376e-05	0.488113	0.0698712	3.60756e-05	0.487579	1	1	5.0797	0.00299062	0.496977	0.248808	8.85426e-05	0.487204	0.0834699 5.25749e-05	0.0816698 4.75412e-05
15	48	-0.25	30	0.02	5.02655	0.000932013	0.000901121	0.497517	0.221346	3.74565e-05	0.489578	0.0642526	3.24567e-05	0.489771	1	1	5.0797	0.00299062	0.496977	0.290114	9.75781e-05	0.489542	0.076967 4.93484e-05	0.0752753 4.41879e-05
15	48	0	30	0.02	5.02655	0.000932013	0.000901121	0.497517	0.221346	3.74565e-05	0.489578	0.0642526	3.24567e-05	0.489771	1	1	5.0797	0.00299062	0.496977	0.290114	9.75781e-05	0.489542	0.076967 4.93484e-05	0.0752753 4.41879e-05
15	48	-0.25	30	0.02	5.34071	0.000932013	0.000901121	0.497517	0.205605	3.46737e-05	0.50058	0.06304	3.12321e-05	0.500596	1	1	5.0797	0.00299062	0.496977	0.30644	0.000100253	0.500291	0.0756436 4.66151e-05	0.0739605 4.13016e-05
15	48	0	30	0.02	5.34071	0.000932013	0.000901121	0.497517	0.205605	3.46737e-05	0.50058	0.06304	3.12321e-05	0.500596	1	1	5.0797	0.00299062	0.496977	0.30644	0.000100253	0.500291	0.0756436 4.66151e-05	0.0739605 4.13016e-05
15	48	-0.25	30	0.02	5.65487	0.000932013	0.000901121	0.497517	0.224811	4.06386e-05	0.508915	0.0648925	3.46184e-05	0.507811	1	1	5.0797	0.00299062	0.496977	0.288474	0.000102065	0.507699	0.0776527 4.62432e-05	0.0759505 4.09814e-05
15	48	0	30	0.02	5.65487	0.000932013	0.000901121	0.497517	0.224811	4.06386e-05	0.508915	0.0648925	3.46184e-05	0.507811	1	1	5.0797	0.00299062	0.496977	0.288474	0.000102065	0.507699	0.0776527 4.62432e-05	0.0759505 4.09814e-05
15	48	-0.25	30	0.02	5.96903	0.000932013	0.000901121	0.497517	0.292567	6.02719e-05	0.509302	0.0741299	4.68188e-05	0.50843	1	1	5.0797	0.00299062	0.496977	0.253161	0.000108231	0.509372	0.0880189 5.58986e-05	0.0861798 5.04438e-05
15	48	0	30	0.02	5.96903	0.000932013	0.000901121	0.497517	0.292567	6.02719e-05	0.509302	0.0741299	4.68188e-05	0.50843	1	1	5.0797	0.00299062	0.496977	0.253161	0.000108231	0.509372	0.0880189 5.58986e-05	0.0861798 5.04438e-05
15	48	-0.25	30	0.02	0.628319	0.00115715	0.000899763	0.491993	0.224742	3.99154e-05	0.496944	0.0648363	3.39189e-05	0.494824	1	1	5.08114	0.00306542	0.51004	0.288315	9.98952e-05	0.494376	0.0775856 4.24628e-05	0.0758945 4.04324e-05
15	48	0	30	0.02	0.628319	0.00115715	0.000899763	0.491993	0.224742	3.99154e-05	0.496944	0.0648363	3.39189e-05	0.494824	1	1	5.08114	0.00306542	0.51004	0.288315	9.98952e-05	0.494376	0.0775856 4.24628e-05	0.0758945 4.04324e-05
15	48	-0.25	30	0.02	0.942478	0.00115715	0.000899763	0.491993	0.205594	3.41012e-05	0.488474	0.063032	3.0719e-05	0.488505	1	1	5.08114	0.00306542	0.51004	0.306418	9.87038e-05	0.489315	0.075644 3.88942e-05	0.0739635 3.76744e-05
15	48	0	30	0.02	0.942478	0.00115715	0.000899763	0.491993	0.205594	3.41012e-05	0.488474	0.063032	3.0719e-05	0.488505	1	1	5.08114	0.00306542	0.51004	0.306418	9.87038e-05	0.489315	0.075644 3.88942e-05	0.0739635 3.76744e-05
15	48	-0.25	30	0.02	1.25664	0.00115715	0.000899763	0.491993	0.221388	3.75561e-05	0.48981	0.06429	3.25598e-05	0.490346	1	1	5.08114	0.00306542	0.51004	0.290227	9.79868e-05	0.491079	0.0770325 4.21498e-05	0.0753344 4.09311e-05
15	48	0	30	0.02	1.25664	0.00115715	0.000899763	0.491993	0.221388	3.75561e-05	0.48981	0.06429	3.25598e-05	0.490346	1	1	5.08114	0.00306542	0.51004	0.290227	9.79868e-05	0.491079	0.0770325 4.21498e-05	0.0753344 4.09311e-05
15	48	-0.25	30	0.02	1.5708	0.00115715	0.000899763	0.491993	0.280747	4.56721e-05	0.49422	0.0699474	3.65804e-05	0.495476	1	1	5.08114	0.00306542	0.51004	0.249001	8.98887e-05	0.496149	0.0835939 4.7468e-05	0.0817778 4.59627e-05
15	48	0	30	0.02	1.5708	0.00115715	0.000899763	0.491993	0.280747	4.56721e-05	0.49422	0.0699474	3.65804e-05	0.495476	1	1	5.08114	0.00306542	0.51004	0.249001	8.98887e-05	0.496149	0.0835939 4.7468e-05	0.0817778 4.59627e-05
15	48	-0.25	30	0.02	1.88496	0.00115715	0.000899763	0.491993	0.200554	2.5894e-05	0.493999	0.0420839	1.90335e-05	0.495698	1	1	5.08114	0.00306542	0.51004	0.209751	6.79119e-05	0.496482	0.0503167 2.45165e-05	0.0492205 2.36253e-05
15	48	0	30	0.02	1.88496	0.00115715	0.000899763	0.491993	0.200554	2.5894e-05	0.493999	0.0420839	1.90335e-05	0.495698	1	1	5.08114	0.00306542	0.51004	0.209751	6.79119e-05	0.496482	0.0503167 2.45165e-05	0.0492205 2.36253e-05
15	48	-0.25	30	0.02	2.19912	0.00115715	0.000899763	0.491993	0.17947	1.81727e-05	0.493371	0.0351742	1.25262e-05	0.494566	1	1	5.08114	0.00306542	0.51004	0.195938	5.00606e-05	0.49546	0.0421303 1.62976e-05	0.0412041 1.52472e-05
15	48	0	30	0.02	2.19912	0.00115715	0.000899763	0.491993	0.17947	1.81727e-05	0.493371	0.0351742	1.25262e-05	0.494566	1	1	5.08114	0.00306542	0.51004	0.195938	5.00606e-05	0.49546	0.0421303 1.62976e-05	0.0412041 1.52472e-05
15	48	-0.25	30	0.02	2.51327	0.00115715	0.000899763	0.491993	0.20357	2.87181e-05	0.505747	0.0422795	2.07545e-05	0.505928	1	1	5.08114	0.00306542	0.51004	0.20759	7.27021e-05	0.505929	0.0504467 2.67765e-05	0.0493672 2.47466e-05
15	48	0	30	0.02	2.51327	0.00115715	0.000899763	0.491993	0.20357	2.87181e-05	0.505747	0.0422795	2.07545e-05	0.505928	1	1	5.08114	0.00306542	0.51004	0.20759	7.27021e-05	0.505929	0.0504467 2.67765e-05	0.0493672 2.47466e-05
15	48	-0.25	30	0.02	2.82743	0.00115715	0.000899763	0.491993	0.283124	5.60439e-05	0.511359	0.0641297	4.15185e-05	0.509152	1	1	5.08114	0.00306542	0.51004	0.226312	0.000101878	0.507722	0.0759756 5.29502e-05	0.0744264 4.90695e-05
15	48	0	30	0.02	2.82743	0.00115715	0.000899763	0.491993	0.283124	5.60439e-05	0.511359	0.0641297	4.15185e-05	0.509152	1	1	5.08114	0.00306542	0.51004	0.226312	0.000101878	0.507722	0.0759756 5.29502e-05	0.0744264 4.90695e-05
15	48	-0.25	30	0.04	0	0.00115715	0.000899763	0.491993	0.374932	0.000253216	0.510995	0.237334	0.000251291	0.495891	1	1	5.08114	0.00306542	0.51004	0.631449	0.000267804	0.483574	0.257809 0.000306407	0.255187 0.000285675
15	48	0	30	0.04	0	0.00115715	0.000899763	0.491993	0.374932	0.000253216	0.510995	0.237334	0.000251291	0.495891	1	1	5.08114	0.00306542	0.51004	0.631449	0.000267804	0.483574	0.257809 0.000306407	0.255187 0.000285675
15	48	-0.25	30	0.04	0.314159	0.00115715	0.000899763	0.491993	0.166068	0.000104127	0.50104	0.120503	0.000114356	0.494836	1	1	5.08114	0.00306542	0.51004	0.724215	0.000252682	0.485496	0.134257 0.00013547	0.132441 0.000127982
15	48	0	30	0.04	0.314159	0.00115715	0.000899763	0.491993	0.166068	0.000104127	0.50104	0.120503	0.000114356	0.494836	1	1	5.08114	0.00306542	0.51004	0.724215	0.000252682	0.485496	0.134257 0.00013547	0.132441 0.000127982
15	48	-0.25	30	0.04	3.14159	0.00115715	0.000899763	0.491993	0.374932	0.000253216	0.510995	0.237334	0.000251291	0.495891	1	1	5.08114	0.00306542	0.51004	0.631449	0.000267804	0.483574	0.257808 0.000306407	0.255187 0.000285674
15	48	0	30	0.04	3.14159	0.00115715	0.000899763	0.491993	0.374932	0.000253216	0.510995	0.237334	0.000251291	0.495891	1	1	5.08114	0.00306542	0.51004	0.631449	0.000267804	0.483574	0.257808 0.000306407	0.255187 0.000285674
15	48	-0.25	30	0.04	3.45575	-0.00118688	0.000906242	0.504926	0.139894	8.47823e-05	0.517748	0.0857829	8.4264e-05	0.517614	1	1	5.08816	0.00297912	0.500271	0.611923	0.000247072	0.519389	0.0940028 9.52494e-05	0.0929195 9.011e-05
15	48	0	30	0.04	3.45575	-0.00118688	0.000906242	0.504926	0.139894	8.47823e-05	0.517748	0.0857829	8.4264e-05	0.517614	1	1	5.08816	0.00297912	0.500271	0.611923	0.000247072	0.519389	0.0940028 9.52494e-05	0.0929195 9.011e-05
15	48	-0.25	30	0.04	3.76991	-0.00118688	0.000906242	0.504926	0.067285	2.93774e-05	0.517239	0.0378127	2.80155e-05	0.516913	1	1	5.08816	0.00297912	0.500271	0.56128	0.000177588	0.517424	0.0422463 3.15316e-05	0.0416695 3.02644e-05
15	48	0	30	0.04	3.76991	-0.00118688	0.000906242	0.504926	0.067285	2.93774e-05	0.517239	0.0378127	2.80155e-05	0.516913	1	1	5.08816	0.00297912	0.500271	0.56128	0.000177588	0.517424	0.0422463 3.15316e-05	0.0416695 3.02644e-05
15	48	-0.25	30	0.04	4.08407	-0.00118688	0.000906242	0.504926	0.0497987	1.48812e-05	0.508957	0.0260523	1.35012e-05	0.509175	1	1	5.08816	0.00297912	0.500271	0.522823	0.000118101	0.508687	0.0294412 1.57162e-05	0.0290048 1.588e-05
15	48	0	30	0.04	4.08407	-0.00118688	0.000906242	0.504926	0.0497987	1.48812e-05	0.508957	0.0260523	1.35012e-05	0.509175	1	1	5.08816	0.00297912	0.500271	0.522823	0.000118101	0.508687	0.0294412 1.57162e-05	0.0290048 1.588e-05
15	48	-0.25	30	0.04	4.39823	-0.00118688	0.000906242	0.504926	0.0661228	2.69411e-05	0.49937	0.0383856	2.70379e-05	0.499597	1	1	5.08816	0.00297912	0.500271	0.579836	0.000177555	0.501319	0.0432002 2.76939e-05	0.042583 2.86601e-05
15	48	0	30	0.04	4.39823	-0.00118688	0.000906242	0.504926	0.0661228	2.69411e-05	0.49937	0.0383856	2.70379e-05	0.499597	1	1	5.08816	0.00297912	0.500271	0.579836	0.000177555	0.501319	0.0432002 2.76939e-05	0.042583 2.86601e-05
15	48	-0.25	30	0.04	4.71239	-0.00118688	0.000906242	0.504926	0.152246	8.07495e-05	0.500819	0.112428	9.45832e-05	0.501138	1	1	5.08816	0.00297912	0.500271	0.737282	0.000238061	0.504496	0.127352 9.76141e-05	0.125399 9.96163e-05
15	48	0	30	0.04	4.71239	-0.00118688	0.000906242	0.504926	0.152246	8.07495e-05	0.500819	0.112428	9.45832e-05	0.501138	1	1	5.08816	0.00297912	0.500271	0.737282	0.000238061	0.504496	0.127352 9.76141e-05	0.125399 9.96163e-05
15	48	-0.25	30	0.04	5.02655	-0.00118688	0.000906242	0.504926	0.109887	6.20939e-05	0.499994	0.097532	8.21035e-05	0.502732	1	1	5.08816	0.00297912	0.500271	0.886219	0.000253623	0.506181	0.111802 9.1104e-05	0.109901 9.03122e-05
15	48	0	30	0.04	5.02655	-0.00118688	0.000906242	0.504926	0.109887	6.20939e-05	0.499994	0.097532	8.21035e-05	0.502732	1	1	5.08816	0.00297912	0.500271	0.886219	0.000253623	0.506181	0.111802 9.1104e-05	0.109901 9.03122e-05
15	48	-0.25	30	0.04	5.34071	-0.00118688	0.000906242	0.504926	0.0999999	5.64952e-05	0.50107	0.0942278	7.8207e-05	0.506097	1	1	5.08816	0.00297912	0.500271	0.940921	0.000255847	0.510372	0.108531 9.30766e-05	0.106613 8.93971e-05
15	48	0	30	0.04	5.34071	-0.00118688	0.000906242	0.504926	0.0999999	5.64952e-05	0.50107	0.0942278	7.8207e-05	0.506097	1	1	5.08816	0.00297912	0.500271	0.940921	0.000255847	0.510372	0.108531 9.30766e-05	0.106613 8.93971e-05
15	48	-0.25	30	0.04	5.65487	-0.00118688	0.000906242	0.504926	0.112346	6.51058e-05	0.509913	0.0984995	8.44981e-05	0.511962	1	1	5.08816	0.00297912	0.500271	0.875416	0.000255702	0.517119	0.112644 0.000103507	0.11074 9.74833e-05
15	48	0	30	0.04	5.65487	-0.00118688	0.000906242	0.504926	0.112346	6.51058e-05	0.509913	0.0984995	8.44981e-05	0.511962	1	1	5.08816	0.00297912	0.500271	0.875416	0.000255702	0.517119	0.112644 0.000103507	0.11074 9.74833e-05
15	48	-0.25	30	0.04	5.96903	-0.00118688	0.000906242	0.504926	0.166256	0.00010464	0.51594	0.12068	0.000116075	0.51694	1	1	5.08816	0.00297912	0.500271	0.724478	0.000260334	0.520861	0.134485 0.000136914	0.132628 0.000128919
15	48	0	30	0.04	5.96903	-0.00118688	0.000906242	0.504926	0.166256	0.00010464	0.51594	0.12068	0.000116075	0.51694	1	1	5.08816	0.00297912	0.500271	0.724478	0.000260334	0.520861	0.134485 0.000136914	0.132628 0.000128919
15	48	-0.25	30	0.04	0.628319	0.00115715	0.000899763	0.491993	0.112188	6.43119e-05	0.492306	0.0983186	8.30663e-05	0.489834	1	1	5.08114	0.00306542	0.51004	0.87502	0.000249449	0.487891	0.112435 9.36413e-05	0.110544 9.10072e-05
15	48	0	30	0.04	0.628319	0.00115715	0.000899763	0.491993	0.112188	6.43119e-05	0.492306	0.0983186	8.30663e-05	0.489834	1	1	5.08114	0.00306542	0.51004	0.87502	0.000249449	0.487891	0.112435 9.36413e-05	0.110544 9.10072e-05
15	48	-0.25	30	0.04	0.942478	0.00115715	0.000899763	0.491993	0.0998418	5.58513e-05	0.485908	0.0940312	7.69993e-05	0.485749	1	1	5.08114	0.00306542	0.51004	0.940426	0.000251773	0.488616	0.108318 8.94921e-05	0.106398 8.85646e-05
15	48	0	30	0.04	0.942478	0.00115715	0.000899763	0.491993	0.0998418	5.58513e-05	0.485908	0.0940312	7.69993e-05	0.485749	1	1	5.08114	0.00306542	0.51004	0.940426	0.000251773	0.488616	0.108318 8.94921e-05	0.106398 8.85646e-05
15	48	-0.25	30	0.04	1.25664	0.00115715	0.000899763	0.491993	0.109713	6.16892e-05	0.489132	0.0973181	8.13972e-05	0.489111	1	1	5.08114	0.00306542	0.51004	0.885659	0.000251749	0.491859	0.11158 9.97631e-05	0.109666 9.88396e-05
15	48	0	30	0.04	1.25664	0.00115715	0.000899763	0.491993	0.109713	6.16892e-05	0.489132	0.0973181	8.13972e-05	0.489111	1	1	5.08114	0.00306542	0.51004	0.885659	0.000251749	0.491859	0.11158 9.97631e-05	0.109666 9.88396e-05
15	48	-0.25	30	0.04	1.5708	0.00115715	0.000899763	0.491993	0.152032	8.08548e-05	0.496968	0.112189	9.47372e-05	0.497592	1	1	5.08114	0.00306542	0.51004	0.736734	0.000238618	0.499788	0.12712 0.000115551	0.125139 0.000114444
15	48	0	30	0.04	1.5708	0.00115715	0.000899763	0.491993	0.152032	8.08548e-05	0.496968	0.112189	9.47372e-05	0.497592	1	1	5.08114	0.00306542	0.51004	0.736734	0.000238618	0.499788	0.12712 0.000115551	0.125139 0.000114444
15	48	-0.25	30	0.04	1.88496	0.00115715	0.000899763	0.491993	0.066049	2.7056e-05	0.49877	0.0383151	2.71946e-05	0.499786	1	1	5.08114	0.00306542	0.51004	0.579408	0.000179256	0.502879	0.0431388 3.16661e-05	0.04251 3.16296e-05
15	48	0	30	0.04	1.88496	0.00115715	0.000899763	0.491993	0.066049	2.7056e-05	0.49877	0.0383151	2.71946e-05	0.499786	1	1	5.08114	0.00306542	0.51004	0.579408	0.000179256	0.502879	0.0431388 3.16661e-05	0.04251 3.16296e-05
15	48	-0.25	30	0.04	2.19912	0.00115715	0.000899763	0.491993	0.0497546	1.47239e-05	0.49591	0.0260165	1.33551e-05	0.494462	1	1	5.08114	0.00306542	0.51004	0.522566	0.000117125	0.493381	0.02941 1.61067e-05	0.0289699 1.54515e-05
15	48	0	30	0.04	2.19912	0.00115715	0.000899763	0.491993	0.0497546	1.47239e-05	0.49591	0.0260165	1.33551e-05	0.494462	1	1	5.08114	0.00306542	0.51004	0.522566	0.000117125	0.493381	0.02941 1.61067e-05	0.0289699 1.54515e-05
15	48	-0.25	30	0.04	2.51327	0.00115715	0.000899763	0.491993	0.0672275	2.93494e-05	0.507253	0.0377693	2.78627e-05	0.50533	1	1	5.08114	0.00306542	0.51004	0.561107	0.000174941	0.49825	0.042197 3.37821e-05	0.0416268 3.16281e-05
15	48	0	30	0.04	2.51327	0.00115715	0.000899763	0.491993	0.0672275	2.93494e-05	0.507253	0.0377693	2.78627e-05	0.50533	1	1	5.08114	0.00306542	0.51004	0.561107	0.000174941	0.49825	0.042197 3.37821e-05	0.0416268 3.16281e-05
15	48	-0.25	30	0.04	2.82743	0.00115715	0.000899763	0.491993	0.139764	8.52147e-05	0.510793	0.0856822	8.33518e-05	0.498084	1	1	5.08114	0.00306542	0.51004	0.611753	0.000240967	0.487712	0.0938667 0.000101374	0.092818 9.47064e-05
15	48	0	30	0.04	2.82743	0.00115715	0.000899763	0.491993	0.139764	8.52147e-05	0.510793	0.0856822	8.33518e-05	0.498084	1	1	5.08114	0.00306542	0.51004	0.611753	0.000240967	0.487712	0.0938667 0.000101374	0.092818 9.47064e-05
15	48	-0.25	30	0.06	0	-0.00013042	0.000902202	0.498093	0.408814	0.000499984	0.503376	0.392051	0.000627082	0.503846	1	1	5.08783	0.00298407	0.482277	0.955433	0.000497455	0.498713	0.393878 0.000675984	0.39294 0.000722739
15	48	0	30	0.06	0	-0.00013042	0.000902202	0.498093	0.408814	0.000499984	0.503376	0.392051	0.000627082	0.503846	1	1	5.08783	0.00298407	0.482277	0.955433	0.000497455	0.498713	0.393878 0.000675984	0.39294 0.000722739
15	48	-0.25	30	0.06	0.314159	-0.00013042	0.000902202	0.498093	0.132776	0.000148054	0.501376	0.153861	0.000215967	0.503728	1	1	5.08783	0.00298407	0.482277	1.15559	0.000445133	0.506419	0.164177 0.000237451	0.162538 0.000250185
15	48	0	30	0.06	0.314159	-0.00013042	0.000902202	0.498093	0.132776	0.000148054	0.501376	0.153861	0.000215967	0.503728	1	1	5.08783	0.00298407	0.482277	1.15559	0.000445133	0.506419	0.164177 0.000237451	0.162538 0.000250185
15	48	-0.25	30	0.06	3.14159	0.00115715	0.000899763	0.491993	0.408139	0.000505117	0.501483	0.391196	0.000623712	0.491354	1	1	5.08114	0.00306542	0.51004	0.954889	0.000489848	0.476466	0.392789 0.000720722	0.392008 0.000683365
15	48	0	30	0.06	3.14159	0.00115715	0.000899763	0.491993	0.408139	0.000505117	0.501483	0.391196	0.000623712	0.491354	1	1	5.08114	0.00306542	0.51004	0.954889	0.000489848	0.476466	0.392789 0.000720722	0.392008 0.000683365
15	48	-0.25	30	0.06	3.45575	-0.00118688	0.000906242	0.504926	0.0905803	0.000100987	0.516275	0.0850692	0.00012455	0.517498	1	1	5.08816	0.00297912	0.500271	0.936157	0.000433937	0.516141	0.0866354 0.000130595	0.0862722 0.000127421
15	48	0	30	0.06	3.45575	-0.00118688	0.000906242	0.504926	0.0905803	0.000100987	0.516275	0.0850692	0.00012455	0.517498	1	1	5.08816	0.00297912	0.500271	0.936157	0.000433937	0.516141	0.0866354 0.000130595	0.0862722 0.000127421
15	48	-0.25	30	0.06	3.76991	-0.00118688	0.000906242	0.504926	0.0281596	2.259e-05	0.515929	0.0248611	2.68065e-05	0.514958	1	1	5.08816	0.00297912	0.500271	0.881132	0.000289878	0.512553	0.0261015 2.88477e-05	0.0259101 2.81661e-05
15	48	0	30	0.06	3.76991	-0.00118688	0.000906242	0.504926	0.0281596	2.259e-05	0.515929	0.0248611	2.68065e-05	0.514958	1	1	5.08816	0.00297912	0.500271	0.881132	0.000289878	0.512553	0.0261015 2.88477e-05	0.0259101 2.81661e-05
15	48	-0.25	30	0.06	4.08407	-0.00118688	0.000906242	0.504926	0.016941	9.1244e-06	0.509901	0.0140587	1.04321e-05	0.508169	1	1	5.08816	0.00297912	0.500271	0.829014	0.000188363	0.502018	0.0150401 1.10292e-05	0.0149041 1.12577e-05
15	48	0	30	0.06	4.08407	-0.00118688	0.000906242	0.504926	0.016941	9.1244e-06	0.509901	0.0140587	1.04321e-05	0.508169	1	1	5.08816	0.00297912	0.500271	0.829014	0.000188363	0.502018	0.0150401 1.10292e-05	0.0149041 1.12577e-05
15	48	-0.25	30	0.06	4.39823	-0.00118688	0.000906242	0.504926	0.0280964	2.14107e-05	0.495401	0.0262179	2.7572e-05	0.495604	1	1	5.08816	0.00297912	0.500271	0.931192	0.000302725	0.501746	0.0279499 2.5118e-05	0.0277072 2.63018e-05
15	48	0	30	0.06	4.39823	-0.00118688	0.000906242	0.504926	0.0280964	2.14107e-05	0.495401	0.0262179	2.7572e-05	0.495604	1	1	5.08816	0.00297912	0.500271	0.931192	0.000302725	0.501746	0.0279499 2.5118e-05	0.0277072 2.63018e-05
15	48	-0.25	30	0.06	4.71239	-0.00118688	0.000906242	0.504926	0.117433	0.000114601	0.500502	0.142063	0.000178953	0.498889	1	1	5.08816	0.00297912	0.500271	1.20657	0.000397263	0.511269	0.155049 0.000170821	0.15319 0.000175153
15	48	0	30	0.06	4.71239	-0.00118688	0.000906242	0.504926	0.117433	0.000114601	0.500502	0.142063	0.000178953	0.498889	1	1	5.08816	0.00297912	0.500271	1.20657	0.000397263	0.511269	0.155049 0.000170821	0.15319 0.000175153
15	48	-0.25	30	0.06	5.02655	-0.000486052	0.000909329	0.501033	0.0818779	8.20007e-05	0.487428	0.11884	0.000147855	0.489689	1	1	5.08807	0.00302649	0.498235	1.44805	0.000403434	0.500509	0.132879 0.000124519	0.130864 0.000124064
15	48	0	30	0.06	5.02655	-0.000486052	0.000909329	0.501033	0.0818779	8.20007e-05	0.487428	0.11884	0.000147855	0.489689	1	1	5.08807	0.00302649	0.498235	1.44805	0.000403434	0.500509	0.132879 0.000124519	0.130864 0.000124064
15	48	-0.25	30	0.06	5.34071	-0.000486052	0.000909329	0.501033	0.0740107	7.47898e-05	0.490398	0.113782	0.000141514	0.492783	1	1	5.08807	0.00302649	0.498235	1.5339	0.000414832	0.529874	0.128205 0.000109403	0.126149 0.000113449
15	48	0	30	0.06	5.34071	-0.000486052	0.000909329	0.501033	0.0740107	7.47898e-05	0.490398	0.113782	0.000141514	0.492783	1	1	5.08807	0.00302649	0.498235	1.5339	0.000414832	0.529874	0.128205 0.000109403	0.126149 0.000113449
15	48	-0.25	30	0.06	5.65487	0.000852056	0.000931074	0.521494	0.0838888	8.88827e-05	0.516283	0.120078	0.000157686	0.51901	1	1	5.08633	0.00307807	0.517324	1.42794	0.000423472	0.520225	0.133919 0.000169649	0.131913 0.000163197
15	48	0	30	0.06	5.65487	0.000852056	0.000931074	0.521494	0.0838888	8.88827e-05	0.516283	0.120078	0.000157686	0.51901	1	1	5.08633	0.00307807	0.517324	1.42794	0.000423472	0.520225	0.133919 0.000169649	0.131913 0.000163197
15	48	-0.25	30	0.06	5.96903	-0.000325591	0.000890882	0.488305	0.132701	0.000150885	0.521742	0.153648	0.000220868	0.527191	1	1	5.08586	0.00305675	0.505447	1.15461	0.000455385	0.524729	0.163915 0.000325287	0.162265 0.000303771
15	48	0	30	0.06	5.96903	-0.000325591	0.000890882	0.488305	0.132701	0.000150885	0.521742	0.153648	0.000220868	0.527191	1	1	5.08586	0.00305675	0.505447	1.15461	0.000455385	0.524729	0.163915 0.000325287	0.162265 0.000303771
15	48	-0.25	30	0.06	0.628319	-0.00013042	0.000902202	0.498093	0.0839191	8.58774e-05	0.495988	0.120087	0.000152478	0.500333	1	1	5.08783	0.00298407	0.482277	1.42765	0.000410287	0.503621	0.133957 0.00016791	0.131931 0.00017212
15	48	0	30	0.06	0.628319	-0.00013042	0.000902202	0.498093	0.0839191	8.58774e-05	0.495988	0.120087	0.000152478	0.500333	1	1	5.08783	0.00298407	0.482277	1.42765	0.000410287	0.503621	0.133957 0.00016791	0.131931 0.00017212
15	48	-0.25	30	0.06	0.942478	0.00115715	0.000899763	0.491993	0.0737919	7.38472e-05	0.483326	0.113402	0.0001393	0.483126	1	1	5.08114	0.00306542	0.51004	1.53334	0.000397153	0.488099	0.127837 0.000152651	0.125765 0.000152344
15	48	0	30	0.06	0.942478	0.00115715	0.000899763	0.491993	0.0737919	7.38472e-05	0.483326	0.113402	0.0001393	0.483126	1	1	5.08114	0.00306542	0.51004	1.53334	0.000397153	0.488099	0.127837 0.000152651	0.125765 0.000152344
15	48	-0.25	30	0.06	1.25664	0.00115715	0.000899763	0.491993	0.081672	8.25731e-05	0.487403	0.118497	0.000148371	0.486595	1	1	5.08114	0.00306542	0.51004	1.44744	0.000400762	0.488453	0.132538 0.000175156	0.130513 0.000174726
15	48	0	30	0.06	1.25664	0.00115715	0.000899763	0.491993	0.081672	8.25731e-05	0.487403	0.118497	0.000148371	0.486595	1	1	5.08114	0.00306542	0.51004	1.44744	0.000400762	0.488453	0.132538 0.000175156	0.130513 0.000174726
15	48	-0.25	30	0.06	1.5708	0.00115715	0.000899763	0.491993	0.117145	0.000115043	0.498349	0.14162	0.000179582	0.497184	1	1	5.08114	0.00306542	0.51004	1.20572	0.000394154	0.496266	0.154585 0.000210964	0.152701 0.000210227
15	48	0	30	0.06	1.5708	0.00115715	0.000899763	0.491993	0.117145	0.000115043	0.498349	0.14162	0.000179582	0.497184	1	1	5.08114	0.00306542	0.51004	1.20572	0.000394154	0.496266	0.154585 0.000210964	0.152701 0.000210227
15	48	-0.25	30	0.06	1.88496	0.00115715	0.000899763	0.491993	0.0280412	2.15965e-05	0.497615	0.026147	2.78833e-05	0.500339	1	1	5.08114	0.00306542	0.51004	0.930464	0.000308622	0.512633	0.027881 3.02404e-05	0.0276319 3.07107e-05
15	48	0	30	0.06	1.88496	0.00115715	0.000899763	0.491993	0.0280412	2.15965e-05	0.497615	0.026147	2.78833e-05	0.500339	1	1	5.08114	0.00306542	0.51004	0.930464	0.000308622	0.512633	0.027881 3.02404e-05	0.0276319 3.07107e-05
15	48	-0.25	30	0.06	2.19912	0.00115715	0.000899763	0.491993	0.0169167	9.05206e-06	0.498094	0.0140338	1.03383e-05	0.493676	1	1	5.08114	0.00306542	0.51004	0.828719	0.000187528	0.485653	0.0150176 1.14611e-05	0.0148801 1.12588e-05
15	48	0	30	0.06	2.19912	0.00115715	0.000899763	0.491993	0.0169167	9.05206e-06	0.498094	0.0140338	1.03383e-05	0.493676	1	1	5.08114	0.00306542	0.51004	0.828719	0.000187528	0.485653	0.0150176 1.14611e-05	0.0148801 1.12588e-05
15	48	-0.25	30	0.06	2.51327	0.00115715	0.000899763	0.491993	0.028123	2.2649e-05	0.508686	0.0248294	2.65988e-05	0.501232	1	1	5.08114	0.00306542	0.51004	0.881145	0.000284215	0.488966	0.0260662 3.04283e-05	0.0258817 2.90141e-05
15	48	0	30	0.06	2.51327	0.00115715	0.000899763	0.491993	0.028123	2.2649e-05	0.508686	0.0248294	2.65988e-05	0.501232	1	1	5.08114	0.00306542	0.51004	0.881145	0.000284215	0.488966	0.0260662 3.04283e-05	0.0258817 2.90141e-05
15	48	-0.25	30	0.06	2.82743	0.00115715	0.000899763	0.491993	0.090454	0.000101747	0.511483	0.0849609	0.000122817	0.494189	1	1	5.08114	0.00306542	0.51004	0.936252	0.000422313	0.478438	0.0864922 0.000142116	0.0861766 0.00013497
15	48	0	30	0.06	2.82743	0.00115715	0.000899763	0.491993	0.090454	0.000101747	0.511483	0.0849609	0.000122817	0.494189	1	1	5.08114	0.00306542	0.51004	0.936252	0.000422313	0.478438	0.0864922 0.000142116	0.0861766 0.00013497
15	48	-0.25	30	0.08	0	-0.000373938	0.000895859	0.498529	0.520423	0.00103102	0.492104	0.616676	0.0014305	0.49663	1	1	5.08743	0.00305953	0.517283	1.18066	0.000891049	0.493836	0.570196 0.0013744	0.574395 0.00139829
15	48	0	30	0.08	0	-0.000373938	0.000895859	0.498529	0.520423	0.00103102	0.492104	0.616676	0.0014305	0.49663	1	1	5.08743	0.00305953	0.517283	1.18066	0.000891049	0.493836	0.570196 0.0013744	0.574395 0.00139829
15	48	-0.25	30	0.08	0.314159	-0.00013042	0.000902202	0.498093	0.126324	0.000214067	0.501389	0.192044	0.000369767	0.499102	1	1	5.08783	0.00298407	0.482277	1.51577	0.000730243	0.496394	0.19834 0.000398074	0.19706 0.000421271
15	48	0	30	0.08	0.314159	-0.00013042	0.000902202	0.498093	0.126324	0.000214067	0.501389	0.192044	0.000369767	0.499102	1	1	5.08783	0.00298407	0.482277	1.51577	0.000730243	0.496394	0.19834 0.000398074	0.19706 0.000421271
15	48	-0.25	30	0.08	3.14159	-0.00013042	0.000902202	0.498093	0.519864	0.00102335	0.498168	0.617634	0.00142338	0.498335	1	1	5.08783	0.00298407	0.482277	1.18346	0.000874026	0.490997	0.571728 0.00140284	0.575926 0.00152729
15	48	0	30	0.08	3.14159	-0.00013042	0.000902202	0.498093	0.519864	0.00102335	0.498168	0.617634	0.00142338	0.498335	1	1	5.08783	0.00298407	0.482277	1.18346	0.000874026	0.490997	0.571728 0.00140284	0.575926 0.00152729
15	48	-0.25	30	0.08	3.45575	-0.00118688	0.000906242	0.504926	0.0681043	0.000120771	0.513893	0.0801997	0.00016633	0.518259	1	1	5.08816	0.00297912	0.500271	1.17362	0.000726353	0.501793	0.0760247 0.000153819	0.0763185 0.000153715
15	48	0	30	0.08	3.45575	-0.00118688	0.000906242	0.504926	0.0681043	0.000120771	0.513893	0.0801997	0.00016633	0.518259	1	1	5.08816	0.00297912	0.500271	1.17362	0.000726353	0.501793	0.0760247 0.000153819	0.0763185 0.000153715
15	48	-0.25	30	0.08	3.76991	-0.00118688	0.000906242	0.504926	0.0134775	1.6678e-05	0.512863	0.0153831	2.27733e-05	0.512443	1	1	5.08816	0.00297912	0.500271	1.13867	0.000442885	0.503828	0.0152962 2.28231e-05	0.0152687 2.2524e-05
15	48	0	30	0.08	3.76991	-0.00118688	0.000906242	0.504926	0.0134775	1.6678e-05	0.512863	0.0153831	2.27733e-05	0.512443	1	1	5.08816	0.00297912	0.500271	1.13867	0.000442885	0.503828	0.0152962 2.28231e-05	0.0152687 2.2524e-05
15	48	-0.25	30	0.08	4.08407	-0.00118688	0.000906242	0.504926	0.00648292	5.30648e-06	0.509114	0.00708631	7.15073e-06	0.506534	1	1	5.08816	0.00297912	0.500271	1.09155	0.000273134	0.496871	0.00723883 6.76138e-06	0.00720743 6.92795e-06
15	48	0	30	0.08	4.08407	-0.00118688	0.000906242	0.504926	0.00648292	5.30648e-06	0.509114	0.00708631	7.15073e-06	0.506534	1	1	5.08816	0.00297912	0.500271	1.09155	0.000273134	0.496871	0.00723883 6.76138e-06	0.00720743 6.92795e-06
15	48	-0.25	30	0.08	4.39823	-0.00118688	0.000906242	0.504926	0.0138277	1.649e-05	0.501407	0.0170463	2.51587e-05	0.500594	1	1	5.08816	0.00297912	0.500271	1.22909	0.000464021	0.514499	0.0173686 2.0663e-05	0.0173 2.16414e-05
15	48	0	30	0.08	4.39823	-0.00118688	0.000906242	0.504926	0.0138277	1.649e-05	0.501407	0.0170463	2.51587e-05	0.500594	1	1	5.08816	0.00297912	0.500271	1.22909	0.000464021	0.514499	0.0173686 2.0663e-05	0.0173 2.16414e-05
15	48	-0.25	30	0.08	4.71239	-0.00118688	0.000906242	0.504926	0.108296	0.000159347	0.499267	0.17507	0.000304253	0.500692	1	1	5.08816	0.00297912	0.500271	1.61104	0.000604731	0.523184	0.18606 0.000271191	0.184345 0.000277934
15	48	0	30	0.08	4.71239	-0.00118688	0.000906242	0.504926	0.108296	0.000159347	0.499267	0.17507	0.000304253	0.500692	1	1	5.08816	0.00297912	0.500271	1.61104	0.000604731	0.523184	0.18606 0.000271191	0.184345 0.000277934
15	48	-0.25	30	0.08	5.02655	-0.00118688	0.000906242	0.504926	0.073023	0.000109674	0.500761	0.142134	0.000244931	0.50304	1	1	5.08816	0.00297912	0.500271	1.94073	0.000609939	0.519798	0.156307 0.000239004	0.15424 0.000238384
15	48	0	30	0.08	5.02655	-0.00118688	0.000906242	0.504926	0.073023	0.000109674	0.500761	0.142134	0.000244931	0.50304	1	1	5.08816	0.00297912	0.500271	1.94073	0.000609939	0.519798	0.156307 0.000239004	0.15424 0.000238384
15	48	-0.25	30	0.08	5.34071	-0.00118688	0.000906242	0.504926	0.0653463	9.76929e-05	0.506756	0.134786	0.000230273	0.511154	1	1	5.08816	0.00297912	0.500271	2.05695	0.000600405	0.515076	0.149716 0.000246038	0.147553 0.000238215
15	48	0	30	0.08	5.34071	-0.00118688	0.000906242	0.504926	0.0653463	9.76929e-05	0.506756	0.134786	0.000230273	0.511154	1	1	5.08816	0.00297912	0.500271	2.05695	0.000600405	0.515076	0.149716 0.000246038	0.147553 0.000238215
15	48	-0.25	30	0.08	5.65487	-0.00118688	0.000906242	0.504926	0.0751262	0.000115229	0.51485	0.144025	0.000253174	0.518871	1	1	5.08816	0.00297912	0.500271	1.91163	0.000630513	0.518721	0.15791 0.000279668	0.155839 0.000267514
15	48	0	30	0.08	5.65487	-0.00118688	0.000906242	0.504926	0.0751262	0.000115229	0.51485	0.144025	0.000253174	0.518871	1	1	5.08816	0.00297912	0.500271	1.91163	0.000630513	0.518721	0.15791 0.000279668	0.155839 0.000267514
15	48	-0.25	30	0.08	5.96903	-0.00118688	0.000906242	0.504926	0.126367	0.000216962	0.516525	0.191993	0.000375822	0.522244	1	1	5.08816	0.00297912	0.500271	1.51498	0.000740549	0.515463	0.198229 0.000381953	0.196934 0.000373087
15	48	0	30	0.08	5.96903	-0.00118688	0.000906242	0.504926	0.126367	0.000216962	0.516525	0.191993	0.000375822	0.522244	1	1	5.08816	0.00297912	0.500271	1.51498	0.000740549	0.515463	0.198229 0.000381953	0.196934 0.000373087
15	48	-0.25	30	0.08	0.628319	-0.00013042	0.000902202	0.498093	0.0750258	0.000113078	0.494215	0.143803	0.000248748	0.498655	1	1	5.08783	0.00298407	0.482277	1.91117	0.000618418	0.498292	0.157711 0.000272393	0.155633 0.000279
15	48	0	30	0.08	0.628319	-0.00013042	0.000902202	0.498093	0.0750258	0.000113078	0.494215	0.143803	0.000248748	0.498655	1	1	5.08783	0.00298407	0.482277	1.91117	0.000618418	0.498292	0.157711 0.000272393	0.155633 0.000279
15	48	-0.25	30	0.08	0.942478	-0.00013042	0.000902202	0.498093	0.0651784	9.59022e-05	0.490685	0.134372	0.000226053	0.4936	1	1	5.08783	0.00298407	0.482277	2.05582	0.00059471	0.499172	0.149323 0.000252152	0.147135 0.00025329
15	48	0	30	0.08	0.942478	-0.00013042	0.000902202	0.498093	0.0651784	9.59022e-05	0.490685	0.134372	0.000226053	0.4936	1	1	5.08783	0.00298407	0.482277	2.05582	0.00059471	0.499172	0.149323 0.000252152	0.147135 0.00025329
15	48	-0.25	30	0.08	1.25664	-0.00013042	0.000902202	0.498093	0.0727501	0.000107821	0.491912	0.14149	0.000240814	0.493322	1	1	5.08783	0.00298407	0.482277	1.93916	0.00060108	0.4932	0.15569 0.000272674	0.153576 0.000272325
15	48	0	30	0.08	1.25664	-0.00013042	0.000902202	0.498093	0.0727501	0.000107821	0.491912	0.14149	0.000240814	0.493322	1	1	5.08783	0.00298407	0.482277	1.93916	0.00060108	0.4932	0.15569 0.000272674	0.153576 0.000272325
15	48	-0.25	30	0.08	1.5708	-0.00013042	0.000902202	0.498093	0.107822	0.000157423	0.496294	0.174081	0.000299269	0.497066	1	1	5.08783	0.00298407	0.482277	1.60912	0.000586978	0.490937	0.185122 0.000320394	0.183325 0.000320698
15	48	0	30	0.08	1.5708	-0.00013042	0.000902202	0.498093	0.107822	0.000157423	0.496294	0.174081	0.000299269	0.497066	1	1	5.08783	0.00298407	0.482277	1.60912	0.000586978	0.490937	0.185122 0.000320394	0.183325 0.000320698
15	48	-0.25	30	0.08	1.88496	-0.000373938	0.000895859	0.498529	0.0137911	1.64138e-05	0.501872	0.0169874	2.49597e-05	0.50129	1	1	5.08743	0.00305953	0.517283	1.22816	0.000451489	0.487949	0.0173058 2.87336e-05	0.0172357 2.75946e-05
15	48	0	30	0.08	1.88496	-0.000373938	0.000895859	0.498529	0.0137911	1.64138e-05	0.501872	0.0169874	2.49597e-05	0.50129	1	1	5.08743	0.00305953	0.517283	1.22816	0.000451489	0.487949	0.0173058 2.87336e-05	0.0172357 2.75946e-05
15	48	-0.25	30	0.08	2.19912	-0.00013042	0.000902202	0.498093	0.00647539	5.25556e-06	0.481258	0.00707464	7.12586e-06	0.484924	1	1	5.08783	0.00298407	0.482277	1.09095	0.000279575	0.497861	0.00722982 7.74766e-06	0.00719681 7.74471e-06
15	48	0	30	0.08	2.19912	-0.00013042	0.000902202	0.498093	0.00647539	5.25556e-06	0.481258	0.00707464	7.12586e-06	0.484924	1	1	5.08783	0.00298407	0.482277	1.09095	0.000279575	0.497861	0.00722982 7.74766e-06	0.00719681 7.74471e-06
15	48	-0.25	30	0.08	2.51327	-0.00013042	0.000902202	0.498093	0.0134767	1.64352e-05	0.494655	0.0153874	2.26031e-05	0.498741	1	1	5.08783	0.00298407	0.482277	1.13902	0.000454941	0.516562	0.0153003 2.5136e-05	0.0152754 2.62e-05
15	48	0	30	0.08	2.51327	-0.00013042	0.000902202	0.498093	0.0134767	1.64352e-05	0.494655	0.0153874	2.26031e-05	0.498741	1	1	5.08783	0.00298407	0.482277	1.13902	0.000454941	0.516562	0.0153003 2.5136e-05	0.0152754 2.62e-05
15	48	-0.25	30	0.08	2.82743	-0.00013042	0.000902202	0.498093	0.0681065	0.000118462	0.496168	0.0803011	0.000164264	0.497185	1	1	5.08783	0.00298407	0.482277	1.17494	0.000729517	0.493587	0.0761512 0.00016901	0.0764624 0.000182522
15	48	0	30	0.08	2.82743	-0.00013042	0.000902202	0.498093	0.0681065	0.000118462	0.496168	0.0803011	0.000164264	0.497185	1	1	5.08783	0.00298407	0.482277	1.17494	0.000729517	0.493587	0.0761512 0.00016901	0.0764624 0.000182522
15	48	-0.25	30	0.1	0	-0.000373938	0.000895859	0.498529	0.738689	0.00226905	0.491264	0.973282	0.00318138	0.498628	1	1	5.08743	0.00305953	0.517283	1.3194	0.00149521	0.494933	0.819038 0.00272913	0.834215 0.00284206
15	48	0	30	0.1	0	-0.000373938	0.000895859	0.498529	0.738689	0.00226905	0.491264	0.973282	0.00318138	0.498628	1	1	5.08743	0.00305953	0.517283	1.3194	0.00149521	0.494933	0.819038 0.00272913	0.834215 0.00284206
15	48	-0.25	30	0.1	0.314159	-0.000373938	0.000895859	0.498529	0.133741	0.000321091	0.494261	0.242083	0.000613441	0.498881	1	1	5.08743	0.00305953	0.517283	1.80851	0.00120639	0.500798	0.241716 0.000634695	0.241168 0.000641712
15	48	0	30	0.1	0.314159	-0.000373938	0.000895859	0.498529	0.133741	0.000321091	0.494261	0.242083	0.000613441	0.498881	1	1	5.08743	0.00305953	0.517283	1.80851	0.00120639	0.500798	0.241716 0.000634695	0.241168 0.000641712
15	48	-0.25	30	0.1	3.14159	-0.000373938	0.000895859	0.498529	0.738687	0.00226905	0.491264	0.973298	0.00318151	0.49863	1	1	5.08743	0.00305953	0.517283	1.31942	0.00149532	0.494933	0.819059 0.00272929	0.834235 0.00284221
15	48	0	30	0.1	3.14159	-0.000373938	0.000895859	0.498529	0.738687	0.00226905	0.491264	0.973298	0.00318151	0.49863	1	1	5.08743	0.00305953	0.517283	1.31942	0.00149532	0.494933	0.819059 0.00272929	0.834235 0.00284221
15	48	-0.25	30	0.1	3.45575	-0.001444	0.000910086	0.508274	0.0567779	0.000152579	0.487628	0.075623	0.000215567	0.499202	1	1	5.08437	0.00307917	0.508059	1.33154	0.00119177	0.500354	0.0663539 0.000180013	0.0671868 0.000164393
15	48	0	30	0.1	3.45575	-0.001444	0.000910086	0.508274	0.0567779	0.000152579	0.487628	0.075623	0.000215567	0.499202	1	1	5.08437	0.00307917	0.508059	1.33154	0.00119177	0.500354	0.0663539 0.000180013	0.0671868 0.000164393
15	48	-0.25	30	0.1	3.76991	-0.000159192	0.000913939	0.501497	0.00706196	1.28143e-05	0.51553	0.00946552	1.8875e-05	0.508709	1	1	5.08169	0.00299226	0.494274	1.33744	0.000671488	0.487047	0.0089385 1.57366e-05	0.00897759 1.45452e-05
15	48	0	30	0.1	3.76991	-0.000159192	0.000913939	0.501497	0.00706196	1.28143e-05	0.51553	0.00946552	1.8875e-05	0.508709	1	1	5.08169	0.00299226	0.494274	1.33744	0.000671488	0.487047	0.0089385 1.57366e-05	0.00897759 1.45452e-05
15	48	-0.25	30	0.1	4.08407	-0.001444	0.000910086	0.508274	0.00268078	3.05303e-06	0.497436	0.00351902	4.61049e-06	0.498592	1	1	5.08437	0.00307917	0.508059	1.31059	0.00038808	0.490989	0.00345603 4.99268e-06	0.00345576 4.47258e-06
15	48	0	30	0.1	4.08407	-0.001444	0.000910086	0.508274	0.00268078	3.05303e-06	0.497436	0.00351902	4.61049e-06	0.498592	1	1	5.08437	0.00307917	0.508059	1.31059	0.00038808	0.490989	0.00345603 4.99268e-06	0.00345576 4.47258e-06
15	48	-0.25	30	0.1	4.39823	0.00054981	0.000909312	0.497075	0.00743748	1.27621e-05	0.496022	0.010976	2.16125e-05	0.496097	1	1	5.08147	0.00301708	0.495619	1.47064	0.000680109	0.493921	0.0107379 2.33813e-05	0.0107445 2.29097e-05
15	48	0	30	0.1	4.39823	0.00054981	0.000909312	0.497075	0.00743748	1.27621e-05	0.496022	0.010976	2.16125e-05	0.496097	1	1	5.08147	0.00301708	0.495619	1.47064	0.000680109	0.493921	0.0107379 2.33813e-05	0.0107445 2.29097e-05
15	48	-0.25	30	0.1	4.71239	-0.00118688	0.000906242	0.504926	0.11053	0.000223971	0.497376	0.217084	0.000489943	0.499565	1	1	5.08816	0.00297912	0.500271	1.9569	0.000907979	0.53219	0.224951 0.000409484	0.223595 0.000419676
15	48	0	30	0.1	4.71239	-0.00118688	0.000906242	0.504926	0.11053	0.000223971	0.497376	0.217084	0.000489943	0.499565	1	1	5.08816	0.00297912	0.500271	1.9569	0.000907979	0.53219	0.224951 0.000409484	0.223595 0.000419676
15	48	-0.25	30	0.1	5.02655	-0.00118688	0.000906242	0.504926	0.0716292	0.000145729	0.500711	0.170805	0.0003786	0.503124	1	1	5.08816	0.00297912	0.500271	2.37758	0.000910868	0.523251	0.184259 0.000349768	0.182356 0.00034965
15	48	0	30	0.1	5.02655	-0.00118688	0.000906242	0.504926	0.0716292	0.000145729	0.500711	0.170805	0.0003786	0.503124	1	1	5.08816	0.00297912	0.500271	2.37758	0.000910868	0.523251	0.184259 0.000349768	0.182356 0.00034965
15	48	-0.25	30	0.1	5.34071	-0.00118688	0.000906242	0.504926	0.0633337	0.000127862	0.508683	0.160414	0.000352442	0.513443	1	1	5.08816	0.00297912	0.500271	2.52577	0.000883481	0.506671	0.175007 0.000357307	0.172975 0.00034745
15	48	0	30	0.1	5.34071	-0.00118688	0.000906242	0.504926	0.0633337	0.000127862	0.508683	0.160414	0.000352442	0.513443	1	1	5.08816	0.00297912	0.500271	2.52577	0.000883481	0.506671	0.175007 0.000357307	0.172975 0.00034745
15	48	-0.25	30	0.1	5.65487	-0.00118688	0.000906242	0.504926	0.0739777	0.000154191	0.517844	0.173495	0.000393239	0.521932	1	1	5.08816	0.00297912	0.500271	2.33875	0.000938167	0.505447	0.186483 0.000407207	0.184587 0.0003923
15	48	0	30	0.1	5.65487	-0.00118688	0.000906242	0.504926	0.0739777	0.000154191	0.517844	0.173495	0.000393239	0.521932	1	1	5.08816	0.00297912	0.500271	2.33875	0.000938167	0.505447	0.186483 0.000407207	0.184587 0.0003923
15	48	-0.25	30	0.1	5.96903	-0.00118688	0.000906242	0.504926	0.133632	0.000326179	0.517017	0.242136	0.000620323	0.525116	1	1	5.08816	0.00297912	0.500271	1.81032	0.00117774	0.497887	0.241963 0.000565307	0.24135 0.000558451
15	48	0	30	0.1	5.96903	-0.00118688	0.000906242	0.504926	0.133632	0.000326179	0.517017	0.242136	0.000620323	0.525116	1	1	5.08816	0.00297912	0.500271	1.81032	0.00117774	0.497887	0.241963 0.000565307	0.24135 0.000558451
15	48	-0.25	30	0.1	0.628319	-0.00013042	0.000902202	0.498093	0.0738272	0.000150621	0.492838	0.173138	0.000384804	0.497191	1	1	5.08783	0.00298407	0.482277	2.33857	0.000932767	0.50038	0.186185 0.000413485	0.184277 0.000423319
15	48	0	30	0.1	0.628319	-0.00013042	0.000902202	0.498093	0.0738272	0.000150621	0.492838	0.173138	0.000384804	0.497191	1	1	5.08783	0.00298407	0.482277	2.33857	0.000932767	0.50038	0.186185 0.000413485	0.184277 0.000423319
15	48	-0.25	30	0.1	0.942478	-0.00013042	0.000902202	0.498093	0.0630946	0.000124847	0.489999	0.15975	0.000344555	0.49306	1	1	5.08783	0.00298407	0.482277	2.52463	0.000876548	0.493594	0.174396 0.000379995	0.172331 0.000381815
15	48	0	30	0.1	0.942478	-0.00013042	0.000902202	0.498093	0.0630946	0.000124847	0.489999	0.15975	0.000344555	0.49306	1	1	5.08783	0.00298407	0.482277	2.52463	0.000876548	0.493594	0.174396 0.000379995	0.172331 0.000381815
15	48	-0.25	30	0.1	1.25664	-0.00013042	0.000902202	0.498093	0.0712394	0.000142696	0.493456	0.169752	0.000371177	0.494522	1	1	5.08783	0.00298407	0.482277	2.37574	0.000896392	0.492906	0.183273 0.000419321	0.181307 0.000419885
15	48	0	30	0.1	1.25664	-0.00013042	0.000902202	0.498093	0.0712394	0.000142696	0.493456	0.169752	0.000371177	0.494522	1	1	5.08783	0.00298407	0.482277	2.37574	0.000896392	0.492906	0.183273 0.000419321	0.181307 0.000419885
15	48	-0.25	30	0.1	1.5708	-0.00013042	0.000902202	0.498093	0.109822	0.000221146	0.499958	0.215395	0.000480324	0.499766	1	1	5.08783	0.00298407	0.482277	1.95459	0.000880322	0.49022	0.223385 0.000512316	0.221908 0.000514992
15	48	0	30	0.1	1.5708	-0.00013042	0.000902202	0.498093	0.109822	0.000221146	0.499958	0.215395	0.000480324	0.499766	1	1	5.08783	0.00298407	0.482277	1.95459	0.000880322	0.49022	0.223385 0.000512316	0.221908 0.000514992
15	48	-0.25	30	0.1	1.88496	-0.00013042	0.000902202	0.498093	0.00744437	1.2637e-05	0.500668	0.0109782	2.1358e-05	0.50142	1	1	5.08783	0.00298407	0.482277	1.46984	0.000663174	0.486472	0.0107496 2.00414e-05	0.0107476 2.04773e-05
15	48	0	30	0.1	1.88496	-0.00013042	0.000902202	0.498093	0.00744437	1.2637e-05	0.500668	0.0109782	2.1358e-05	0.50142	1	1	5.08783	0.00298407	0.482277	1.46984	0.000663174	0.486472	0.0107496 2.00414e-05	0.0107476 2.04773e-05
15	48	-0.25	30	0.1	2.19912	-0.000373938	0.000895859	0.498529	0.00268162	3.13675e-06	0.52664	0.00351872	4.70566e-06	0.518409	1	1	5.08743	0.00305953	0.517283	1.31003	0.000391582	0.490278	0.00345542 5.70091e-06	0.00345457 5.27912e-06
15	48	0	30	0.1	2.19912	-0.000373938	0.000895859	0.498529	0.00268162	3.13675e-06	0.52664	0.00351872	4.70566e-06	0.518409	1	1	5.08743	0.00305953	0.517283	1.31003	0.000391582	0.490278	0.00345542 5.70091e-06	0.00345457 5.27912e-06
15	48	-0.25	30	0.1	2.51327	-0.000373938	0.000895859	0.498529	0.00705687	1.26518e-05	0.507431	0.0094376	1.84768e-05	0.501826	1	1	5.08743	0.00305953	0.517283	1.33498	0.000698843	0.501672	0.00891816 1.89721e-05	0.00895203 1.87754e-05
15	48	0	30	0.1	2.51327	-0.000373938	0.000895859	0.498529	0.00705687	1.26518e-05	0.507431	0.0094376	1.84768e-05	0.501826	1	1	5.08743	0.00305953	0.517283	1.33498	0.000698843	0.501672	0.00891816 1.89721e-05	0.00895203 1.87754e-05
15	48	-0.25	30	0.1	2.82743	-0.000373938	0.000895859	0.498529	0.0568178	0.000151011	0.493085	0.0755736	0.000214674	0.498735	1	1	5.08743	0.00305953	0.517283	1.33007	0.00122771	0.496167	0.0662712 0.000190471	0.0671381 0.000196178
15	48	0	30	0.1	2.82743	-0.000373938	0.000895859	0.498529	0.0568178	0.000151011	0.493085	0.0755736	0.000214674	0.498735	1	1	5.08743	0.00305953	0.517283	1.33007	0.00122771	0.496167	0.0662712 0.000190471	0.0671381 0.000196178
15	48	-0.25	40	0.005	0	-0.000112947	0.00078133	0.498093	0.704339	1.97218e-05	0.51706	0.0218422	1.28386e-05	0.518191	1	1	3.70832	0.00223797	0.482251	0.0310062	1.7358e-05	0.51827	0.0267748 1.39533e-05	0.0261063 1.3752e-05
15	48	0	40	0.005	0	-0.000112947	0.00078133	0.498093	0.704339	1.97218e-05	0.51706	0.0218422	1.28386e-05	0.518191	1	1	3.70832	0.00223797	0.482251	0.0310062	1.7358e-05	0.51827	0.0267748 1.39533e-05	0.0261063 1.3752e-05
15	48	-0.25	40	0.005	0.314159	-0.000112947	0.00078133	0.498093	0.603529	1.54518e-05	0.514476	0.0191682	1.01337e-05	0.515696	1	1	3.70832	0.00223797	0.482251	0.0317562	1.59763e-05	0.515767	0.0235098 1.10752e-05	0.0229207 1.0863e-05
15	48	0	40	0.005	0.314159	-0.000112947	0.00078133	0.498093	0.603529	1.54518e-05	0.514476	0.0191682	1.01337e-05	0.515696	1	1	3.70832	0.00223797	0.482251	0.0317562	1.59763e-05	0.515767	0.0235098 1.10752e-05	0.0229207 1.0863e-05
15	48	-0.25	40	0.005	3.14159	-0.00032384	0.000775837	0.498529	0.704339	1.95054e-05	0.499278	0.0218428	1.26734e-05	0.498269	1	1	3.70803	0.0022947	0.51729	0.031007	1.7133e-05	0.49825	0.0267827 1.74146e-05	0.02611 1.65417e-05
15	48	0	40	0.005	3.14159	-0.00032384	0.000775837	0.498529	0.704339	1.95054e-05	0.499278	0.0218428	1.26734e-05	0.498269	1	1	3.70803	0.0022947	0.51729	0.031007	1.7133e-05	0.49825	0.0267827 1.74146e-05	0.02611 1.65417e-05
15	48	-0.25	40	0.005	3.45575	-0.000137864	0.000791495	0.501497	0.602683	1.52134e-05	0.510206	0.0183474	9.84277e-06	0.508964	1	1	3.70372	0.00224429	0.494324	0.0304391	1.55603e-05	0.508906	0.0224966 1.30743e-05	0.021935 1.00179e-05
15	48	0	40	0.005	3.45575	-0.000137864	0.000791495	0.501497	0.602683	1.52134e-05	0.510206	0.0183474	9.84277e-06	0.508964	1	1	3.70372	0.00224429	0.494324	0.0304391	1.55603e-05	0.508906	0.0224966 1.30743e-05	0.021935 1.00179e-05
15	48	-0.25	40	0.005	3.76991	-0.00125054	0.000788158	0.508274	0.5441	1.00718e-05	0.499079	0.0158958	6.43342e-06	0.499266	1	1	3.70574	0.0023094	0.508047	0.0292127	1.12823e-05	0.499255	0.0195048 9.99498e-06	0.0190167 7.27478e-06
15	48	0	40	0.005	3.76991	-0.00125054	0.000788158	0.508274	0.5441	1.00718e-05	0.499079	0.0158958	6.43342e-06	0.499266	1	1	3.70574	0.0023094	0.508047	0.0292127	1.12823e-05	0.499255	0.0195048 9.99498e-06	0.0190167 7.27478e-06
15	48	-0.25	40	0.005	4.08407	-0.00125054	0.000788158	0.508274	0.524109	7.63789e-06	0.50593	0.014945	4.75747e-06	0.505546	1	1	3.70574	0.0023094	0.508047	0.0285138	8.66253e-06	0.505585	0.0183452 7.56796e-06	0.0178861 5.75244e-06
15	48	0	40	0.005	4.08407	-0.00125054	0.000788158	0.508274	0.524109	7.63789e-06	0.50593	0.014945	4.75747e-06	0.505546	1	1	3.70574	0.0023094	0.508047	0.0285138	8.66253e-06	0.505585	0.0183452 7.56796e-06	0.0178861 5.75244e-06
15	48	-0.25	40	0.005	4.39823	-0.00125054	0.000788158	0.508274	0.541126	9.20012e-06	0.50319	0.0158254	5.85425e-06	0.501661	1	1	3.70574	0.0023094	0.508047	0.0292435	1.03219e-05	0.501622	0.0194212 8.8553e-06	0.0189368 7.63204e-06
15	48	0	40	0.005	4.39823	-0.00125054	0.000788158	0.508274	0.541126	9.20012e-06	0.50319	0.0158254	5.85425e-06	0.501661	1	1	3.70574	0.0023094	0.508047	0.0292435	1.03219e-05	0.501622	0.0194212 8.8553e-06	0.0189368 7.63204e-06
15	48	-0.25	40	0.005	4.71239	-0.00125054	0.000788158	0.508274	0.59689	1.17409e-05	0.501319	0.0186555	7.69519e-06	0.50004	1	1	3.70574	0.0023094	0.508047	0.0312521	1.22777e-05	0.500012	0.0228913 1.13281e-05	0.0223211 1.00486e-05
15	48	0	40	0.005	4.71239	-0.00125054	0.000788158	0.508274	0.59689	1.17409e-05	0.501319	0.0186555	7.69519e-06	0.50004	1	1	3.70574	0.0023094	0.508047	0.0312521	1.22777e-05	0.500012	0.0228913 1.13281e-05	0.0223211 1.00486e-05
15	48	-0.25	40	0.005	5.02655	-0.00125054	0.000788158	0.508274	0.543496	1.03772e-05	0.504294	0.0181192	7.00883e-06	0.503697	1	1	3.70574	0.0023094	0.508047	0.0333359	1.22598e-05	0.503722	0.0222401 1.01957e-05	0.0216848 8.8748e-06
15	48	0	40	0.005	5.02655	-0.00125054	0.000788158	0.508274	0.543496	1.03772e-05	0.504294	0.0181192	7.00883e-06	0.503697	1	1	3.70574	0.0023094	0.508047	0.0333359	1.22598e-05	0.503722	0.0222401 1.01957e-05	0.0216848 8.8748e-06
15	48	-0.25	40	0.005	5.34071	-0.00125054	0.000788158	0.508274	0.527271	9.3971e-06	0.507489	0.0180053	6.47754e-06	0.508047	1	1	3.70574	0.0023094	0.508047	0.0341461	1.16771e-05	0.508157	0.022106 9.39855e-06	0.0215525 7.61924e-06
15	48	0	40	0.005	5.34071	-0.00125054	0.000788158	0.508274	0.527271	9.3971e-06	0.507489	0.0180053	6.47754e-06	0.508047	1	1	3.70574	0.0023094	0.508047	0.0341461	1.16771e-05	0.508157	0.022106 9.39855e-06	0.0215525 7.61924e-06
15	48	-0.25	40	0.005	5.65487	-0.00125054	0.000788158	0.508274	0.546484	1.1178e-05	0.500757	0.0182022	7.52676e-06	0.502581	1	1	3.70574	0.0023094	0.508047	0.0333051	1.30917e-05	0.502722	0.0223392 1.10715e-05	0.0217799 8.43679e-06
15	48	0	40	0.005	5.65487	-0.00125054	0.000788158	0.508274	0.546484	1.1178e-05	0.500757	0.0182022	7.52676e-06	0.502581	1	1	3.70574	0.0023094	0.508047	0.0333051	1.30917e-05	0.502722	0.0223392 1.10715e-05	0.0217799 8.43679e-06
15	48	-0.25	40	0.005	5.96903	-0.00125054	0.000788158	0.508274	0.603537	1.52781e-05	0.494021	0.0191733	1.00212e-05	0.495042	1	1	3.70574	0.0023094	0.508047	0.0317642	1.57966e-05	0.495018	0.0235094 1.49036e-05	0.0229227 1.13917e-05
15	48	0	40	0.005	5.96903	-0.00125054	0.000788158	0.508274	0.603537	1.52781e-05	0.494021	0.0191733	1.00212e-05	0.495042	1	1	3.70574	0.0023094	0.508047	0.0317642	1.57966e-05	0.495018	0.0235094 1.49036e-05	0.0229227 1.13917e-05
15	48	-0.25	40	0.005	0.628319	-0.00032384	0.000775837	0.498529	0.546477	1.11063e-05	0.50174	0.0181975	7.45949e-06	0.50072	1	1	3.70803	0.0022947	0.51729	0.033297	1.29721e-05	0.500634	0.0223415 1.21181e-05	0.0217777 1.11713e-05
15	48	0	40	0.005	0.628319	-0.00032384	0.000775837	0.498529	0.546477	1.11063e-05	0.50174	0.0181975	7.45949e-06	0.50072	1	1	3.70803	0.0022947	0.51729	0.033297	1.29721e-05	0.500634	0.0223415 1.21181e-05	0.0217777 1.11713e-05
15	48	-0.25	40	0.005	0.942478	-0.00032384	0.000775837	0.498529	0.527264	9.21728e-06	0.498876	0.0180003	6.34797e-06	0.497765	1	1	3.70803	0.0022947	0.51729	0.0341371	1.14417e-05	0.497683	0.0221049 1.14974e-05	0.0215472 1.01775e-05
15	48	0	40	0.005	0.942478	-0.00032384	0.000775837	0.498529	0.527264	9.21728e-06	0.498876	0.0180003	6.34797e-06	0.497765	1	1	3.70803	0.0022947	0.51729	0.0341371	1.14417e-05	0.497683	0.0221049 1.14974e-05	0.0215472 1.01775e-05
15	48	-0.25	40	0.005	1.25664	-0.00032384	0.000775837	0.498529	0.543489	1.01791e-05	0.493385	0.018114	6.87514e-06	0.492681	1	1	3.70803	0.0022947	0.51729	0.0333269	1.20249e-05	0.492648	0.0222363 1.2105e-05	0.0216772 1.0387e-05
15	48	0	40	0.005	1.25664	-0.00032384	0.000775837	0.498529	0.543489	1.01791e-05	0.493385	0.018114	6.87514e-06	0.492681	1	1	3.70803	0.0022947	0.51729	0.0333269	1.20249e-05	0.492648	0.0222363 1.2105e-05	0.0216772 1.0387e-05
15	48	-0.25	40	0.005	1.5708	-0.000112947	0.00078133	0.498093	0.596879	1.1784e-05	0.494853	0.018648	7.74088e-06	0.495689	1	1	3.70832	0.00223797	0.482251	0.0312401	1.23509e-05	0.495699	0.0228937 8.58426e-06	0.0223142 7.95393e-06
15	48	0	40	0.005	1.5708	-0.000112947	0.00078133	0.498093	0.596879	1.1784e-05	0.494853	0.018648	7.74088e-06	0.495689	1	1	3.70832	0.00223797	0.482251	0.0312401	1.23509e-05	0.495699	0.0228937 8.58426e-06	0.0223142 7.95393e-06
15	48	-0.25	40	0.005	1.88496	-0.000112947	0.00078133	0.498093	0.541117	9.21669e-06	0.493975	0.0158198	5.88502e-06	0.495153	1	1	3.70832	0.00223797	0.482251	0.0292337	1.03772e-05	0.495185	0.0194237 6.54164e-06	0.018932 6.03246e-06
15	48	0	40	0.005	1.88496	-0.000112947	0.00078133	0.498093	0.541117	9.21669e-06	0.493975	0.0158198	5.88502e-06	0.495153	1	1	3.70832	0.00223797	0.482251	0.0292337	1.03772e-05	0.495185	0.0194237 6.54164e-06	0.018932 6.03246e-06
15	48	-0.25	40	0.005	2.19912	-0.000112947	0.00078133	0.498093	0.524102	7.58327e-06	0.492961	0.0149406	4.73917e-06	0.494626	1	1	3.70832	0.00223797	0.482251	0.0285058	8.63028e-06	0.494707	0.0183474 5.37394e-06	0.0178831 5.03283e-06
15	48	0	40	0.005	2.19912	-0.000112947	0.00078133	0.498093	0.524102	7.58327e-06	0.492961	0.0149406	4.73917e-06	0.494626	1	1	3.70832	0.00223797	0.482251	0.0285058	8.63028e-06	0.494707	0.0183474 5.37394e-06	0.0178831 5.03283e-06
15	48	-0.25	40	0.005	2.51327	-0.000112947	0.00078133	0.498093	0.544094	1.00087e-05	0.498787	0.0158917	6.40094e-06	0.500165	1	1	3.70832	0.00223797	0.482251	0.0292055	1.12267e-05	0.500231	0.0195063 7.17395e-06	0.0190149 6.99041e-06
15	48	0	40	0.005	2.51327	-0.000112947	0.00078133	0.498093	0.544094	1.00087e-05	0.498787	0.0158917	6.40094e-06	0.500165	1	1	3.70832	0.00223797	0.482251	0.0292055	1.12267e-05	0.500231	0.0195063 7.17395e-06	0.0190149 6.99041e-06
15	48	-0.25	40	0.005	2.82743	-0.00032384	0.000775837	0.498529	0.602674	1.5008e-05	0.499748	0.0183406	9.72019e-06	0.498669	1	1	3.70803	0.0022947	0.51729	0.0304283	1.53692e-05	0.498633	0.022497 1.38025e-05	0.0219311 1.30235e-05
15	48	0	40	0.005	2.82743	-0.00032384	0.000775837	0.498529	0.602674	1.5008e-05	0.499748	0.0183406	9.72019e-06	0.498669	1	1	3.70803	0.0022947	0.51729	0.0304283	1.53692e-05	0.498633	0.022497 1.38025e-05	0.0219311 1.30235e-05
15	48	-0.25	40	0.02	0	-0.000112947	0.00078133	0.498093	0.408664	0.000145575	0.514187	0.150819	0.000120544	0.5162	1	1	3.70832	0.00223797	0.482251	0.368503	0.000165606	0.516858	0.173359 0.00013044	0.170477 0.000136195
15	48	0	40	0.02	0	-0.000112947	0.00078133	0.498093	0.408664	0.000145575	0.514187	0.150819	0.000120544	0.5162	1	1	3.70832	0.00223797	0.482251	0.368503	0.000165606	0.516858	0.173359 0.00013044	0.170477 0.000136195
15	48	-0.25	40	0.02	0.314159	-0.000112947	0.00078133	0.498093	0.229305	7.66005e-05	0.51115	0.0932781	6.70538e-05	0.513289	1	1	3.70832	0.00223797	0.482251	0.406286	0.000158398	0.514194	0.108323 7.22386e-05	0.106369 7.47867e-05
15	48	0	40	0.02	0.314159	-0.000112947	0.00078133	0.498093	0.229305	7.66005e-05	0.51115	0.0932781	6.70538e-05	0.513289	1	1	3.70832	0.00223797	0.482251	0.406286	0.000158398	0.514194	0.108323 7.22386e-05	0.106369 7.47867e-05
15	48	-0.25	40	0.02	3.14159	-0.000112947	0.00078133	0.498093	0.408664	0.000145575	0.514187	0.150819	0.000120544	0.5162	1	1	3.70832	0.00223797	0.482251	0.368503	0.000165606	0.516858	0.173359 0.00013044	0.170477 0.000136195
15	48	0	40	0.02	3.14159	-0.000112947	0.00078133	0.498093	0.408664	0.000145575	0.514187	0.150819	0.000120544	0.5162	1	1	3.70832	0.00223797	0.482251	0.368503	0.000165606	0.516858	0.173359 0.00013044	0.170477 0.000136195
15	48	-0.25	40	0.02	3.45575	-0.000873946	0.000799379	0.50372	0.214358	7.07277e-05	0.530602	0.0762297	5.79238e-05	0.532195	1	1	3.7054	0.00228561	0.505835	0.355154	0.000154423	0.532814	0.0880276 7.95827e-05	0.0865396 7.08446e-05
15	48	0	40	0.02	3.45575	-0.000873946	0.000799379	0.50372	0.214358	7.07277e-05	0.530602	0.0762297	5.79238e-05	0.532195	1	1	3.7054	0.00228561	0.505835	0.355154	0.000154423	0.532814	0.0880276 7.95827e-05	0.0865396 7.08446e-05
15	48	-0.25	40	0.02	3.76991	0.000933231	0.000785366	0.502209	0.135521	3.08773e-05	0.495391	0.0438422	2.4446e-05	0.493537	1	1	3.70426	0.00224143	0.500809	0.323264	0.000107386	0.492682	0.0512077 3.95642e-05	0.0502542 3.06827e-05
15	48	0	40	0.02	3.76991	0.000933231	0.000785366	0.502209	0.135521	3.08773e-05	0.495391	0.0438422	2.4446e-05	0.493537	1	1	3.70426	0.00224143	0.500809	0.323264	0.000107386	0.492682	0.0512077 3.95642e-05	0.0502542 3.06827e-05
15	48	-0.25	40	0.02	4.08407	0.000933231	0.000785366	0.502209	0.113289	1.80783e-05	0.496057	0.0342858	1.36232e-05	0.495167	1	1	3.70426	0.00224143	0.500809	0.302526	7.25296e-05	0.495174	0.0402964 2.30169e-05	0.0395112 1.78124e-05
15	48	0	40	0.02	4.08407	0.000933231	0.000785366	0.502209	0.113289	1.80783e-05	0.496057	0.0342858	1.36232e-05	0.495167	1	1	3.70426	0.00224143	0.500809	0.302526	7.25296e-05	0.495174	0.0402964 2.30169e-05	0.0395112 1.78124e-05
15	48	-0.25	40	0.02	4.39823	-0.000721124	0.000804505	0.51588	0.133211	2.80658e-05	0.501268	0.0438708	2.28285e-05	0.50059	1	1	3.70586	0.00230064	0.522552	0.329122	0.000102496	0.499447	0.0514218 2.47367e-05	0.050434 2.31251e-05
15	48	0	40	0.02	4.39823	-0.000721124	0.000804505	0.51588	0.133211	2.80658e-05	0.501268	0.0438708	2.28285e-05	0.50059	1	1	3.70586	0.00230064	0.522552	0.329122	0.000102496	0.499447	0.0514218 2.47367e-05	0.050434 2.31251e-05
15	48	-0.25	40	0.02	4.71239	-0.000721124	0.000804505	0.51588	0.216432	5.84452e-05	0.495493	0.0875026	5.32086e-05	0.493274	1	1	3.70586	0.00230064	0.522552	0.403926	0.000138859	0.50085	0.102626 5.91698e-05	0.100642 5.66174e-05
15	48	0	40	0.02	4.71239	-0.000721124	0.000804505	0.51588	0.216432	5.84452e-05	0.495493	0.0875026	5.32086e-05	0.493274	1	1	3.70586	0.00230064	0.522552	0.403926	0.000138859	0.50085	0.102626 5.91698e-05	0.100642 5.66174e-05
15	48	-0.25	40	0.02	5.02655	-0.000721124	0.000804505	0.51588	0.163543	4.77044e-05	0.503246	0.0786363	4.79729e-05	0.502513	1	1	3.70586	0.00230064	0.522552	0.480391	0.000153984	0.500297	0.0926956 5.0483e-05	0.0908397 4.93068e-05
15	48	0	40	0.02	5.02655	-0.000721124	0.000804505	0.51588	0.163543	4.77044e-05	0.503246	0.0786363	4.79729e-05	0.502513	1	1	3.70586	0.00230064	0.522552	0.480391	0.000153984	0.500297	0.0926956 5.0483e-05	0.0908397 4.93068e-05
15	48	-0.25	40	0.02	5.34071	-0.000721124	0.000804505	0.51588	0.150224	4.38462e-05	0.507278	0.0766622	4.59935e-05	0.506776	1	1	3.70586	0.00230064	0.522552	0.509871	0.000158067	0.505251	0.090611 4.71011e-05	0.0887641 4.49525e-05
15	48	0	40	0.02	5.34071	-0.000721124	0.000804505	0.51588	0.150224	4.38462e-05	0.507278	0.0766622	4.59935e-05	0.506776	1	1	3.70586	0.00230064	0.522552	0.509871	0.000158067	0.505251	0.090611 4.71011e-05	0.0887641 4.49525e-05
15	48	-0.25	40	0.02	5.65487	-0.000721124	0.000804505	0.51588	0.166549	4.98589e-05	0.499324	0.0793553	4.93036e-05	0.499101	1	1	3.70586	0.00230064	0.522552	0.476015	0.000154924	0.499036	0.0933986 5.49811e-05	0.0915428 4.81826e-05
15	48	0	40	0.02	5.65487	-0.000721124	0.000804505	0.51588	0.166549	4.98589e-05	0.499324	0.0793553	4.93036e-05	0.499101	1	1	3.70586	0.00230064	0.522552	0.476015	0.000154924	0.499036	0.0933986 5.49811e-05	0.0915428 4.81826e-05
15	48	-0.25	40	0.02	5.96903	-0.000721124	0.000804505	0.51588	0.229215	7.52946e-05	0.494035	0.0932176	6.59718e-05	0.49354	1	1	3.70586	0.00230064	0.522552	0.406178	0.000156288	0.49348	0.108284 8.6051e-05	0.106314 7.03472e-05
15	48	0	40	0.02	5.96903	-0.000721124	0.000804505	0.51588	0.229215	7.52946e-05	0.494035	0.0932176	6.59718e-05	0.49354	1	1	3.70586	0.00230064	0.522552	0.406178	0.000156288	0.49348	0.108284 8.6051e-05	0.106314 7.03472e-05
15	48	-0.25	40	0.02	0.628319	-0.000112947	0.00078133	0.498093	0.166569	4.95132e-05	0.499176	0.0793573	4.89362e-05	0.501821	1	1	3.70832	0.00223797	0.482251	0.475978	0.00015342	0.502859	0.0933977 5.31105e-05	0.0915444 5.35211e-05
15	48	0	40	0.02	0.628319	-0.000112947	0.00078133	0.498093	0.166569	4.95132e-05	0.499176	0.0793573	4.89362e-05	0.501821	1	1	3.70832	0.00223797	0.482251	0.475978	0.00015342	0.502859	0.0933977 5.31105e-05	0.0915444 5.35211e-05
15	48	-0.25	40	0.02	0.942478	-0.000112947	0.00078133	0.498093	0.150201	4.28554e-05	0.494313	0.0766259	4.49564e-05	0.496419	1	1	3.70832	0.00223797	0.482251	0.509719	0.000154641	0.498083	0.0905834 4.96146e-05	0.088731 4.87324e-05
15	48	0	40	0.02	0.942478	-0.000112947	0.00078133	0.498093	0.150201	4.28554e-05	0.494313	0.0766259	4.49564e-05	0.496419	1	1	3.70832	0.00223797	0.482251	0.509719	0.000154641	0.498083	0.0905834 4.96146e-05	0.088731 4.87324e-05
15	48	-0.25	40	0.02	1.25664	-0.000112947	0.00078133	0.498093	0.163486	4.69735e-05	0.492318	0.078572	4.71482e-05	0.492521	1	1	3.70832	0.00223797	0.482251	0.480171	0.000151347	0.492469	0.0926488 5.17141e-05	0.0907819 5.02449e-05
15	48	0	40	0.02	1.25664	-0.000112947	0.00078133	0.498093	0.163486	4.69735e-05	0.492318	0.078572	4.71482e-05	0.492521	1	1	3.70832	0.00223797	0.482251	0.480171	0.000151347	0.492469	0.0926488 5.17141e-05	0.0907819 5.02449e-05
15	48	-0.25	40	0.02	1.5708	-0.000112947	0.00078133	0.498093	0.216346	5.85441e-05	0.493449	0.0874175	5.32713e-05	0.49291	1	1	3.70832	0.00223797	0.482251	0.403692	0.000137699	0.492157	0.102566 5.57191e-05	0.100567 5.39117e-05
15	48	0	40	0.02	1.5708	-0.000112947	0.00078133	0.498093	0.216346	5.85441e-05	0.493449	0.0874175	5.32713e-05	0.49291	1	1	3.70832	0.00223797	0.482251	0.403692	0.000137699	0.492157	0.102566 5.57191e-05	0.100567 5.39117e-05
15	48	-0.25	40	0.02	1.88496	-0.000112947	0.00078133	0.498093	0.133174	2.81187e-05	0.49331	0.0438368	2.28929e-05	0.493338	1	1	3.70832	0.00223797	0.482251	0.328954	0.000102929	0.493092	0.0513994 2.31392e-05	0.0504057 2.22383e-05
15	48	0	40	0.02	1.88496	-0.000112947	0.00078133	0.498093	0.133174	2.81187e-05	0.49331	0.0438368	2.28929e-05	0.493338	1	1	3.70832	0.00223797	0.482251	0.328954	0.000102929	0.493092	0.0513994 2.31392e-05	0.0504057 2.22383e-05
15	48	-0.25	40	0.02	2.19912	-0.000112947	0.00078133	0.498093	0.113327	1.81739e-05	0.488727	0.0343147	1.3718e-05	0.489524	1	1	3.70832	0.00223797	0.482251	0.302675	7.29752e-05	0.490027	0.0403415 1.54496e-05	0.0395506 1.50763e-05
15	48	0	40	0.02	2.19912	-0.000112947	0.00078133	0.498093	0.113327	1.81739e-05	0.488727	0.0343147	1.3718e-05	0.489524	1	1	3.70832	0.00223797	0.482251	0.302675	7.29752e-05	0.490027	0.0403415 1.54496e-05	0.0395506 1.50763e-05
15	48	-0.25	40	0.02	2.51327	-0.000112947	0.00078133	0.498093	0.135606	3.06778e-05	0.497021	0.0439106	2.44018e-05	0.500755	1	1	3.70832	0.00223797	0.482251	0.323572	0.000107993	0.509466	0.0513008 2.75152e-05	0.0503392 2.81314e-05
15	48	0	40	0.02	2.51327	-0.000112947	0.00078133	0.498093	0.135606	3.06778e-05	0.497021	0.0439106	2.44018e-05	0.500755	1	1	3.70832	0.00223797	0.482251	0.323572	0.000107993	0.509466	0.0513008 2.75152e-05	0.0503392 2.81314e-05
15	48	-0.25	40	0.02	2.82743	-0.000112947	0.00078133	0.498093	0.214303	6.85459e-05	0.512268	0.0761885	5.61766e-05	0.514829	1	1	3.70832	0.00223797	0.482251	0.355065	0.00014992	0.516216	0.0880201 6.11553e-05	0.0864989 6.35864e-05
15	48	0	40	0.02	2.82743	-0.000112947	0.00078133	0.498093	0.214303	6.85459e-05	0.512268	0.0761885	5.61766e-05	0.514829	1	1	3.70832	0.00223797	0.482251	0.355065	0.00014992	0.516216	0.0880201 6.11553e-05	0.0864989 6.35864e-05
15	48	-0.25	40	0.04	0	-0.00032384	0.000775837	0.498529	0.388847	0.000398485	0.494485	0.334698	0.000469746	0.495106	1	1	3.70803	0.0022947	0.51729	0.857849	0.000409095	0.49359	0.345139 0.000519832	0.343304 0.000517977
15	48	0	40	0.04	0	-0.00032384	0.000775837	0.498529	0.388847	0.000398485	0.494485	0.334698	0.000469746	0.495106	1	1	3.70803	0.0022947	0.51729	0.857849	0.000409095	0.49359	0.345139 0.000519832	0.343304 0.000517977
15	48	-0.25	40	0.04	0.314159	-0.000112947	0.00078133	0.498093	0.139505	0.000131399	0.501561	0.142672	0.000177486	0.505641	1	1	3.70832	0.00223797	0.482251	1.02012	0.000374468	0.508039	0.154214 0.000193657	0.152495 0.000205627
15	48	0	40	0.04	0.314159	-0.000112947	0.00078133	0.498093	0.139505	0.000131399	0.501561	0.142672	0.000177486	0.505641	1	1	3.70832	0.00223797	0.482251	1.02012	0.000374468	0.508039	0.154214 0.000193657	0.152495 0.000205627
15	48	-0.25	40	0.04	3.14159	-0.000112947	0.00078133	0.498093	0.388756	0.000397161	0.505681	0.334886	0.000469645	0.506338	1	1	3.70832	0.00223797	0.482251	0.858581	0.000409343	0.502185	0.345405 0.000512756	0.343615 0.000549967
15	48	0	40	0.04	3.14159	-0.000112947	0.00078133	0.498093	0.388756	0.000397161	0.505681	0.334886	0.000469645	0.506338	1	1	3.70832	0.00223797	0.482251	0.858581	0.000409343	0.502185	0.345405 0.000512756	0.343615 0.000549967
15	48	-0.25	40	0.04	3.45575	0.00047615	0.000787488	0.497075	0.102434	9.45444e-05	0.499832	0.0860608	0.000109262	0.495757	1	1	3.70355	0.00226273	0.49559	0.837731	0.000356618	0.492232	0.0897027 0.000150133	0.0891491 0.000142256
15	48	0	40	0.04	3.45575	0.00047615	0.000787488	0.497075	0.102434	9.45444e-05	0.499832	0.0860608	0.000109262	0.495757	1	1	3.70355	0.00226273	0.49559	0.837731	0.000356618	0.492232	0.0897027 0.000150133	0.0891491 0.000142256
15	48	-0.25	40	0.04	3.76991	0.00047615	0.000787488	0.497075	0.0369088	2.48117e-05	0.502747	0.0288695	2.7629e-05	0.501697	1	1	3.70355	0.00226273	0.49559	0.78079	0.000248728	0.494958	0.0308995 4.01912e-05	0.0306225 3.78326e-05
15	48	0	40	0.04	3.76991	0.00047615	0.000787488	0.497075	0.0369088	2.48117e-05	0.502747	0.0288695	2.7629e-05	0.501697	1	1	3.70355	0.00226273	0.49559	0.78079	0.000248728	0.494958	0.0308995 4.01912e-05	0.0306225 3.78326e-05
15	48	-0.25	40	0.04	4.08407	0.00047615	0.000787488	0.497075	0.0238359	1.09423e-05	0.501746	0.0174307	1.16774e-05	0.498595	1	1	3.70355	0.00226273	0.49559	0.7306	0.000166291	0.490567	0.0189676 1.60304e-05	0.0187665 1.48708e-05
15	48	0	40	0.04	4.08407	0.00047615	0.000787488	0.497075	0.0238359	1.09423e-05	0.501746	0.0174307	1.16774e-05	0.498595	1	1	3.70355	0.00226273	0.49559	0.7306	0.000166291	0.490567	0.0189676 1.60304e-05	0.0187665 1.48708e-05
15	48	-0.25	40	0.04	4.39823	0.00047615	0.000787488	0.497075	0.0365195	2.34589e-05	0.497156	0.0299362	2.79924e-05	0.494629	1	1	3.70355	0.00226273	0.49559	0.818246	0.000258918	0.490457	0.0324574 3.43001e-05	0.0321255 3.2069e-05
15	48	0	40	0.04	4.39823	0.00047615	0.000787488	0.497075	0.0365195	2.34589e-05	0.497156	0.0299362	2.79924e-05	0.494629	1	1	3.70355	0.00226273	0.49559	0.818246	0.000258918	0.490457	0.0324574 3.43001e-05	0.0321255 3.2069e-05
15	48	-0.25	40	0.04	4.71239	0.00047615	0.000787488	0.497075	0.124371	0.00010311	0.498902	0.131666	0.000147548	0.496004	1	1	3.70355	0.00226273	0.49559	1.05618	0.000337597	0.488341	0.145242 0.000189827	0.143386 0.000176579
15	48	0	40	0.04	4.71239	0.00047615	0.000787488	0.497075	0.124371	0.00010311	0.498902	0.131666	0.000147548	0.496004	1	1	3.70355	0.00226273	0.49559	1.05618	0.000337597	0.488341	0.145242 0.000189827	0.143386 0.000176579
15	48	-0.25	40	0.04	5.02655	0.00047615	0.000787488	0.497075	0.0876756	7.68828e-05	0.500414	0.111455	0.000125683	0.497248	1	1	3.70355	0.00226273	0.49559	1.26851	0.000348812	0.486186	0.125465 0.000167519	0.123516 0.000154917
15	48	0	40	0.04	5.02655	0.00047615	0.000787488	0.497075	0.0876756	7.68828e-05	0.500414	0.111455	0.000125683	0.497248	1	1	3.70355	0.00226273	0.49559	1.26851	0.000348812	0.486186	0.125465 0.000167519	0.123516 0.000154917
15	48	-0.25	40	0.04	5.34071	0.00047615	0.000787488	0.497075	0.0794675	6.94334e-05	0.498783	0.107054	0.000119466	0.500563	1	1	3.70355	0.00226273	0.49559	1.34442	0.000348711	0.490294	0.121338 0.000167887	0.119339 0.000155638
15	48	0	40	0.04	5.34071	0.00047615	0.000787488	0.497075	0.0794675	6.94334e-05	0.498783	0.107054	0.000119466	0.500563	1	1	3.70355	0.00226273	0.49559	1.34442	0.000348711	0.490294	0.121338 0.000167887	0.119339 0.000155638
15	48	-0.25	40	0.04	5.65487	-7.25179e-05	0.000781024	0.496333	0.0899697	7.91459e-05	0.498682	0.112884	0.000128091	0.500761	1	1	3.70776	0.00229953	0.522733	1.25204	0.000354218	0.501034	0.126698 0.000164439	0.124767 0.000153997
15	48	0	40	0.04	5.65487	-7.25179e-05	0.000781024	0.496333	0.0899697	7.91459e-05	0.498682	0.112884	0.000128091	0.500761	1	1	3.70776	0.00229953	0.522733	1.25204	0.000354218	0.501034	0.126698 0.000164439	0.124767 0.000153997
15	48	-0.25	40	0.04	5.96903	-7.25179e-05	0.000781024	0.496333	0.139405	0.000133635	0.515159	0.142533	0.000179798	0.515333	1	1	3.70776	0.00229953	0.522733	1.01983	0.000370219	0.497933	0.153926 0.000211476	0.152285 0.000202833
15	48	0	40	0.04	5.96903	-7.25179e-05	0.000781024	0.496333	0.139405	0.000133635	0.515159	0.142533	0.000179798	0.515333	1	1	3.70776	0.00229953	0.522733	1.01983	0.000370219	0.497933	0.153926 0.000211476	0.152285 0.000202833
15	48	-0.25	40	0.04	0.628319	-0.00032384	0.000775837	0.498529	0.0900217	7.89789e-05	0.506917	0.11295	0.0001274	0.503944	1	1	3.70803	0.0022947	0.51729	1.25209	0.000355221	0.500775	0.126848 0.000182763	0.124865 0.000176643
15	48	0	40	0.04	0.628319	-0.00032384	0.000775837	0.498529	0.0900217	7.89789e-05	0.506917	0.11295	0.0001274	0.503944	1	1	3.70803	0.0022947	0.51729	1.25209	0.000355221	0.500775	0.126848 0.000182763	0.124865 0.000176643
15	48	-0.25	40	0.04	0.942478	-0.000112947	0.00078133	0.498093	0.0795026	6.78e-05	0.492258	0.107098	0.000116943	0.494707	1	1	3.70832	0.00223797	0.482251	1.34444	0.000349747	0.499796	0.121466 0.00012908	0.119423 0.000129856
15	48	0	40	0.04	0.942478	-0.000112947	0.00078133	0.498093	0.0795026	6.78e-05	0.492258	0.107098	0.000116943	0.494707	1	1	3.70832	0.00223797	0.482251	1.34444	0.000349747	0.499796	0.121466 0.00012908	0.119423 0.000129856
15	48	-0.25	40	0.04	1.25664	-0.000112947	0.00078133	0.498093	0.0877179	7.48551e-05	0.491056	0.111499	0.000123039	0.492036	1	1	3.70832	0.00223797	0.482251	1.26847	0.000348494	0.492195	0.125606 0.000136428	0.123593 0.000135738
15	48	0	40	0.04	1.25664	-0.000112947	0.00078133	0.498093	0.0877179	7.48551e-05	0.491056	0.111499	0.000123039	0.492036	1	1	3.70832	0.00223797	0.482251	1.26847	0.000348494	0.492195	0.125606 0.000136428	0.123593 0.000135738
15	48	-0.25	40	0.04	1.5708	-0.000112947	0.00078133	0.498093	0.124445	0.000101436	0.493192	0.131723	0.00014548	0.493758	1	1	3.70832	0.00223797	0.482251	1.05608	0.000335002	0.492348	0.145419 0.000152204	0.143466 0.00015122
15	48	0	40	0.04	1.5708	-0.000112947	0.00078133	0.498093	0.124445	0.000101436	0.493192	0.131723	0.00014548	0.493758	1	1	3.70832	0.00223797	0.482251	1.05608	0.000335002	0.492348	0.145419 0.000152204	0.143466 0.00015122
15	48	-0.25	40	0.04	1.88496	-0.000112947	0.00078133	0.498093	0.0365435	2.33339e-05	0.493822	0.0299546	2.78503e-05	0.494957	1	1	3.70832	0.00223797	0.482251	0.818234	0.000257086	0.495397	0.0325018 2.64609e-05	0.0321474 2.65238e-05
15	48	0	40	0.04	1.88496	-0.000112947	0.00078133	0.498093	0.0365435	2.33339e-05	0.493822	0.0299546	2.78503e-05	0.494957	1	1	3.70832	0.00223797	0.482251	0.818234	0.000257086	0.495397	0.0325018 2.64609e-05	0.0321474 2.65238e-05
15	48	-0.25	40	0.04	2.19912	-0.000112947	0.00078133	0.498093	0.0238511	1.07104e-05	0.483608	0.0174444	1.14861e-05	0.485865	1	1	3.70832	0.00223797	0.482251	0.73071	0.000165587	0.491588	0.0189953 1.30293e-05	0.0187853 1.28648e-05
15	48	0	40	0.04	2.19912	-0.000112947	0.00078133	0.498093	0.0238511	1.07104e-05	0.483608	0.0174444	1.14861e-05	0.485865	1	1	3.70832	0.00223797	0.482251	0.73071	0.000165587	0.491588	0.0189953 1.30293e-05	0.0187853 1.28648e-05
15	48	-0.25	40	0.04	2.51327	-0.000112947	0.00078133	0.498093	0.0369359	2.44631e-05	0.495325	0.0288971	2.73703e-05	0.500301	1	1	3.70832	0.00223797	0.482251	0.780997	0.000250529	0.513287	0.0309485 3.17499e-05	0.0306629 3.28555e-05
15	48	0	40	0.04	2.51327	-0.000112947	0.00078133	0.498093	0.0369359	2.44631e-05	0.495325	0.0288971	2.73703e-05	0.500301	1	1	3.70832	0.00223797	0.482251	0.780997	0.000250529	0.513287	0.0309485 3.17499e-05	0.0306629 3.28555e-05
15	48	-0.25	40	0.04	2.82743	-0.000112947	0.00078133	0.498093	0.102528	9.45216e-05	0.504304	0.0861809	0.000109901	0.505906	1	1	3.70832	0.00223797	0.482251	0.838177	0.000359237	0.505477	0.0899037 0.000121829	0.0893259 0.000129841
15	48	0	40	0.04	2.82743	-0.000112947	0.00078133	0.498093	0.102528	9.45216e-05	0.504304	0.0861809	0.000109901	0.505906	1	1	3.70832	0.00223797	0.482251	0.838177	0.000359237	0.505477	0.0899037 0.000121829	0.0893259 0.000129841
15	48	-0.25	40	0.06	0	-0.00032384	0.000775837	0.498529	0.519515	0.00102742	0.492114	0.616152	0.001427	0.496579	1	1	3.70803	0.0022947	0.51729	1.18172	0.000890689	0.494025	0.570599 0.00138606	0.574623 0.00140503
15	48	0	40	0.06	0	-0.00032384	0.000775837	0.498529	0.519515	0.00102742	0.492114	0.616152	0.001427	0.496579	1	1	3.70803	0.0022947	0.51729	1.18172	0.000890689	0.494025	0.570599 0.00138606	0.574623 0.00140503
15	48	-0.25	40	0.06	0.314159	-0.00032384	0.000775837	0.498529	0.126275	0.000214454	0.496187	0.191842	0.000371056	0.499022	1	1	3.70803	0.0022947	0.51729	1.51495	0.000740798	0.497478	0.198149 0.000415775	0.196857 0.000415347
15	48	0	40	0.06	0.314159	-0.00032384	0.000775837	0.498529	0.126275	0.000214454	0.496187	0.191842	0.000371056	0.499022	1	1	3.70803	0.0022947	0.51729	1.51495	0.000740798	0.497478	0.198149 0.000415775	0.196857 0.000415347
15	48	-0.25	40	0.06	3.14159	-0.00032384	0.000775837	0.498529	0.519514	0.00102742	0.492114	0.616152	0.00142701	0.49658	1	1	3.70803	0.0022947	0.51729	1.18173	0.000890701	0.494025	0.5706 0.00138607	0.574624 0.00140504
15	48	0	40	0.06	3.14159	-0.00032384	0.000775837	0.498529	0.519514	0.00102742	0.492114	0.616152	0.00142701	0.49658	1	1	3.70803	0.0022947	0.51729	1.18173	0.000890701	0.494025	0.5706 0.00138607	0.574624 0.00140504
15	48	-0.25	40	0.06	3.45575	0.000866771	0.000781809	0.495939	0.0678428	0.000117433	0.490997	0.0798186	0.000161496	0.494749	1	1	3.71284	0.00232104	0.532413	1.17267	0.00073256	0.500892	0.0756464 0.00012997	0.0759935 0.000135396
15	48	0	40	0.06	3.45575	0.000866771	0.000781809	0.495939	0.0678428	0.000117433	0.490997	0.0798186	0.000161496	0.494749	1	1	3.71284	0.00232104	0.532413	1.17267	0.00073256	0.500892	0.0756464 0.00012997	0.0759935 0.000135396
15	48	-0.25	40	0.06	3.76991	0.00047615	0.000787488	0.497075	0.0134428	1.66956e-05	0.506571	0.0153455	2.27189e-05	0.500219	1	1	3.70355	0.00226273	0.49559	1.13869	0.000436374	0.476501	0.0152535 2.99674e-05	0.0152328 2.87922e-05
15	48	0	40	0.06	3.76991	0.00047615	0.000787488	0.497075	0.0134428	1.66956e-05	0.506571	0.0153455	2.27189e-05	0.500219	1	1	3.70355	0.00226273	0.49559	1.13869	0.000436374	0.476501	0.0152535 2.99674e-05	0.0152328 2.87922e-05
15	48	-0.25	40	0.06	4.08407	0.00047615	0.000787488	0.497075	0.00645985	5.36734e-06	0.502695	0.00705542	7.22924e-06	0.499176	1	1	3.70355	0.00226273	0.49559	1.09059	0.000277208	0.486492	0.00720652 8.95081e-06	0.00717714 8.48538e-06
15	48	0	40	0.06	4.08407	0.00047615	0.000787488	0.497075	0.00645985	5.36734e-06	0.502695	0.00705542	7.22924e-06	0.499176	1	1	3.70355	0.00226273	0.49559	1.09059	0.000277208	0.486492	0.00720652 8.95081e-06	0.00717714 8.48538e-06
15	48	-0.25	40	0.06	4.39823	0.00047615	0.000787488	0.497075	0.0137479	1.65238e-05	0.496267	0.0169315	2.51125e-05	0.495114	1	1	3.70355	0.00226273	0.49559	1.22784	0.000460008	0.49274	0.0172579 2.9007e-05	0.0171921 2.77225e-05
15	48	0	40	0.06	4.39823	0.00047615	0.000787488	0.497075	0.0137479	1.65238e-05	0.496267	0.0169315	2.51125e-05	0.495114	1	1	3.70355	0.00226273	0.49559	1.22784	0.000460008	0.49274	0.0172579 2.9007e-05	0.0171921 2.77225e-05
15	48	-0.25	40	0.06	4.71239	0.00047615	0.000787488	0.497075	0.107654	0.000160494	0.498502	0.173952	0.000303849	0.495854	1	1	3.70355	0.00226273	0.49559	1.61028	0.000588747	0.483707	0.184924 0.000366078	0.183233 0.00034818
15	48	0	40	0.06	4.71239	0.00047615	0.000787488	0.497075	0.107654	0.000160494	0.498502	0.173952	0.000303849	0.495854	1	1	3.70355	0.00226273	0.49559	1.61028	0.000588747	0.483707	0.184924 0.000366078	0.183233 0.00034818
15	48	-0.25	40	0.06	5.02655	0.00047615	0.000787488	0.497075	0.0726764	0.000111073	0.500864	0.141413	0.000245949	0.497043	1	1	3.70355	0.00226273	0.49559	1.93997	0.000595317	0.480809	0.155539 0.000305135	0.153486 0.000286676
15	48	0	40	0.06	5.02655	0.00047615	0.000787488	0.497075	0.0726764	0.000111073	0.500864	0.141413	0.000245949	0.497043	1	1	3.70355	0.00226273	0.49559	1.93997	0.000595317	0.480809	0.155539 0.000305135	0.153486 0.000286676
15	48	-0.25	40	0.06	5.34071	0.00047615	0.000787488	0.497075	0.0651238	9.82871e-05	0.497797	0.134297	0.000230874	0.5004	1	1	3.70355	0.00226273	0.49559	2.05632	0.00058825	0.485139	0.149183 0.000305191	0.147032 0.000285202
15	48	0	40	0.06	5.34071	0.00047615	0.000787488	0.497075	0.0651238	9.82871e-05	0.497797	0.134297	0.000230874	0.5004	1	1	3.70355	0.00226273	0.49559	2.05632	0.00058825	0.485139	0.149183 0.000305191	0.147032 0.000285202
15	48	-0.25	40	0.06	5.65487	0.00047615	0.000787488	0.497075	0.0749396	0.000114574	0.498938	0.143667	0.000250365	0.49823	1	1	3.70355	0.00226273	0.49559	1.9115	0.000613626	0.485625	0.157509 0.000347542	0.155458 0.000326011
15	48	0	40	0.06	5.65487	0.00047615	0.000787488	0.497075	0.0749396	0.000114574	0.498938	0.143667	0.000250365	0.49823	1	1	3.70355	0.00226273	0.49559	1.9115	0.000613626	0.485625	0.157509 0.000347542	0.155458 0.000326011
15	48	-0.25	40	0.06	5.96903	0.00047615	0.000787488	0.497075	0.126049	0.000213497	0.501432	0.191604	0.000367088	0.495663	1	1	3.70355	0.00226273	0.49559	1.51565	0.000718875	0.481057	0.197813 0.000478989	0.196578 0.0004567
15	48	0	40	0.06	5.96903	0.00047615	0.000787488	0.497075	0.126049	0.000213497	0.501432	0.191604	0.000367088	0.495663	1	1	3.70355	0.00226273	0.49559	1.51565	0.000718875	0.481057	0.197813 0.000478989	0.196578 0.0004567
15	48	-0.25	40	0.06	0.628319	-0.00032384	0.000775837	0.498529	0.0750294	0.000114567	0.509089	0.143831	0.000250096	0.504711	1	1	3.70803	0.0022947	0.51729	1.91146	0.000626003	0.503022	0.157751 0.000336813	0.15567 0.000329188
15	48	0	40	0.06	0.628319	-0.00032384	0.000775837	0.498529	0.0750294	0.000114567	0.509089	0.143831	0.000250096	0.504711	1	1	3.70803	0.0022947	0.51729	1.91146	0.000626003	0.503022	0.157751 0.000336813	0.15567 0.000329188
15	48	-0.25	40	0.06	0.942478	-0.00032384	0.000775837	0.498529	0.0651985	9.68914e-05	0.50687	0.13449	0.000227268	0.501955	1	1	3.70803	0.0022947	0.51729	2.05699	0.000598272	0.496971	0.149482 0.000329267	0.147293 0.000319939
15	48	0	40	0.06	0.942478	-0.00032384	0.000775837	0.498529	0.0651985	9.68914e-05	0.50687	0.13449	0.000227268	0.501955	1	1	3.70803	0.0022947	0.51729	2.05699	0.000598272	0.496971	0.149482 0.000329267	0.147293 0.000319939
15	48	-0.25	40	0.06	1.25664	-0.00032384	0.000775837	0.498529	0.072773	0.000108517	0.501972	0.141663	0.000241896	0.49993	1	1	3.70803	0.0022947	0.51729	1.94096	0.000599542	0.488624	0.155917 0.000334094	0.153813 0.000324529
15	48	0	40	0.06	1.25664	-0.00032384	0.000775837	0.498529	0.072773	0.000108517	0.501972	0.141663	0.000241896	0.49993	1	1	3.70803	0.0022947	0.51729	1.94096	0.000599542	0.488624	0.155917 0.000334094	0.153813 0.000324529
15	48	-0.25	40	0.06	1.5708	-0.00032384	0.000775837	0.498529	0.107825	0.000157557	0.499145	0.174286	0.0003	0.499901	1	1	3.70803	0.0022947	0.51729	1.61099	0.000586273	0.487677	0.185373 0.000367411	0.183611 0.000354428
15	48	0	40	0.06	1.5708	-0.00032384	0.000775837	0.498529	0.107825	0.000157557	0.499145	0.174286	0.0003	0.499901	1	1	3.70803	0.0022947	0.51729	1.61099	0.000586273	0.487677	0.185373 0.000367411	0.183611 0.000354428
15	48	-0.25	40	0.06	1.88496	-0.00032384	0.000775837	0.498529	0.013773	1.63715e-05	0.501863	0.016968	2.49062e-05	0.501248	1	1	3.70803	0.0022947	0.51729	1.22838	0.0004516	0.487748	0.0172951 2.95005e-05	0.0172239 2.77506e-05
15	48	0	40	0.06	1.88496	-0.00032384	0.000775837	0.498529	0.013773	1.63715e-05	0.501863	0.016968	2.49062e-05	0.501248	1	1	3.70803	0.0022947	0.51729	1.22838	0.0004516	0.487748	0.0172951 2.95005e-05	0.0172239 2.77506e-05
15	48	-0.25	40	0.06	2.19912	-0.00032384	0.000775837	0.498529	0.00647039	5.37861e-06	0.523869	0.00706898	7.23159e-06	0.517763	1	1	3.70803	0.0022947	0.51729	1.09098	0.000277219	0.496686	0.00722196 9.92481e-06	0.00719052 8.80539e-06
15	48	0	40	0.06	2.19912	-0.00032384	0.000775837	0.498529	0.00647039	5.37861e-06	0.523869	0.00706898	7.23159e-06	0.517763	1	1	3.70803	0.0022947	0.51729	1.09098	0.000277219	0.496686	0.00722196 9.92481e-06	0.00719052 8.80539e-06
15	48	-0.25	40	0.06	2.51327	-0.00032384	0.000775837	0.498529	0.0134649	1.67674e-05	0.50479	0.0153627	2.27537e-05	0.500551	1	1	3.70803	0.0022947	0.51729	1.13821	0.000449716	0.500165	0.0152791 2.56268e-05	0.0152522 2.48962e-05
15	48	0	40	0.06	2.51327	-0.00032384	0.000775837	0.498529	0.0134649	1.67674e-05	0.50479	0.0153627	2.27537e-05	0.500551	1	1	3.70803	0.0022947	0.51729	1.13821	0.000449716	0.500165	0.0152791 2.56268e-05	0.0152522 2.48962e-05
15	48	-0.25	40	0.06	2.82743	-0.00032384	0.000775837	0.498529	0.0680551	0.000119612	0.494122	0.0801283	0.000165199	0.497319	1	1	3.70803	0.0022947	0.51729	1.17348	0.000739815	0.494689	0.0760165 0.000164548	0.0763071 0.000165916
15	48	0	40	0.06	2.82743	-0.00032384	0.000775837	0.498529	0.0680551	0.000119612	0.494122	0.0801283	0.000165199	0.497319	1	1	3.70803	0.0022947	0.51729	1.17348	0.000739815	0.494689	0.0760165 0.000164548	0.0763071 0.000165916
15	48	-0.25	40	0.08	0	-0.00032384	0.000775837	0.498529	0.845044	0.00299277	0.49117	1.13575	0.00414326	0.499442	1	1	3.70803	0.0022947	0.51729	1.35071	0.00173617	0.495587	0.927543 0.00344905	0.947314 0.003633
15	48	0	40	0.08	0	-0.00032384	0.000775837	0.498529	0.845044	0.00299277	0.49117	1.13575	0.00414326	0.499442	1	1	3.70803	0.0022947	0.51729	1.35071	0.00173617	0.495587	0.927543 0.00344905	0.947314 0.003633
15	48	-0.25	40	0.08	0.314159	-0.00032384	0.000775837	0.498529	0.138383	0.000368866	0.493582	0.26221	0.000720019	0.498773	1	1	3.70803	0.0022947	0.51729	1.89575	0.00141453	0.511737	0.259265 0.000729148	0.258941 0.000740558
15	48	0	40	0.08	0.314159	-0.00032384	0.000775837	0.498529	0.138383	0.000368866	0.493582	0.26221	0.000720019	0.498773	1	1	3.70803	0.0022947	0.51729	1.89575	0.00141453	0.511737	0.259265 0.000729148	0.258941 0.000740558
15	48	-0.25	40	0.08	3.14159	-0.00032384	0.000775837	0.498529	0.845041	0.00299276	0.491169	1.13578	0.00414353	0.499446	1	1	3.70803	0.0022947	0.51729	1.35076	0.00173636	0.495587	0.927588 0.00344939	0.947357 0.00363332
15	48	0	40	0.08	3.14159	-0.00032384	0.000775837	0.498529	0.845041	0.00299276	0.491169	1.13578	0.00414353	0.499446	1	1	3.70803	0.0022947	0.51729	1.35076	0.00173636	0.495587	0.927588 0.00344939	0.947357 0.00363332
15	48	-0.25	40	0.08	3.45575	-0.000785912	0.000789387	0.503099	0.0545224	0.000165409	0.494604	0.0745946	0.000232473	0.488759	1	1	3.70288	0.00225319	0.490933	1.3706	0.00141535	0.507114	0.063751 0.000131764	0.0648055 0.000133245
15	48	0	40	0.08	3.45575	-0.000785912	0.000789387	0.503099	0.0545224	0.000165409	0.494604	0.0745946	0.000232473	0.488759	1	1	3.70288	0.00225319	0.490933	1.3706	0.00141535	0.507114	0.063751 0.000131764	0.0648055 0.000133245
15	48	-0.25	40	0.08	3.76991	-0.000785912	0.000789387	0.503099	0.00577649	1.1396e-05	0.491332	0.00804873	1.7202e-05	0.49626	1	1	3.70288	0.00225319	0.490933	1.39128	0.000812821	0.515734	0.00749364 1.07291e-05	0.00753477 1.06321e-05
15	48	0	40	0.08	3.76991	-0.000785912	0.000789387	0.503099	0.00577649	1.1396e-05	0.491332	0.00804873	1.7202e-05	0.49626	1	1	3.70288	0.00225319	0.490933	1.39128	0.000812821	0.515734	0.00749364 1.07291e-05	0.00753477 1.06321e-05
15	48	-0.25	40	0.08	4.08407	-0.000785912	0.000789387	0.503099	0.00202036	2.54044e-06	0.494217	0.00278153	3.95899e-06	0.495832	1	1	3.70288	0.00225319	0.490933	1.37447	0.000449762	0.516321	0.00270366 4.0466e-06	0.00270419 3.83999e-06
15	48	0	40	0.08	4.08407	-0.000785912	0.000789387	0.503099	0.00202036	2.54044e-06	0.494217	0.00278153	3.95899e-06	0.495832	1	1	3.70288	0.00225319	0.490933	1.37447	0.000449762	0.516321	0.00270366 4.0466e-06	0.00270419 3.83999e-06
15	48	-0.25	40	0.08	4.39823	-0.000785912	0.000789387	0.503099	0.00614335	1.13493e-05	0.497608	0.00949426	1.98139e-05	0.496196	1	1	3.70288	0.00225319	0.490933	1.54029	0.00078296	0.519283	0.00917928 2.24386e-05	0.00918941 2.15577e-05
15	48	0	40	0.08	4.39823	-0.000785912	0.000789387	0.503099	0.00614335	1.13493e-05	0.497608	0.00949426	1.98139e-05	0.496196	1	1	3.70288	0.00225319	0.490933	1.54029	0.00078296	0.519283	0.00917928 2.24386e-05	0.00918941 2.15577e-05
15	48	-0.25	40	0.08	4.71239	0.00047615	0.000787488	0.497075	0.112115	0.000255524	0.498386	0.23174	0.000569026	0.496178	1	1	3.70355	0.00226273	0.49559	2.06029	0.00100378	0.481093	0.238133 0.000629576	0.236961 0.000608842
15	48	0	40	0.08	4.71239	0.00047615	0.000787488	0.497075	0.112115	0.000255524	0.498386	0.23174	0.000569026	0.496178	1	1	3.70355	0.00226273	0.49559	2.06029	0.00100378	0.481093	0.238133 0.000629576	0.236961 0.000608842
15	48	-0.25	40	0.08	5.02655	0.00047615	0.000787488	0.497075	0.0717512	0.000162814	0.501329	0.180672	0.000435063	0.497029	1	1	3.70355	0.00226273	0.49559	2.51116	0.00102047	0.481691	0.193537 0.000494452	0.191731 0.000470124
15	48	0	40	0.08	5.02655	0.00047615	0.000787488	0.497075	0.0717512	0.000162814	0.501329	0.180672	0.000435063	0.497029	1	1	3.70355	0.00226273	0.49559	2.51116	0.00102047	0.481691	0.193537 0.000494452	0.191731 0.000470124
15	48	-0.25	40	0.08	5.34071	0.00047615	0.000787488	0.497075	0.0632924	0.000140383	0.497143	0.169455	0.000402014	0.500257	1	1	3.70355	0.00226273	0.49559	2.67016	0.00099968	0.485671	0.183608 0.000496048	0.181665 0.000465982
15	48	0	40	0.08	5.34071	0.00047615	0.000787488	0.497075	0.0632924	0.000140383	0.497143	0.169455	0.000402014	0.500257	1	1	3.70355	0.00226273	0.49559	2.67016	0.00099968	0.485671	0.183608 0.000496048	0.181665 0.000465982
15	48	-0.25	40	0.08	5.65487	0.00047615	0.000787488	0.497075	0.0744687	0.000168853	0.498212	0.184372	0.000444283	0.495999	1	1	3.70355	0.00226273	0.49559	2.46953	0.00105867	0.48746	0.196673 0.000580189	0.194903 0.00054452
15	48	0	40	0.08	5.65487	0.00047615	0.000787488	0.497075	0.0744687	0.000168853	0.498212	0.184372	0.000444283	0.495999	1	1	3.70355	0.00226273	0.49559	2.46953	0.00105867	0.48746	0.196673 0.000580189	0.194903 0.00054452
15	48	-0.25	40	0.08	5.96903	0.00047615	0.000787488	0.497075	0.138057	0.000368249	0.503089	0.26186	0.000712022	0.494452	1	1	3.70355	0.00226273	0.49559	1.89703	0.00135299	0.488532	0.258794 0.000847948	0.258572 0.000811153
15	48	0	40	0.08	5.96903	0.00047615	0.000787488	0.497075	0.138057	0.000368249	0.503089	0.26186	0.000712022	0.494452	1	1	3.70355	0.00226273	0.49559	1.89703	0.00135299	0.488532	0.258794 0.000847948	0.258572 0.000811153
15	48	-0.25	40	0.08	0.628319	-0.00032384	0.000775837	0.498529	0.0745428	0.000167384	0.501767	0.184561	0.00044313	0.501601	1	1	3.70803	0.0022947	0.51729	2.4696	0.00109658	0.518269	0.196999 0.000558371	0.195184 0.000550223
15	48	0	40	0.08	0.628319	-0.00032384	0.000775837	0.498529	0.0745428	0.000167384	0.501767	0.184561	0.00044313	0.501601	1	1	3.70803	0.0022947	0.51729	2.4696	0.00109658	0.518269	0.196999 0.000558371	0.195184 0.000550223
15	48	-0.25	40	0.08	0.942478	-0.00032384	0.000775837	0.498529	0.0633489	0.000137887	0.502453	0.169703	0.000395995	0.500751	1	1	3.70803	0.0022947	0.51729	2.67147	0.00101474	0.497809	0.184038 0.000541856	0.182043 0.000531839
15	48	0	40	0.08	0.942478	-0.00032384	0.000775837	0.498529	0.0633489	0.000137887	0.502453	0.169703	0.000395995	0.500751	1	1	3.70803	0.0022947	0.51729	2.67147	0.00101474	0.497809	0.184038 0.000541856	0.182043 0.000531839
15	48	-0.25	40	0.08	1.25664	-0.000112947	0.00078133	0.498093	0.0717028	0.000156748	0.494056	0.180607	0.000424832	0.494918	1	1	3.70832	0.00223797	0.482251	2.5118	0.00102296	0.492623	0.193759 0.000474919	0.191847 0.000477064
15	48	0	40	0.08	1.25664	-0.000112947	0.00078133	0.498093	0.0717028	0.000156748	0.494056	0.180607	0.000424832	0.494918	1	1	3.70832	0.00223797	0.482251	2.5118	0.00102296	0.492623	0.193759 0.000474919	0.191847 0.000477064
15	48	-0.25	40	0.08	1.5708	-0.00032384	0.000775837	0.498529	0.112314	0.000249922	0.498453	0.232244	0.000561798	0.499487	1	1	3.70803	0.0022947	0.51729	2.06125	0.000999616	0.483918	0.238838 0.000628126	0.237564 0.00061772
15	48	0	40	0.08	1.5708	-0.00032384	0.000775837	0.498529	0.112314	0.000249922	0.498453	0.232244	0.000561798	0.499487	1	1	3.70803	0.0022947	0.51729	2.06125	0.000999616	0.483918	0.238838 0.000628126	0.237564 0.00061772
15	48	-0.25	40	0.08	1.88496	-0.00032384	0.000775837	0.498529	0.00615914	1.16083e-05	0.501005	0.00952582	2.01817e-05	0.500786	1	1	3.70803	0.0022947	0.51729	1.54156	0.000755517	0.480982	0.00920614 2.13062e-05	0.00922146 2.05081e-05
15	48	0	40	0.08	1.88496	-0.00032384	0.000775837	0.498529	0.00615914	1.16083e-05	0.501005	0.00952582	2.01817e-05	0.500786	1	1	3.70803	0.0022947	0.51729	1.54156	0.000755517	0.480982	0.00920614 2.13062e-05	0.00922146 2.05081e-05
15	48	-0.25	40	0.08	2.19912	-0.00032384	0.000775837	0.498529	0.00202144	2.61113e-06	0.527248	0.00278263	4.03072e-06	0.518489	1	1	3.70803	0.0022947	0.51729	1.37432	0.00044016	0.489734	0.0027027 4.99734e-06	0.0027049 4.50338e-06
15	48	0	40	0.08	2.19912	-0.00032384	0.000775837	0.498529	0.00202144	2.61113e-06	0.527248	0.00278263	4.03072e-06	0.518489	1	1	3.70803	0.0022947	0.51729	1.37432	0.00044016	0.489734	0.0027027 4.99734e-06	0.0027049 4.50338e-06
15	48	-0.25	40	0.08	2.51327	-0.000112947	0.00078133	0.498093	0.0057563	1.12375e-05	0.495253	0.00802528	1.69393e-05	0.497668	1	1	3.70832	0.00223797	0.482251	1.39213	0.000805864	0.508153	0.00748014 1.76207e-05	0.00751851 1.88468e-05
15	48	0	40	0.08	2.51327	-0.000112947	0.00078133	0.498093	0.0057563	1.12375e-05	0.495253	0.00802528	1.69393e-05	0.497668	1	1	3.70832	0.00223797	0.482251	1.39213	0.000805864	0.508153	0.00748014 1.76207e-05	0.00751851 1.88468e-05
15	48	-0.25	40	0.08	2.82743	-0.00032384	0.000775837	0.498529	0.0543496	0.00016475	0.492832	0.0742054	0.000233099	0.499287	1	1	3.70803	0.0022947	0.51729	1.36869	0.00142804	0.497032	0.0635117 0.000201067	0.0644895 0.000208368
15	48	0	40	0.08	2.82743	-0.00032384	0.000775837	0.498529	0.0543496	0.00016475	0.492832	0.0742054	0.000233099	0.499287	1	1	3.70803	0.0022947	0.51729	1.36869	0.00142804	0.497032	0.0635117 0.000201067	0.0644895 0.000208368
15	48	-0.25	40	0.1	0	-0.00114065	0.000777564	0.492684	1.58194	0.0100308	0.498825	2.15695	0.0116141	0.497547	1	1	3.71108	0.00223272	0.487988	1.40504	0.00271235	0.497335	1.56128 0.00788876	1.60861 0.00772723
15	48	0	40	0.1	0	-0.00114065	0.000777564	0.492684	1.58194	0.0100308	0.498825	2.15695	0.0116141	0.497547	1	1	3.71108	0.00223272	0.487988	1.40504	0.00271235	0.497335	1.56128 0.00788876	1.60861 0.00772723
15	48	-0.25	40	0.1	0.314159	-0.00114065	0.000777564	0.492684	0.170316	0.000691945	0.498965	0.369051	0.00136579	0.500077	1	1	3.71108	0.00223272	0.487988	2.18822	0.00224122	0.49153	0.349892 0.000820238	0.350927 0.000857879
15	48	0	40	0.1	0.314159	-0.00114065	0.000777564	0.492684	0.170316	0.000691945	0.498965	0.369051	0.00136579	0.500077	1	1	3.71108	0.00223272	0.487988	2.18822	0.00224122	0.49153	0.349892 0.000820238	0.350927 0.000857879
15	48	-0.25	40	0.1	3.14159	-0.00032384	0.000775837	0.498529	1.6013	0.0102069	0.491534	2.16504	0.0122297	0.494563	1	1	3.70803	0.0022947	0.51729	1.40047	0.00280467	0.497255	1.57434 0.00907725	1.61826 0.00988188
15	48	0	40	0.1	3.14159	-0.00032384	0.000775837	0.498529	1.6013	0.0102069	0.491534	2.16504	0.0122297	0.494563	1	1	3.70803	0.0022947	0.51729	1.40047	0.00280467	0.497255	1.57434 0.00907725	1.61826 0.00988188
15	48	-0.25	40	0.1	3.45575	-0.000785912	0.000789387	0.503099	0.0501141	0.00026114	0.495677	0.0712751	0.000331803	0.488953	1	1	3.70288	0.00225319	0.490933	1.45517	0.00231673	0.498888	0.0552803 0.00017923	0.0565974 0.000182928
15	48	0	40	0.1	3.45575	-0.000785912	0.000789387	0.503099	0.0501141	0.00026114	0.495677	0.0712751	0.000331803	0.488953	1	1	3.70288	0.00225319	0.490933	1.45517	0.00231673	0.498888	0.0552803 0.00017923	0.0565974 0.000182928
15	48	-0.25	40	0.1	3.76991	-0.000785912	0.000789387	0.503099	0.00276387	8.40094e-06	0.493454	0.00427999	1.26612e-05	0.497179	1	1	3.70288	0.00225319	0.490933	1.55539	0.001365	0.505637	0.00376086 7.43671e-06	0.00380135 7.66193e-06
15	48	0	40	0.1	3.76991	-0.000785912	0.000789387	0.503099	0.00276387	8.40094e-06	0.493454	0.00427999	1.26612e-05	0.497179	1	1	3.70288	0.00225319	0.490933	1.55539	0.001365	0.505637	0.00376086 7.43671e-06	0.00380135 7.66193e-06
15	48	-0.25	40	0.1	4.08407	-0.000440804	0.000786051	0.498441	0.000694502	1.25973e-06	0.491774	0.00110639	2.1139e-06	0.493386	1	1	3.70778	0.00231056	0.518268	1.59159	0.000699836	0.486051	0.00103204 1.81631e-06	0.00103696 1.82071e-06
15	48	0	40	0.1	4.08407	-0.000440804	0.000786051	0.498441	0.000694502	1.25973e-06	0.491774	0.00110639	2.1139e-06	0.493386	1	1	3.70778	0.00231056	0.518268	1.59159	0.000699836	0.486051	0.00103204 1.81631e-06	0.00103696 1.82071e-06
15	48	-0.25	40	0.1	4.39823	-0.000785912	0.000789387	0.503099	0.00306149	8.26298e-06	0.497048	0.00542399	1.53739e-05	0.495052	1	1	3.70288	0.00225319	0.490933	1.76907	0.00129166	0.527163	0.00499872 1.57385e-05	0.00502697 1.53115e-05
15	48	0	40	0.1	4.39823	-0.000785912	0.000789387	0.503099	0.00306149	8.26298e-06	0.497048	0.00542399	1.53739e-05	0.495052	1	1	3.70288	0.00225319	0.490933	1.76907	0.00129166	0.527163	0.00499872 1.57385e-05	0.00502697 1.53115e-05
15	48	-0.25	40	0.1	4.71239	-0.000785912	0.000789387	0.503099	0.129773	0.00039747	0.493257	0.314465	0.000986839	0.494645	1	1	3.70288	0.00225319	0.490933	2.42199	0.00172659	0.526413	0.31178 0.00113617	0.311441 0.00111327
15	48	0	40	0.1	4.71239	-0.000785912	0.000789387	0.503099	0.129773	0.00039747	0.493257	0.314465	0.000986839	0.494645	1	1	3.70288	0.00225319	0.490933	2.42199	0.00172659	0.526413	0.31178 0.00113617	0.311441 0.00111327
15	48	-0.25	40	0.1	5.02655	-0.000785912	0.000789387	0.503099	0.0781267	0.000231947	0.490583	0.234407	0.000710795	0.494068	1	1	3.70288	0.00225319	0.490933	2.99846	0.00172088	0.500064	0.243492 0.000853116	0.242132 0.000837588
15	48	0	40	0.1	5.02655	-0.000785912	0.000789387	0.503099	0.0781267	0.000231947	0.490583	0.234407	0.000710795	0.494068	1	1	3.70288	0.00225319	0.490933	2.99846	0.00172088	0.500064	0.243492 0.000853116	0.242132 0.000837588
15	48	-0.25	40	0.1	5.34071	-0.000785912	0.000789387	0.503099	0.0677698	0.000199166	0.487037	0.21722	0.000650347	0.492552	1	1	3.70288	0.00225319	0.490933	3.20281	0.00170236	0.514817	0.228545 0.000719239	0.22696 0.000706901
15	48	0	40	0.1	5.34071	-0.000785912	0.000789387	0.503099	0.0677698	0.000199166	0.487037	0.21722	0.000650347	0.492552	1	1	3.70288	0.00225319	0.490933	3.20281	0.00170236	0.514817	0.228545 0.000719239	0.22696 0.000706901
15	48	-0.25	40	0.1	5.65487	-0.000785912	0.000789387	0.503099	0.0820193	0.000253411	0.48709	0.241488	0.000750802	0.493586	1	1	3.70288	0.00225319	0.490933	2.94511	0.00176797	0.494954	0.249649 0.000644211	0.248365 0.000635605
15	48	0	40	0.1	5.65487	-0.000785912	0.000789387	0.503099	0.0820193	0.000253411	0.48709	0.241488	0.000750802	0.493586	1	1	3.70288	0.00225319	0.490933	2.94511	0.00176797	0.494954	0.249649 0.000644211	0.248365 0.000635605
15	48	-0.25	40	0.1	5.96903	-0.000785912	0.000789387	0.503099	0.171559	0.000687345	0.492946	0.37076	0.00137414	0.498697	1	1	3.70288	0.00225319	0.490933	2.18515	0.00229344	0.488776	0.351309 0.000709623	0.35245 0.000737154
15	48	0	40	0.1	5.96903	-0.000785912	0.000789387	0.503099	0.171559	0.000687345	0.492946	0.37076	0.00137414	0.498697	1	1	3.70288	0.00225319	0.490933	2.18515	0.00229344	0.488776	0.351309 0.000709623	0.35245 0.000737154
15	48	-0.25	40	0.1	0.628319	-0.00114065	0.000777564	0.492684	0.0819498	0.000254395	0.497994	0.241516	0.000760998	0.49833	1	1	3.71108	0.00223272	0.487988	2.94652	0.00175854	0.493615	0.249704 0.000444288	0.248439 0.000452115
15	48	0	40	0.1	0.628319	-0.00114065	0.000777564	0.492684	0.0819498	0.000254395	0.497994	0.241516	0.000760998	0.49833	1	1	3.71108	0.00223272	0.487988	2.94652	0.00175854	0.493615	0.249704 0.000444288	0.248439 0.000452115
15	48	-0.25	40	0.1	0.942478	-0.00114065	0.000777564	0.492684	0.0679212	0.000202872	0.496486	0.21786	0.000661883	0.492001	1	1	3.71108	0.00223272	0.487988	3.20444	0.00166632	0.49493	0.22931 0.000462032	0.227741 0.000456391
15	48	0	40	0.1	0.942478	-0.00114065	0.000777564	0.492684	0.0679212	0.000202872	0.496486	0.21786	0.000661883	0.492001	1	1	3.71108	0.00223272	0.487988	3.20444	0.00166632	0.49493	0.22931 0.000462032	0.227741 0.000456391
15	48	-0.25	40	0.1	1.25664	-0.00032384	0.000775837	0.498529	0.0781306	0.000236602	0.492752	0.234522	0.000723893	0.497293	1	1	3.70803	0.0022947	0.51729	3.00057	0.00169668	0.487942	0.243787 0.000873417	0.242393 0.000871345
15	48	0	40	0.1	1.25664	-0.00032384	0.000775837	0.498529	0.0781306	0.000236602	0.492752	0.234522	0.000723893	0.497293	1	1	3.70803	0.0022947	0.51729	3.00057	0.00169668	0.487942	0.243787 0.000873417	0.242393 0.000871345
15	48	-0.25	40	0.1	1.5708	-0.00032384	0.000775837	0.498529	0.130076	0.000412132	0.496833	0.315404	0.00101085	0.498482	1	1	3.70803	0.0022947	0.51729	2.42475	0.00166325	0.488848	0.312911 0.00102335	0.312555 0.00102011
15	48	0	40	0.1	1.5708	-0.00032384	0.000775837	0.498529	0.130076	0.000412132	0.496833	0.315404	0.00101085	0.498482	1	1	3.70803	0.0022947	0.51729	2.42475	0.00166325	0.488848	0.312911 0.00102335	0.312555 0.00102011
15	48	-0.25	40	0.1	1.88496	-0.00032384	0.000775837	0.498529	0.00307359	8.58324e-06	0.499628	0.00544893	1.57568e-05	0.500206	1	1	3.70803	0.0022947	0.51729	1.7711	0.00124581	0.484838	0.00501891 1.4887e-05	0.00505113 1.45216e-05
15	48	0	40	0.1	1.88496	-0.00032384	0.000775837	0.498529	0.00307359	8.58324e-06	0.499628	0.00544893	1.57568e-05	0.500206	1	1	3.70803	0.0022947	0.51729	1.7711	0.00124581	0.484838	0.00501891 1.4887e-05	0.00505113 1.45216e-05
15	48	-0.25	40	0.1	2.19912	-0.00032384	0.000775837	0.498529	0.000693089	1.28452e-06	0.528648	0.00110473	2.14486e-06	0.51829	1	1	3.70803	0.0022947	0.51729	1.59236	0.000699115	0.492595	0.00103174 2.45073e-06	0.00103621 2.2289e-06
15	48	0	40	0.1	2.19912	-0.00032384	0.000775837	0.498529	0.000693089	1.28452e-06	0.528648	0.00110473	2.14486e-06	0.51829	1	1	3.70803	0.0022947	0.51729	1.59236	0.000699115	0.492595	0.00103174 2.45073e-06	0.00103621 2.2289e-06
15	48	-0.25	40	0.1	2.51327	-0.00032384	0.000775837	0.498529	0.00275213	8.31034e-06	0.501786	0.00425306	1.24497e-05	0.502665	1	1	3.70803	0.0022947	0.51729	1.553	0.00137834	0.512455	0.00373829 1.15798e-05	0.00377661 1.14154e-05
15	48	0	40	0.1	2.51327	-0.00032384	0.000775837	0.498529	0.00275213	8.31034e-06	0.501786	0.00425306	1.24497e-05	0.502665	1	1	3.70803	0.0022947	0.51729	1.553	0.00137834	0.512455	0.00373829 1.15798e-05	0.00377661 1.14154e-05
15	48	-0.25	40	0.1	2.82743	-0.00032384	0.000775837	0.498529	0.049841	0.000258214	0.492219	0.0707015	0.000328965	0.493455	1	1	3.70803	0.0022947	0.51729	1.45298	0.00235509	0.499346	0.055013 0.000247666	0.056213 0.00026684
15	48	0	40	0.1	2.82743	-0.00032384	0.000775837	0.498529	0.049841	0.000258214	0.492219	0.0707015	0.000328965	0.493455	1	1	3.70803	0.0022947	0.51729	1.45298	0.00235509	0.499346	0.055013 0.000247666	0.056213 0.00026684
15	48	-0.25	50	0.005	0	-0.00154255	0.000702559	0.486905	0.655012	2.76196e-05	0.49336	0.0312769	1.82031e-05	0.494342	1	1	2.88397	0.00178299	0.483665	0.0477391	2.57642e-05	0.494184	0.0382252 2.45563e-05	0.0372759 2.32343e-05
15	48	0	50	0.005	0	-0.00154255	0.000702559	0.486905	0.655012	2.76196e-05	0.49336	0.0312769	1.82031e-05	0.494342	1	1	2.88397	0.00178299	0.483665	0.0477391	2.57642e-05	0.494184	0.0382252 2.45563e-05	0.0372759 2.32343e-05
15	48	-0.25	50	0.005	0.314159	8.71444e-05	0.000696702	0.492078	0.54032	2.12563e-05	0.499907	0.0266101	1.41441e-05	0.50028	1	1	2.88511	0.0018052	0.498665	0.0492393	2.42356e-05	0.500268	0.0325276 2.06496e-05	0.031737 1.65187e-05
15	48	0	50	0.005	0.314159	8.71444e-05	0.000696702	0.492078	0.54032	2.12563e-05	0.499907	0.0266101	1.41441e-05	0.50028	1	1	2.88511	0.0018052	0.498665	0.0492393	2.42356e-05	0.500268	0.0325276 2.06496e-05	0.031737 1.65187e-05
15	48	-0.25	50	0.005	3.14159	-0.000531094	0.000703385	0.514669	0.655015	2.80754e-05	0.507643	0.0312806	1.84571e-05	0.506937	1	1	2.88388	0.00181403	0.500661	0.0477445	2.61213e-05	0.506797	0.0382267 2.99415e-05	0.0372853 2.70453e-05
15	48	0	50	0.005	3.14159	-0.000531094	0.000703385	0.514669	0.655015	2.80754e-05	0.507643	0.0312806	1.84571e-05	0.506937	1	1	2.88388	0.00181403	0.500661	0.0477445	2.61213e-05	0.506797	0.0382267 2.99415e-05	0.0372853 2.70453e-05
15	48	-0.25	50	0.005	3.45575	0.000880785	0.000684754	0.476666	0.538787	2.06868e-05	0.482758	0.0251343	1.35781e-05	0.483741	1	1	2.88351	0.00178396	0.490259	0.0466405	2.34087e-05	0.483921	0.0307184 2.07279e-05	0.0299708 1.65965e-05
15	48	0	50	0.005	3.45575	0.000880785	0.000684754	0.476666	0.538787	2.06868e-05	0.482758	0.0251343	1.35781e-05	0.483741	1	1	2.88351	0.00178396	0.490259	0.0466405	2.34087e-05	0.483921	0.0307184 2.07279e-05	0.0299708 1.65965e-05
15	48	-0.25	50	0.005	3.76991	0.000880785	0.000684754	0.476666	0.473731	1.32884e-05	0.478692	0.0210339	8.58148e-06	0.480058	1	1	2.88351	0.00178396	0.490259	0.0443956	1.6871e-05	0.480267	0.0257394 1.33919e-05	0.0251075 1.10828e-05
15	48	0	50	0.005	3.76991	0.000880785	0.000684754	0.476666	0.473731	1.32884e-05	0.478692	0.0210339	8.58148e-06	0.480058	1	1	2.88351	0.00178396	0.490259	0.0443956	1.6871e-05	0.480267	0.0257394 1.33919e-05	0.0251075 1.10828e-05
15	48	-0.25	50	0.005	4.08407	0.000880785	0.000684754	0.476666	0.451856	9.65504e-06	0.475022	0.0194793	6.04979e-06	0.475634	1	1	2.88351	0.00178396	0.490259	0.0431068	1.247e-05	0.475704	0.0238515 8.69573e-06	0.0232625 7.84751e-06
15	48	0	50	0.005	4.08407	0.000880785	0.000684754	0.476666	0.451856	9.65504e-06	0.475022	0.0194793	6.04979e-06	0.475634	1	1	2.88351	0.00178396	0.490259	0.0431068	1.247e-05	0.475704	0.0238515 8.69573e-06	0.0232625 7.84751e-06
15	48	-0.25	50	0.005	4.39823	0.000880785	0.000684754	0.476666	0.470523	1.19432e-05	0.481942	0.0209352	7.68436e-06	0.482073	1	1	2.88351	0.00178396	0.490259	0.0444895	1.52006e-05	0.481942	0.0256263 9.02916e-06	0.0249931 8.3751e-06
15	48	0	50	0.005	4.39823	0.000880785	0.000684754	0.476666	0.470523	1.19432e-05	0.481942	0.0209352	7.68436e-06	0.482073	1	1	2.88351	0.00178396	0.490259	0.0444895	1.52006e-05	0.481942	0.0256263 9.02916e-06	0.0249931 8.3751e-06
15	48	-0.25	50	0.005	4.71239	0.000880785	0.000684754	0.476666	0.532667	1.59299e-05	0.48435	0.0257325	1.06234e-05	0.484233	1	1	2.88351	0.00178396	0.490259	0.0483031	1.84948e-05	0.484042	0.0314947 1.22384e-05	0.0307162 1.11502e-05
15	48	0	50	0.005	4.71239	0.000880785	0.000684754	0.476666	0.532667	1.59299e-05	0.48435	0.0257325	1.06234e-05	0.484233	1	1	2.88351	0.00178396	0.490259	0.0483031	1.84948e-05	0.484042	0.0314947 1.22384e-05	0.0307162 1.11502e-05
15	48	-0.25	50	0.005	5.02655	0.000880785	0.000684754	0.476666	0.474496	1.38507e-05	0.481229	0.0248092	9.58373e-06	0.481156	1	1	2.88351	0.00178396	0.490259	0.0522798	1.86688e-05	0.481021	0.0303805 1.20401e-05	0.0296276 1.09758e-05
15	48	0	50	0.005	5.02655	0.000880785	0.000684754	0.476666	0.474496	1.38507e-05	0.481229	0.0248092	9.58373e-06	0.481156	1	1	2.88351	0.00178396	0.490259	0.0522798	1.86688e-05	0.481021	0.0303805 1.20401e-05	0.0296276 1.09758e-05
15	48	-0.25	50	0.005	5.34071	0.000880785	0.000684754	0.476666	0.457116	1.24785e-05	0.475411	0.024608	8.84907e-06	0.476169	1	1	2.88351	0.00178396	0.490259	0.053828	1.78908e-05	0.476269	0.0301454 1.29882e-05	0.029398 1.1541e-05
15	48	0	50	0.005	5.34071	0.000880785	0.000684754	0.476666	0.457116	1.24785e-05	0.475411	0.024608	8.84907e-06	0.476169	1	1	2.88351	0.00178396	0.490259	0.053828	1.78908e-05	0.476269	0.0301454 1.29882e-05	0.029398 1.1541e-05
15	48	-0.25	50	0.005	5.65487	0.000880785	0.000684754	0.476666	0.477732	1.5058e-05	0.477317	0.0249346	1.03543e-05	0.478061	1	1	2.88351	0.00178396	0.490259	0.052187	2.00322e-05	0.478255	0.0305264 1.62954e-05	0.0297739 1.36823e-05
15	48	0	50	0.005	5.65487	0.000880785	0.000684754	0.476666	0.477732	1.5058e-05	0.477317	0.0249346	1.03543e-05	0.478061	1	1	2.88351	0.00178396	0.490259	0.052187	2.00322e-05	0.478255	0.0305264 1.62954e-05	0.0297739 1.36823e-05
15	48	-0.25	50	0.005	5.96903	-0.000936126	0.000712935	0.504437	0.540291	2.11538e-05	0.495372	0.0265914	1.40493e-05	0.494565	1	1	2.88381	0.00175953	0.477124	0.0492073	2.40755e-05	0.494528	0.0325216 2.44248e-05	0.0317177 1.83317e-05
15	48	0	50	0.005	5.96903	-0.000936126	0.000712935	0.504437	0.540291	2.11538e-05	0.495372	0.0265914	1.40493e-05	0.494565	1	1	2.88381	0.00175953	0.477124	0.0492073	2.40755e-05	0.494528	0.0325216 2.44248e-05	0.0317177 1.83317e-05
15	48	-0.25	50	0.005	0.628319	-0.00154255	0.000702559	0.486905	0.477773	1.51555e-05	0.487104	0.024962	1.04387e-05	0.488083	1	1	2.88397	0.00178299	0.483665	0.0522399	2.01894e-05	0.488093	0.0305707 1.67576e-05	0.0298078 1.4868e-05
15	48	0	50	0.005	0.628319	-0.00154255	0.000702559	0.486905	0.477773	1.51555e-05	0.487104	0.024962	1.04387e-05	0.488083	1	1	2.88397	0.00178299	0.483665	0.0522399	2.01894e-05	0.488093	0.0305707 1.67576e-05	0.0298078 1.4868e-05
15	48	-0.25	50	0.005	0.942478	-0.000531094	0.000703385	0.514669	0.457142	1.29852e-05	0.520134	0.0246272	9.20274e-06	0.520181	1	1	2.88388	0.00181403	0.500661	0.0538672	1.85979e-05	0.520042	0.0301703 1.1252e-05	0.0294189 1.12209e-05
15	48	0	50	0.005	0.942478	-0.000531094	0.000703385	0.514669	0.457142	1.29852e-05	0.520134	0.0246272	9.20274e-06	0.520181	1	1	2.88388	0.00181403	0.500661	0.0538672	1.85979e-05	0.520042	0.0301703 1.1252e-05	0.0294189 1.12209e-05
15	48	-0.25	50	0.005	1.25664	-0.000531094	0.000703385	0.514669	0.474518	1.43369e-05	0.518244	0.0248255	9.94335e-06	0.519499	1	1	2.88388	0.00181403	0.500661	0.0523116	1.93732e-05	0.519585	0.0303978 1.52094e-05	0.0296432 1.45041e-05
15	48	0	50	0.005	1.25664	-0.000531094	0.000703385	0.514669	0.474518	1.43369e-05	0.518244	0.0248255	9.94335e-06	0.519499	1	1	2.88388	0.00181403	0.500661	0.0523116	1.93732e-05	0.519585	0.0303978 1.52094e-05	0.0296432 1.45041e-05
15	48	-0.25	50	0.005	1.5708	-0.000531094	0.000703385	0.514669	0.532687	1.63692e-05	0.515445	0.0257465	1.09452e-05	0.516633	1	1	2.88388	0.00181403	0.500661	0.0483277	1.90616e-05	0.516758	0.0315084 1.90771e-05	0.0307286 1.75728e-05
15	48	0	50	0.005	1.5708	-0.000531094	0.000703385	0.514669	0.532687	1.63692e-05	0.515445	0.0257465	1.09452e-05	0.516633	1	1	2.88388	0.00181403	0.500661	0.0483277	1.90616e-05	0.516758	0.0315084 1.90771e-05	0.0307286 1.75728e-05
15	48	-0.25	50	0.005	1.88496	-0.000531094	0.000703385	0.514669	0.470539	1.23388e-05	0.517476	0.020946	7.95278e-06	0.518328	1	1	2.88388	0.00181403	0.500661	0.0445111	1.57345e-05	0.518403	0.0256393 1.38208e-05	0.0250035 1.26126e-05
15	48	0	50	0.005	1.88496	-0.000531094	0.000703385	0.514669	0.470539	1.23388e-05	0.517476	0.020946	7.95278e-06	0.518328	1	1	2.88388	0.00181403	0.500661	0.0445111	1.57345e-05	0.518403	0.0256393 1.38208e-05	0.0250035 1.26126e-05
15	48	-0.25	50	0.005	2.19912	-0.000531094	0.000703385	0.514669	0.451874	1.00644e-05	0.522672	0.0194915	6.305e-06	0.523473	1	1	2.88388	0.00181403	0.500661	0.0431319	1.29923e-05	0.523418	0.0238707 8.46981e-06	0.0232766 8.14793e-06
15	48	0	50	0.005	2.19912	-0.000531094	0.000703385	0.514669	0.451874	1.00644e-05	0.522672	0.0194915	6.305e-06	0.523473	1	1	2.88388	0.00181403	0.500661	0.0431319	1.29923e-05	0.523418	0.0238707 8.46981e-06	0.0232766 8.14793e-06
15	48	-0.25	50	0.005	2.51327	-0.000531094	0.000703385	0.514669	0.473757	1.35284e-05	0.514838	0.0210508	8.70789e-06	0.514114	1	1	2.88388	0.00181403	0.500661	0.0444289	1.7108e-05	0.51391	0.0257697 1.18842e-05	0.0251293 1.1278e-05
15	48	0	50	0.005	2.51327	-0.000531094	0.000703385	0.514669	0.473757	1.35284e-05	0.514838	0.0210508	8.70789e-06	0.514114	1	1	2.88388	0.00181403	0.500661	0.0444289	1.7108e-05	0.51391	0.0257697 1.18842e-05	0.0251293 1.1278e-05
15	48	-0.25	50	0.005	2.82743	-0.000531094	0.000703385	0.514669	0.538823	2.0775e-05	0.509038	0.025158	1.36054e-05	0.508256	1	1	2.88388	0.00181403	0.500661	0.0466818	2.34418e-05	0.508094	0.0307627 2.13246e-05	0.0300028 1.94401e-05
15	48	0	50	0.005	2.82743	-0.000531094	0.000703385	0.514669	0.538823	2.0775e-05	0.509038	0.025158	1.36054e-05	0.508256	1	1	2.88388	0.00181403	0.500661	0.0466818	2.34418e-05	0.508094	0.0307627 2.13246e-05	0.0300028 1.94401e-05
15	48	-0.25	50	0.02	0	-0.000281075	0.000714421	0.518872	0.38411	0.000195213	0.503861	0.193633	0.00017841	0.5012	1	1	2.8833	0.00177186	0.488656	0.503095	0.000215982	0.494432	0.216306 0.000220909	0.21345 0.000203461
15	48	0	50	0.02	0	-0.000281075	0.000714421	0.518872	0.38411	0.000195213	0.503861	0.193633	0.00017841	0.5012	1	1	2.8833	0.00177186	0.488656	0.503095	0.000215982	0.494432	0.216306 0.000220909	0.21345 0.000203461
15	48	-0.25	50	0.02	0.314159	-0.000281075	0.000714421	0.518872	0.190718	9.16767e-05	0.50657	0.108173	9.03598e-05	0.505415	1	1	2.8833	0.00177186	0.488656	0.56626	0.000207928	0.501308	0.122897 0.000112961	0.120991 0.000104667
15	48	0	50	0.02	0.314159	-0.000281075	0.000714421	0.518872	0.190718	9.16767e-05	0.50657	0.108173	9.03598e-05	0.505415	1	1	2.8833	0.00177186	0.488656	0.56626	0.000207928	0.501308	0.122897 0.000112961	0.120991 0.000104667
15	48	-0.25	50	0.02	3.14159	8.71444e-05	0.000696702	0.492078	0.38413	0.000195714	0.506227	0.193728	0.000181257	0.512564	1	1	2.88511	0.0018052	0.498665	0.503308	0.000222905	0.519172	0.216449 0.000193497	0.213642 0.000164092
15	48	0	50	0.02	3.14159	8.71444e-05	0.000696702	0.492078	0.38413	0.000195714	0.506227	0.193728	0.000181257	0.512564	1	1	2.88511	0.0018052	0.498665	0.503308	0.000222905	0.519172	0.216449 0.000193497	0.213642 0.000164092
15	48	-0.25	50	0.02	3.45575	0.000479813	0.000706975	0.500962	0.169839	8.03088e-05	0.522639	0.082611	7.08072e-05	0.499241	1	1	2.88327	0.00181461	0.486653	0.485548	0.000196924	0.494508	0.092998 0.000104108	0.0916434 8.83561e-05
15	48	0	50	0.02	3.45575	0.000479813	0.000706975	0.500962	0.169839	8.03088e-05	0.522639	0.082611	7.08072e-05	0.499241	1	1	2.88327	0.00181461	0.486653	0.485548	0.000196924	0.494508	0.092998 0.000104108	0.0916434 8.83561e-05
15	48	-0.25	50	0.02	3.76991	0.000880785	0.000684754	0.476666	0.0939119	3.04414e-05	0.478621	0.0416201	2.6532e-05	0.477404	1	1	2.88351	0.00178396	0.490259	0.442722	0.000141595	0.478303	0.0475281 3.53189e-05	0.0467828 3.13823e-05
15	48	0	50	0.02	3.76991	0.000880785	0.000684754	0.476666	0.0939119	3.04414e-05	0.478621	0.0416201	2.6532e-05	0.477404	1	1	2.88351	0.00178396	0.490259	0.442722	0.000141595	0.478303	0.0475281 3.53189e-05	0.0467828 3.13823e-05
15	48	-0.25	50	0.02	4.08407	0.000880785	0.000684754	0.476666	0.0740246	1.63127e-05	0.47472	0.0305435	1.35311e-05	0.475124	1	1	2.88351	0.00178396	0.490259	0.412403	9.34942e-05	0.476729	0.0351834 1.54384e-05	0.0345916 1.64882e-05
15	48	0	50	0.02	4.08407	0.000880785	0.000684754	0.476666	0.0740246	1.63127e-05	0.47472	0.0305435	1.35311e-05	0.475124	1	1	2.88351	0.00178396	0.490259	0.412403	9.34942e-05	0.476729	0.0351834 1.54384e-05	0.0345916 1.64882e-05
15	48	-0.25	50	0.02	4.39823	0.000880785	0.000684754	0.476666	0.0921603	2.73987e-05	0.486287	0.041838	2.48797e-05	0.488388	1	1	2.88351	0.00178396	0.490259	0.453567	0.000136883	0.489502	0.0480374 2.40807e-05	0.0472405 2.61118e-05
15	48	0	50	0.02	4.39823	0.000880785	0.000684754	0.476666	0.0921603	2.73987e-05	0.486287	0.041838	2.48797e-05	0.488388	1	1	2.88351	0.00178396	0.490259	0.453567	0.000136883	0.489502	0.0480374 2.40807e-05	0.0472405 2.61118e-05
15	48	-0.25	50	0.02	4.71239	0.000880785	0.000684754	0.476666	0.176935	6.84716e-05	0.489262	0.100821	7.11362e-05	0.490956	1	1	2.88351	0.00178396	0.490259	0.569118	0.000184381	0.491825	0.116132 7.49449e-05	0.114133 7.77693e-05
15	48	0	50	0.02	4.71239	0.000880785	0.000684754	0.476666	0.176935	6.84716e-05	0.489262	0.100821	7.11362e-05	0.490956	1	1	2.88351	0.00178396	0.490259	0.569118	0.000184381	0.491825	0.116132 7.49449e-05	0.114133 7.77693e-05
15	48	-0.25	50	0.02	5.02655	0.000880785	0.000684754	0.476666	0.130042	5.35635e-05	0.484755	0.088905	6.21177e-05	0.485735	1	1	2.88351	0.00178396	0.490259	0.682848	0.000199526	0.487221	0.103253 7.43537e-05	0.10136 7.49901e-05
15	48	0	50	0.02	5.02655	0.000880785	0.000684754	0.476666	0.130042	5.35635e-05	0.484755	0.088905	6.21177e-05	0.485735	1	1	2.88351	0.00178396	0.490259	0.682848	0.000199526	0.487221	0.103253 7.43537e-05	0.10136 7.49901e-05
15	48	-0.25	50	0.02	5.34071	0.000880785	0.000684754	0.476666	0.118754	4.8719e-05	0.477694	0.0862779	5.90143e-05	0.478502	1	1	2.88351	0.00178396	0.490259	0.725684	0.000202356	0.481516	0.100565 7.83796e-05	0.0986793 7.61465e-05
15	48	0	50	0.02	5.34071	0.000880785	0.000684754	0.476666	0.118754	4.8719e-05	0.477694	0.0862779	5.90143e-05	0.478502	1	1	2.88351	0.00178396	0.490259	0.725684	0.000202356	0.481516	0.100565 7.83796e-05	0.0986793 7.61465e-05
15	48	-0.25	50	0.02	5.65487	0.000880785	0.000684754	0.476666	0.132779	5.64333e-05	0.475648	0.0898192	6.41522e-05	0.475494	1	1	2.88351	0.00178396	0.490259	0.675601	0.00020118	0.478339	0.104077 8.79761e-05	0.102209 8.14945e-05
15	48	0	50	0.02	5.65487	0.000880785	0.000684754	0.476666	0.132779	5.64333e-05	0.475648	0.0898192	6.41522e-05	0.475494	1	1	2.88351	0.00178396	0.490259	0.675601	0.00020118	0.478339	0.104077 8.79761e-05	0.102209 8.14945e-05
15	48	-0.25	50	0.02	5.96903	0.000880785	0.000684754	0.476666	0.19051	8.981e-05	0.479547	0.108023	8.85242e-05	0.478089	1	1	2.88351	0.00178396	0.490259	0.566077	0.000205438	0.479653	0.122747 0.000119083	0.120866 0.000103902
15	48	0	50	0.02	5.96903	0.000880785	0.000684754	0.476666	0.19051	8.981e-05	0.479547	0.108023	8.85242e-05	0.478089	1	1	2.88351	0.00178396	0.490259	0.566077	0.000205438	0.479653	0.122747 0.000119083	0.120866 0.000103902
15	48	-0.25	50	0.02	0.628319	-0.000281075	0.000714421	0.518872	0.132904	5.88699e-05	0.512641	0.0899359	6.67855e-05	0.511007	1	1	2.8833	0.00177186	0.488656	0.675836	0.000207353	0.507712	0.104202 8.7695e-05	0.102314 8.10197e-05
15	48	0	50	0.02	0.628319	-0.000281075	0.000714421	0.518872	0.132904	5.88699e-05	0.512641	0.0899359	6.67855e-05	0.511007	1	1	2.8833	0.00177186	0.488656	0.675836	0.000207353	0.507712	0.104202 8.7695e-05	0.102314 8.10197e-05
15	48	-0.25	50	0.02	0.942478	-0.000208694	0.000693325	0.493046	0.118811	4.97145e-05	0.493413	0.0863262	6.011e-05	0.492919	1	1	2.88575	0.00180632	0.493456	0.72574	0.000205135	0.492802	0.100581 5.41027e-05	0.0987007 5.09136e-05
15	48	0	50	0.02	0.942478	-0.000208694	0.000693325	0.493046	0.118811	4.97145e-05	0.493413	0.0863262	6.011e-05	0.492919	1	1	2.88575	0.00180632	0.493456	0.72574	0.000205135	0.492802	0.100581 5.41027e-05	0.0987007 5.09136e-05
15	48	-0.25	50	0.02	1.25664	0.000906987	0.000691962	0.48363	0.129993	5.49164e-05	0.486034	0.0888514	6.37595e-05	0.487553	1	1	2.88239	0.00182065	0.507039	0.68265	0.000205456	0.490293	0.103222 8.30952e-05	0.101326 8.16067e-05
15	48	0	50	0.02	1.25664	0.000906987	0.000691962	0.48363	0.129993	5.49164e-05	0.486034	0.0888514	6.37595e-05	0.487553	1	1	2.88239	0.00182065	0.507039	0.68265	0.000205456	0.490293	0.103222 8.30952e-05	0.101326 8.16067e-05
15	48	-0.25	50	0.02	1.5708	0.000906987	0.000691962	0.48363	0.176867	7.00263e-05	0.487965	0.100753	7.29423e-05	0.49031	1	1	2.88239	0.00182065	0.507039	0.568915	0.00019015	0.493589	0.116104 0.000103327	0.114096 9.88956e-05
15	48	0	50	0.02	1.5708	0.000906987	0.000691962	0.48363	0.176867	7.00263e-05	0.487965	0.100753	7.29423e-05	0.49031	1	1	2.88239	0.00182065	0.507039	0.568915	0.00019015	0.493589	0.116104 0.000103327	0.114096 9.88956e-05
15	48	-0.25	50	0.02	1.88496	0.000906987	0.000691962	0.48363	0.0921375	2.81035e-05	0.489055	0.0418169	2.55816e-05	0.491743	1	1	2.88239	0.00182065	0.507039	0.45343	0.000141253	0.49478	0.0480378 3.81347e-05	0.0472323 3.52703e-05
15	48	0	50	0.02	1.88496	0.000906987	0.000691962	0.48363	0.0921375	2.81035e-05	0.489055	0.0418169	2.55816e-05	0.491743	1	1	2.88239	0.00182065	0.507039	0.45343	0.000141253	0.49478	0.0480378 3.81347e-05	0.0472323 3.52703e-05
15	48	-0.25	50	0.02	2.19912	8.71444e-05	0.000696702	0.492078	0.0740503	1.6789e-05	0.495909	0.0305632	1.39288e-05	0.496623	1	1	2.88511	0.0018052	0.498665	0.412524	9.59605e-05	0.496462	0.035192 1.8886e-05	0.0346074 1.59595e-05
15	48	0	50	0.02	2.19912	8.71444e-05	0.000696702	0.492078	0.0740503	1.6789e-05	0.495909	0.0305632	1.39288e-05	0.496623	1	1	2.88511	0.0018052	0.498665	0.412524	9.59605e-05	0.496462	0.035192 1.8886e-05	0.0346074 1.59595e-05
15	48	-0.25	50	0.02	2.51327	8.71444e-05	0.000696702	0.492078	0.0939886	3.07714e-05	0.500717	0.0416822	2.68692e-05	0.499943	1	1	2.88511	0.0018052	0.498665	0.443032	0.000143544	0.502631	0.0475905 3.1513e-05	0.0468487 2.69832e-05
15	48	0	50	0.02	2.51327	8.71444e-05	0.000696702	0.492078	0.0939886	3.07714e-05	0.500717	0.0416822	2.68692e-05	0.499943	1	1	2.88511	0.0018052	0.498665	0.443032	0.000143544	0.502631	0.0475905 3.1513e-05	0.0468487 2.69832e-05
15	48	-0.25	50	0.02	2.82743	8.71444e-05	0.000696702	0.492078	0.169972	7.78964e-05	0.504168	0.0827275	7.10512e-05	0.509684	1	1	2.88511	0.0018052	0.498665	0.485869	0.000200735	0.515404	0.0930469 7.76995e-05	0.0917654 6.62453e-05
15	48	0	50	0.02	2.82743	8.71444e-05	0.000696702	0.492078	0.169972	7.78964e-05	0.504168	0.0827275	7.10512e-05	0.509684	1	1	2.88511	0.0018052	0.498665	0.485869	0.000200735	0.515404	0.0930469 7.76995e-05	0.0917654 6.62453e-05
15	48	-0.25	50	0.04	0	-0.000227318	0.000698219	0.493769	0.435377	0.000622529	0.491947	0.455545	0.000810177	0.493262	1	1	2.88251	0.00184228	0.509884	1.04232	0.000596365	0.500458	0.446477 0.000656003	0.446531 0.000670355
15	48	0	50	0.04	0	-0.000227318	0.000698219	0.493769	0.435377	0.000622529	0.491947	0.455545	0.000810177	0.493262	1	1	2.88251	0.00184228	0.509884	1.04232	0.000596365	0.500458	0.446477 0.000656003	0.446531 0.000670355
15	48	-0.25	50	0.04	0.314159	-0.000227318	0.000698219	0.493769	0.128381	0.000163264	0.485771	0.165357	0.000252827	0.484928	1	1	2.88251	0.00184228	0.509884	1.28433	0.000514946	0.492542	0.174633 0.000198438	0.173027 0.000204287
15	48	0	50	0.04	0.314159	-0.000227318	0.000698219	0.493769	0.128381	0.000163264	0.485771	0.165357	0.000252827	0.484928	1	1	2.88251	0.00184228	0.509884	1.28433	0.000514946	0.492542	0.174633 0.000198438	0.173027 0.000204287
15	48	-0.25	50	0.04	3.14159	0.00147783	0.000702173	0.495443	0.435253	0.000659643	0.536992	0.455467	0.000867815	0.541846	1	1	2.88388	0.00183227	0.503264	1.04213	0.000623242	0.521029	0.446377 0.000724719	0.446532 0.000707191
15	48	0	50	0.04	3.14159	0.00147783	0.000702173	0.495443	0.435253	0.000659643	0.536992	0.455467	0.000867815	0.541846	1	1	2.88388	0.00183227	0.503264	1.04213	0.000623242	0.521029	0.446377 0.000724719	0.446532 0.000707191
15	48	-0.25	50	0.04	3.45575	0.000479813	0.000706975	0.500962	0.0809736	0.00010862	0.518219	0.0833401	0.000137467	0.500516	1	1	2.88327	0.00181461	0.486653	1.0256	0.000504677	0.494432	0.0830299 0.00017183	0.0828879 0.000147817
15	48	0	50	0.04	3.45575	0.000479813	0.000706975	0.500962	0.0809736	0.00010862	0.518219	0.0833401	0.000137467	0.500516	1	1	2.88327	0.00181461	0.486653	1.0256	0.000504677	0.494432	0.0830299 0.00017183	0.0828879 0.000147817
15	48	-0.25	50	0.04	3.76991	0.000479813	0.000706975	0.500962	0.0216989	2.07609e-05	0.509857	0.0211816	2.56907e-05	0.497524	1	1	2.88327	0.00181461	0.486653	0.973952	0.000332457	0.493929	0.0218494 3.23805e-05	0.0217256 3.00549e-05
15	48	0	50	0.04	3.76991	0.000479813	0.000706975	0.500962	0.0216989	2.07609e-05	0.509857	0.0211816	2.56907e-05	0.497524	1	1	2.88327	0.00181461	0.486653	0.973952	0.000332457	0.493929	0.0218494 3.23805e-05	0.0217256 3.00549e-05
15	48	-0.25	50	0.04	4.08407	0.000479813	0.000706975	0.500962	0.0121262	7.56884e-06	0.486175	0.0111741	9.2e-06	0.485905	1	1	2.88327	0.00181461	0.486653	0.920374	0.000216542	0.490502	0.0117729 1.35683e-05	0.011681 1.32706e-05
15	48	0	50	0.04	4.08407	0.000479813	0.000706975	0.500962	0.0121262	7.56884e-06	0.486175	0.0111741	9.2e-06	0.485905	1	1	2.88327	0.00181461	0.486653	0.920374	0.000216542	0.490502	0.0117729 1.35683e-05	0.011681 1.32706e-05
15	48	-0.25	50	0.04	4.39823	0.000479813	0.000706975	0.500962	0.0217743	1.95843e-05	0.492227	0.0225909	2.68501e-05	0.496063	1	1	2.88327	0.00181461	0.486653	1.03502	0.000348842	0.500729	0.0237322 3.63403e-05	0.0235565 3.37232e-05
15	48	0	50	0.04	4.39823	0.000479813	0.000706975	0.500962	0.0217743	1.95843e-05	0.492227	0.0225909	2.68501e-05	0.496063	1	1	2.88327	0.00181461	0.486653	1.03502	0.000348842	0.500729	0.0237322 3.63403e-05	0.0235565 3.37232e-05
15	48	-0.25	50	0.04	4.71239	0.000479813	0.000706975	0.500962	0.111955	0.000127364	0.497764	0.151285	0.000214576	0.501486	1	1	2.88327	0.00181461	0.486653	1.34738	0.000451018	0.50101	0.163754 0.000275712	0.161903 0.000263445
15	48	0	50	0.04	4.71239	0.000479813	0.000706975	0.500962	0.111955	0.000127364	0.497764	0.151285	0.000214576	0.501486	1	1	2.88327	0.00181461	0.486653	1.34738	0.000451018	0.50101	0.163754 0.000275712	0.161903 0.000263445
15	48	-0.25	50	0.04	5.02655	0.000479813	0.000706975	0.500962	0.0773227	9.1364e-05	0.500522	0.125493	0.000178185	0.502562	1	1	2.88327	0.00181461	0.486653	1.61877	0.0004632	0.502532	0.139677 0.000232451	0.137618 0.000226688
15	48	0	50	0.04	5.02655	0.000479813	0.000706975	0.500962	0.0773227	9.1364e-05	0.500522	0.125493	0.000178185	0.502562	1	1	2.88327	0.00181461	0.486653	1.61877	0.0004632	0.502532	0.139677 0.000232451	0.137618 0.000226688
15	48	-0.25	50	0.04	5.34071	0.000479813	0.000706975	0.500962	0.0697455	8.21856e-05	0.498181	0.11991	0.000169126	0.502622	1	1	2.88327	0.00181461	0.486653	1.71493	0.000463688	0.504965	0.134608 0.000223906	0.132481 0.000218374
15	48	0	50	0.04	5.34071	0.000479813	0.000706975	0.500962	0.0697455	8.21856e-05	0.498181	0.11991	0.000169126	0.502622	1	1	2.88327	0.00181461	0.486653	1.71493	0.000463688	0.504965	0.134608 0.000223906	0.132481 0.000218374
15	48	-0.25	50	0.04	5.65487	0.000479813	0.000706975	0.500962	0.0795352	9.66802e-05	0.50746	0.127343	0.00018515	0.505556	1	1	2.88327	0.00181461	0.486653	1.59682	0.000473382	0.496877	0.141327 0.000250084	0.139269 0.000237457
15	48	0	50	0.04	5.65487	0.000479813	0.000706975	0.500962	0.0795352	9.66802e-05	0.50746	0.127343	0.00018515	0.505556	1	1	2.88327	0.00181461	0.486653	1.59682	0.000473382	0.496877	0.141327 0.000250084	0.139269 0.000237457
15	48	-0.25	50	0.04	5.96903	0.000479813	0.000706975	0.500962	0.128261	0.000172251	0.517626	0.165202	0.000265031	0.50724	1	1	2.88327	0.00181461	0.486653	1.28409	0.000520582	0.497609	0.174481 0.000349666	0.172915 0.000313447
15	48	0	50	0.04	5.96903	0.000479813	0.000706975	0.500962	0.128261	0.000172251	0.517626	0.165202	0.000265031	0.50724	1	1	2.88327	0.00181461	0.486653	1.28409	0.000520582	0.497609	0.174481 0.000349666	0.172915 0.000313447
15	48	-0.25	50	0.04	0.628319	-0.000227318	0.000698219	0.493769	0.079616	9.24059e-05	0.479904	0.127474	0.00017694	0.478582	1	1	2.88251	0.00184228	0.509884	1.597	0.000463279	0.483052	0.141461 0.000145062	0.139381 0.000149007
15	48	0	50	0.04	0.628319	-0.000227318	0.000698219	0.493769	0.079616	9.24059e-05	0.479904	0.127474	0.00017694	0.478582	1	1	2.88251	0.00184228	0.509884	1.597	0.000463279	0.483052	0.141461 0.000145062	0.139381 0.000149007
15	48	-0.25	50	0.04	0.942478	-0.000227318	0.000698219	0.493769	0.0698453	8.11147e-05	0.490185	0.12009	0.000165946	0.488167	1	1	2.88251	0.00184228	0.509884	1.71511	0.000455424	0.4846	0.134783 0.000154687	0.132652 0.00015466
15	48	0	50	0.04	0.942478	-0.000227318	0.000698219	0.493769	0.0698453	8.11147e-05	0.490185	0.12009	0.000165946	0.488167	1	1	2.88251	0.00184228	0.509884	1.71511	0.000455424	0.4846	0.134783 0.000154687	0.132652 0.00015466
15	48	-0.25	50	0.04	1.25664	0.00147783	0.000702173	0.495443	0.0772355	9.04407e-05	0.490699	0.125353	0.000176254	0.489761	1	1	2.88388	0.00183227	0.503264	1.61873	0.00046436	0.495619	0.139462 0.000207443	0.137433 0.000194715
15	48	0	50	0.04	1.25664	0.00147783	0.000702173	0.495443	0.0772355	9.04407e-05	0.490699	0.125353	0.000176254	0.489761	1	1	2.88388	0.00183227	0.503264	1.61873	0.00046436	0.495619	0.139462 0.000207443	0.137433 0.000194715
15	48	-0.25	50	0.04	1.5708	0.00147783	0.000702173	0.495443	0.111865	0.000126438	0.494463	0.15117	0.000212738	0.493731	1	1	2.88388	0.00183227	0.503264	1.3474	0.00045395	0.496309	0.163568 0.000240858	0.161751 0.000230983
15	48	0	50	0.04	1.5708	0.00147783	0.000702173	0.495443	0.111865	0.000126438	0.494463	0.15117	0.000212738	0.493731	1	1	2.88388	0.00183227	0.503264	1.3474	0.00045395	0.496309	0.163568 0.000240858	0.161751 0.000230983
15	48	-0.25	50	0.04	1.88496	0.00147783	0.000702173	0.495443	0.0217595	1.94598e-05	0.49502	0.0225749	2.66187e-05	0.494441	1	1	2.88388	0.00183227	0.503264	1.03501	0.000348181	0.496422	0.0237066 2.73045e-05	0.0235374 2.6609e-05
15	48	0	50	0.04	1.88496	0.00147783	0.000702173	0.495443	0.0217595	1.94598e-05	0.49502	0.0225749	2.66187e-05	0.494441	1	1	2.88388	0.00183227	0.503264	1.03501	0.000348181	0.496422	0.0237066 2.73045e-05	0.0235374 2.6609e-05
15	48	-0.25	50	0.04	2.19912	0.00147783	0.000702173	0.495443	0.0121191	7.63948e-06	0.496429	0.0111658	9.29644e-06	0.495339	1	1	2.88388	0.00183227	0.503264	0.920226	0.000217796	0.495792	0.0117571 7.62887e-06	0.0116702 6.23488e-06
15	48	0	50	0.04	2.19912	0.00147783	0.000702173	0.495443	0.0121191	7.63948e-06	0.496429	0.0111658	9.29644e-06	0.495339	1	1	2.88388	0.00183227	0.503264	0.920226	0.000217796	0.495792	0.0117571 7.62887e-06	0.0116702 6.23488e-06
15	48	-0.25	50	0.04	2.51327	0.00147783	0.000702173	0.495443	0.0216978	2.11592e-05	0.529392	0.0211781	2.67736e-05	0.536891	1	1	2.88388	0.00183227	0.503264	0.973816	0.000354529	0.543076	0.0218325 1.98823e-05	0.0217158 1.86052e-05
15	48	0	50	0.04	2.51327	0.00147783	0.000702173	0.495443	0.0216978	2.11592e-05	0.529392	0.0211781	2.67736e-05	0.536891	1	1	2.88388	0.00183227	0.503264	0.973816	0.000354529	0.543076	0.0218325 1.98823e-05	0.0217158 1.86052e-05
15	48	-0.25	50	0.04	2.82743	0.00147783	0.000702173	0.495443	0.0810162	0.000110272	0.535811	0.0833901	0.000143577	0.542416	1	1	2.88388	0.00183227	0.503264	1.02562	0.000535604	0.529017	0.0830534 0.00011633	0.0829199 0.000113067
15	48	0	50	0.04	2.82743	0.00147783	0.000702173	0.495443	0.0810162	0.000110272	0.535811	0.0833901	0.000143577	0.542416	1	1	2.88388	0.00183227	0.503264	1.02562	0.000535604	0.529017	0.0830534 0.00011633	0.0829199 0.000113067
15	48	-0.25	50	0.06	0	0.000896327	0.000696953	0.491993	0.732695	0.00231303	0.499958	0.970248	0.00312321	0.490364	1	1	2.88057	0.00183942	0.510088	1.32626	0.0014513	0.487926	0.81794 0.00317653	0.834296 0.00305089
15	48	0	50	0.06	0	0.000896327	0.000696953	0.491993	0.732695	0.00231303	0.499958	0.970248	0.00312321	0.490364	1	1	2.88057	0.00183942	0.510088	1.32626	0.0014513	0.487926	0.81794 0.00317653	0.834296 0.00305089
15	48	-0.25	50	0.06	0.314159	0.000896327	0.000696953	0.491993	0.13282	0.000319645	0.495492	0.241261	0.000599506	0.48784	1	1	2.88057	0.00183942	0.510088	1.815	0.00117688	0.490666	0.24135 0.000630102	0.240927 0.000608336
15	48	0	50	0.06	0.314159	0.000896327	0.000696953	0.491993	0.13282	0.000319645	0.495492	0.241261	0.000599506	0.48784	1	1	2.88057	0.00183942	0.510088	1.815	0.00117688	0.490666	0.24135 0.000630102	0.240927 0.000608336
15	48	-0.25	50	0.06	3.14159	0.000896327	0.000696953	0.491993	0.732692	0.00231302	0.499958	0.970265	0.00312332	0.490364	1	1	2.88057	0.00183942	0.510088	1.32628	0.0014514	0.487925	0.817961 0.00317664	0.834316 0.00305107
15	48	0	50	0.06	3.14159	0.000896327	0.000696953	0.491993	0.732692	0.00231302	0.499958	0.970265	0.00312332	0.490364	1	1	2.88057	0.00183942	0.510088	1.32628	0.0014514	0.487925	0.817961 0.00317664	0.834316 0.00305107
15	48	-0.25	50	0.06	3.45575	-0.000285735	0.000693823	0.492673	0.0563525	0.00015044	0.505072	0.0752657	0.00020743	0.500747	1	1	2.88255	0.00180934	0.500252	1.33599	0.00116455	0.482476	0.066144 0.000230812	0.0670093 0.000208611
15	48	0	50	0.06	3.45575	-0.000285735	0.000693823	0.492673	0.0563525	0.00015044	0.505072	0.0752657	0.00020743	0.500747	1	1	2.88255	0.00180934	0.500252	1.33599	0.00116455	0.482476	0.066144 0.000230812	0.0670093 0.000208611
15	48	-0.25	50	0.06	3.76991	-0.000285735	0.000693823	0.492673	0.00701539	1.2243e-05	0.497085	0.00940742	1.80361e-05	0.498584	1	1	2.88255	0.00180934	0.500252	1.33856	0.000672854	0.479353	0.0089029 2.01817e-05	0.00893807 1.86705e-05
15	48	0	50	0.06	3.76991	-0.000285735	0.000693823	0.492673	0.00701539	1.2243e-05	0.497085	0.00940742	1.80361e-05	0.498584	1	1	2.88255	0.00180934	0.500252	1.33856	0.000672854	0.479353	0.0089029 2.01817e-05	0.00893807 1.86705e-05
15	48	-0.25	50	0.06	4.08407	-0.000285735	0.000693823	0.492673	0.00266832	2.9757e-06	0.487226	0.00350316	4.51428e-06	0.488063	1	1	2.88255	0.00180934	0.500252	1.31076	0.00038783	0.473122	0.00344292 4.37e-06	0.00344265 4.01797e-06
15	48	0	50	0.06	4.08407	-0.000285735	0.000693823	0.492673	0.00266832	2.9757e-06	0.487226	0.00350316	4.51428e-06	0.488063	1	1	2.88255	0.00180934	0.500252	1.31076	0.00038783	0.473122	0.00344292 4.37e-06	0.00344265 4.01797e-06
15	48	-0.25	50	0.06	4.39823	-0.000285735	0.000693823	0.492673	0.007414	1.23581e-05	0.489867	0.010951	2.12196e-05	0.491561	1	1	2.88255	0.00180934	0.500252	1.47182	0.000676821	0.492696	0.0107364 1.7992e-05	0.0107328 1.79573e-05
15	48	0	50	0.06	4.39823	-0.000285735	0.000693823	0.492673	0.007414	1.23581e-05	0.489867	0.010951	2.12196e-05	0.491561	1	1	2.88255	0.00180934	0.500252	1.47182	0.000676821	0.492696	0.0107364 1.7992e-05	0.0107328 1.79573e-05
15	48	-0.25	50	0.06	4.71239	-0.000285735	0.000693823	0.492673	0.109561	0.000220104	0.491264	0.215297	0.000480189	0.490024	1	1	2.88255	0.00180934	0.500252	1.95803	0.000882162	0.49352	0.22352 0.000446146	0.222008 0.000455323
15	48	0	50	0.06	4.71239	-0.000285735	0.000693823	0.492673	0.109561	0.000220104	0.491264	0.215297	0.000480189	0.490024	1	1	2.88255	0.00180934	0.500252	1.95803	0.000882162	0.49352	0.22352 0.000446146	0.222008 0.000455323
15	48	-0.25	50	0.06	5.02655	-0.000285735	0.000693823	0.492673	0.0711398	0.000142992	0.493744	0.169775	0.000370226	0.490594	1	1	2.88255	0.00180934	0.500252	2.37945	0.000891226	0.49146	0.183391 0.000406184	0.181443 0.000406006
15	48	0	50	0.06	5.02655	-0.000285735	0.000693823	0.492673	0.0711398	0.000142992	0.493744	0.169775	0.000370226	0.490594	1	1	2.88255	0.00180934	0.500252	2.37945	0.000891226	0.49146	0.183391 0.000406184	0.181443 0.000406006
15	48	-0.25	50	0.06	5.34071	-0.000285735	0.000693823	0.492673	0.0629884	0.000124905	0.498281	0.159718	0.000342951	0.494412	1	1	2.88255	0.00180934	0.500252	2.52842	0.000870521	0.487041	0.174434 0.000429767	0.172408 0.000421564
15	48	0	50	0.06	5.34071	-0.000285735	0.000693823	0.492673	0.0629884	0.000124905	0.498281	0.159718	0.000342951	0.494412	1	1	2.88255	0.00180934	0.500252	2.52842	0.000870521	0.487041	0.174434 0.000429767	0.172408 0.000421564
15	48	-0.25	50	0.06	5.65487	0.000479813	0.000706975	0.500962	0.0736548	0.000155597	0.510375	0.172921	0.000395283	0.509041	1	1	2.88327	0.00181461	0.486653	2.3408	0.000925379	0.494927	0.185971 0.000476493	0.184123 0.000460015
15	48	0	50	0.06	5.65487	0.000479813	0.000706975	0.500962	0.0736548	0.000155597	0.510375	0.172921	0.000395283	0.509041	1	1	2.88327	0.00181461	0.486653	2.3408	0.000925379	0.494927	0.185971 0.000476493	0.184123 0.000460015
15	48	-0.25	50	0.06	5.96903	0.000479813	0.000706975	0.500962	0.132938	0.000328172	0.51665	0.241435	0.000620659	0.508083	1	1	2.88327	0.00181461	0.486653	1.81396	0.00115457	0.490246	0.241453 0.000715447	0.240965 0.000642898
15	48	0	50	0.06	5.96903	0.000479813	0.000706975	0.500962	0.132938	0.000328172	0.51665	0.241435	0.000620659	0.508083	1	1	2.88327	0.00181461	0.486653	1.81396	0.00115457	0.490246	0.241453 0.000715447	0.240965 0.000642898
15	48	-0.25	50	0.06	0.628319	0.000896327	0.000696953	0.491993	0.0735121	0.000149162	0.486266	0.172693	0.0003789	0.484356	1	1	2.88057	0.00183942	0.510088	2.34254	0.000932153	0.495111	0.185854 0.000355006	0.184 0.000351417
15	48	0	50	0.06	0.628319	0.000896327	0.000696953	0.491993	0.0735121	0.000149162	0.486266	0.172693	0.0003789	0.484356	1	1	2.88057	0.00183942	0.510088	2.34254	0.000932153	0.495111	0.185854 0.000355006	0.184 0.000351417
15	48	-0.25	50	0.06	0.942478	0.000896327	0.000696953	0.491993	0.0629026	0.000123811	0.479348	0.159534	0.000340694	0.478917	1	1	2.88057	0.00183942	0.510088	2.52882	0.000871676	0.487134	0.1743 0.0003356	0.17225 0.000338322
15	48	0	50	0.06	0.942478	0.000896327	0.000696953	0.491993	0.0629026	0.000123811	0.479348	0.159534	0.000340694	0.478917	1	1	2.88057	0.00183942	0.510088	2.52882	0.000871676	0.487134	0.1743 0.0003356	0.17225 0.000338322
15	48	-0.25	50	0.06	1.25664	0.000896327	0.000696953	0.491993	0.0711127	0.000143072	0.483482	0.169737	0.000370958	0.482303	1	1	2.88057	0.00183942	0.510088	2.37964	0.000875587	0.475377	0.183382 0.00039984	0.181425 0.000401003
15	48	0	50	0.06	1.25664	0.000896327	0.000696953	0.491993	0.0711127	0.000143072	0.483482	0.169737	0.000370958	0.482303	1	1	2.88057	0.00183942	0.510088	2.37964	0.000875587	0.475377	0.183382 0.00039984	0.181425 0.000401003
15	48	-0.25	50	0.06	1.5708	0.000896327	0.000696953	0.491993	0.109709	0.000224736	0.497675	0.215587	0.00048786	0.495015	1	1	2.88057	0.00183942	0.510088	1.95801	0.000870191	0.483626	0.22373 0.000531531	0.222292 0.000525167
15	48	0	50	0.06	1.5708	0.000896327	0.000696953	0.491993	0.109709	0.000224736	0.497675	0.215587	0.00048786	0.495015	1	1	2.88057	0.00183942	0.510088	1.95801	0.000870191	0.483626	0.22373 0.000531531	0.222292 0.000525167
15	48	-0.25	50	0.06	1.88496	0.000896327	0.000696953	0.491993	0.00742797	1.27169e-05	0.499915	0.0109716	2.17172e-05	0.503656	1	1	2.88057	0.00183942	0.510088	1.47188	0.000678343	0.499744	0.0107515 2.12563e-05	0.0107528 2.14549e-05
15	48	0	50	0.06	1.88496	0.000896327	0.000696953	0.491993	0.00742797	1.27169e-05	0.499915	0.0109716	2.17172e-05	0.503656	1	1	2.88057	0.00183942	0.510088	1.47188	0.000678343	0.499744	0.0107515 2.12563e-05	0.0107528 2.14549e-05
15	48	-0.25	50	0.06	2.19912	0.000896327	0.000696953	0.491993	0.00266604	3.01101e-06	0.491401	0.00349916	4.56742e-06	0.492763	1	1	2.88057	0.00183942	0.510088	1.31031	0.000387491	0.478801	0.00344285 4.29792e-06	0.00344074 4.24966e-06
15	48	0	50	0.06	2.19912	0.000896327	0.000696953	0.491993	0.00266604	3.01101e-06	0.491401	0.00349916	4.56742e-06	0.492763	1	1	2.88057	0.00183942	0.510088	1.31031	0.000387491	0.478801	0.00344285 4.29792e-06	0.00344074 4.24966e-06
15	48	-0.25	50	0.06	2.51327	0.000896327	0.000696953	0.491993	0.00700911	1.26181e-05	0.513575	0.00939843	1.82694e-05	0.500171	1	1	2.88057	0.00183942	0.510088	1.33848	0.000676241	0.482781	0.00890256 1.94838e-05	0.00893727 1.8722e-05
15	48	0	50	0.06	2.51327	0.000896327	0.000696953	0.491993	0.00700911	1.26181e-05	0.513575	0.00939843	1.82694e-05	0.500171	1	1	2.88057	0.00183942	0.510088	1.33848	0.000676241	0.482781	0.00890256 1.94838e-05	0.00893727 1.8722e-05
15	48	-0.25	50	0.06	2.82743	0.000896327	0.000696953	0.491993	0.056379	0.000154803	0.514648	0.0753307	0.00021136	0.492149	1	1	2.88057	0.00183942	0.510088	1.33617	0.00119001	0.4863	0.066205 0.000223968	0.0671352 0.000214969
15	48	0	50	0.06	2.82743	0.000896327	0.000696953	0.491993	0.056379	0.000154803	0.514648	0.0753307	0.00021136	0.492149	1	1	2.88057	0.00183942	0.510088	1.33617	0.00119001	0.4863	0.066205 0.000223968	0.0671352 0.000214969
15	48	-0.25	50	0.08	0	0.000896327	0.000696953	0.491993	1.59454	0.0110572	0.497799	2.16151	0.0120281	0.492242	1	1	2.88057	0.00183942	0.510088	1.40854	0.00271832	0.492565	1.56524 0.0103465	1.61568 0.0100759
15	48	0	50	0.08	0	0.000896327	0.000696953	0.491993	1.59454	0.0110572	0.497799	2.16151	0.0120281	0.492242	1	1	2.88057	0.00183942	0.510088	1.40854	0.00271832	0.492565	1.56524 0.0103465	1.61568 0.0100759
15	48	-0.25	50	0.08	0.314159	0.000896327	0.000696953	0.491993	0.169661	0.000696636	0.494572	0.367037	0.00133333	0.486301	1	1	2.88057	0.00183942	0.510088	2.1901	0.00231204	0.497944	0.348158 0.00128838	0.34949 0.00128924
15	48	0	50	0.08	0.314159	0.000896327	0.000696953	0.491993	0.169661	0.000696636	0.494572	0.367037	0.00133333	0.486301	1	1	2.88057	0.00183942	0.510088	2.1901	0.00231204	0.497944	0.348158 0.00128838	0.34949 0.00128924
15	48	-0.25	50	0.08	3.14159	0.000896327	0.000696953	0.491993	1.59453	0.0110571	0.497799	2.16191	0.012031	0.492242	1	1	2.88057	0.00183942	0.510088	1.4088	0.00271946	0.492564	1.56574 0.01035	1.61616 0.0100816
15	48	0	50	0.08	3.14159	0.000896327	0.000696953	0.491993	1.59453	0.0110571	0.497799	2.16191	0.012031	0.492242	1	1	2.88057	0.00183942	0.510088	1.4088	0.00271946	0.492564	1.56574 0.01035	1.61616 0.0100816
15	48	-0.25	50	0.08	3.45575	0.000721934	0.000698005	0.497517	0.0497595	0.000257508	0.499217	0.0709328	0.000323891	0.490526	1	1	2.87969	0.00179433	0.496963	1.45902	0.00225935	0.491259	0.0552311 0.000283999	0.0564971 0.000233381
15	48	0	50	0.08	3.45575	0.000721934	0.000698005	0.497517	0.0497595	0.000257508	0.499217	0.0709328	0.000323891	0.490526	1	1	2.87969	0.00179433	0.496963	1.45902	0.00225935	0.491259	0.0552311 0.000283999	0.0564971 0.000233381
15	48	-0.25	50	0.08	3.76991	0.000721934	0.000698005	0.497517	0.00274484	8.2481e-06	0.489996	0.00425533	1.25266e-05	0.498605	1	1	2.87969	0.00179433	0.496963	1.55689	0.00131182	0.49236	0.00374109 9.23611e-06	0.00378186 8.536e-06
15	48	0	50	0.08	3.76991	0.000721934	0.000698005	0.497517	0.00274484	8.2481e-06	0.489996	0.00425533	1.25266e-05	0.498605	1	1	2.87969	0.00179433	0.496963	1.55689	0.00131182	0.49236	0.00374109 9.23611e-06	0.00378186 8.536e-06
15	48	-0.25	50	0.08	4.08407	0.000721934	0.000698005	0.497517	0.000688116	1.25971e-06	0.506094	0.0010974	2.11859e-06	0.496389	1	1	2.87969	0.00179433	0.496963	1.59287	0.00068026	0.475706	0.00102687 2.02091e-06	0.00103086 1.8531e-06
15	48	0	50	0.08	4.08407	0.000721934	0.000698005	0.497517	0.000688116	1.25971e-06	0.506094	0.0010974	2.11859e-06	0.496389	1	1	2.87969	0.00179433	0.496963	1.59287	0.00068026	0.475706	0.00102687 2.02091e-06	0.00103086 1.8531e-06
15	48	-0.25	50	0.08	4.39823	-0.00170447	0.000717604	0.516457	0.00306815	8.45248e-06	0.491335	0.00545775	1.60639e-05	0.49998	1	1	2.88092	0.00180758	0.489759	1.77525	0.0013037	0.528183	0.00504613 1.19053e-05	0.00507241 1.05229e-05
15	48	0	50	0.08	4.39823	-0.00170447	0.000717604	0.516457	0.00306815	8.45248e-06	0.491335	0.00545775	1.60639e-05	0.49998	1	1	2.88092	0.00180758	0.489759	1.77525	0.0013037	0.528183	0.00504613 1.19053e-05	0.00507241 1.05229e-05
15	48	-0.25	50	0.08	4.71239	-0.00170447	0.000717604	0.516457	0.129857	0.000405786	0.500248	0.316222	0.00102755	0.507409	1	1	2.88092	0.00180758	0.489759	2.43202	0.00170978	0.529097	0.314632 0.000808378	0.314134 0.000746309
15	48	0	50	0.08	4.71239	-0.00170447	0.000717604	0.516457	0.129857	0.000405786	0.500248	0.316222	0.00102755	0.507409	1	1	2.88092	0.00180758	0.489759	2.43202	0.00170978	0.529097	0.314632 0.000808378	0.314134 0.000746309
15	48	-0.25	50	0.08	5.02655	-0.000285735	0.000693823	0.492673	0.0779081	0.000238284	0.493507	0.234099	0.000719658	0.490853	1	1	2.88255	0.00180934	0.500252	3.0034	0.00169157	0.492481	0.243507 0.00075602	0.242098 0.000758673
15	48	0	50	0.08	5.02655	-0.000285735	0.000693823	0.492673	0.0779081	0.000238284	0.493507	0.234099	0.000719658	0.490853	1	1	2.88255	0.00180934	0.500252	3.0034	0.00169157	0.492481	0.243507 0.00075602	0.242098 0.000758673
15	48	-0.25	50	0.08	5.34071	-0.000285735	0.000693823	0.492673	0.0673943	0.000199213	0.49656	0.216384	0.000649958	0.493902	1	1	2.88255	0.00180934	0.500252	3.20789	0.00164332	0.486614	0.227943 0.000767465	0.226379 0.000758601
15	48	0	50	0.08	5.34071	-0.000285735	0.000693823	0.492673	0.0673943	0.000199213	0.49656	0.216384	0.000649958	0.493902	1	1	2.88255	0.00180934	0.500252	3.20789	0.00164332	0.486614	0.227943 0.000767465	0.226379 0.000758601
15	48	-0.25	50	0.08	5.65487	-0.000285735	0.000693823	0.492673	0.0813144	0.000248752	0.498335	0.239825	0.000741118	0.497417	1	1	2.88255	0.00180934	0.500252	2.94958	0.0017328	0.483005	0.248277 0.00089089	0.246996 0.000879196
15	48	0	50	0.08	5.65487	-0.000285735	0.000693823	0.492673	0.0813144	0.000248752	0.498335	0.239825	0.000741118	0.497417	1	1	2.88255	0.00180934	0.500252	2.94958	0.0017328	0.483005	0.248277 0.00089089	0.246996 0.000879196
15	48	-0.25	50	0.08	5.96903	-0.000285735	0.000693823	0.492673	0.169535	0.000686992	0.500784	0.366712	0.00132134	0.499645	1	1	2.88255	0.00180934	0.500252	2.19003	0.00223778	0.477916	0.348209 0.00147585	0.349116 0.00142355
15	48	0	50	0.08	5.96903	-0.000285735	0.000693823	0.492673	0.169535	0.000686992	0.500784	0.366712	0.00132134	0.499645	1	1	2.88255	0.00180934	0.500252	2.19003	0.00223778	0.477916	0.348209 0.00147585	0.349116 0.00142355
15	48	-0.25	50	0.08	0.628319	0.000896327	0.000696953	0.491993	0.0812338	0.000249308	0.485662	0.239602	0.000738505	0.483181	1	1	2.88057	0.00183942	0.510088	2.94994	0.00178016	0.501598	0.247986 0.000634395	0.246781 0.00064141
15	48	0	50	0.08	0.628319	0.000896327	0.000696953	0.491993	0.0812338	0.000249308	0.485662	0.239602	0.000738505	0.483181	1	1	2.88057	0.00183942	0.510088	2.94994	0.00178016	0.501598	0.247986 0.000634395	0.246781 0.00064141
15	48	-0.25	50	0.08	0.942478	0.000896327	0.000696953	0.491993	0.0673273	0.000197459	0.478162	0.216201	0.000644442	0.476697	1	1	2.88057	0.00183942	0.510088	3.20844	0.00164372	0.48823	0.227751 0.000584179	0.226181 0.000594637
15	48	0	50	0.08	0.942478	0.000896327	0.000696953	0.491993	0.0673273	0.000197459	0.478162	0.216201	0.000644442	0.476697	1	1	2.88057	0.00183942	0.510088	3.20844	0.00164372	0.48823	0.227751 0.000584179	0.226181 0.000594637
15	48	-0.25	50	0.08	1.25664	0.000896327	0.000696953	0.491993	0.0779205	0.000236031	0.481991	0.234164	0.000718782	0.480543	1	1	2.88057	0.00183942	0.510088	3.00356	0.0016539	0.473883	0.243501 0.000702314	0.242119 0.00070802
15	48	0	50	0.08	1.25664	0.000896327	0.000696953	0.491993	0.0779205	0.000236031	0.481991	0.234164	0.000718782	0.480543	1	1	2.88057	0.00183942	0.510088	3.00356	0.0016539	0.473883	0.243501 0.000702314	0.242119 0.00070802
15	48	-0.25	50	0.08	1.5708	0.000896327	0.000696953	0.491993	0.129939	0.000415417	0.496581	0.315342	0.00102432	0.494239	1	1	2.88057	0.00183942	0.510088	2.4258	0.00163205	0.482169	0.312846 0.00100568	0.312545 0.000989672
15	48	0	50	0.08	1.5708	0.000896327	0.000696953	0.491993	0.129939	0.000415417	0.496581	0.315342	0.00102432	0.494239	1	1	2.88057	0.00183942	0.510088	2.4258	0.00163205	0.482169	0.312846 0.00100568	0.312545 0.000989672
15	48	-0.25	50	0.08	1.88496	0.000896327	0.000696953	0.491993	0.00306813	8.58106e-06	0.498602	0.00544197	1.60149e-05	0.503389	1	1	2.88057	0.00183942	0.510088	1.77125	0.00125472	0.496132	0.00501581 1.45501e-05	0.00504868 1.43311e-05
15	48	0	50	0.08	1.88496	0.000896327	0.000696953	0.491993	0.00306813	8.58106e-06	0.498602	0.00544197	1.60149e-05	0.503389	1	1	2.88057	0.00183942	0.510088	1.77125	0.00125472	0.496132	0.00501581 1.45501e-05	0.00504868 1.43311e-05
15	48	-0.25	50	0.08	2.19912	0.000896327	0.000696953	0.491993	0.0006896	1.24013e-06	0.496547	0.00109994	2.08212e-06	0.492338	1	1	2.88057	0.00183942	0.510088	1.59336	0.000697549	0.490094	0.00102888 1.68135e-06	0.00103311 1.68321e-06
15	48	0	50	0.08	2.19912	0.000896327	0.000696953	0.491993	0.0006896	1.24013e-06	0.496547	0.00109994	2.08212e-06	0.492338	1	1	2.88057	0.00183942	0.510088	1.59336	0.000697549	0.490094	0.00102888 1.68135e-06	0.00103311 1.68321e-06
15	48	-0.25	50	0.08	2.51327	0.000896327	0.000696953	0.491993	0.00273707	8.5971e-06	0.517594	0.00424498	1.24414e-05	0.499432	1	1	2.88057	0.00183942	0.510088	1.55872	0.00133365	0.493193	0.00373646 1.2176e-05	0.00377732 1.20849e-05
15	48	0	50	0.08	2.51327	0.000896327	0.000696953	0.491993	0.00273707	8.5971e-06	0.517594	0.00424498	1.24414e-05	0.499432	1	1	2.88057	0.00183942	0.510088	1.55872	0.00133365	0.493193	0.00373646 1.2176e-05	0.00377732 1.20849e-05
15	48	-0.25	50	0.08	2.82743	0.000896327	0.000696953	0.491993	0.0495959	0.000275234	0.499987	0.0706331	0.00032682	0.492481	1	1	2.88057	0.00183942	0.510088	1.46108	0.00227948	0.492225	0.0548763 0.000297381	0.056234 0.000293788
15	48	0	50	0.08	2.82743	0.000896327	0.000696953	0.491993	0.0495959	0.000275234	0.499987	0.0706331	0.00032682	0.492481	1	1	2.88057	0.00183942	0.510088	1.46108	0.00227948	0.492225	0.0548763 0.000297381	0.056234 0.000293788
15	48	-0.25	50	0.1	0	0.000896327	0.000696953	0.491993	4.32229	0.0676477	0.495793	5.1497	0.0494724	0.4931	1	1	2.88057	0.00183942	0.510088	1.36782	0.00400612	0.495542	3.47163 0.0450823	3.57523 0.0440178
15	48	0	50	0.1	0	0.000896327	0.000696953	0.491993	4.32229	0.0676477	0.495793	5.1497	0.0494724	0.4931	1	1	2.88057	0.00183942	0.510088	1.36782	0.00400612	0.495542	3.47163 0.0450823	3.57523 0.0440178
15	48	-0.25	50	0.1	0.314159	0.000896327	0.000696953	0.491993	0.248664	0.00174547	0.494309	0.580507	0.00295894	0.485315	1	1	2.88057	0.00183942	0.510088	2.44475	0.00375535	0.499713	0.524166 0.00266075	0.528726 0.00272114
15	48	0	50	0.1	0.314159	0.000896327	0.000696953	0.491993	0.248664	0.00174547	0.494309	0.580507	0.00295894	0.485315	1	1	2.88057	0.00183942	0.510088	2.44475	0.00375535	0.499713	0.524166 0.00266075	0.528726 0.00272114
15	48	-0.25	50	0.1	3.14159	0.000896327	0.000696953	0.491993	4.3222	0.0676471	0.495793	5.15377	0.049506	0.493107	1	1	2.88057	0.00183942	0.510088	1.36894	0.004012	0.495564	3.47663 0.0451246	3.58012 0.0440889
15	48	0	50	0.1	3.14159	0.000896327	0.000696953	0.491993	4.3222	0.0676471	0.495793	5.15377	0.049506	0.493107	1	1	2.88057	0.00183942	0.510088	1.36894	0.004012	0.495564	3.47663 0.0451246	3.58012 0.0440889
15	48	-0.25	50	0.1	3.45575	0.000721934	0.000698005	0.497517	0.052724	0.000526174	0.495896	0.0706032	0.000520278	0.490997	1	1	2.87969	0.00179433	0.496963	1.46262	0.00346088	0.494738	0.0512664 0.000521557	0.0524296 0.000389348
15	48	0	50	0.1	3.45575	0.000721934	0.000698005	0.497517	0.052724	0.000526174	0.495896	0.0706032	0.000520278	0.490997	1	1	2.87969	0.00179433	0.496963	1.46262	0.00346088	0.494738	0.0512664 0.000521557	0.0524296 0.000389348
15	48	-0.25	50	0.1	3.76991	0.000721934	0.000698005	0.497517	0.00122683	6.23109e-06	0.501489	0.00199972	8.50174e-06	0.497448	1	1	2.87969	0.00179433	0.496963	1.67036	0.0021846	0.49517	0.00166298 6.4679e-06	0.00168723 5.43919e-06
15	48	0	50	0.1	3.76991	0.000721934	0.000698005	0.497517	0.00122683	6.23109e-06	0.501489	0.00199972	8.50174e-06	0.497448	1	1	2.87969	0.00179433	0.496963	1.67036	0.0021846	0.49517	0.00166298 6.4679e-06	0.00168723 5.43919e-06
15	48	-0.25	50	0.1	4.08407	0.000721934	0.000698005	0.497517	0.000197737	5.33193e-07	0.505575	0.000354054	9.40049e-07	0.49606	1	1	2.87969	0.00179433	0.496963	1.79378	0.00114701	0.48154	0.000319854 8.27211e-07	0.000321921 7.51629e-07
15	48	0	50	0.1	4.08407	0.000721934	0.000698005	0.497517	0.000197737	5.33193e-07	0.505575	0.000354054	9.40049e-07	0.49606	1	1	2.87969	0.00179433	0.496963	1.79378	0.00114701	0.48154	0.000319854 8.27211e-07	0.000321921 7.51629e-07
15	48	-0.25	50	0.1	4.39823	0.000721934	0.000698005	0.497517	0.00141944	6.15336e-06	0.499808	0.00276481	1.13434e-05	0.492882	1	1	2.87969	0.00179433	0.496963	1.96324	0.00209936	0.493962	0.00241752 7.70497e-06	0.00244235 7.26711e-06
15	48	0	50	0.1	4.39823	0.000721934	0.000698005	0.497517	0.00141944	6.15336e-06	0.499808	0.00276481	1.13434e-05	0.492882	1	1	2.87969	0.00179433	0.496963	1.96324	0.00209936	0.493962	0.00241752 7.70497e-06	0.00244235 7.26711e-06
15	48	-0.25	50	0.1	4.71239	0.000721934	0.000698005	0.497517	0.171013	0.000802975	0.495786	0.469653	0.0020515	0.490353	1	1	2.87969	0.00179433	0.496963	2.77491	0.0028182	0.497082	0.444495 0.00161692	0.445985 0.00155322
15	48	0	50	0.1	4.71239	0.000721934	0.000698005	0.497517	0.171013	0.000802975	0.495786	0.469653	0.0020515	0.490353	1	1	2.87969	0.00179433	0.496963	2.77491	0.0028182	0.497082	0.444495 0.00161692	0.445985 0.00155322
15	48	-0.25	50	0.1	5.02655	0.000721934	0.000698005	0.497517	0.0943427	0.000416945	0.50102	0.328107	0.00136263	0.499151	1	1	2.87969	0.00179433	0.496963	3.50511	0.00289547	0.489062	0.327388 0.00131175	0.326711 0.00127266
15	48	0	50	0.1	5.02655	0.000721934	0.000698005	0.497517	0.0943427	0.000416945	0.50102	0.328107	0.00136263	0.499151	1	1	2.87969	0.00179433	0.496963	3.50511	0.00289547	0.489062	0.327388 0.00131175	0.326711 0.00127266
15	48	-0.25	50	0.1	5.34071	0.000721934	0.000698005	0.497517	0.0798094	0.00034479	0.511032	0.298452	0.00121764	0.505973	1	1	2.87969	0.00179433	0.496963	3.76442	0.00286853	0.493948	0.302368 0.00123148	0.30119 0.00118711
15	48	0	50	0.1	5.34071	0.000721934	0.000698005	0.497517	0.0798094	0.00034479	0.511032	0.298452	0.00121764	0.505973	1	1	2.87969	0.00179433	0.496963	3.76442	0.00286853	0.493948	0.302368 0.00123148	0.30119 0.00118711
15	48	-0.25	50	0.1	5.65487	0.000721934	0.000698005	0.497517	0.100373	0.00045744	0.506914	0.341072	0.00142154	0.489425	1	1	2.87969	0.00179433	0.496963	3.43246	0.0030035	0.495145	0.338568 0.00136567	0.337954 0.00131745
15	48	0	50	0.1	5.65487	0.000721934	0.000698005	0.497517	0.100373	0.00045744	0.506914	0.341072	0.00142154	0.489425	1	1	2.87969	0.00179433	0.496963	3.43246	0.0030035	0.495145	0.338568 0.00136567	0.337954 0.00131745
15	48	-0.25	50	0.1	5.96903	0.000721934	0.000698005	0.497517	0.250051	0.00164804	0.496891	0.58439	0.00301789	0.495728	1	1	2.87969	0.00179433	0.496963	2.43982	0.00374066	0.499939	0.528383 0.00253844	0.531896 0.00238607
15	48	0	50	0.1	5.96903	0.000721934	0.000698005	0.497517	0.250051	0.00164804	0.496891	0.58439	0.00301789	0.495728	1	1	2.87969	0.00179433	0.496963	2.43982	0.00374066	0.499939	0.528383 0.00253844	0.531896 0.00238607
15	48	-0.25	50	0.1	0.628319	0.000896327	0.000696953	0.491993	0.0996597	0.000440343	0.487028	0.339599	0.00139057	0.483035	1	1	2.88057	0.00183942	0.510088	3.43869	0.00301026	0.500117	0.33713 0.00108583	0.336983 0.00112493
15	48	0	50	0.1	0.628319	0.000896327	0.000696953	0.491993	0.0996597	0.000440343	0.487028	0.339599	0.00139057	0.483035	1	1	2.88057	0.00183942	0.510088	3.43869	0.00301026	0.500117	0.33713 0.00108583	0.336983 0.00112493
15	48	-0.25	50	0.1	0.942478	0.000896327	0.000696953	0.491993	0.0796039	0.000328159	0.479198	0.298435	0.0011719	0.475726	1	1	2.88057	0.00183942	0.510088	3.77088	0.00282053	0.490944	0.302434 0.00097677	0.301545 0.00100608
15	48	0	50	0.1	0.942478	0.000896327	0.000696953	0.491993	0.0796039	0.000328159	0.479198	0.298435	0.0011719	0.475726	1	1	2.88057	0.00183942	0.510088	3.77088	0.00282053	0.490944	0.302434 0.00097677	0.301545 0.00100608
15	48	-0.25	50	0.1	1.25664	0.000896327	0.000696953	0.491993	0.0946522	0.000407724	0.482654	0.329804	0.00134383	0.480036	1	1	2.88057	0.00183942	0.510088	3.51019	0.00283858	0.479087	0.329107 0.00118318	0.328657 0.00119384
15	48	0	50	0.1	1.25664	0.000896327	0.000696953	0.491993	0.0946522	0.000407724	0.482654	0.329804	0.00134383	0.480036	1	1	2.88057	0.00183942	0.510088	3.51019	0.00283858	0.479087	0.329107 0.00118318	0.328657 0.00119384
15	48	-0.25	50	0.1	1.5708	0.000896327	0.000696953	0.491993	0.172685	0.000819532	0.496673	0.474756	0.00209985	0.494481	1	1	2.88057	0.00183942	0.510088	2.77805	0.00276178	0.486008	0.448778 0.00182932	0.450733 0.00177611
15	48	0	50	0.1	1.5708	0.000896327	0.000696953	0.491993	0.172685	0.000819532	0.496673	0.474756	0.00209985	0.494481	1	1	2.88057	0.00183942	0.510088	2.77805	0.00276178	0.486008	0.448778 0.00182932	0.450733 0.00177611
15	48	-0.25	50	0.1	1.88496	0.000896327	0.000696953	0.491993	0.00143727	6.2509e-06	0.500446	0.00279751	1.16029e-05	0.50085	1	1	2.88057	0.00183942	0.510088	1.96316	0.00210568	0.495292	0.00243892 9.5765e-06	0.00246801 9.06465e-06
15	48	0	50	0.1	1.88496	0.000896327	0.000696953	0.491993	0.00143727	6.2509e-06	0.500446	0.00279751	1.16029e-05	0.50085	1	1	2.88057	0.00183942	0.510088	1.96316	0.00210568	0.495292	0.00243892 9.5765e-06	0.00246801 9.06465e-06
15	48	-0.25	50	0.1	2.19912	0.000896327	0.000696953	0.491993	0.000198432	5.37456e-07	0.504301	0.000355079	9.2047e-07	0.492475	1	1	2.88057	0.00183942	0.510088	1.79382	0.00119973	0.511851	0.000320537 6.65982e-07	0.00032273 6.61238e-07
15	48	0	50	0.1	2.19912	0.000896327	0.000696953	0.491993	0.000198432	5.37456e-07	0.504301	0.000355079	9.2047e-07	0.492475	1	1	2.88057	0.00183942	0.510088	1.79382	0.00119973	0.511851	0.000320537 6.65982e-07	0.00032273 6.61238e-07
15	48	-0.25	50	0.1	2.51327	0.000896327	0.000696953	0.491993	0.00122431	6.70706e-06	0.518791	0.00199457	8.54571e-06	0.498885	1	1	2.88057	0.00183942	0.510088	1.67355	0.00223584	0.501773	0.00166145 8.0387e-06	0.00168561 7.95923e-06
15	48	0	50	0.1	2.51327	0.000896327	0.000696953	0.491993	0.00122431	6.70706e-06	0.518791	0.00199457	8.54571e-06	0.498885	1	1	2.88057	0.00183942	0.510088	1.67355	0.00223584	0.501773	0.00166145 8.0387e-06	0.00168561 7.95923e-06
15	48	-0.25	50	0.1	2.82743	0.000896327	0.000696953	0.491993	0.0528689	0.000619678	0.497035	0.0702875	0.000532267	0.492406	1	1	2.88057	0.00183942	0.510088	1.46605	0.00347059	0.495797	0.0508376 0.00047078	0.0521147 0.000455885
15	48	0	50	0.1	2.82743	0.000896327	0.000696953	0.491993	0.0528689	0.000619678	0.497035	0.0702875	0.000532267	0.492406	1	1	2.88057	0.00183942	0.510088	1.46605	0.00347059	0.495797	0.0508376 0.00047078	0.0521147 0.000455885
15	48	-0.25	60	0.005	0	-0.000931335	0.000634879	0.492684	0.612644	3.68476e-05	0.488763	0.0414197	2.45788e-05	0.489095	1	1	2.34058	0.00148827	0.487842	0.067586	3.60499e-05	0.489003	0.0504031 3.4536e-05	0.0491809 2.51899e-05
15	48	0	60	0.005	0	-0.000931335	0.000634879	0.492684	0.612644	3.68476e-05	0.488763	0.0414197	2.45788e-05	0.489095	1	1	2.34058	0.00148827	0.487842	0.067586	3.60499e-05	0.489003	0.0504031 3.4536e-05	0.0491809 2.51899e-05
15	48	-0.25	60	0.005	0.314159	-0.000931335	0.000634879	0.492684	0.486648	2.69961e-05	0.488324	0.0341374	1.82408e-05	0.488609	1	1	2.34058	0.00148827	0.487842	0.070129	3.35896e-05	0.488522	0.0415938 2.53e-05	0.0405795 1.89995e-05
15	48	0	60	0.005	0.314159	-0.000931335	0.000634879	0.492684	0.486648	2.69961e-05	0.488324	0.0341374	1.82408e-05	0.488609	1	1	2.34058	0.00148827	0.487842	0.070129	3.35896e-05	0.488522	0.0415938 2.53e-05	0.0405795 1.89995e-05
15	48	-0.25	60	0.005	3.14159	-0.000931335	0.000634879	0.492684	0.612644	3.68476e-05	0.488763	0.0414197	2.45788e-05	0.489095	1	1	2.34058	0.00148827	0.487842	0.067586	3.60499e-05	0.489003	0.0504031 3.4536e-05	0.0491809 2.51899e-05
15	48	0	60	0.005	3.14159	-0.000931335	0.000634879	0.492684	0.612644	3.68476e-05	0.488763	0.0414197	2.45788e-05	0.489095	1	1	2.34058	0.00148827	0.487842	0.067586	3.60499e-05	0.489003	0.0504031 3.4536e-05	0.0491809 2.51899e-05
15	48	-0.25	60	0.005	3.45575	0.000109517	0.000651964	0.508009	0.484338	2.59875e-05	0.49184	0.0318853	1.72714e-05	0.492539	1	1	2.33614	0.00149832	0.496339	0.0658153	3.21309e-05	0.492715	0.0388606 2.77428e-05	0.0379069 2.15091e-05
15	48	0	60	0.005	3.45575	0.000109517	0.000651964	0.508009	0.484338	2.59875e-05	0.49184	0.0318853	1.72714e-05	0.492539	1	1	2.33614	0.00149832	0.496339	0.0658153	3.21309e-05	0.492715	0.0388606 2.77428e-05	0.0379069 2.15091e-05
15	48	-0.25	60	0.005	3.76991	0.000109517	0.000651964	0.508009	0.414527	1.64375e-05	0.497707	0.0257685	1.07014e-05	0.497433	1	1	2.33614	0.00149832	0.496339	0.0621542	2.33552e-05	0.497479	0.0314528 1.85543e-05	0.0306784 1.41818e-05
15	48	0	60	0.005	3.76991	0.000109517	0.000651964	0.508009	0.414527	1.64375e-05	0.497707	0.0257685	1.07014e-05	0.497433	1	1	2.33614	0.00149832	0.496339	0.0621542	2.33552e-05	0.497479	0.0314528 1.85543e-05	0.0306784 1.41818e-05
15	48	-0.25	60	0.005	4.08407	0.000109517	0.000651964	0.508009	0.391386	1.20131e-05	0.501876	0.023497	7.58248e-06	0.50402	1	1	2.33614	0.00149832	0.496339	0.06003	1.75334e-05	0.504124	0.0286947 1.41719e-05	0.0279911 1.08689e-05
15	48	0	60	0.005	4.08407	0.000109517	0.000651964	0.508009	0.391386	1.20131e-05	0.501876	0.023497	7.58248e-06	0.50402	1	1	2.33614	0.00149832	0.496339	0.06003	1.75334e-05	0.504124	0.0286947 1.41719e-05	0.0279911 1.08689e-05
15	48	-0.25	60	0.005	4.39823	0.000109517	0.000651964	0.508009	0.411174	1.51436e-05	0.506159	0.0256297	9.87381e-06	0.50703	1	1	2.33614	0.00149832	0.496339	0.0623251	2.17177e-05	0.506971	0.0312776 1.62418e-05	0.0305176 1.3056e-05
15	48	0	60	0.005	4.39823	0.000109517	0.000651964	0.508009	0.411174	1.51436e-05	0.506159	0.0256297	9.87381e-06	0.50703	1	1	2.33614	0.00149832	0.496339	0.0623251	2.17177e-05	0.506971	0.0312776 1.62418e-05	0.0305176 1.3056e-05
15	48	-0.25	60	0.005	4.71239	0.000109517	0.000651964	0.508009	0.478161	2.095e-05	0.506509	0.032861	1.42764e-05	0.507202	1	1	2.33614	0.00149832	0.496339	0.0687121	2.68426e-05	0.50713	0.0400957 2.20515e-05	0.0391231 1.82878e-05
15	48	0	60	0.005	4.71239	0.000109517	0.000651964	0.508009	0.478161	2.095e-05	0.506509	0.032861	1.42764e-05	0.507202	1	1	2.33614	0.00149832	0.496339	0.0687121	2.68426e-05	0.50713	0.0400957 2.20515e-05	0.0391231 1.82878e-05
15	48	-0.25	60	0.005	5.02655	-0.00116264	0.000634745	0.48328	0.417126	1.79154e-05	0.486494	0.0314775	1.27528e-05	0.48697	1	1	2.33571	0.00150169	0.476802	0.0754507	2.73387e-05	0.487062	0.0384326 1.88726e-05	0.0374943 1.43028e-05
15	48	0	60	0.005	5.02655	-0.00116264	0.000634745	0.48328	0.417126	1.79154e-05	0.486494	0.0314775	1.27528e-05	0.48697	1	1	2.33571	0.00150169	0.476802	0.0754507	2.73387e-05	0.487062	0.0384326 1.88726e-05	0.0374943 1.43028e-05
15	48	-0.25	60	0.005	5.34071	-0.00116264	0.000634745	0.48328	0.399201	1.61472e-05	0.481502	0.031176	1.18208e-05	0.482892	1	1	2.33571	0.00150169	0.476802	0.078085	2.64569e-05	0.483015	0.0380868 1.5217e-05	0.037153 1.19221e-05
15	48	0	60	0.005	5.34071	-0.00116264	0.000634745	0.48328	0.399201	1.61472e-05	0.481502	0.031176	1.18208e-05	0.482892	1	1	2.33571	0.00150169	0.476802	0.078085	2.64569e-05	0.483015	0.0380868 1.5217e-05	0.037153 1.19221e-05
15	48	-0.25	60	0.005	5.65487	-0.00116264	0.000634745	0.48328	0.420539	1.9047e-05	0.483183	0.0316699	1.34609e-05	0.484006	1	1	2.33571	0.00150169	0.476802	0.0752946	2.86021e-05	0.48408	0.0386602 1.75875e-05	0.0377148 1.18997e-05
15	48	0	60	0.005	5.65487	-0.00116264	0.000634745	0.48328	0.420539	1.9047e-05	0.483183	0.0316699	1.34609e-05	0.484006	1	1	2.33571	0.00150169	0.476802	0.0752946	2.86021e-05	0.48408	0.0386602 1.75875e-05	0.0377148 1.18997e-05
15	48	-0.25	60	0.005	5.96903	-0.00116264	0.000634745	0.48328	0.48664	2.67864e-05	0.487715	0.0341337	1.81336e-05	0.487802	1	1	2.33571	0.00150169	0.476802	0.0701228	3.3404e-05	0.487862	0.0415844 2.65438e-05	0.0405769 1.58195e-05
15	48	0	60	0.005	5.96903	-0.00116264	0.000634745	0.48328	0.48664	2.67864e-05	0.487715	0.0341337	1.81336e-05	0.487802	1	1	2.33571	0.00150169	0.476802	0.0701228	3.3404e-05	0.487862	0.0415844 2.65438e-05	0.0405769 1.58195e-05
15	48	-0.25	60	0.005	0.628319	-0.000931335	0.000634879	0.492684	0.420547	1.92386e-05	0.489039	0.0316744	1.35603e-05	0.489492	1	1	2.34058	0.00148827	0.487842	0.0753037	2.8802e-05	0.489497	0.0386756 1.83885e-05	0.037724 1.5206e-05
15	48	0	60	0.005	0.628319	-0.000931335	0.000634879	0.492684	0.420547	1.92386e-05	0.489039	0.0316744	1.35603e-05	0.489492	1	1	2.34058	0.00148827	0.487842	0.0753037	2.8802e-05	0.489497	0.0386756 1.83885e-05	0.037724 1.5206e-05
15	48	-0.25	60	0.005	0.942478	-0.000931335	0.000634879	0.492684	0.39921	1.63245e-05	0.496123	0.031182	1.19234e-05	0.496228	1	1	2.34058	0.00148827	0.487842	0.0780983	2.66791e-05	0.496341	0.0381083 1.67056e-05	0.0371692 1.48597e-05
15	48	0	60	0.005	0.942478	-0.000931335	0.000634879	0.492684	0.39921	1.63245e-05	0.496123	0.031182	1.19234e-05	0.496228	1	1	2.34058	0.00148827	0.487842	0.0780983	2.66791e-05	0.496341	0.0381083 1.67056e-05	0.0371692 1.48597e-05
15	48	-0.25	60	0.005	1.25664	-0.000931335	0.000634879	0.492684	0.417138	1.785e-05	0.491588	0.0314855	1.26912e-05	0.490758	1	1	2.34058	0.00148827	0.487842	0.075468	2.71989e-05	0.490757	0.0384587 1.94062e-05	0.0375165 1.66504e-05
15	48	0	60	0.005	1.25664	-0.000931335	0.000634879	0.492684	0.417138	1.785e-05	0.491588	0.0314855	1.26912e-05	0.490758	1	1	2.34058	0.00148827	0.487842	0.075468	2.71989e-05	0.490757	0.0384587 1.94062e-05	0.0375165 1.66504e-05
15	48	-0.25	60	0.005	1.5708	-0.000931335	0.000634879	0.492684	0.4782	2.06376e-05	0.495888	0.0328872	1.40402e-05	0.494853	1	1	2.34058	0.00148827	0.487842	0.0687615	2.63938e-05	0.494784	0.0401396 2.27061e-05	0.0391622 1.85871e-05
15	48	0	60	0.005	1.5708	-0.000931335	0.000634879	0.492684	0.4782	2.06376e-05	0.495888	0.0328872	1.40402e-05	0.494853	1	1	2.34058	0.00148827	0.487842	0.0687615	2.63938e-05	0.494784	0.0401396 2.27061e-05	0.0391622 1.85871e-05
15	48	-0.25	60	0.005	1.88496	-0.000931335	0.000634879	0.492684	0.411206	1.49174e-05	0.494126	0.025651	9.71995e-06	0.493806	1	1	2.34058	0.00148827	0.487842	0.062372	2.13781e-05	0.493816	0.0313111 1.62291e-05	0.0305478 1.33641e-05
15	48	0	60	0.005	1.88496	-0.000931335	0.000634879	0.492684	0.411206	1.49174e-05	0.494126	0.025651	9.71995e-06	0.493806	1	1	2.34058	0.00148827	0.487842	0.062372	2.13781e-05	0.493816	0.0313111 1.62291e-05	0.0305478 1.33641e-05
15	48	-0.25	60	0.005	2.19912	-0.000931335	0.000634879	0.492684	0.391418	1.19768e-05	0.495589	0.0235177	7.55424e-06	0.495523	1	1	2.34058	0.00148827	0.487842	0.0600779	1.74684e-05	0.49561	0.0287192 1.1403e-05	0.0280151 1.01117e-05
15	48	0	60	0.005	2.19912	-0.000931335	0.000634879	0.492684	0.391418	1.19768e-05	0.495589	0.0235177	7.55424e-06	0.495523	1	1	2.34058	0.00148827	0.487842	0.0600779	1.74684e-05	0.49561	0.0287192 1.1403e-05	0.0280151 1.01117e-05
15	48	-0.25	60	0.005	2.51327	-0.000931335	0.000634879	0.492684	0.414566	1.64391e-05	0.488146	0.0257919	1.07155e-05	0.488405	1	1	2.34058	0.00148827	0.487842	0.0622048	2.33836e-05	0.488401	0.0314692 1.45039e-05	0.0306981 1.1858e-05
15	48	0	60	0.005	2.51327	-0.000931335	0.000634879	0.492684	0.414566	1.64391e-05	0.488146	0.0257919	1.07155e-05	0.488405	1	1	2.34058	0.00148827	0.487842	0.0622048	2.33836e-05	0.488401	0.0314692 1.45039e-05	0.0306981 1.1858e-05
15	48	-0.25	60	0.005	2.82743	-0.000931335	0.000634879	0.492684	0.484387	2.61604e-05	0.488375	0.0319143	1.73783e-05	0.488741	1	1	2.34058	0.00148827	0.487842	0.0658681	3.23169e-05	0.488675	0.0388704 2.4114e-05	0.0379242 1.79784e-05
15	48	0	60	0.005	2.82743	-0.000931335	0.000634879	0.492684	0.484387	2.61604e-05	0.488375	0.0319143	1.73783e-05	0.488741	1	1	2.34058	0.00148827	0.487842	0.0658681	3.23169e-05	0.488675	0.0388704 2.4114e-05	0.0379242 1.79784e-05
15	48	-0.25	60	0.02	0	-0.000931335	0.000634879	0.492684	0.374631	0.000247794	0.494947	0.237058	0.000249178	0.49262	1	1	2.34058	0.00148827	0.487842	0.63123	0.00026836	0.489565	0.257788 0.000267873	0.254998 0.000225873
15	48	0	60	0.02	0	-0.000931335	0.000634879	0.492684	0.374631	0.000247794	0.494947	0.237058	0.000249178	0.49262	1	1	2.34058	0.00148827	0.487842	0.63123	0.00026836	0.489565	0.257788 0.000267873	0.254998 0.000225873
15	48	-0.25	60	0.02	0.314159	-0.000931335	0.000634879	0.492684	0.166002	0.000103151	0.493906	0.120454	0.000113949	0.491586	1	1	2.34058	0.00148827	0.487842	0.724205	0.000254061	0.487818	0.134329 0.000114978	0.132444 0.000101215
15	48	0	60	0.02	0.314159	-0.000931335	0.000634879	0.492684	0.166002	0.000103151	0.493906	0.120454	0.000113949	0.491586	1	1	2.34058	0.00148827	0.487842	0.724205	0.000254061	0.487818	0.134329 0.000114978	0.132444 0.000101215
15	48	-0.25	60	0.02	3.14159	-0.000931335	0.000634879	0.492684	0.374631	0.000247793	0.494947	0.237058	0.000249177	0.49262	1	1	2.34058	0.00148827	0.487842	0.63123	0.00026836	0.489565	0.257788 0.000267873	0.254997 0.000225873
15	48	0	60	0.02	3.14159	-0.000931335	0.000634879	0.492684	0.374631	0.000247793	0.494947	0.237058	0.000249177	0.49262	1	1	2.34058	0.00148827	0.487842	0.63123	0.00026836	0.489565	0.257788 0.000267873	0.254997 0.000225873
15	48	-0.25	60	0.02	3.45575	0.000109517	0.000651964	0.508009	0.139505	8.2492e-05	0.494312	0.0854728	8.26427e-05	0.499133	1	1	2.33614	0.00149832	0.496339	0.611407	0.00024773	0.512281	0.0938256 9.74477e-05	0.0927026 8.65601e-05
15	48	0	60	0.02	3.45575	0.000109517	0.000651964	0.508009	0.139505	8.2492e-05	0.494312	0.0854728	8.26427e-05	0.499133	1	1	2.33614	0.00149832	0.496339	0.611407	0.00024773	0.512281	0.0938256 9.74477e-05	0.0927026 8.65601e-05
15	48	-0.25	60	0.02	3.76991	0.000109517	0.000651964	0.508009	0.067108	2.86694e-05	0.494085	0.0376375	2.75151e-05	0.49638	1	1	2.33614	0.00149832	0.496339	0.560143	0.000176828	0.498648	0.0420711 3.63718e-05	0.04149 3.17689e-05
15	48	0	60	0.02	3.76991	0.000109517	0.000651964	0.508009	0.067108	2.86694e-05	0.494085	0.0376375	2.75151e-05	0.49638	1	1	2.33614	0.00149832	0.496339	0.560143	0.000176828	0.498648	0.0420711 3.63718e-05	0.04149 3.17689e-05
15	48	-0.25	60	0.02	4.08407	0.000109517	0.000651964	0.508009	0.0496636	1.46111e-05	0.496107	0.0258996	1.33372e-05	0.49842	1	1	2.33614	0.00149832	0.496339	0.521171	0.000118648	0.500894	0.0292533 2.04004e-05	0.0288221 1.721e-05
15	48	0	60	0.02	4.08407	0.000109517	0.000651964	0.508009	0.0496636	1.46111e-05	0.496107	0.0258996	1.33372e-05	0.49842	1	1	2.33614	0.00149832	0.496339	0.521171	0.000118648	0.500894	0.0292533 2.04004e-05	0.0288221 1.721e-05
15	48	-0.25	60	0.02	4.39823	0.000109517	0.000651964	0.508009	0.0659254	2.67372e-05	0.503796	0.0381653	2.69213e-05	0.507946	1	1	2.33614	0.00149832	0.496339	0.578245	0.000178845	0.513487	0.0429418 3.60783e-05	0.0423296 3.15071e-05
15	48	0	60	0.02	4.39823	0.000109517	0.000651964	0.508009	0.0659254	2.67372e-05	0.503796	0.0381653	2.69213e-05	0.507946	1	1	2.33614	0.00149832	0.496339	0.578245	0.000178845	0.513487	0.0429418 3.60783e-05	0.0423296 3.15071e-05
15	48	-0.25	60	0.02	4.71239	0.000109517	0.000651964	0.508009	0.151789	8.05478e-05	0.50636	0.111916	9.46411e-05	0.510208	1	1	2.33614	0.00149832	0.496339	0.736143	0.000240605	0.516513	0.126829 0.000127638	0.124869 0.000116717
15	48	0	60	0.02	4.71239	0.000109517	0.000651964	0.508009	0.151789	8.05478e-05	0.50636	0.111916	9.46411e-05	0.510208	1	1	2.33614	0.00149832	0.496339	0.736143	0.000240605	0.516513	0.126829 0.000127638	0.124869 0.000116717
15	48	-0.25	60	0.02	5.02655	0.000109517	0.000651964	0.508009	0.109584	6.2514e-05	0.506997	0.0971806	8.27435e-05	0.509793	1	1	2.33614	0.00149832	0.496339	0.885455	0.000258061	0.515212	0.111484 0.000118167	0.109567 0.000111154
15	48	0	60	0.02	5.02655	0.000109517	0.000651964	0.508009	0.109584	6.2514e-05	0.506997	0.0971806	8.27435e-05	0.509793	1	1	2.33614	0.00149832	0.496339	0.885455	0.000258061	0.515212	0.111484 0.000118167	0.109567 0.000111154
15	48	-0.25	60	0.02	5.34071	0.000109517	0.000651964	0.508009	0.0997509	5.70382e-05	0.504661	0.0939409	7.89822e-05	0.507582	1	1	2.33614	0.00149832	0.496339	0.940363	0.000260955	0.513736	0.108301 0.000114581	0.106362 0.000108823
15	48	0	60	0.02	5.34071	0.000109517	0.000651964	0.508009	0.0997509	5.70382e-05	0.504661	0.0939409	7.89822e-05	0.507582	1	1	2.33614	0.00149832	0.496339	0.940363	0.000260955	0.513736	0.108301 0.000114581	0.106362 0.000108823
15	48	-0.25	60	0.02	5.65487	0.000109517	0.000651964	0.508009	0.112071	6.47471e-05	0.500137	0.0982185	8.45073e-05	0.503587	1	1	2.33614	0.00149832	0.496339	0.875018	0.000258807	0.510138	0.112455 0.000116615	0.110521 0.000109764
15	48	0	60	0.02	5.65487	0.000109517	0.000651964	0.508009	0.112071	6.47471e-05	0.500137	0.0982185	8.45073e-05	0.503587	1	1	2.33614	0.00149832	0.496339	0.875018	0.000258807	0.510138	0.112455 0.000116615	0.110521 0.000109764
15	48	-0.25	60	0.02	5.96903	0.000109517	0.000651964	0.508009	0.16581	0.000102635	0.49904	0.120314	0.000114748	0.503652	1	1	2.33614	0.00149832	0.496339	0.724204	0.000261215	0.510254	0.13431 0.00014071	0.132396 0.000128677
15	48	0	60	0.02	5.96903	0.000109517	0.000651964	0.508009	0.16581	0.000102635	0.49904	0.120314	0.000114748	0.503652	1	1	2.33614	0.00149832	0.496339	0.724204	0.000261215	0.510254	0.13431 0.00014071	0.132396 0.000128677
15	48	-0.25	60	0.02	0.628319	-0.000931335	0.000634879	0.492684	0.112206	6.45482e-05	0.494645	0.0983605	8.36568e-05	0.493701	1	1	2.34058	0.00148827	0.487842	0.875244	0.000252571	0.492045	0.112576 8.45134e-05	0.110646 7.82579e-05
15	48	0	60	0.02	0.628319	-0.000931335	0.000634879	0.492684	0.112206	6.45482e-05	0.494645	0.0983605	8.36568e-05	0.493701	1	1	2.34058	0.00148827	0.487842	0.875244	0.000252571	0.492045	0.112576 8.45134e-05	0.110646 7.82579e-05
15	48	-0.25	60	0.02	0.942478	-0.000931335	0.000634879	0.492684	0.0998682	5.64987e-05	0.499285	0.0940851	7.80171e-05	0.499097	1	1	2.34058	0.00148827	0.487842	0.940718	0.000255982	0.499567	0.108473 8.4247e-05	0.106525 7.88637e-05
15	48	0	60	0.02	0.942478	-0.000931335	0.000634879	0.492684	0.0998682	5.64987e-05	0.499285	0.0940851	7.80171e-05	0.499097	1	1	2.34058	0.00148827	0.487842	0.940718	0.000255982	0.499567	0.108473 8.4247e-05	0.106525 7.88637e-05
15	48	-0.25	60	0.02	1.25664	-0.000931335	0.000634879	0.492684	0.109704	6.11669e-05	0.489804	0.0973293	8.07616e-05	0.488446	1	1	2.34058	0.00148827	0.487842	0.885855	0.000250888	0.488358	0.111693 9.10038e-05	0.109759 8.51833e-05
15	48	0	60	0.02	1.25664	-0.000931335	0.000634879	0.492684	0.109704	6.11669e-05	0.489804	0.0973293	8.07616e-05	0.488446	1	1	2.34058	0.00148827	0.487842	0.885855	0.000250888	0.488358	0.111693 9.10038e-05	0.109759 8.51833e-05
15	48	-0.25	60	0.02	1.5708	-0.000931335	0.000634879	0.492684	0.151939	7.94861e-05	0.494918	0.112087	9.29453e-05	0.492017	1	1	2.34058	0.00148827	0.487842	0.736545	0.000237494	0.501625	0.127099 0.000106836	0.125108 9.75199e-05
15	48	0	60	0.02	1.5708	-0.000931335	0.000634879	0.492684	0.151939	7.94861e-05	0.494918	0.112087	9.29453e-05	0.492017	1	1	2.34058	0.00148827	0.487842	0.736545	0.000237494	0.501625	0.127099 0.000106836	0.125108 9.75199e-05
15	48	-0.25	60	0.02	1.88496	-0.000931335	0.000634879	0.492684	0.0659873	2.65782e-05	0.496577	0.0382272	2.6824e-05	0.501762	1	1	2.34058	0.00148827	0.487842	0.578639	0.000176829	0.499497	0.0430397 3.35714e-05	0.0424154 2.90748e-05
15	48	0	60	0.02	1.88496	-0.000931335	0.000634879	0.492684	0.0659873	2.65782e-05	0.496577	0.0382272	2.6824e-05	0.501762	1	1	2.34058	0.00148827	0.487842	0.578639	0.000176829	0.499497	0.0430397 3.35714e-05	0.0424154 2.90748e-05
15	48	-0.25	60	0.02	2.19912	-0.000931335	0.000634879	0.492684	0.0497121	1.47332e-05	0.495086	0.0259418	1.3398e-05	0.493204	1	1	2.34058	0.00148827	0.487842	0.521505	0.000118827	0.492848	0.0293061 1.5893e-05	0.0288696 1.45123e-05
15	48	0	60	0.02	2.19912	-0.000931335	0.000634879	0.492684	0.0497121	1.47332e-05	0.495086	0.0259418	1.3398e-05	0.493204	1	1	2.34058	0.00148827	0.487842	0.521505	0.000118827	0.492848	0.0293061 1.5893e-05	0.0288696 1.45123e-05
15	48	-0.25	60	0.02	2.51327	-0.000931335	0.000634879	0.492684	0.0671781	2.89211e-05	0.4906	0.0376873	2.75326e-05	0.488724	1	1	2.34058	0.00148827	0.487842	0.56029	0.000175211	0.487557	0.0420995 2.63229e-05	0.0415209 2.40911e-05
15	48	0	60	0.02	2.51327	-0.000931335	0.000634879	0.492684	0.0671781	2.89211e-05	0.4906	0.0376873	2.75326e-05	0.488724	1	1	2.34058	0.00148827	0.487842	0.56029	0.000175211	0.487557	0.0420995 2.63229e-05	0.0415209 2.40911e-05
15	48	-0.25	60	0.02	2.82743	-0.000931335	0.000634879	0.492684	0.139658	8.34481e-05	0.49372	0.0855598	8.2567e-05	0.49151	1	1	2.34058	0.00148827	0.487842	0.611347	0.000241279	0.488877	0.0938 8.57227e-05	0.0927018 7.34203e-05
15	48	0	60	0.02	2.82743	-0.000931335	0.000634879	0.492684	0.139658	8.34481e-05	0.49372	0.0855598	8.2567e-05	0.49151	1	1	2.34058	0.00148827	0.487842	0.611347	0.000241279	0.488877	0.0938 8.57227e-05	0.0927018 7.34203e-05
15	48	-0.25	60	0.04	0	-0.000931335	0.000634879	0.492684	0.51622	0.00100988	0.501716	0.614484	0.00140406	0.500053	1	1	2.34058	0.00148827	0.487842	1.18578	0.000868621	0.496113	0.570687 0.00136278	0.574586 0.00120188
15	48	0	60	0.04	0	-0.000931335	0.000634879	0.492684	0.51622	0.00100988	0.501716	0.614484	0.00140406	0.500053	1	1	2.34058	0.00148827	0.487842	1.18578	0.000868621	0.496113	0.570687 0.00136278	0.574586 0.00120188
15	48	-0.25	60	0.04	0.314159	-0.000931335	0.000634879	0.492684	0.125822	0.000212449	0.499426	0.191726	0.000368227	0.49654	1	1	2.34058	0.00148827	0.487842	1.51923	0.000720857	0.488125	0.198447 0.00030058	0.197109 0.000289285
15	48	0	60	0.04	0.314159	-0.000931335	0.000634879	0.492684	0.125822	0.000212449	0.499426	0.191726	0.000368227	0.49654	1	1	2.34058	0.00148827	0.487842	1.51923	0.000720857	0.488125	0.198447 0.00030058	0.197109 0.000289285
15	48	-0.25	60	0.04	3.14159	-0.000931335	0.000634879	0.492684	0.516219	0.00100988	0.501716	0.614484	0.00140406	0.500052	1	1	2.34058	0.00148827	0.487842	1.18579	0.000868633	0.496113	0.570688 0.00136279	0.574586 0.00120189
15	48	0	60	0.04	3.14159	-0.000931335	0.000634879	0.492684	0.516219	0.00100988	0.501716	0.614484	0.00140406	0.500052	1	1	2.34058	0.00148827	0.487842	1.18579	0.000868633	0.496113	0.570688 0.00136279	0.574586 0.00120189
15	48	-0.25	60	0.04	3.45575	0.000326423	0.000639817	0.494213	0.0678164	0.000117339	0.495896	0.0800627	0.000163476	0.500783	1	1	2.33629	0.00150132	0.493833	1.17651	0.000741345	0.525724	0.0761309 0.000140583	0.0764078 0.000110679
15	48	0	60	0.04	3.45575	0.000326423	0.000639817	0.494213	0.0678164	0.000117339	0.495896	0.0800627	0.000163476	0.500783	1	1	2.33629	0.00150132	0.493833	1.17651	0.000741345	0.525724	0.0761309 0.000140583	0.0764078 0.000110679
15	48	-0.25	60	0.04	3.76991	0.000326423	0.000639817	0.494213	0.0134234	1.63931e-05	0.490763	0.0153337	2.27279e-05	0.500913	1	1	2.33629	0.00150132	0.493833	1.13948	0.000459662	0.53121	0.015263 2.13529e-05	0.0152395 1.69994e-05
15	48	0	60	0.04	3.76991	0.000326423	0.000639817	0.494213	0.0134234	1.63931e-05	0.490763	0.0153337	2.27279e-05	0.500913	1	1	2.33629	0.00150132	0.493833	1.13948	0.000459662	0.53121	0.015263 2.13529e-05	0.0152395 1.69994e-05
15	48	-0.25	60	0.04	4.08407	0.000326423	0.000639817	0.494213	0.00643925	5.25699e-06	0.496717	0.00703028	7.15333e-06	0.503419	1	1	2.33629	0.00150132	0.493833	1.09022	0.00028437	0.515644	0.00718539 8.34605e-06	0.0071557 7.10472e-06
15	48	0	60	0.04	4.08407	0.000326423	0.000639817	0.494213	0.00643925	5.25699e-06	0.496717	0.00703028	7.15333e-06	0.503419	1	1	2.33629	0.00150132	0.493833	1.09022	0.00028437	0.515644	0.00718539 8.34605e-06	0.0071557 7.10472e-06
15	48	-0.25	60	0.04	4.39823	0.000326423	0.000639817	0.494213	0.0136715	1.60545e-05	0.503699	0.0168316	2.43564e-05	0.49827	1	1	2.33629	0.00150132	0.493833	1.22763	0.000450412	0.48894	0.0171711 2.93494e-05	0.0171059 2.65352e-05
15	48	0	60	0.04	4.39823	0.000326423	0.000639817	0.494213	0.0136715	1.60545e-05	0.503699	0.0168316	2.43564e-05	0.49827	1	1	2.33629	0.00150132	0.493833	1.22763	0.000450412	0.48894	0.0171711 2.93494e-05	0.0171059 2.65352e-05
15	48	-0.25	60	0.04	4.71239	0.000326423	0.000639817	0.494213	0.107083	0.000154107	0.497036	0.173144	0.000293194	0.494294	1	1	2.33629	0.00150132	0.493833	1.6116	0.000583495	0.486729	0.184263 0.000310185	0.182621 0.00028791
15	48	0	60	0.04	4.71239	0.000326423	0.000639817	0.494213	0.107083	0.000154107	0.497036	0.173144	0.000293194	0.494294	1	1	2.33629	0.00150132	0.493833	1.6116	0.000583495	0.486729	0.184263 0.000310185	0.182621 0.00028791
15	48	-0.25	60	0.04	5.02655	0.000326423	0.000639817	0.494213	0.0724261	0.000106905	0.494236	0.141094	0.000238755	0.494131	1	1	2.33629	0.00150132	0.493833	1.94247	0.000602926	0.495286	0.155337 0.000215302	0.153331 0.000200731
15	48	0	60	0.04	5.02655	0.000326423	0.000639817	0.494213	0.0724261	0.000106905	0.494236	0.141094	0.000238755	0.494131	1	1	2.33629	0.00150132	0.493833	1.94247	0.000602926	0.495286	0.155337 0.000215302	0.153331 0.000200731
15	48	-0.25	60	0.04	5.34071	0.000109517	0.000651964	0.508009	0.0649994	9.72345e-05	0.501353	0.134232	0.000230533	0.507113	1	1	2.33614	0.00149832	0.496339	2.05919	0.000610982	0.517985	0.149351 0.000324357	0.147164 0.000311942
15	48	0	60	0.04	5.34071	0.000109517	0.000651964	0.508009	0.0649994	9.72345e-05	0.501353	0.134232	0.000230533	0.507113	1	1	2.33614	0.00149832	0.496339	2.05919	0.000610982	0.517985	0.149351 0.000324357	0.147164 0.000311942
15	48	-0.25	60	0.04	5.65487	0.000109517	0.000651964	0.508009	0.0747255	0.000112888	0.494777	0.143497	0.000249578	0.498539	1	1	2.33614	0.00149832	0.496339	1.91454	0.000628498	0.505642	0.157657 0.00032886	0.155547 0.00031587
15	48	0	60	0.04	5.65487	0.000109517	0.000651964	0.508009	0.0747255	0.000112888	0.494777	0.143497	0.000249578	0.498539	1	1	2.33614	0.00149832	0.496339	1.91454	0.000628498	0.505642	0.157657 0.00032886	0.155547 0.00031587
15	48	-0.25	60	0.04	5.96903	0.000109517	0.000651964	0.508009	0.125469	0.000210508	0.500898	0.191224	0.000366769	0.497052	1	1	2.33614	0.00149832	0.496339	1.51933	0.000724753	0.487176	0.198156 0.000368066	0.196755 0.000360944
15	48	0	60	0.04	5.96903	0.000109517	0.000651964	0.508009	0.125469	0.000210508	0.500898	0.191224	0.000366769	0.497052	1	1	2.33614	0.00149832	0.496339	1.51933	0.000724753	0.487176	0.198156 0.000368066	0.196755 0.000360944
15	48	-0.25	60	0.04	0.628319	-0.000931335	0.000634879	0.492684	0.0749531	0.000113902	0.499094	0.143966	0.000250179	0.49713	1	1	2.34058	0.00148827	0.487842	1.91504	0.000616682	0.488173	0.158149 0.000194544	0.156038 0.000192322
15	48	0	60	0.04	0.628319	-0.000931335	0.000634879	0.492684	0.0749531	0.000113902	0.499094	0.143966	0.000250179	0.49713	1	1	2.34058	0.00148827	0.487842	1.91504	0.000616682	0.488173	0.158149 0.000194544	0.156038 0.000192322
15	48	-0.25	60	0.04	0.942478	-0.000931335	0.000634879	0.492684	0.0651902	9.64628e-05	0.492316	0.134665	0.000229646	0.501723	1	1	2.34058	0.00148827	0.487842	2.05983	0.000596795	0.494553	0.149897 0.000201208	0.147679 0.000194039
15	48	0	60	0.04	0.942478	-0.000931335	0.000634879	0.492684	0.0651902	9.64628e-05	0.492316	0.134665	0.000229646	0.501723	1	1	2.34058	0.00148827	0.487842	2.05983	0.000596795	0.494553	0.149897 0.000201208	0.147679 0.000194039
15	48	-0.25	60	0.04	1.25664	-0.000931335	0.000634879	0.492684	0.0727701	0.000108133	0.491367	0.141829	0.000241691	0.491446	1	1	2.34058	0.00148827	0.487842	1.94323	0.000606408	0.496944	0.156358 0.000228392	0.154214 0.000219735
15	48	0	60	0.04	1.25664	-0.000931335	0.000634879	0.492684	0.0727701	0.000108133	0.491367	0.141829	0.000241691	0.491446	1	1	2.34058	0.00148827	0.487842	1.94323	0.000606408	0.496944	0.156358 0.000228392	0.154214 0.000219735
15	48	-0.25	60	0.04	1.5708	-0.000931335	0.000634879	0.492684	0.107771	0.000156747	0.494041	0.174413	0.000299271	0.494666	1	1	2.34058	0.00148827	0.487842	1.6129	0.000598291	0.499641	0.185907 0.00027713	0.184077 0.000267709
15	48	0	60	0.04	1.5708	-0.000931335	0.000634879	0.492684	0.107771	0.000156747	0.494041	0.174413	0.000299271	0.494666	1	1	2.34058	0.00148827	0.487842	1.6129	0.000598291	0.499641	0.185907 0.00027713	0.184077 0.000267709
15	48	-0.25	60	0.04	1.88496	-0.000931335	0.000634879	0.492684	0.0137528	1.62619e-05	0.499228	0.0169556	2.47898e-05	0.49845	1	1	2.34058	0.00148827	0.487842	1.22929	0.000460035	0.5011	0.0173245 2.38858e-05	0.0172447 2.18967e-05
15	48	0	60	0.04	1.88496	-0.000931335	0.000634879	0.492684	0.0137528	1.62619e-05	0.499228	0.0169556	2.47898e-05	0.49845	1	1	2.34058	0.00148827	0.487842	1.22929	0.000460035	0.5011	0.0173245 2.38858e-05	0.0172447 2.18967e-05
15	48	-0.25	60	0.04	2.19912	-0.000931335	0.000634879	0.492684	0.00645498	5.26152e-06	0.494944	0.00705142	7.11936e-06	0.492993	1	1	2.34058	0.00148827	0.487842	1.09081	0.000279165	0.491574	0.00721445 7.13553e-06	0.00718017 6.64221e-06
15	48	0	60	0.04	2.19912	-0.000931335	0.000634879	0.492684	0.00645498	5.26152e-06	0.494944	0.00705142	7.11936e-06	0.492993	1	1	2.34058	0.00148827	0.487842	1.09081	0.000279165	0.491574	0.00721445 7.13553e-06	0.00718017 6.64221e-06
15	48	-0.25	60	0.04	2.51327	-0.000931335	0.000634879	0.492684	0.0134158	1.63902e-05	0.493578	0.0153269	2.24282e-05	0.490703	1	1	2.34058	0.00148827	0.487842	1.13962	0.000438978	0.487041	0.0152687 1.71372e-05	0.0152378 1.74113e-05
15	48	0	60	0.04	2.51327	-0.000931335	0.000634879	0.492684	0.0134158	1.63902e-05	0.493578	0.0153269	2.24282e-05	0.490703	1	1	2.34058	0.00148827	0.487842	1.13962	0.000438978	0.487041	0.0152687 1.71372e-05	0.0152378 1.74113e-05
15	48	-0.25	60	0.04	2.82743	-0.000931335	0.000634879	0.492684	0.0676838	0.000117575	0.500097	0.0799294	0.000162636	0.497782	1	1	2.34058	0.00148827	0.487842	1.17681	0.000720529	0.493245	0.0760139 0.000149148	0.0762869 0.000135446
15	48	0	60	0.04	2.82743	-0.000931335	0.000634879	0.492684	0.0676838	0.000117575	0.500097	0.0799294	0.000162636	0.497782	1	1	2.34058	0.00148827	0.487842	1.17681	0.000720529	0.493245	0.0760139 0.000149148	0.0762869 0.000135446
15	48	-0.25	60	0.06	0	-0.000931335	0.000634879	0.492684	1.12314	0.00521939	0.500042	1.55146	0.00675124	0.496914	1	1	2.34058	0.00148827	0.487842	1.3996	0.00217874	0.497374	1.19573 0.00576474	1.22792 0.00505613
15	48	0	60	0.06	0	-0.000931335	0.000634879	0.492684	1.12314	0.00521939	0.500042	1.55146	0.00675124	0.496914	1	1	2.34058	0.00148827	0.487842	1.3996	0.00217874	0.497374	1.19573 0.00576474	1.22792 0.00505613
15	48	-0.25	60	0.06	0.314159	-0.000931335	0.000634879	0.492684	0.150742	0.000493143	0.499586	0.309715	0.000985879	0.499561	1	1	2.34058	0.00148827	0.487842	2.06182	0.00175416	0.490441	0.300725 0.000659233	0.300947 0.000653889
15	48	0	60	0.06	0.314159	-0.000931335	0.000634879	0.492684	0.150742	0.000493143	0.499586	0.309715	0.000985879	0.499561	1	1	2.34058	0.00148827	0.487842	2.06182	0.00175416	0.490441	0.300725 0.000659233	0.300947 0.000653889
15	48	-0.25	60	0.06	3.14159	-0.000931335	0.000634879	0.492684	1.12314	0.00521936	0.500042	1.55159	0.00675202	0.496911	1	1	2.34058	0.00148827	0.487842	1.39972	0.00217918	0.497363	1.19589 0.00576573	1.22808 0.00505752
15	48	0	60	0.06	3.14159	-0.000931335	0.000634879	0.492684	1.12314	0.00521936	0.500042	1.55159	0.00675202	0.496911	1	1	2.34058	0.00148827	0.487842	1.39972	0.00217918	0.497363	1.19589 0.00576573	1.22808 0.00505752
15	48	-0.25	60	0.06	3.45575	0.000326423	0.000639817	0.494213	0.0507699	0.000197536	0.501926	0.0719579	0.000271348	0.504427	1	1	2.33629	0.00150132	0.493833	1.43027	0.00183339	0.516688	0.0588921 0.000208961	0.0599832 0.000166301
15	48	0	60	0.06	3.45575	0.000326423	0.000639817	0.494213	0.0507699	0.000197536	0.501926	0.0719579	0.000271348	0.504427	1	1	2.33629	0.00150132	0.493833	1.43027	0.00183339	0.516688	0.0588921 0.000208961	0.0599832 0.000166301
15	48	-0.25	60	0.06	3.76991	0.000326423	0.000639817	0.494213	0.0039151	9.6389e-06	0.500131	0.00581441	1.48317e-05	0.506787	1	1	2.33629	0.00150132	0.493833	1.48563	0.00105895	0.5185	0.00526422 1.34792e-05	0.00530676 1.0667e-05
15	48	0	60	0.06	3.76991	0.000326423	0.000639817	0.494213	0.0039151	9.6389e-06	0.500131	0.00581441	1.48317e-05	0.506787	1	1	2.33629	0.00150132	0.493833	1.48563	0.00105895	0.5185	0.00526422 1.34792e-05	0.00530676 1.0667e-05
15	48	-0.25	60	0.06	4.08407	0.000326423	0.000639817	0.494213	0.00116395	1.7912e-06	0.504211	0.00173901	2.93001e-06	0.506894	1	1	2.33629	0.00150132	0.493833	1.49177	0.000562065	0.499607	0.00165617 3.19708e-06	0.00166082 2.79655e-06
15	48	0	60	0.06	4.08407	0.000326423	0.000639817	0.494213	0.00116395	1.7912e-06	0.504211	0.00173901	2.93001e-06	0.506894	1	1	2.33629	0.00150132	0.493833	1.49177	0.000562065	0.499607	0.00165617 3.19708e-06	0.00166082 2.79655e-06
15	48	-0.25	60	0.06	4.39823	0.000326423	0.000639817	0.494213	0.00424917	9.62809e-06	0.504719	0.00710323	1.74208e-05	0.500232	1	1	2.33629	0.00150132	0.493833	1.66712	0.000974658	0.486794	0.00671005 1.91446e-05	0.00674029 1.80997e-05
15	48	0	60	0.06	4.39823	0.000326423	0.000639817	0.494213	0.00424917	9.62809e-06	0.504719	0.00710323	1.74208e-05	0.500232	1	1	2.33629	0.00150132	0.493833	1.66712	0.000974658	0.486794	0.00671005 1.91446e-05	0.00674029 1.80997e-05
15	48	-0.25	60	0.06	4.71239	0.000326423	0.000639817	0.494213	0.118291	0.000309055	0.497484	0.267468	0.000734302	0.495944	1	1	2.33629	0.00150132	0.493833	2.25612	0.00130188	0.493053	0.270487 0.0007284	0.269846 0.000695226
15	48	0	60	0.06	4.71239	0.000326423	0.000639817	0.494213	0.118291	0.000309055	0.497484	0.267468	0.000734302	0.495944	1	1	2.33629	0.00150132	0.493833	2.25612	0.00130188	0.493053	0.270487 0.0007284	0.269846 0.000695226
15	48	-0.25	60	0.06	5.02655	0.000326423	0.000639817	0.494213	0.0737042	0.000189829	0.495808	0.204609	0.00054882	0.495188	1	1	2.33629	0.00150132	0.493833	2.7708	0.00137037	0.518283	0.216176 0.000487299	0.214692 0.000460468
15	48	0	60	0.06	5.02655	0.000326423	0.000639817	0.494213	0.0737042	0.000189829	0.495808	0.204609	0.00054882	0.495188	1	1	2.33629	0.00150132	0.493833	2.7708	0.00137037	0.518283	0.216176 0.000487299	0.214692 0.000460468
15	48	-0.25	60	0.06	5.34071	0.000326423	0.000639817	0.494213	0.0646924	0.000166283	0.495977	0.191354	0.000512824	0.498823	1	1	2.33629	0.00150132	0.493833	2.95223	0.00134692	0.515453	0.204561 0.000384855	0.202876 0.000354945
15	48	0	60	0.06	5.34071	0.000326423	0.000639817	0.494213	0.0646924	0.000166283	0.495977	0.191354	0.000512824	0.498823	1	1	2.33629	0.00150132	0.493833	2.95223	0.00134692	0.515453	0.204561 0.000384855	0.202876 0.000354945
15	48	-0.25	60	0.06	5.65487	0.000326423	0.000639817	0.494213	0.077275	0.000206413	0.490597	0.210737	0.000586527	0.498315	1	1	2.33629	0.00150132	0.493833	2.72304	0.00142591	0.51852	0.2217 0.000391095	0.220174 0.000338829
15	48	0	60	0.06	5.65487	0.000326423	0.000639817	0.494213	0.077275	0.000206413	0.490597	0.210737	0.000586527	0.498315	1	1	2.33629	0.00150132	0.493833	2.72304	0.00142591	0.51852	0.2217 0.000391095	0.220174 0.000338829
15	48	-0.25	60	0.06	5.96903	0.000326423	0.000639817	0.494213	0.151251	0.000491723	0.498371	0.310168	0.000996004	0.503305	1	1	2.33629	0.00150132	0.493833	2.05868	0.00182949	0.522989	0.301383 0.000661134	0.301487 0.000543026
15	48	0	60	0.06	5.96903	0.000326423	0.000639817	0.494213	0.151251	0.000491723	0.498371	0.310168	0.000996004	0.503305	1	1	2.33629	0.00150132	0.493833	2.05868	0.00182949	0.522989	0.301383 0.000661134	0.301487 0.000543026
15	48	-0.25	60	0.06	0.628319	-0.000931335	0.000634879	0.492684	0.0772229	0.000204724	0.498766	0.210862	0.000582983	0.498185	1	1	2.34058	0.00148827	0.487842	2.72541	0.00136936	0.491148	0.22207 0.000360266	0.22045 0.000363622
15	48	0	60	0.06	0.628319	-0.000931335	0.000634879	0.492684	0.0772229	0.000204724	0.498766	0.210862	0.000582983	0.498185	1	1	2.34058	0.00148827	0.487842	2.72541	0.00136936	0.491148	0.22207 0.000360266	0.22045 0.000363622
15	48	-0.25	60	0.06	0.942478	-0.000931335	0.000634879	0.492684	0.0648981	0.000166299	0.495968	0.192145	0.000513238	0.491681	1	1	2.34058	0.00148827	0.487842	2.95417	0.00129731	0.493346	0.205777 0.000382767	0.203926 0.000373461
15	48	0	60	0.06	0.942478	-0.000931335	0.000634879	0.492684	0.0648981	0.000166299	0.495968	0.192145	0.000513238	0.491681	1	1	2.34058	0.00148827	0.487842	2.95417	0.00129731	0.493346	0.205777 0.000382767	0.203926 0.000373461
15	48	-0.25	60	0.06	1.25664	-0.000931335	0.000634879	0.492684	0.0742771	0.00019344	0.492796	0.206313	0.000559599	0.492794	1	1	2.34058	0.00148827	0.487842	2.77217	0.00131801	0.484775	0.218395 0.000463874	0.216674 0.000448944
15	48	0	60	0.06	1.25664	-0.000931335	0.000634879	0.492684	0.0742771	0.00019344	0.492796	0.206313	0.000559599	0.492794	1	1	2.34058	0.00148827	0.487842	2.77217	0.00131801	0.484775	0.218395 0.000463874	0.216674 0.000448944
15	48	-0.25	60	0.06	1.5708	-0.000931335	0.000634879	0.492684	0.119618	0.000316963	0.494922	0.270654	0.000755255	0.497268	1	1	2.34058	0.00148827	0.487842	2.25768	0.00130815	0.491216	0.274301 0.000617221	0.273311 0.000602235
15	48	0	60	0.06	1.5708	-0.000931335	0.000634879	0.492684	0.119618	0.000316963	0.494922	0.270654	0.000755255	0.497268	1	1	2.34058	0.00148827	0.487842	2.25768	0.00130815	0.491216	0.274301 0.000617221	0.273311 0.000602235
15	48	-0.25	60	0.06	1.88496	-0.000931335	0.000634879	0.492684	0.00429491	9.82274e-06	0.502831	0.00718911	1.7841e-05	0.503348	1	1	2.34058	0.00148827	0.487842	1.66941	0.000995535	0.501788	0.00680695 1.50547e-05	0.00683097 1.38689e-05
15	48	0	60	0.06	1.88496	-0.000931335	0.000634879	0.492684	0.00429491	9.82274e-06	0.502831	0.00718911	1.7841e-05	0.503348	1	1	2.34058	0.00148827	0.487842	1.66941	0.000995535	0.501788	0.00680695 1.50547e-05	0.00683097 1.38689e-05
15	48	-0.25	60	0.06	2.19912	-0.000931335	0.000634879	0.492684	0.00116828	1.76858e-06	0.495987	0.00174668	2.90212e-06	0.495162	1	1	2.34058	0.00148827	0.487842	1.4927	0.000556099	0.490175	0.00166591 2.74036e-06	0.00166941 2.61707e-06
15	48	0	60	0.06	2.19912	-0.000931335	0.000634879	0.492684	0.00116828	1.76858e-06	0.495987	0.00174668	2.90212e-06	0.495162	1	1	2.34058	0.00148827	0.487842	1.4927	0.000556099	0.490175	0.00166591 2.74036e-06	0.00166941 2.61707e-06
15	48	-0.25	60	0.06	2.51327	-0.000931335	0.000634879	0.492684	0.00390623	9.37113e-06	0.496065	0.00581011	1.43567e-05	0.494298	1	1	2.34058	0.00148827	0.487842	1.48758	0.00101276	0.488367	0.00526514 9.48167e-06	0.00530588 1.02318e-05
15	48	0	60	0.06	2.51327	-0.000931335	0.000634879	0.492684	0.00390623	9.37113e-06	0.496065	0.00581011	1.43567e-05	0.494298	1	1	2.34058	0.00148827	0.487842	1.48758	0.00101276	0.488367	0.00526514 9.48167e-06	0.00530588 1.02318e-05
15	48	-0.25	60	0.06	2.82743	-0.000931335	0.000634879	0.492684	0.0505106	0.000196005	0.500377	0.0718036	0.000266372	0.496626	1	1	2.34058	0.00148827	0.487842	1.43316	0.00179431	0.495197	0.0586653 0.000216213	0.0598331 0.000196093
15	48	0	60	0.06	2.82743	-0.000931335	0.000634879	0.492684	0.0505106	0.000196005	0.500377	0.0718036	0.000266372	0.496626	1	1	2.34058	0.00148827	0.487842	1.43316	0.00179431	0.495197	0.0586653 0.000216213	0.0598331 0.000196093
15	48	-0.25	60	0.08	0	-0.000931335	0.000634879	0.492684	3.34268	0.0395206	0.49745	4.25751	0.0344026	0.499729	1	1	2.34058	0.00148827	0.487842	1.39031	0.00376871	0.497392	2.89692 0.029256	2.98084 0.0295772
15	48	0	60	0.08	0	-0.000931335	0.000634879	0.492684	3.34268	0.0395206	0.49745	4.25751	0.0344026	0.499729	1	1	2.34058	0.00148827	0.487842	1.39031	0.00376871	0.497392	2.89692 0.029256	2.98084 0.0295772
15	48	-0.25	60	0.08	0.314159	-0.000931335	0.000634879	0.492684	0.226623	0.00141426	0.497623	0.529919	0.00256677	0.500411	1	1	2.34058	0.00148827	0.487842	2.41176	0.00333171	0.493327	0.48491 0.00153766	0.487781 0.0015708
15	48	0	60	0.08	0.314159	-0.000931335	0.000634879	0.492684	0.226623	0.00141426	0.497623	0.529919	0.00256677	0.500411	1	1	2.34058	0.00148827	0.487842	2.41176	0.00333171	0.493327	0.48491 0.00153766	0.487781 0.0015708
15	48	-0.25	60	0.08	3.14159	-0.000931335	0.000634879	0.492684	3.34262	0.0395203	0.497451	4.26004	0.0344197	0.49973	1	1	2.34058	0.00148827	0.487842	1.39117	0.00377265	0.497342	2.90007 0.0292595	2.98391 0.0296001
15	48	0	60	0.08	3.14159	-0.000931335	0.000634879	0.492684	3.34262	0.0395203	0.497451	4.26004	0.0344197	0.49973	1	1	2.34058	0.00148827	0.487842	1.39117	0.00377265	0.497342	2.90007 0.0292595	2.98391 0.0296001
15	48	-0.25	60	0.08	3.45575	0.000279353	0.000634858	0.49465	0.050205	0.000404576	0.490644	0.0691468	0.000419925	0.487368	1	1	2.33921	0.00151227	0.498283	1.47313	0.00320092	0.480233	0.0510773 0.000398341	0.0519564 0.000313121
15	48	0	60	0.08	3.45575	0.000279353	0.000634858	0.49465	0.050205	0.000404576	0.490644	0.0691468	0.000419925	0.487368	1	1	2.33921	0.00151227	0.498283	1.47313	0.00320092	0.480233	0.0510773 0.000398341	0.0519564 0.000313121
15	48	-0.25	60	0.08	3.76991	0.000279353	0.000634858	0.49465	0.00141324	6.0018e-06	0.49218	0.00229933	8.5153e-06	0.490827	1	1	2.33921	0.00151227	0.498283	1.65775	0.00201272	0.48455	0.0019428 9.95579e-06	0.00196546 7.84912e-06
15	48	0	60	0.08	3.76991	0.000279353	0.000634858	0.49465	0.00141324	6.0018e-06	0.49218	0.00229933	8.5153e-06	0.490827	1	1	2.33921	0.00151227	0.498283	1.65775	0.00201272	0.48455	0.0019428 9.95579e-06	0.00196546 7.84912e-06
15	48	-0.25	60	0.08	4.08407	0.000279353	0.000634858	0.49465	0.000251693	6.14249e-07	0.500393	0.000442304	1.07299e-06	0.497105	1	1	2.33921	0.00151227	0.498283	1.75998	0.00108208	0.496652	0.000402016 1.24969e-06	0.000404635 1.20545e-06
15	48	0	60	0.08	4.08407	0.000279353	0.000634858	0.49465	0.000251693	6.14249e-07	0.500393	0.000442304	1.07299e-06	0.497105	1	1	2.33921	0.00151227	0.498283	1.75998	0.00108208	0.496652	0.000402016 1.24969e-06	0.000404635 1.20545e-06
15	48	-0.25	60	0.08	4.39823	0.000279353	0.000634858	0.49465	0.00164239	6.39831e-06	0.512669	0.00316442	1.18151e-05	0.503366	1	1	2.33921	0.00151227	0.498283	1.93723	0.00188314	0.483013	0.0028007 1.18e-05	0.00282719 1.13598e-05
15	48	0	60	0.08	4.39823	0.000279353	0.000634858	0.49465	0.00164239	6.39831e-06	0.512669	0.00316442	1.18151e-05	0.503366	1	1	2.33921	0.00151227	0.498283	1.93723	0.00188314	0.483013	0.0028007 1.18e-05	0.00282719 1.13598e-05
15	48	-0.25	60	0.08	4.71239	0.000326423	0.000639817	0.494213	0.159529	0.000681516	0.499326	0.4307	0.00172141	0.497027	1	1	2.33629	0.00150132	0.493833	2.72075	0.00259313	0.508125	0.411963 0.00161249	0.413637 0.00156342
15	48	0	60	0.08	4.71239	0.000326423	0.000639817	0.494213	0.159529	0.000681516	0.499326	0.4307	0.00172141	0.497027	1	1	2.33629	0.00150132	0.493833	2.72075	0.00259313	0.508125	0.411963 0.00161249	0.413637 0.00156342
15	48	-0.25	60	0.08	5.02655	0.000326423	0.000639817	0.494213	0.0899108	0.000360152	0.498189	0.30585	0.0011661	0.495971	1	1	2.33629	0.00150132	0.493833	3.4209	0.00271433	0.510173	0.307893 0.00102969	0.307442 0.000974344
15	48	0	60	0.08	5.02655	0.000326423	0.000639817	0.494213	0.0899108	0.000360152	0.498189	0.30585	0.0011661	0.495971	1	1	2.33629	0.00150132	0.493833	3.4209	0.00271433	0.510173	0.307893 0.00102969	0.307442 0.000974344
15	48	-0.25	60	0.08	5.34071	0.000326423	0.000639817	0.494213	0.0767639	0.000303903	0.496118	0.280158	0.00106352	0.499144	1	1	2.33629	0.00150132	0.493833	3.66735	0.00266252	0.50028	0.285907 0.000773661	0.285009 0.000713992
15	48	0	60	0.08	5.34071	0.000326423	0.000639817	0.494213	0.0767639	0.000303903	0.496118	0.280158	0.00106352	0.499144	1	1	2.33629	0.00150132	0.493833	3.66735	0.00266252	0.50028	0.285907 0.000773661	0.285009 0.000713992
15	48	-0.25	60	0.08	5.65487	0.000326423	0.000639817	0.494213	0.0958631	0.000410332	0.501172	0.3187	0.00127948	0.503189	1	1	2.33629	0.00150132	0.493833	3.34979	0.00278842	0.503312	0.319042 0.000760789	0.318584 0.000664648
15	48	0	60	0.08	5.65487	0.000326423	0.000639817	0.494213	0.0958631	0.000410332	0.501172	0.3187	0.00127948	0.503189	1	1	2.33629	0.00150132	0.493833	3.34979	0.00278842	0.503312	0.319042 0.000760789	0.318584 0.000664648
15	48	-0.25	60	0.08	5.96903	0.000326423	0.000639817	0.494213	0.228027	0.0013548	0.504855	0.531208	0.00261319	0.506219	1	1	2.33629	0.00150132	0.493833	2.4059	0.00343984	0.508236	0.487005 0.0014801	0.489473 0.00127598
15	48	0	60	0.08	5.96903	0.000326423	0.000639817	0.494213	0.228027	0.0013548	0.504855	0.531208	0.00261319	0.506219	1	1	2.33629	0.00150132	0.493833	2.4059	0.00343984	0.508236	0.487005 0.0014801	0.489473 0.00127598
15	48	-0.25	60	0.08	0.628319	-0.000931335	0.000634879	0.492684	0.0956019	0.000391602	0.496001	0.318848	0.00125549	0.497923	1	1	2.34058	0.00148827	0.487842	3.35525	0.00271144	0.497278	0.31975 0.000673088	0.319095 0.000671411
15	48	0	60	0.08	0.628319	-0.000931335	0.000634879	0.492684	0.0956019	0.000391602	0.496001	0.318848	0.00125549	0.497923	1	1	2.34058	0.00148827	0.487842	3.35525	0.00271144	0.497278	0.31975 0.000673088	0.319095 0.000671411
15	48	-0.25	60	0.08	0.942478	-0.000931335	0.000634879	0.492684	0.0770198	0.000299847	0.496471	0.281691	0.00107533	0.501528	1	1	2.34058	0.00148827	0.487842	3.67117	0.00258513	0.496726	0.288242 0.000696209	0.287073 0.000679552
15	48	0	60	0.08	0.942478	-0.000931335	0.000634879	0.492684	0.0770198	0.000299847	0.496471	0.281691	0.00107533	0.501528	1	1	2.34058	0.00148827	0.487842	3.67117	0.00258513	0.496726	0.288242 0.000696209	0.287073 0.000679552
15	48	-0.25	60	0.08	1.25664	-0.000931335	0.000634879	0.492684	0.0909182	0.000368181	0.49334	0.309399	0.00119596	0.492613	1	1	2.34058	0.00148827	0.487842	3.42217	0.00261572	0.485815	0.312184 0.000884699	0.311388 0.000850237
15	48	0	60	0.08	1.25664	-0.000931335	0.000634879	0.492684	0.0909182	0.000368181	0.49334	0.309399	0.00119596	0.492613	1	1	2.34058	0.00148827	0.487842	3.42217	0.00261572	0.485815	0.312184 0.000884699	0.311388 0.000850237
15	48	-0.25	60	0.08	1.5708	-0.000931335	0.000634879	0.492684	0.162219	0.000702658	0.497402	0.438056	0.00178432	0.498425	1	1	2.34058	0.00148827	0.487842	2.72229	0.00256232	0.491481	0.42011 0.00131597	0.421205 0.00128048
15	48	0	60	0.08	1.5708	-0.000931335	0.000634879	0.492684	0.162219	0.000702658	0.497402	0.438056	0.00178432	0.498425	1	1	2.34058	0.00148827	0.487842	2.72229	0.00256232	0.491481	0.42011 0.00131597	0.421205 0.00128048
15	48	-0.25	60	0.08	1.88496	-0.000931335	0.000634879	0.492684	0.00165807	6.54221e-06	0.507512	0.00319561	1.21087e-05	0.506513	1	1	2.34058	0.00148827	0.487842	1.93918	0.00194477	0.505633	0.00283256 9.62436e-06	0.00286055 8.54165e-06
15	48	0	60	0.08	1.88496	-0.000931335	0.000634879	0.492684	0.00165807	6.54221e-06	0.507512	0.00319561	1.21087e-05	0.506513	1	1	2.34058	0.00148827	0.487842	1.93918	0.00194477	0.505633	0.00283256 9.62436e-06	0.00286055 8.54165e-06
15	48	-0.25	60	0.08	2.19912	-0.000931335	0.000634879	0.492684	0.000253205	6.22821e-07	0.497614	0.000445847	1.10285e-06	0.497801	1	1	2.34058	0.00148827	0.487842	1.7627	0.00105997	0.491164	0.000405774 1.00055e-06	0.000408062 9.78298e-07
15	48	0	60	0.08	2.19912	-0.000931335	0.000634879	0.492684	0.000253205	6.22821e-07	0.497614	0.000445847	1.10285e-06	0.497801	1	1	2.34058	0.00148827	0.487842	1.7627	0.00105997	0.491164	0.000405774 1.00055e-06	0.000408062 9.78298e-07
15	48	-0.25	60	0.08	2.51327	-0.000931335	0.000634879	0.492684	0.00141107	6.2303e-06	0.497597	0.00230829	8.90937e-06	0.497767	1	1	2.34058	0.00148827	0.487842	1.66248	0.00196412	0.489619	0.00194584 5.30591e-06	0.00196997 6.04878e-06
15	48	0	60	0.08	2.51327	-0.000931335	0.000634879	0.492684	0.00141107	6.2303e-06	0.497597	0.00230829	8.90937e-06	0.497767	1	1	2.34058	0.00148827	0.487842	1.66248	0.00196412	0.489619	0.00194584 5.30591e-06	0.00196997 6.04878e-06
15	48	-0.25	60	0.08	2.82743	-0.000931335	0.000634879	0.492684	0.0499271	0.000451871	0.498148	0.0693689	0.000451809	0.498045	1	1	2.34058	0.00148827	0.487842	1.47866	0.00321512	0.495963	0.0508359 0.000349446	0.0519943 0.000346585
15	48	0	60	0.08	2.82743	-0.000931335	0.000634879	0.492684	0.0499271	0.000451871	0.498148	0.0693689	0.000451809	0.498045	1	1	2.34058	0.00148827	0.487842	1.47866	0.00321512	0.495963	0.0508359 0.000349446	0.0519943 0.000346585
15	48	-0.25	60	0.1	0	-0.000931335	0.000634879	0.492684	13.1099	0.400773	0.497716	12.9298	0.19415	0.503408	1	1	2.34058	0.00148827	0.487842	1.27874	0.00512353	0.497601	9.39795 0.294149	9.67491 0.334417
15	48	0	60	0.1	0	-0.000931335	0.000634879	0.492684	13.1099	0.400773	0.497716	12.9298	0.19415	0.503408	1	1	2.34058	0.00148827	0.487842	1.27874	0.00512353	0.497601	9.39795 0.294149	9.67491 0.334417
15	48	-0.25	60	0.1	0.314159	-0.00048482	0.0006421	0.514669	0.392815	0.00389605	0.497247	0.945287	0.00656824	0.507292	1	1	2.33814	0.00151171	0.500634	2.62117	0.00519364	0.495456	0.81937 0.00699199	0.828643 0.00669012
15	48	0	60	0.1	0.314159	-0.00048482	0.0006421	0.514669	0.392815	0.00389605	0.497247	0.945287	0.00656824	0.507292	1	1	2.33814	0.00151171	0.500634	2.62117	0.00519364	0.495456	0.81937 0.00699199	0.828643 0.00669012
15	48	-0.25	60	0.1	3.14159	-0.000931335	0.000634879	0.492684	13.1095	0.40077	0.497716	12.9546	0.194337	0.503438	1	1	2.34058	0.00148827	0.487842	1.28157	0.00513966	0.497476	9.42853 0.294086	9.70463 0.334568
15	48	0	60	0.1	3.14159	-0.000931335	0.000634879	0.492684	13.1095	0.40077	0.497716	12.9546	0.194337	0.503438	1	1	2.34058	0.00148827	0.487842	1.28157	0.00513966	0.497476	9.42853 0.294086	9.70463 0.334568
15	48	-0.25	60	0.1	3.45575	0.000279353	0.000634858	0.49465	0.0628381	0.00109725	0.492006	0.0727045	0.000736089	0.488644	1	1	2.33921	0.00151227	0.498283	1.41083	0.00449498	0.480132	0.0544221 0.000981054	0.0548465 0.000600569
15	48	0	60	0.1	3.45575	0.000279353	0.000634858	0.49465	0.0628381	0.00109725	0.492006	0.0727045	0.000736089	0.488644	1	1	2.33921	0.00151227	0.498283	1.41083	0.00449498	0.480132	0.0544221 0.000981054	0.0548465 0.000600569
15	48	-0.25	60	0.1	3.76991	0.000279353	0.000634858	0.49465	0.000599965	4.50868e-06	0.492751	0.00096698	5.291e-06	0.489609	1	1	2.33921	0.00151227	0.498283	1.71913	0.00315413	0.48199	0.000785524 6.38955e-06	0.00079464 4.6262e-06
15	48	0	60	0.1	3.76991	0.000279353	0.000634858	0.49465	0.000599965	4.50868e-06	0.492751	0.00096698	5.291e-06	0.489609	1	1	2.33921	0.00151227	0.498283	1.71913	0.00315413	0.48199	0.000785524 6.38955e-06	0.00079464 4.6262e-06
15	48	-0.25	60	0.1	4.08407	0.000279353	0.000634858	0.49465	6.13071e-05	2.26961e-07	0.488304	0.000117258	3.97437e-07	0.498261	1	1	2.33921	0.00151227	0.498283	1.93404	0.00183213	0.499062	0.000103182 4.44268e-07	0.000104138 4.36815e-07
15	48	0	60	0.1	4.08407	0.000279353	0.000634858	0.49465	6.13071e-05	2.26961e-07	0.488304	0.000117258	3.97437e-07	0.498261	1	1	2.33921	0.00151227	0.498283	1.93404	0.00183213	0.499062	0.000103182 4.44268e-07	0.000104138 4.36815e-07
15	48	-0.25	60	0.1	4.39823	0.000279353	0.000634858	0.49465	0.000729028	4.72981e-06	0.507586	0.00147456	7.99274e-06	0.503019	1	1	2.33921	0.00151227	0.498283	2.08468	0.00307261	0.483159	0.00122942 7.31337e-06	0.00124692 6.87918e-06
15	48	0	60	0.1	4.39823	0.000279353	0.000634858	0.49465	0.000729028	4.72981e-06	0.507586	0.00147456	7.99274e-06	0.503019	1	1	2.33921	0.00151227	0.498283	2.08468	0.00307261	0.483159	0.00122942 7.31337e-06	0.00124692 6.87918e-06
15	48	-0.25	60	0.1	4.71239	0.000279353	0.000634858	0.49465	0.245705	0.00165727	0.525696	0.726393	0.00417666	0.51497	1	1	2.33921	0.00151227	0.498283	3.04889	0.00412023	0.48244	0.657918 0.00386985	0.66211 0.00381663
15	48	0	60	0.1	4.71239	0.000279353	0.000634858	0.49465	0.245705	0.00165727	0.525696	0.726393	0.00417666	0.51497	1	1	2.33921	0.00151227	0.498283	3.04889	0.00412023	0.48244	0.657918 0.00386985	0.66211 0.00381663
15	48	-0.25	60	0.1	5.02655	0.000279353	0.000634858	0.49465	0.122409	0.000754346	0.526507	0.471087	0.00254693	0.51572	1	1	2.33921	0.00151227	0.498283	3.93386	0.00438191	0.488606	0.453148 0.00236991	0.453653 0.00241738
15	48	0	60	0.1	5.02655	0.000279353	0.000634858	0.49465	0.122409	0.000754346	0.526507	0.471087	0.00254693	0.51572	1	1	2.33921	0.00151227	0.498283	3.93386	0.00438191	0.488606	0.453148 0.00236991	0.453653 0.00241738
15	48	-0.25	60	0.1	5.34071	0.000279353	0.000634858	0.49465	0.10024	0.000585107	0.514938	0.41798	0.0021712	0.514158	1	1	2.33921	0.00151227	0.498283	4.24813	0.00437484	0.493612	0.409213 0.00190461	0.409238 0.00191798
15	48	0	60	0.1	5.34071	0.000279353	0.000634858	0.49465	0.10024	0.000585107	0.514938	0.41798	0.0021712	0.514158	1	1	2.33921	0.00151227	0.498283	4.24813	0.00437484	0.493612	0.409213 0.00190461	0.409238 0.00191798
15	48	-0.25	60	0.1	5.65487	0.000279353	0.000634858	0.49465	0.130987	0.000804817	0.492486	0.489655	0.00260762	0.499411	1	1	2.33921	0.00151227	0.498283	3.83903	0.00449494	0.486183	0.468088 0.00189336	0.469656 0.00177271
15	48	0	60	0.1	5.65487	0.000279353	0.000634858	0.49465	0.130987	0.000804817	0.492486	0.489655	0.00260762	0.499411	1	1	2.33921	0.00151227	0.498283	3.83903	0.00449494	0.486183	0.468088 0.00189336	0.469656 0.00177271
15	48	-0.25	60	0.1	5.96903	0.000279353	0.000634858	0.49465	0.39688	0.00442192	0.494676	0.943344	0.00643241	0.495906	1	1	2.33921	0.00151227	0.498283	2.61829	0.00518302	0.479097	0.821453 0.00530932	0.83147 0.0041548
15	48	0	60	0.1	5.96903	0.000279353	0.000634858	0.49465	0.39688	0.00442192	0.494676	0.943344	0.00643241	0.495906	1	1	2.33921	0.00151227	0.498283	2.61829	0.00518302	0.479097	0.821453 0.00530932	0.83147 0.0041548
15	48	-0.25	60	0.1	0.628319	-0.000931335	0.000634879	0.492684	0.132628	0.000804748	0.492965	0.495684	0.00262308	0.496958	1	1	2.34058	0.00148827	0.487842	3.83378	0.00452096	0.499638	0.47253 0.00139973	0.473869 0.00132734
15	48	0	60	0.1	0.628319	-0.000931335	0.000634879	0.492684	0.132628	0.000804748	0.492965	0.495684	0.00262308	0.496958	1	1	2.34058	0.00148827	0.487842	3.83378	0.00452096	0.499638	0.47253 0.00139973	0.473869 0.00132734
15	48	-0.25	60	0.1	0.942478	-0.000931335	0.000634879	0.492684	0.101729	0.000570766	0.500171	0.423019	0.0021532	0.500681	1	1	2.34058	0.00148827	0.487842	4.23634	0.00438872	0.5001	0.413281 0.00128538	0.413449 0.00123791
15	48	0	60	0.1	0.942478	-0.000931335	0.000634879	0.492684	0.101729	0.000570766	0.500171	0.423019	0.0021532	0.500681	1	1	2.34058	0.00148827	0.487842	4.23634	0.00438872	0.5001	0.413281 0.00128538	0.413449 0.00123791
15	48	-0.25	60	0.1	1.25664	-0.000931335	0.000634879	0.492684	0.124524	0.00075223	0.493401	0.476661	0.00248142	0.491709	1	1	2.34058	0.00148827	0.487842	3.92221	0.00440898	0.49048	0.457676 0.00167002	0.458829 0.00157454
15	48	0	60	0.1	1.25664	-0.000931335	0.000634879	0.492684	0.124524	0.00075223	0.493401	0.476661	0.00248142	0.491709	1	1	2.34058	0.00148827	0.487842	3.92221	0.00440898	0.49048	0.457676 0.00167002	0.458829 0.00157454
15	48	-0.25	60	0.1	1.5708	-0.000931335	0.000634879	0.492684	0.250137	0.00173327	0.500666	0.736053	0.004143	0.498526	1	1	2.34058	0.00148827	0.487842	3.04698	0.004227	0.493941	0.666259 0.00277941	0.672235 0.00271925
15	48	0	60	0.1	1.5708	-0.000931335	0.000634879	0.492684	0.250137	0.00173327	0.500666	0.736053	0.004143	0.498526	1	1	2.34058	0.00148827	0.487842	3.04698	0.004227	0.493941	0.666259 0.00277941	0.672235 0.00271925
15	48	-0.25	60	0.1	1.88496	-0.000931335	0.000634879	0.492684	0.00073975	4.90726e-06	0.511356	0.00149402	8.18782e-06	0.508058	1	1	2.34058	0.00148827	0.487842	2.08703	0.00319108	0.510703	0.00124836 6.30145e-06	0.00126847 5.36025e-06
15	48	0	60	0.1	1.88496	-0.000931335	0.000634879	0.492684	0.00073975	4.90726e-06	0.511356	0.00149402	8.18782e-06	0.508058	1	1	2.34058	0.00148827	0.487842	2.08703	0.00319108	0.510703	0.00124836 6.30145e-06	0.00126847 5.36025e-06
15	48	-0.25	60	0.1	2.19912	-0.000931335	0.000634879	0.492684	6.18689e-05	2.34898e-07	0.498902	0.000118669	4.12646e-07	0.500152	1	1	2.34058	0.00148827	0.487842	1.93802	0.00179098	0.494031	0.000104545 3.60063e-07	0.000105402 3.57321e-07
15	48	0	60	0.1	2.19912	-0.000931335	0.000634879	0.492684	6.18689e-05	2.34898e-07	0.498902	0.000118669	4.12646e-07	0.500152	1	1	2.34058	0.00148827	0.487842	1.93802	0.00179098	0.494031	0.000104545 3.60063e-07	0.000105402 3.57321e-07
15	48	-0.25	60	0.1	2.51327	-0.000931335	0.000634879	0.492684	0.000598529	4.98162e-06	0.497372	0.000973626	5.69937e-06	0.500344	1	1	2.34058	0.00148827	0.487842	1.72607	0.00308818	0.489996	0.000786527 3.65818e-06	0.000796906 4.29427e-06
15	48	0	60	0.1	2.51327	-0.000931335	0.000634879	0.492684	0.000598529	4.98162e-06	0.497372	0.000973626	5.69937e-06	0.500344	1	1	2.34058	0.00148827	0.487842	1.72607	0.00308818	0.489996	0.000786527 3.65818e-06	0.000796906 4.29427e-06
15	48	-0.25	60	0.1	2.82743	-0.000931335	0.000634879	0.492684	0.0627168	0.00138949	0.497745	0.0732611	0.000836981	0.500595	1	1	2.34058	0.00148827	0.487842	1.41639	0.00453537	0.497652	0.0541474 0.00096414	0.0552099 0.00110455
15	48	0	60	0.1	2.82743	-0.000931335	0.000634879	0.492684	0.0627168	0.00138949	0.497745	0.0732611	0.000836981	0.500595	1	1	2.34058	0.00148827	0.487842	1.41639	0.00453537	0.497652	0.0541474 0.00096414	0.0552099 0.00110455
100	100	-0.25	20	0.005	0	0.00382027	0.00166545	0.492722	0.828983	8.99728e-06	0.524408	0.00654081	5.76175e-06	0.525152	1	1	7.84968	0.00679864	0.500468	0.00788945	6.86432e-06	0.525201	0.00792903 6.96082e-06	0.00763619 6.62698e-06
100	100	0	20	0.005	0	0.00382027	0.00166545	0.492722	0.828983	8.99728e-06	0.524408	0.00654081	5.76175e-06	0.525152	1	1	7.84968	0.00679864	0.500468	0.00788945	6.86432e-06	0.525201	0.00792903 6.96082e-06	0.00763619 6.62698e-06
100	100	-0.25	20	0.02	0	0.00382027	0.00166545	0.492722	0.544728	8.82805e-05	0.524964	0.0630023	6.06303e-05	0.52468	1	1	7.84968	0.00679864	0.500468	0.115516	9.25195e-05	0.525129	0.0750339 6.9363e-05	0.0725309 6.65122e-05
100	100	0	20	0.02	0	0.00382027	0.00166545	0.492722	0.544728	8.82805e-05	0.524964	0.0630023	6.06303e-05	0.52468	1	1	7.84968	0.00679864	0.500468	0.115516	9.25195e-05	0.525129	0.0750339 6.9363e-05	0.0725309 6.65122e-05
100	100	-0.25	20	0.04	0	0.00382027	0.00166545	0.492722	0.408285	0.00022369	0.52643	0.150544	0.00018402	0.523508	1	1	7.84968	0.00679864	0.500468	0.367455	0.000251594	0.522364	0.171228 0.000188196	0.167025 0.000182632
100	100	0	20	0.04	0	0.00382027	0.00166545	0.492722	0.408285	0.00022369	0.52643	0.150544	0.00018402	0.523508	1	1	7.84968	0.00679864	0.500468	0.367455	0.000251594	0.522364	0.171228 0.000188196	0.167025 0.000182632
100	100	-0.25	20	0.06	0	0.00382027	0.00166545	0.492722	0.374546	0.000386868	0.527962	0.236892	0.000386152	0.521883	1	1	7.84968	0.00679864	0.500468	0.628996	0.000408772	0.515475	0.255499 0.00035778	0.25155 0.000349438
100	100	0	20	0.06	0	0.00382027	0.00166545	0.492722	0.374546	0.000386868	0.527962	0.236892	0.000386152	0.521883	1	1	7.84968	0.00679864	0.500468	0.628996	0.000408772	0.515475	0.255499 0.00035778	0.25155 0.000349438
100	100	-0.25	20	0.08	0	0.00382027	0.00166545	0.492722	0.387862	0.000617345	0.528634	0.333537	0.000716754	0.519652	1	1	7.84968	0.00679864	0.500468	0.853577	0.000602358	0.509891	0.34218 0.000613332	0.339536 0.000600961
100	100	0	20	0.08	0	0.00382027	0.00166545	0.492722	0.387862	0.000617345	0.528634	0.333537	0.000716754	0.519652	1	1	7.84968	0.00679864	0.500468	0.853577	0.000602358	0.509891	0.34218 0.000613332	0.339536 0.000600961
100	100	-0.25	20	0.1	0	0.00382027	0.00166545	0.492722	0.434924	0.000978488	0.527771	0.453981	0.00125427	0.516831	1	1	7.84968	0.00679864	0.500468	1.03482	0.000867903	0.509855	0.443524 0.00100123	0.443609 0.000985127
100	100	0	20	0.1	0	0.00382027	0.00166545	0.492722	0.434924	0.000978488	0.527771	0.453981	0.00125427	0.516831	1	1	7.84968	0.00679864	0.500468	1.03482	0.000867903	0.509855	0.443524 0.00100123	0.443609 0.000985127
100	100	-0.25	30	0.005	0	0.00311924	0.00135983	0.492722	0.761785	1.84734e-05	0.524454	0.0134125	1.19109e-05	0.525503	1	1	5.08311	0.00453255	0.500495	0.0176031	1.52067e-05	0.525617	0.0162291 1.47661e-05	0.0156364 1.38184e-05
100	100	0	30	0.005	0	0.00311924	0.00135983	0.492722	0.761785	1.84734e-05	0.524454	0.0134125	1.19109e-05	0.525503	1	1	5.08311	0.00453255	0.500495	0.0176031	1.52067e-05	0.525617	0.0162291 1.47661e-05	0.0156364 1.38184e-05
100	100	-0.25	30	0.02	0	0.00311924	0.00135983	0.492722	0.456582	0.000153811	0.525627	0.107148	0.000114834	0.524525	1	1	5.08311	0.00453255	0.500495	0.234127	0.000172774	0.524849	0.124947 0.000127373	0.121299 0.000121289
100	100	0	30	0.02	0	0.00311924	0.00135983	0.492722	0.456582	0.000153811	0.525627	0.107148	0.000114834	0.524525	1	1	5.08311	0.00453255	0.500495	0.234127	0.000172774	0.524849	0.124947 0.000127373	0.121299 0.000121289
100	100	-0.25	30	0.04	0	0.00311924	0.00135983	0.492722	0.374392	0.000386367	0.527958	0.236774	0.000385857	0.522197	1	1	5.08311	0.00453255	0.500495	0.628948	0.000409096	0.516025	0.255416 0.000362206	0.251464 0.000351464
100	100	0	30	0.04	0	0.00311924	0.00135983	0.492722	0.374392	0.000386367	0.527958	0.236774	0.000385857	0.522197	1	1	5.08311	0.00453255	0.500495	0.628948	0.000409096	0.516025	0.255416 0.000362206	0.251464 0.000351464
100	100	-0.25	30	0.06	0	0.00311924	0.00135983	0.492722	0.406985	0.00077488	0.528422	0.389732	0.000951926	0.51853	1	1	5.08311	0.00453255	0.500495	0.949806	0.000724302	0.509472	0.390444 0.000795179	0.388884 0.000775912
100	100	0	30	0.06	0	0.00311924	0.00135983	0.492722	0.406985	0.00077488	0.528422	0.389732	0.000951926	0.51853	1	1	5.08311	0.00453255	0.500495	0.949806	0.000724302	0.509472	0.390444 0.000795179	0.388884 0.000775912
100	100	-0.25	30	0.08	0	0.00311924	0.00135983	0.492722	0.516656	0.00157425	0.525162	0.612365	0.00209867	0.500246	1	1	5.08311	0.00453255	0.500495	1.17585	0.00123237	0.514285	0.568015 0.00160321	0.573472 0.0015757
100	100	0	30	0.08	0	0.00311924	0.00135983	0.492722	0.516656	0.00157425	0.525162	0.612365	0.00209867	0.500246	1	1	5.08311	0.00453255	0.500495	1.17585	0.00123237	0.514285	0.568015 0.00160321	0.573472 0.0015757
100	100	-0.25	30	0.1	0	0.00311924	0.00135983	0.492722	0.7313	0.00339489	0.518652	0.96396	0.00454694	0.497768	1	1	5.08311	0.00453255	0.500495	1.31888	0.0019687	0.52165	0.818309 0.0030744	0.839646 0.00304869
100	100	0	30	0.1	0	0.00311924	0.00135983	0.492722	0.7313	0.00339489	0.518652	0.96396	0.00454694	0.497768	1	1	5.08311	0.00453255	0.500495	1.31888	0.0019687	0.52165	0.818309 0.0030744	0.839646 0.00304869
100	100	-0.25	40	0.005	0	0.00270134	0.00117765	0.492722	0.704262	3.00701e-05	0.524518	0.0217934	1.95692e-05	0.525829	1	1	3.7048	0.00339955	0.500533	0.0309342	2.64608e-05	0.526038	0.0263036 2.50282e-05	0.0253573 2.28954e-05
100	100	0	40	0.005	0	0.00270134	0.00117765	0.492722	0.704262	3.00701e-05	0.524518	0.0217934	1.95692e-05	0.525829	1	1	3.7048	0.00339955	0.500533	0.0309342	2.64608e-05	0.526038	0.0263036 2.50282e-05	0.0253573 2.28954e-05
100	100	-0.25	40	0.02	0	0.00270134	0.00117765	0.492722	0.408083	0.00022313	0.526421	0.150355	0.000183787	0.524229	1	1	3.7048	0.00339955	0.500533	0.367176	0.000251945	0.523459	0.170995 0.000197049	0.16681 0.000186141
100	100	0	40	0.02	0	0.00270134	0.00117765	0.492722	0.408083	0.00022313	0.526421	0.150355	0.000183787	0.524229	1	1	3.7048	0.00339955	0.500533	0.367176	0.000251945	0.523459	0.170995 0.000197049	0.16681 0.000186141
100	100	-0.25	40	0.04	0	0.00270134	0.00117765	0.492722	0.38725	0.000614948	0.528631	0.33314	0.000714943	0.52017	1	1	3.7048	0.00339955	0.500533	0.853922	0.000602976	0.510727	0.342093 0.000628648	0.339399 0.000606541
100	100	0	40	0.04	0	0.00270134	0.00117765	0.492722	0.38725	0.000614948	0.528631	0.33314	0.000714943	0.52017	1	1	3.7048	0.00339955	0.500533	0.853922	0.000602976	0.510727	0.342093 0.000628648	0.339399 0.000606541
100	100	-0.25	40	0.06	0	0.00270134	0.00117765	0.492722	0.515761	0.00156883	0.52518	0.611858	0.00209384	0.500233	1	1	3.7048	0.00339955	0.500533	1.17692	0.00123191	0.514415	0.568211 0.00163436	0.573542 0.00158527
100	100	0	40	0.06	0	0.00270134	0.00117765	0.492722	0.515761	0.00156883	0.52518	0.611858	0.00209384	0.500233	1	1	3.7048	0.00339955	0.500533	1.17692	0.00123191	0.514415	0.568211 0.00163436	0.573542 0.00158527
100	100	-0.25	40	0.08	0	0.00270134	0.00117765	0.492722	0.835719	0.00443371	0.516167	1.12367	0.00585686	0.497036	1	1	3.7048	0.00339955	0.500533	1.353	0.0022522	0.523589	0.926615 0.00393753	0.955289 0.00382451
100	100	0	40	0.08	0	0.00270134	0.00117765	0.492722	0.835719	0.00443371	0.516167	1.12367	0.00585686	0.497036	1	1	3.7048	0.00339955	0.500533	1.353	0.0022522	0.523589	0.926615 0.00393753	0.955289 0.00382451
100	100	-0.25	40	0.1	0	0.00270134	0.00117765	0.492722	1.57505	0.0141227	0.4993	2.12874	0.0164305	0.495014	1	1	3.7048	0.00339955	0.500533	1.42079	0.00347801	0.528903	1.56574 0.0101742	1.63589 0.00962217
100	100	0	40	0.1	0	0.00270134	0.00117765	0.492722	1.57505	0.0141227	0.4993	2.12874	0.0164305	0.495014	1	1	3.7048	0.00339955	0.500533	1.42079	0.00347801	0.528903	1.56574 0.0101742	1.63589 0.00962217
100	100	-0.25	50	0.005	0	0.00241615	0.00105332	0.492722	0.654911	4.31629e-05	0.524598	0.0312119	2.84204e-05	0.52613	1	1	2.8818	0.0027198	0.500581	0.047633	4.02471e-05	0.526457	0.0375529 3.76292e-05	0.036227 3.35234e-05
100	100	0	50	0.005	0	0.00241615	0.00105332	0.492722	0.654911	4.31629e-05	0.524598	0.0312119	2.84204e-05	0.52613	1	1	2.8818	0.0027198	0.500581	0.047633	4.02471e-05	0.526457	0.0375529 3.76292e-05	0.036227 3.35234e-05
100	100	-0.25	50	0.02	0	0.00241615	0.00105332	0.492722	0.383182	0.000298382	0.527231	0.192871	0.000271795	0.523784	1	1	2.8818	0.0027198	0.500581	0.501089	0.000329271	0.520883	0.213667 0.000282108	0.209428 0.000264141
100	100	0	50	0.02	0	0.00241615	0.00105332	0.492722	0.383182	0.000298382	0.527231	0.192871	0.000271795	0.523784	1	1	2.8818	0.0027198	0.500581	0.501089	0.000329271	0.520883	0.213667 0.000282108	0.209428 0.000264141
100	100	-0.25	50	0.04	0	0.00241615	0.00105332	0.492722	0.433226	0.000970272	0.52779	0.452969	0.00124743	0.517456	1	1	2.8818	0.0027198	0.500581	1.03659	0.000867964	0.51063	0.443661 0.00104883	0.443541 0.000999823
100	100	0	50	0.04	0	0.00241615	0.00105332	0.492722	0.433226	0.000970272	0.52779	0.452969	0.00124743	0.517456	1	1	2.8818	0.0027198	0.500581	1.03659	0.000867964	0.51063	0.443661 0.00104883	0.443541 0.000999823
100	100	-0.25	50	0.06	0	0.00241615	0.00105332	0.492722	0.727214	0.00335978	0.518735	0.961796	0.00451906	0.497706	1	1	2.8818	0.0027198	0.500581	1.32314	0.00196651	0.521674	0.819767 0.00327446	0.840481 0.0031135
100	100	0	50	0.06	0	0.00241615	0.00105332	0.492722	0.727214	0.00335978	0.518735	0.961796	0.00451906	0.497706	1	1	2.8818	0.0027198	0.500581	1.32314	0.00196651	0.521674	0.819767 0.00327446	0.840481 0.0031135
100	100	-0.25	50	0.08	0	0.00241615	0.00105332	0.492722	1.56721	0.0140003	0.499322	2.12534	0.0163616	0.494972	1	1	2.8818	0.0027198	0.500581	1.42498	0.00347823	0.528814	1.56891 0.0107282	1.63834 0.00984384
100	100	0	50	0.08	0	0.00241615	0.00105332	0.492722	1.56721	0.0140003	0.499322	2.12534	0.0163616	0.494972	1	1	2.8818	0.0027198	0.500581	1.42498	0.00347823	0.528814	1.56891 0.0107282	1.63834 0.00984384
100	100	-0.25	50	0.1	0	0.00241615	0.00105332	0.492722	4.14586	0.0706111	0.496733	4.99639	0.0618825	0.493989	1	1	2.8818	0.0027198	0.500581	1.41717	0.00498039	0.532444	3.42579 0.0459916	3.56756 0.043541
100	100	0	50	0.1	0	0.00241615	0.00105332	0.492722	4.14586	0.0706111	0.496733	4.99639	0.0618825	0.493989	1	1	2.8818	0.0027198	0.500581	1.41717	0.00498039	0.532444	3.42579 0.0459916	3.56756 0.043541
100	100	-0.25	60	0.005	0	0.00220563	0.000961546	0.492722	0.612478	5.7287e-05	0.524695	0.0413131	3.82516e-05	0.526409	1	1	2.33643	0.00226667	0.500641	0.0674025	5.61379e-05	0.526873	0.0495214 5.25205e-05	0.0478118 4.54724e-05
100	100	0	60	0.005	0	0.00220563	0.000961546	0.492722	0.612478	5.7287e-05	0.524695	0.0413131	3.82516e-05	0.526409	1	1	2.33643	0.00226667	0.500641	0.0674025	5.61379e-05	0.526873	0.0495214 5.25205e-05	0.0478118 4.54724e-05
100	100	-0.25	60	0.02	0	-0.000219221	0.000967423	0.498144	0.37435	0.000375483	0.506172	0.236963	0.000376861	0.501804	1	1	2.33682	0.00226704	0.503328	0.62956	0.000403115	0.499913	0.25579 0.000483998	0.251853 0.000429026
100	100	0	60	0.02	0	-0.000219221	0.000967423	0.498144	0.37435	0.000375483	0.506172	0.236963	0.000376861	0.501804	1	1	2.33682	0.00226704	0.503328	0.62956	0.000403115	0.499913	0.25579 0.000483998	0.251853 0.000429026
100	100	-0.25	60	0.04	0	0.00220563	0.000961546	0.492722	0.513233	0.00155357	0.525231	0.610422	0.0020804	0.500231	1	1	2.33643	0.00226667	0.500641	1.17994	0.00123073	0.51468	0.568786 0.00172099	0.573745 0.00160919
100	100	0	60	0.04	0	0.00220563	0.000961546	0.492722	0.513233	0.00155357	0.525231	0.610422	0.0020804	0.500231	1	1	2.33643	0.00226667	0.500641	1.17994	0.00123073	0.51468	0.568786 0.00172099	0.573745 0.00160919
100	100	-0.25	60	0.06	0	0.00220563	0.000961546	0.492722	1.11712	0.00761397	0.50119	1.53443	0.0097013	0.495805	1	1	2.33643	0.00226667	0.500641	1.40556	0.00285371	0.52652	1.19961 0.00682991	1.2456 0.00618808
100	100	0	60	0.06	0	0.00220563	0.000961546	0.492722	1.11712	0.00761397	0.50119	1.53443	0.0097013	0.495805	1	1	2.33643	0.00226667	0.500641	1.40556	0.00285371	0.52652	1.19961 0.00682991	1.2456 0.00618808
100	100	-0.25	60	0.08	0	0.00220563	0.000961546	0.492722	3.33416	0.049801	0.497044	4.17996	0.0469432	0.494042	1	1	2.33643	0.00226667	0.500641	1.4313	0.00469941	0.531744	2.8972 0.0358345	3.02174 0.0324422
100	100	0	60	0.08	0	0.00220563	0.000961546	0.492722	3.33416	0.049801	0.497044	4.17996	0.0469432	0.494042	1	1	2.33643	0.00226667	0.500641	1.4313	0.00469941	0.531744	2.8972 0.0358345	3.02174 0.0324422
100	100	-0.25	60	0.1	0	0.00220563	0.000961546	0.492722	12.9796	0.397797	0.496317	12.5368	0.246781	0.494183	1	1	2.33643	0.00226667	0.500641	1.36397	0.00628021	0.534064	9.15548 0.247151	9.48392 0.26879
100	100	0	60	0.1	0	0.00220563	0.000961546	0.492722	12.9796	0.397797	0.496317	12.5368	0.246781	0.494183	1	1	2.33643	0.00226667	0.500641	1.36397	0.00628021	0.534064	9.15548 0.247151	9.48392 0.26879


==> data/summary_zero_abb-tl.csv <==
15	10000	-0.25	40	0.005	0	0.704361	0	0.0200449	2.56741	1.03578	3.12061	
15	10000	0	40	0.005	0	0.704361	0	0.0200449	2.56741	1.03578	3.12061	
15	10000	-0.25	40	0.005	3.14159	0.704365	0	0.000348891	2.5665	1.03581	3.11977	
15	10000	0	40	0.005	3.14159	0.704365	0	0.000348891	2.5665	1.03581	3.11977	
15	10000	-0.25	40	0.005	0.314159	0.603551	0	0.0642366	2.4102	0.917332	3.19957	
15	10000	0	40	0.005	0.314159	0.603551	0	0.0642366	2.4102	0.917332	3.19957	
15	10000	-0.25	40	0.005	0.628319	0.546502	0	0.0927954	2.51513	0.884678	3.62004	
15	10000	0	40	0.005	0.628319	0.546502	0	0.0927954	2.51513	0.884678	3.62004	
15	10000	-0.25	40	0.005	0.942478	0.527286	0	0.116635	2.58159	0.881183	3.82295	
15	10000	0	40	0.005	0.942478	0.527286	0	0.116635	2.58159	0.881183	3.82295	
15	10000	-0.25	40	0.005	1.25664	0.543514	0	0.11248	2.54175	0.884573	3.68624	
15	10000	0	40	0.005	1.25664	0.543514	0	0.11248	2.54175	0.884573	3.68624	
15	10000	-0.25	40	0.005	1.5708	0.596909	0	0.0927867	2.53031	0.907323	3.54147	
15	10000	0	40	0.005	1.5708	0.596909	0	0.0927867	2.53031	0.907323	3.54147	
15	10000	-0.25	40	0.005	1.88496	0.541144	0	0.0963296	2.16458	0.771412	3.04749	
15	10000	0	40	0.005	1.88496	0.541144	0	0.0963296	2.16458	0.771412	3.04749	
15	10000	-0.25	40	0.005	2.19912	0.524126	0	0.116515	2.08448	0.730399	2.98761	
15	10000	0	40	0.005	2.19912	0.524126	0	0.116515	2.08448	0.730399	2.98761	
15	10000	-0.25	40	0.005	2.51327	0.544116	0	0.0857835	2.13389	0.770718	2.97671	
15	10000	0	40	0.005	2.51327	0.544116	0	0.0857835	2.13389	0.770718	2.97671	
15	10000	-0.25	40	0.005	2.82743	0.602696	0	0.0524897	2.26586	0.876266	2.94812	
15	10000	0	40	0.005	2.82743	0.602696	0	0.0524897	2.26586	0.876266	2.94812	
15	10000	-0.25	40	0.02	0	0.408947	0	1.58294e-07	5.52324	4.9166	4.33175	
15	10000	0	40	0.02	0	0.408947	0	1.58294e-07	5.52324	4.9166	4.33175	
15	10000	-0.25	40	0.02	3.14159	0.408833	0	0.0286088	5.51452	4.91356	4.31901	
15	10000	0	40	0.02	3.14159	0.408833	0	0.0286088	5.51452	4.91356	4.31901	
15	10000	-0.25	40	0.02	0.314159	0.229415	0	0.0780911	4.93487	3.29125	5.03337	
15	10000	0	40	0.02	0.314159	0.229415	0	0.0780911	4.93487	3.29125	5.03337	
15	10000	-0.25	40	0.02	0.628319	0.166678	0	0.0986953	5.53443	3.04976	6.20929	
15	10000	0	40	0.02	0.628319	0.166678	0	0.0986953	5.53443	3.04976	6.20929	
15	10000	-0.25	40	0.02	0.942478	0.150331	0	0.119214	5.81121	3.02593	6.69506	
15	10000	0	40	0.02	0.942478	0.150331	0	0.119214	5.81121	3.02593	6.69506	
15	10000	-0.25	40	0.02	1.25664	0.163657	0	0.118987	5.61041	3.04957	6.33433	
15	10000	0	40	0.02	1.25664	0.163657	0	0.118987	5.61041	3.04957	6.33433	
15	10000	-0.25	40	0.02	1.5708	0.216586	0	0.129241	5.30358	3.24584	5.6388	
15	10000	0	40	0.02	1.5708	0.216586	0	0.129241	5.30358	3.24584	5.6388	
15	10000	-0.25	40	0.02	1.88496	0.133309	0	0.0596861	2.41979	1.58939	2.5036	
15	10000	0	40	0.02	1.88496	0.133309	0	0.0596861	2.41979	1.58939	2.5036	
15	10000	-0.25	40	0.02	2.19912	0.113419	0	0.0589056	1.96659	1.25622	2.08289	
15	10000	0	40	0.02	2.19912	0.113419	0	0.0589056	1.96659	1.25622	2.08289	
15	10000	-0.25	40	0.02	2.51327	0.135687	0	0.0573168	2.30743	1.55821	2.36935	
15	10000	0	40	0.02	2.51327	0.135687	0	0.0573168	2.30743	1.55821	2.36935	
15	10000	-0.25	40	0.02	2.82743	0.214402	0	0.0408384	3.30681	2.55518	3.1157	
15	10000	0	40	0.02	2.82743	0.214402	0	0.0408384	3.30681	2.55518	3.1157	
15	10000	-0.25	40	0.04	0	0.389892	0	0.00425651	5.26296	7.89055	3.3565	
15	10000	0	40	0.04	0	0.389892	0	0.00425651	5.26296	7.89055	3.3565	
15	10000	-0.25	40	0.04	3.14159	0.389614	0	3.22755e-06	5.28345	7.89815	3.37278	
15	10000	0	40	0.04	3.14159	0.389614	0	3.22755e-06	5.28345	7.89815	3.37278	
15	10000	-0.25	40	0.04	0.314159	0.139741	0	0.0637504	4.66973	4.1439	4.22421	
15	10000	0	40	0.04	0.314159	0.139741	0	0.0637504	4.66973	4.1439	4.22421	
15	10000	-0.25	40	0.04	0.628319	0.0900717	0	0.0759119	5.28354	3.77039	5.17768	
15	10000	0	40	0.04	0.628319	0.0900717	0	0.0759119	5.28354	3.77039	5.17768	
15	10000	-0.25	40	0.04	0.942478	0.0795448	0	0.109116	5.50512	3.71041	5.49496	
15	10000	0	40	0.04	0.942478	0.0795448	0	0.109116	5.50512	3.71041	5.49496	
15	10000	-0.25	40	0.04	1.25664	0.0877513	0	0.062626	5.35005	3.76103	5.26772	
15	10000	0	40	0.04	1.25664	0.0877513	0	0.062626	5.35005	3.76103	5.26772	
15	10000	-0.25	40	0.04	1.5708	0.124504	0	0.0826313	5.04246	4.0815	4.73007	
15	10000	0	40	0.04	1.5708	0.124504	0	0.0826313	5.04246	4.0815	4.73007	
15	10000	-0.25	40	0.04	1.88496	0.0365734	0	0.0186302	0.919034	0.85188	0.829537	
15	10000	0	40	0.04	1.88496	0.0365734	0	0.0186302	0.919034	0.85188	0.829537	
15	10000	-0.25	40	0.04	2.19912	0.0238824	0	0.0157737	0.563559	0.500481	0.527889	
15	10000	0	40	0.04	2.19912	0.0238824	0	0.0157737	0.563559	0.500481	0.527889	
15	10000	-0.25	40	0.04	2.51327	0.0370016	0	0.0160613	0.816189	0.789926	0.73044	
15	10000	0	40	0.04	2.51327	0.0370016	0	0.0160613	0.816189	0.789926	0.73044	
15	10000	-0.25	40	0.04	2.82743	0.102743	0	0.0145082	1.83071	2.14879	1.46767	
15	10000	0	40	0.04	2.82743	0.102743	0	0.0145082	1.83071	2.14879	1.46767	
15	10000	-0.25	40	0.06	0	0.520972	0	0.000867463	5.77387	11.8287	3.30227	
15	10000	0	40	0.06	0	0.520972	0	0.000867463	5.77387	11.8287	3.30227	
15	10000	-0.25	40	0.06	3.14159	0.522604	0	0.00214036	5.77904	11.8697	3.2981	
15	10000	0	40	0.06	3.14159	0.522604	0	0.00214036	5.77904	11.8697	3.2981	
15	10000	-0.25	40	0.06	0.314159	0.126595	0	0.0833641	4.61187	4.95955	3.82486	
15	10000	0	40	0.06	0.314159	0.126595	0	0.0833641	4.61187	4.95955	3.82486	
15	10000	-0.25	40	0.06	0.628319	0.0752161	0	0.0451441	5.02037	4.33531	4.46429	
15	10000	0	40	0.06	0.628319	0.0752161	0	0.0451441	5.02037	4.33531	4.46429	
15	10000	-0.25	40	0.06	0.942478	0.065382	0	0.0645805	5.16077	4.21905	4.65672	
15	10000	0	40	0.06	0.942478	0.065382	0	0.0645805	5.16077	4.21905	4.65672	
15	10000	-0.25	40	0.06	1.25664	0.0730237	0	0.0839372	5.08551	4.32452	4.54465	
15	10000	0	40	0.06	1.25664	0.0730237	0	0.0839372	5.08551	4.32452	4.54465	
15	10000	-0.25	40	0.06	1.5708	0.108275	0	0.0867136	4.94137	4.84079	4.23782	
15	10000	0	40	0.06	1.5708	0.108275	0	0.0867136	4.94137	4.84079	4.23782	
15	10000	-0.25	40	0.06	1.88496	0.0138333	0	0.00595038	0.367008	0.420321	0.302465	
15	10000	0	40	0.06	1.88496	0.0138333	0	0.00595038	0.367008	0.420321	0.302465	
15	10000	-0.25	40	0.06	2.19912	0.00649084	0	0.00450346	0.167482	0.177741	0.146067	
15	10000	0	40	0.06	2.19912	0.00649084	0	0.00450346	0.167482	0.177741	0.146067	
15	10000	-0.25	40	0.06	2.51327	0.013522	0	0.00524382	0.30088	0.36156	0.246227	
15	10000	0	40	0.06	2.51327	0.013522	0	0.00524382	0.30088	0.36156	0.246227	
15	10000	-0.25	40	0.06	2.82743	0.0684244	0	0.00699437	1.0891	1.67073	0.780788	
15	10000	0	40	0.06	2.82743	0.0684244	0	0.00699437	1.0891	1.67073	0.780788	
15	10000	-0.25	40	0.08	0	0.847906	0	0.000379397	7.712	19.501	4.10925	
15	10000	0	40	0.08	0	0.847906	0	0.000379397	7.712	19.501	4.10925	
15	10000	-0.25	40	0.08	3.14159	0.847903	0	0.000137116	7.71893	19.5044	4.11367	
15	10000	0	40	0.08	3.14159	0.847903	0	0.000137116	7.71893	19.5044	4.11367	
15	10000	-0.25	40	0.08	0.314159	0.138832	0	0.0862373	4.91893	6.20678	3.79166	
15	10000	0	40	0.08	0.314159	0.138832	0	0.0862373	4.91893	6.20678	3.79166	
15	10000	-0.25	40	0.08	0.628319	0.074789	0	0.0390051	5.03782	5.08401	4.15196	
15	10000	0	40	0.08	0.628319	0.074789	0	0.0390051	5.03782	5.08401	4.15196	
15	10000	-0.25	40	0.08	0.942478	0.0635803	0	0.0625321	5.09145	4.86825	4.24945	
15	10000	0	40	0.08	0.942478	0.0635803	0	0.0625321	5.09145	4.86825	4.24945	
15	10000	-0.25	40	0.08	1.25664	0.0721657	0	0.0761894	5.08704	5.05208	4.21317	
15	10000	0	40	0.08	1.25664	0.0721657	0	0.0761894	5.08704	5.05208	4.21317	
15	10000	-0.25	40	0.08	1.5708	0.112965	0	0.0841752	5.14513	5.8923	4.09924	
15	10000	0	40	0.08	1.5708	0.112965	0	0.0841752	5.14513	5.8923	4.09924	
15	10000	-0.25	40	0.08	1.88496	0.00619817	0	0.00207803	0.159047	0.214783	0.121539	
15	10000	0	40	0.08	1.88496	0.00619817	0	0.00207803	0.159047	0.214783	0.121539	
15	10000	-0.25	40	0.08	2.19912	0.00203299	0	0.00106523	0.0537562	0.0648841	0.044244	
15	10000	0	40	0.08	2.19912	0.00203299	0	0.00106523	0.0537562	0.0648841	0.044244	
15	10000	-0.25	40	0.08	2.51327	0.0057918	0	0.00190438	0.121573	0.171961	0.0924742	
15	10000	0	40	0.08	2.51327	0.0057918	0	0.00190438	0.121573	0.171961	0.0924742	
15	10000	-0.25	40	0.08	2.82743	0.0545602	0	0.00515082	0.744274	1.3916	0.489346	
15	10000	0	40	0.08	2.82743	0.0545602	0	0.00515082	0.744274	1.3916	0.489346	
15	10000	-0.25	40	0.1	0	1.60549	0	2.37226e-05	12.2179	36.048	6.16669	
15	10000	0	40	0.1	0	1.60549	0	2.37226e-05	12.2179	36.048	6.16669	
15	10000	-0.25	40	0.1	3.14159	1.60625	0	3.97267e-05	12.2465	35.957	6.21313	
15	10000	0	40	0.1	3.14159	1.60625	0	3.97267e-05	12.2465	35.957	6.21313	
15	10000	-0.25	40	0.1	0.314159	0.171278	0	0.0917764	5.57266	8.10686	4.029	
15	10000	0	40	0.1	0.314159	0.171278	0	0.0917764	5.57266	8.10686	4.029	
15	10000	-0.25	40	0.1	0.628319	0.0820146	0	0.0384527	5.29781	6.11409	4.10299	
15	10000	0	40	0.1	0.628319	0.0820146	0	0.0384527	5.29781	6.11409	4.10299	
15	10000	-0.25	40	0.1	0.942478	0.0679184	0	0.0646885	5.25387	5.74466	4.11573	
15	10000	0	40	0.1	0.942478	0.0679184	0	0.0646885	5.25387	5.74466	4.11573	
15	10000	-0.25	40	0.1	1.25664	0.0785638	0	0.0721041	5.33112	6.04851	4.15007	
15	10000	0	40	0.1	1.25664	0.0785638	0	0.0721041	5.33112	6.04851	4.15007	
15	10000	-0.25	40	0.1	1.5708	0.131039	0	0.0847478	5.65293	7.41251	4.22931	
15	10000	0	40	0.1	1.5708	0.131039	0	0.0847478	5.65293	7.41251	4.22931	
15	10000	-0.25	40	0.1	1.88496	0.00309923	0	0.000794476	0.0736458	0.114646	0.0526349	
15	10000	0	40	0.1	1.88496	0.00309923	0	0.000794476	0.0736458	0.114646	0.0526349	
15	10000	-0.25	40	0.1	2.19912	0.000698437	0	0.000323464	0.018235	0.0245179	0.0142536	
15	10000	0	40	0.1	2.19912	0.000698437	0	0.000323464	0.018235	0.0245179	0.0142536	
15	10000	-0.25	40	0.1	2.51327	0.00277002	0	0.000729853	0.0528836	0.0861258	0.037665	
15	10000	0	40	0.1	2.51327	0.00277002	0	0.000729853	0.0528836	0.0861258	0.037665	
15	10000	-0.25	40	0.1	2.82743	0.0500494	0	0.00341656	0.574343	1.26754	0.35042	
15	10000	0	40	0.1	2.82743	0.0500494	0	0.00341656	0.574343	1.26754	0.35042	


==> data/summary_zero_abb-tl_calc.csv <==
15	10000	-0,25	40	0,005	0	0,704361	0	0,0200449	2,56741	1,03578	3,12061	
15	10000	0	40	0,005	0	0,704361	0	0,0200449	2,56741	1,03578	3,12061	
15	10000	-0,25	40	0,005	3,14159	0,704365	0	0,000348891	2,5665	1,03581	3,11977	
15	10000	0	40	0,005	3,14159	0,704365	0	0,000348891	2,5665	1,03581	3,11977	
15	10000	-0,25	40	0,005	0,314159	0,603551	0	0,0642366	2,4102	0,917332	3,19957	
15	10000	0	40	0,005	0,314159	0,603551	0	0,0642366	2,4102	0,917332	3,19957	
15	10000	-0,25	40	0,005	0,628319	0,546502	0	0,0927954	2,51513	0,884678	3,62004	
15	10000	0	40	0,005	0,628319	0,546502	0	0,0927954	2,51513	0,884678	3,62004	
15	10000	-0,25	40	0,005	0,942478	0,527286	0	0,116635	2,58159	0,881183	3,82295	
15	10000	0	40	0,005	0,942478	0,527286	0	0,116635	2,58159	0,881183	3,82295	
15	10000	-0,25	40	0,005	1,25664	0,543514	0	0,11248	2,54175	0,884573	3,68624	
15	10000	0	40	0,005	1,25664	0,543514	0	0,11248	2,54175	0,884573	3,68624	
15	10000	-0,25	40	0,005	1,5708	0,596909	0	0,0927867	2,53031	0,907323	3,54147	
15	10000	0	40	0,005	1,5708	0,596909	0	0,0927867	2,53031	0,907323	3,54147	
15	10000	-0,25	40	0,005	1,88496	0,541144	0	0,0963296	2,16458	0,771412	3,04749	
15	10000	0	40	0,005	1,88496	0,541144	0	0,0963296	2,16458	0,771412	3,04749	
15	10000	-0,25	40	0,005	2,19912	0,524126	0	0,116515	2,08448	0,730399	2,98761	
15	10000	0	40	0,005	2,19912	0,524126	0	0,116515	2,08448	0,730399	2,98761	
15	10000	-0,25	40	0,005	2,51327	0,544116	0	0,0857835	2,13389	0,770718	2,97671	
15	10000	0	40	0,005	2,51327	0,544116	0	0,0857835	2,13389	0,770718	2,97671	
15	10000	-0,25	40	0,005	2,82743	0,602696	0	0,0524897	2,26586	0,876266	2,94812	
15	10000	0	40	0,005	2,82743	0,602696	0	0,0524897	2,26586	0,876266	2,94812	
15	10000	-0,25	40	0,02	0	0,408947	0	1,58294e-07	5,52324	4,9166	4,33175	
15	10000	0	40	0,02	0	0,408947	0	1,58294e-07	5,52324	4,9166	4,33175	
15	10000	-0,25	40	0,02	3,14159	0,408833	0	0,0286088	5,51452	4,91356	4,31901	
15	10000	0	40	0,02	3,14159	0,408833	0	0,0286088	5,51452	4,91356	4,31901	
15	10000	-0,25	40	0,02	0,314159	0,229415	0	0,0780911	4,93487	3,29125	5,03337	
15	10000	0	40	0,02	0,314159	0,229415	0	0,0780911	4,93487	3,29125	5,03337	
15	10000	-0,25	40	0,02	0,628319	0,166678	0	0,0986953	5,53443	3,04976	6,20929	
15	10000	0	40	0,02	0,628319	0,166678	0	0,0986953	5,53443	3,04976	6,20929	
15	10000	-0,25	40	0,02	0,942478	0,150331	0	0,119214	5,81121	3,02593	6,69506	
15	10000	0	40	0,02	0,942478	0,150331	0	0,119214	5,81121	3,02593	6,69506	
15	10000	-0,25	40	0,02	1,25664	0,163657	0	0,118987	5,61041	3,04957	6,33433	
15	10000	0	40	0,02	1,25664	0,163657	0	0,118987	5,61041	3,04957	6,33433	
15	10000	-0,25	40	0,02	1,5708	0,216586	0	0,129241	5,30358	3,24584	5,6388	
15	10000	0	40	0,02	1,5708	0,216586	0	0,129241	5,30358	3,24584	5,6388	
15	10000	-0,25	40	0,02	1,88496	0,133309	0	0,0596861	2,41979	1,58939	2,5036	
15	10000	0	40	0,02	1,88496	0,133309	0	0,0596861	2,41979	1,58939	2,5036	
15	10000	-0,25	40	0,02	2,19912	0,113419	0	0,0589056	1,96659	1,25622	2,08289	
15	10000	0	40	0,02	2,19912	0,113419	0	0,0589056	1,96659	1,25622	2,08289	
15	10000	-0,25	40	0,02	2,51327	0,135687	0	0,0573168	2,30743	1,55821	2,36935	
15	10000	0	40	0,02	2,51327	0,135687	0	0,0573168	2,30743	1,55821	2,36935	
15	10000	-0,25	40	0,02	2,82743	0,214402	0	0,0408384	3,30681	2,55518	3,1157	
15	10000	0	40	0,02	2,82743	0,214402	0	0,0408384	3,30681	2,55518	3,1157	
15	10000	-0,25	40	0,04	0	0,389892	0	0,00425651	5,26296	7,89055	3,3565	
15	10000	0	40	0,04	0	0,389892	0	0,00425651	5,26296	7,89055	3,3565	
15	10000	-0,25	40	0,04	3,14159	0,389614	0	3,22755e-06	5,28345	7,89815	3,37278	
15	10000	0	40	0,04	3,14159	0,389614	0	3,22755e-06	5,28345	7,89815	3,37278	
15	10000	-0,25	40	0,04	0,314159	0,139741	0	0,0637504	4,66973	4,1439	4,22421	
15	10000	0	40	0,04	0,314159	0,139741	0	0,0637504	4,66973	4,1439	4,22421	
15	10000	-0,25	40	0,04	0,628319	0,0900717	0	0,0759119	5,28354	3,77039	5,17768	
15	10000	0	40	0,04	0,628319	0,0900717	0	0,0759119	5,28354	3,77039	5,17768	
15	10000	-0,25	40	0,04	0,942478	0,0795448	0	0,109116	5,50512	3,71041	5,49496	
15	10000	0	40	0,04	0,942478	0,0795448	0	0,109116	5,50512	3,71041	5,49496	
15	10000	-0,25	40	0,04	1,25664	0,0877513	0	0,062626	5,35005	3,76103	5,26772	
15	10000	0	40	0,04	1,25664	0,0877513	0	0,062626	5,35005	3,76103	5,26772	
15	10000	-0,25	40	0,04	1,5708	0,124504	0	0,0826313	5,04246	4,0815	4,73007	
15	10000	0	40	0,04	1,5708	0,124504	0	0,0826313	5,04246	4,0815	4,73007	
15	10000	-0,25	40	0,04	1,88496	0,0365734	0	0,0186302	0,919034	0,85188	0,829537	
15	10000	0	40	0,04	1,88496	0,0365734	0	0,0186302	0,919034	0,85188	0,829537	
15	10000	-0,25	40	0,04	2,19912	0,0238824	0	0,0157737	0,563559	0,500481	0,527889	
15	10000	0	40	0,04	2,19912	0,0238824	0	0,0157737	0,563559	0,500481	0,527889	
15	10000	-0,25	40	0,04	2,51327	0,0370016	0	0,0160613	0,816189	0,789926	0,73044	
15	10000	0	40	0,04	2,51327	0,0370016	0	0,0160613	0,816189	0,789926	0,73044	
15	10000	-0,25	40	0,04	2,82743	0,102743	0	0,0145082	1,83071	2,14879	1,46767	
15	10000	0	40	0,04	2,82743	0,102743	0	0,0145082	1,83071	2,14879	1,46767	
15	10000	-0,25	40	0,06	0	0,520972	0	0,000867463	5,77387	11,8287	3,30227	
15	10000	0	40	0,06	0	0,520972	0	0,000867463	5,77387	11,8287	3,30227	
15	10000	-0,25	40	0,06	3,14159	0,522604	0	0,00214036	5,77904	11,8697	3,2981	
15	10000	0	40	0,06	3,14159	0,522604	0	0,00214036	5,77904	11,8697	3,2981	
15	10000	-0,25	40	0,06	0,314159	0,126595	0	0,0833641	4,61187	4,95955	3,82486	
15	10000	0	40	0,06	0,314159	0,126595	0	0,0833641	4,61187	4,95955	3,82486	
15	10000	-0,25	40	0,06	0,628319	0,0752161	0	0,0451441	5,02037	4,33531	4,46429	
15	10000	0	40	0,06	0,628319	0,0752161	0	0,0451441	5,02037	4,33531	4,46429	
15	10000	-0,25	40	0,06	0,942478	0,065382	0	0,0645805	5,16077	4,21905	4,65672	
15	10000	0	40	0,06	0,942478	0,065382	0	0,0645805	5,16077	4,21905	4,65672	
15	10000	-0,25	40	0,06	1,25664	0,0730237	0	0,0839372	5,08551	4,32452	4,54465	
15	10000	0	40	0,06	1,25664	0,0730237	0	0,0839372	5,08551	4,32452	4,54465	
15	10000	-0,25	40	0,06	1,5708	0,108275	0	0,0867136	4,94137	4,84079	4,23782	
15	10000	0	40	0,06	1,5708	0,108275	0	0,0867136	4,94137	4,84079	4,23782	
15	10000	-0,25	40	0,06	1,88496	0,0138333	0	0,00595038	0,367008	0,420321	0,302465	
15	10000	0	40	0,06	1,88496	0,0138333	0	0,00595038	0,367008	0,420321	0,302465	
15	10000	-0,25	40	0,06	2,19912	0,00649084	0	0,00450346	0,167482	0,177741	0,146067	
15	10000	0	40	0,06	2,19912	0,00649084	0	0,00450346	0,167482	0,177741	0,146067	
15	10000	-0,25	40	0,06	2,51327	0,013522	0	0,00524382	0,30088	0,36156	0,246227	
15	10000	0	40	0,06	2,51327	0,013522	0	0,00524382	0,30088	0,36156	0,246227	
15	10000	-0,25	40	0,06	2,82743	0,0684244	0	0,00699437	1,0891	1,67073	0,780788	
15	10000	0	40	0,06	2,82743	0,0684244	0	0,00699437	1,0891	1,67073	0,780788	
15	10000	-0,25	40	0,08	0	0,847906	0	0,000379397	7,712	19,501	4,10925	
15	10000	0	40	0,08	0	0,847906	0	0,000379397	7,712	19,501	4,10925	
15	10000	-0,25	40	0,08	3,14159	0,847903	0	0,000137116	7,71893	19,5044	4,11367	
15	10000	0	40	0,08	3,14159	0,847903	0	0,000137116	7,71893	19,5044	4,11367	
15	10000	-0,25	40	0,08	0,314159	0,138832	0	0,0862373	4,91893	6,20678	3,79166	
15	10000	0	40	0,08	0,314159	0,138832	0	0,0862373	4,91893	6,20678	3,79166	
15	10000	-0,25	40	0,08	0,628319	0,074789	0	0,0390051	5,03782	5,08401	4,15196	
15	10000	0	40	0,08	0,628319	0,074789	0	0,0390051	5,03782	5,08401	4,15196	
15	10000	-0,25	40	0,08	0,942478	0,0635803	0	0,0625321	5,09145	4,86825	4,24945	
15	10000	0	40	0,08	0,942478	0,0635803	0	0,0625321	5,09145	4,86825	4,24945	
15	10000	-0,25	40	0,08	1,25664	0,0721657	0	0,0761894	5,08704	5,05208	4,21317	
15	10000	0	40	0,08	1,25664	0,0721657	0	0,0761894	5,08704	5,05208	4,21317	
15	10000	-0,25	40	0,08	1,5708	0,112965	0	0,0841752	5,14513	5,8923	4,09924	
15	10000	0	40	0,08	1,5708	0,112965	0	0,0841752	5,14513	5,8923	4,09924	
15	10000	-0,25	40	0,08	1,88496	0,00619817	0	0,00207803	0,159047	0,214783	0,121539	
15	10000	0	40	0,08	1,88496	0,00619817	0	0,00207803	0,159047	0,214783	0,121539	
15	10000	-0,25	40	0,08	2,19912	0,00203299	0	0,00106523	0,0537562	0,0648841	0,044244	
15	10000	0	40	0,08	2,19912	0,00203299	0	0,00106523	0,0537562	0,0648841	0,044244	
15	10000	-0,25	40	0,08	2,51327	0,0057918	0	0,00190438	0,121573	0,171961	0,0924742	
15	10000	0	40	0,08	2,51327	0,0057918	0	0,00190438	0,121573	0,171961	0,0924742	
15	10000	-0,25	40	0,08	2,82743	0,0545602	0	0,00515082	0,744274	1,3916	0,489346	
15	10000	0	40	0,08	2,82743	0,0545602	0	0,00515082	0,744274	1,3916	0,489346	
15	10000	-0,25	40	0,1	0	1,60549	0	2,37226e-05	12,2179	36,048	6,16669	
15	10000	0	40	0,1	0	1,60549	0	2,37226e-05	12,2179	36,048	6,16669	
15	10000	-0,25	40	0,1	3,14159	1,60625	0	3,97267e-05	12,2465	35,957	6,21313	
15	10000	0	40	0,1	3,14159	1,60625	0	3,97267e-05	12,2465	35,957	6,21313	
15	10000	-0,25	40	0,1	0,314159	0,171278	0	0,0917764	5,57266	8,10686	4,029	
15	10000	0	40	0,1	0,314159	0,171278	0	0,0917764	5,57266	8,10686	4,029	
15	10000	-0,25	40	0,1	0,628319	0,0820146	0	0,0384527	5,29781	6,11409	4,10299	
15	10000	0	40	0,1	0,628319	0,0820146	0	0,0384527	5,29781	6,11409	4,10299	
15	10000	-0,25	40	0,1	0,942478	0,0679184	0	0,0646885	5,25387	5,74466	4,11573	
15	10000	0	40	0,1	0,942478	0,0679184	0	0,0646885	5,25387	5,74466	4,11573	
15	10000	-0,25	40	0,1	1,25664	0,0785638	0	0,0721041	5,33112	6,04851	4,15007	
15	10000	0	40	0,1	1,25664	0,0785638	0	0,0721041	5,33112	6,04851	4,15007	
15	10000	-0,25	40	0,1	1,5708	0,131039	0	0,0847478	5,65293	7,41251	4,22931	
15	10000	0	40	0,1	1,5708	0,131039	0	0,0847478	5,65293	7,41251	4,22931	
15	10000	-0,25	40	0,1	1,88496	0,00309923	0	0,000794476	0,0736458	0,114646	0,0526349	
15	10000	0	40	0,1	1,88496	0,00309923	0	0,000794476	0,0736458	0,114646	0,0526349	
15	10000	-0,25	40	0,1	2,19912	0,000698437	0	0,000323464	0,018235	0,0245179	0,0142536	
15	10000	0	40	0,1	2,19912	0,000698437	0	0,000323464	0,018235	0,0245179	0,0142536	
15	10000	-0,25	40	0,1	2,51327	0,00277002	0	0,000729853	0,0528836	0,0861258	0,037665	
15	10000	0	40	0,1	2,51327	0,00277002	0	0,000729853	0,0528836	0,0861258	0,037665	
15	10000	-0,25	40	0,1	2,82743	0,0500494	0	0,00341656	0,574343	1,26754	0,35042	
15	10000	0	40	0,1	2,82743	0,0500494	0	0,00341656	0,574343	1,26754	0,35042	

